RecPS: Privacy Risk Scoring for Recommender Systems

Recommender systems (RecSys) have become an essential component of many web applications. The core of the system is a recommendation model trained on highly sensitive user-item interaction data. While privacy-enhancing techniques are actively studied in the research community, the real-world model development still depends on minimal privacy protection, e.g., via controlled access. Users of such systems should have the right to choose \emph{not} to share highly sensitive interactions. However, there is no method allowing the user to know which interactions are more sensitive than others. Thus, quantifying the privacy risk of RecSys training data is a critical step to enabling privacy-aware RecSys model development and deployment. We propose a membership-inference attack (MIA)- based privacy scoring method, RecPS, to measure privacy risks at both the interaction and user levels. The RecPS interaction-level score definition is motivated and derived from differential privacy, which is then extended to the user-level scoring method. A critical component is the interaction-level MIA method RecLiRA, which gives high-quality membership estimation. We have conducted extensive experiments on well-known benchmark datasets and RecSys models to show the unique features and benefits of RecPS scoring in risk assessment and RecSys model unlearning.

==> BL_CIKM.csv <==
FPR,TPR
0.0,0.0
0.0,6.072014087072682e-05
0.0,0.005707693241848321
0.0,0.005889853664460502
0.0,0.010261703807152833
0.0,0.010383144088894286
0.0,0.014633553949845163
0.0,0.014754994231586617
0.0,0.016151557471613336
0.0,0.01627299775335479
0.0,0.017244520007286417
0.0,0.01736596028902787
0.0,0.023923735503066368
0.0,0.024105895925678546
0.0,0.03661424494504827
0.0,0.03673568522678972
0.0,0.0434756208634404
0.0,0.04359706114518186
0.0,0.043779221567794034
0.0,0.04390066184953549
0.0,0.04456858339911349
0.0,0.04469002368085494
0.0,0.04523650494869148
0.0,0.04535794523043293
0.0,0.04790819114700346
0.0,0.04802963142874492
0.0,0.04863683283745218
0.0,0.04875827311919364
0.0,0.05294796283927379
0.0,0.05306940312101524
0.0,0.05325156354362742
0.0,0.05337300382536887
0.0,0.05938429777157083
0.0,0.05950573805331228
0.0,0.06509199101341916
0.0,0.0652134312951606
0.0,0.06527415143603134
0.0,0.06539559171777279
0.0,0.07110328495962111
0.0,0.07122472524136256
0.0,0.07608233651102071
0.0,0.07620377679276216
0.0,0.08397595482421519
0.0,0.08409739510595665
0.0,0.085797559050337
0.0,0.08591899933207844
0.0,0.1007347137045358
0.0,0.10085615398627724
0.0,0.10741392920031574
0.0,0.10753536948205719
0.0,0.10808185074989374
0.0,0.10820329103163519
0.0,0.10887121258121318
0.0,0.10899265286295465
0.0,0.1136681037100006
0.0,0.11378954399174206
0.0,0.11810067399356367
0.0,0.11822211427530512
0.0,0.12526565061630943
0.0,0.1253870908980509
0.0,0.12866597850507014
0.0,0.12878741878681157
0.0,0.12969822089987249
0.0,0.12981966118161395
0.0,0.1330985487886332
6.101653548111538e-05,0.1330985487886332
6.101653548111538e-05,0.1446353755540713
6.101653548111538e-05,0.14475681583581274
6.101653548111538e-05,0.15246827372639504
0.00012203307096223076,0.15246827372639504
0.00012203307096223076,0.15483635922035338
0.00012203307096223076,0.15495779950209485
0.00012203307096223076,0.1575687655595361
0.00018304960644334616,0.1575687655595361
0.00018304960644334616,0.1621227761248406
0.00018304960644334616,0.16224421640658207
0.00018304960644334616,0.16430870119618676
0.00018304960644334616,0.16443014147792823
0.00018304960644334616,0.16649462626753295
0.00018304960644334616,0.16661606654927438
0.00018304960644334616,0.168923431902362
0.00024406614192446153,0.168923431902362
0.00024406614192446153,0.1698342340154229
0.00024406614192446153,0.16995567429716438
0.00024406614192446153,0.18361770599307792
0.0003050826774055769,0.18361770599307792
0.0003050826774055769,0.19078268261582368
0.0003660992128866923,0.19078268261582368
0.0003660992128866923,0.19339364867326492
0.0003660992128866923,0.19351508895500638
0.0003660992128866923,0.1946687716315502
0.0003660992128866923,0.19479021191329163
0.0003660992128866923,0.195822454308094
0.0003660992128866923,0.19594389458983544
0.0003660992128866923,0.2037160726212885
0.0003660992128866923,0.20383751290302993
0.0003660992128866923,0.20578055741089318
0.0003660992128866923,0.20590199769263465
0.0003660992128866923,0.21343129516060477
0.0003660992128866923,0.21355273544234624
0.0003660992128866923,0.22600036432084522
0.00042711574836780766,0.22600036432084522
0.00042711574836780766,0.23595846742364443
0.00042711574836780766,0.23607990770538587
0.00042711574836780766,0.24664521221689234
0.00042711574836780766,0.2467666524986338
0.00042711574836780766,0.24901329771085068
0.00042711574836780766,0.24913473799259214
0.00042711574836780766,0.25259578602222355
0.00042711574836780766,0.25271722630396504
0.00042711574836780766,0.2567854757423037
0.00048813228384892305,0.2567854757423037
0.00048813228384892305,0.27184407067824395
0.0005491488193300384,0.27184407067824395
0.0005491488193300384,0.27226911166433904
0.0005491488193300384,0.27239055194608053
0.0005491488193300384,0.2777946444835752
0.0006101653548111538,0.2777946444835752
0.0006101653548111538,0.28107353209059444
0.0006711818902922692,0.28107353209059444
0.0006711818902922692,0.28556682251502824
0.0006711818902922692,0.2856882627967697
0.0006711818902922692,0.2875705871637622
0.0006711818902922692,0.28769202744550365
0.0006711818902922692,0.29060659420729856
0.0007321984257733846,0.29060659420729856
0.0007321984257733846,0.3006861375918392
0.0007932149612544999,0.3006861375918392
0.0007932149612544999,0.305179428016273
0.0008542314967356153,0.305179428016273
0.0008542314967356153,0.3077296739328435
0.0008542314967356153,0.307851114214585
0.0008542314967356153,0.31368024773817477
0.0008542314967356153,0.3138016880199162
0.0008542314967356153,0.3185378590078329
0.0009152480322167307,0.3185378590078329
0.0009152480322167307,0.3236990709818447
0.0009762645676978461,0.3236990709818447
0.0009762645676978461,0.3258849960531908
0.0009762645676978461,0.3260064363349323
0.0009762645676978461,0.32655291760276883
0.0010372811031789614,0.32655291760276883
0.0010372811031789614,0.3306818871819783
0.001098297638660077,0.3306818871819783
0.001098297638660077,0.33657174084643876
0.001098297638660077,0.3366931811281802
0.001098297638660077,0.3427651952152529
0.0011593141741411922,0.3427651952152529
0.0011593141741411922,0.3439795980326674
0.0012203307096223077,0.3439795980326674
0.0012203307096223077,0.34464751958224543
0.001281347245103423,0.34464751958224543
0.001281347245103423,0.354302021980691
0.0013423637805845385,0.354302021980691
0.0013423637805845385,0.35667010747464933
0.0013423637805845385,0.35679154775639077
0.0013423637805845385,0.3588560325459955
0.0014033803160656538,0.3588560325459955
0.0014033803160656538,0.3615884388851782
0.0014643968515467693,0.3615884388851782
0.0014643968515467693,0.3625599611391098
0.0015254133870278846,0.3625599611391098
0.0015254133870278846,0.36553524804177545
0.0015864299225089998,0.36553524804177545
0.0015864299225089998,0.36759973283138014
0.0016474464579901153,0.36759973283138014
0.0016474464579901153,0.37154654198797743
0.0016474464579901153,0.37166798226971887
0.0016474464579901153,0.3783471977654988
0.0017084629934712306,0.3783471977654988
0.0017084629934712306,0.381201044386423
0.0017694795289523461,0.381201044386423
0.0017694795289523461,0.3819296860768717
0.0018304960644334614,0.3819296860768717
0.0018304960644334614,0.3834476895986399
0.001891512599914577,0.3834476895986399
0.001891512599914577,0.3839941708664764
0.001891512599914577,0.38411561114821785
0.001891512599914577,0.3877588196004615
0.0019525291353956922,0.3877588196004615
0.0019525291353956922,0.38812314044568585
0.0020135456708768075,0.38812314044568585
0.0020135456708768075,0.3905519460805149
0.002074562206357923,0.3905519460805149
0.002074562206357923,0.39115914748922215
0.002074562206357923,0.39128058777096364
0.002074562206357923,0.3921913898840245
0.0021355787418390385,0.3921913898840245
0.0021355787418390385,0.3971097212945534
0.002196595277320154,0.3971097212945534
0.002196595277320154,0.39850628453458015
0.002257611812801269,0.39850628453458015
0.002257611812801269,0.40214949298682373
0.0023186283482823844,0.40214949298682373
0.0023186283482823844,0.4023316534094359
0.0023186283482823844,0.4024530936911774
0.0023186283482823844,0.4043354180581699
0.0023796448837635,0.4043354180581699
0.0023796448837635,0.40603558200255024
0.0024406614192446154,0.40603558200255024
0.0024406614192446154,0.4106503127087255
0.0024406614192446154,0.4107717529904669
0.0024406614192446154,0.41490072256967636
0.002562694490206846,0.41490072256967636
0.002562694490206846,0.42206569919242215
0.0026237110256879612,0.42206569919242215
0.0026237110256879612,0.42364442285506104
0.0026237110256879612,0.4237658631368025
0.0026237110256879612,0.4260125083490194
0.002684727561169077,0.4260125083490194
0.002684727561169077,0.4280769931386241
0.0027457440966501922,0.4280769931386241
0.0027457440966501922,0.4332382051126359
0.0028067606321313075,0.4332382051126359
0.0028067606321313075,0.4364563725787844
0.002867777167612423,0.4364563725787844
0.002867777167612423,0.4369421337057502
0.0029287937030935385,0.4369421337057502
0.0029287937030935385,0.44052462201712306
0.002989810238574654,0.44052462201712306
0.002989810238574654,0.440767502580606
0.003050826774055769,0.440767502580606
0.003050826774055769,0.44708239723116155
0.0031118433095368844,0.44708239723116155
0.0031118433095368844,0.4506648855425345
0.0031728598450179997,0.4506648855425345
0.0031728598450179997,0.4529722508956221
0.0032338763804991154,0.4529722508956221
0.0032338763804991154,0.45540105653045115
0.0032948929159802307,0.45540105653045115
0.0032948929159802307,0.4557653773756755
0.003355909451461346,0.4557653773756755
0.003355909451461346,0.45922642540530695
0.003355909451461346,0.4593478656870484
0.003355909451461346,0.46578420061934545
0.0034169259869424613,0.46578420061934545
0.0034169259869424613,0.46584492076021616
0.003477942522423577,0.46584492076021616
0.003477942522423577,0.46687716315501854
0.0035389590579046923,0.46687716315501854
0.0035389590579046923,0.4688202076628818
0.0035999755933858076,0.4688202076628818
0.0035999755933858076,0.4754994231586617
0.0035999755933858076,0.47562086344040316
0.0035999755933858076,0.47604590442649825
0.0035999755933858076,0.47616734470823974
0.0035999755933858076,0.47738174752565427
0.003660992128866923,0.47738174752565427
0.003660992128866923,0.478110389216103
0.003722008664348038,0.478110389216103
0.003722008664348038,0.4788390309065517
0.003783025199829154,0.4788390309065517
0.003783025199829154,0.47889975104742244
0.003844041735310269,0.47889975104742244
0.003844041735310269,0.47938551217438824
0.0039050582707913844,0.47938551217438824
0.0039050582707913844,0.4803570344283199
0.0039660748062725,0.4803570344283199
0.0039660748062725,0.48053919485093205
0.004027091341753615,0.48053919485093205
0.004027091341753615,0.4808427955552857
0.004027091341753615,0.48096423583702713
0.004027091341753615,0.48230007893618315
0.004088107877234731,0.48230007893618315
0.004088107877234731,0.4840002428805635
0.004149124412715846,0.4840002428805635
0.004149124412715846,0.4908616187989556
0.004210140948196961,0.4908616187989556
0.004210140948196961,0.49092233893982634
0.004271157483678077,0.49098305908069706
0.004271157483678077,0.49207602161637015
0.004271157483678077,0.4921974618981116
0.004271157483678077,0.4934118647155261
0.004332174019159192,0.4934118647155261
0.004332174019159192,0.4969336328860283
0.004393190554640308,0.4969336328860283
0.004393190554640308,0.4972372335903819
0.004393190554640308,0.4973586738721234
0.004393190554640308,0.4979051551399599
0.004454207090121423,0.4979051551399599
0.004454207090121423,0.49808731556257213
0.004515223625602538,0.49808731556257213
0.004515223625602538,0.4994231586617281
0.004576240161083654,0.4994231586617281
0.004576240161083654,0.500333960774789
0.004637256696564769,0.500333960774789
0.004637256696564769,0.5037950088044204
0.0046982732320458844,0.5037950088044204
0.0046982732320458844,0.5042200497905155
0.004759289767527,0.5042200497905155
0.004759289767527,0.5064666950027324
0.004820306303008115,0.5065274151436031
0.004820306303008115,0.5102920638775882
0.004881322838489231,0.5102920638775882
0.004881322838489231,0.5110814257089077
0.004942339373970346,0.5110814257089077
0.004942339373970346,0.5116279069767442
0.005003355909451461,0.5116279069767442
0.005003355909451461,0.5120529479628393
0.005064372444932577,0.5120529479628393
0.005064372444932577,0.5128423097941587
0.005125388980413692,0.5128423097941587
0.005125388980413692,0.5129030299350295
0.005186405515894808,0.5129030299350295
0.005186405515894808,0.5132673507802538
0.0052474220513759225,0.5132673507802538
0.0052474220513759225,0.5152103952881171
0.0052474220513759225,0.5153318355698585
0.0052474220513759225,0.5179428016272998
0.005308438586857038,0.5179428016272998
0.005308438586857038,0.518124962049912
0.005369455122338154,0.518124962049912
0.005369455122338154,0.5197036857125509
0.0054914881933003845,0.5197036857125509
0.0054914881933003845,0.5202501669803874
0.0055525047287815,0.5202501669803874
0.0055525047287815,0.5207359281073533
0.005613521264262615,0.5207359281073533
0.005613521264262615,0.5216467302204141
0.005674537799743731,0.5216467302204141
0.005674537799743731,0.5220110510656385
0.005735554335224846,0.5220110510656385
0.005735554335224846,0.5246827372639504
0.005796570870705961,0.5246827372639504
0.005796570870705961,0.5249863379683041
0.005857587406187077,0.5249863379683041
0.005857587406187077,0.5275973040257453
0.005979620477149308,0.5275973040257453
0.005979620477149308,0.5284473859979355
0.0060406370126304225,0.5284473859979355
0.0060406370126304225,0.5297225089562208
0.006162670083592654,0.5297225089562208
0.006162670083592654,0.5301475499423158
0.0062847031545548845,0.5301475499423158
0.0062847031545548845,0.530329710364928
0.006345719690035999,0.530329710364928
0.006345719690035999,0.5305725909284109
0.006406736225517115,0.5305725909284109
0.006406736225517115,0.5319691541684377
0.006528769296479346,0.5319691541684377
0.006528769296479346,0.5325763555771449
0.006589785831960461,0.5325763555771449
0.006589785831960461,0.533669318112818
0.006650802367441577,0.533669318112818
0.006650802367441577,0.5337907583945595
0.006711818902922692,0.5337907583945595
0.006711818902922692,0.5346408403667496
0.006772835438403808,0.5346408403667496
0.006772835438403808,0.5359159633250349
0.0068338519738849225,0.5359159633250349
0.0068338519738849225,0.5360374036067763
0.006894868509366038,0.5360374036067763
0.006894868509366038,0.53634100431113
0.006955885044847154,0.53634100431113
0.006955885044847154,0.5368874855789666
0.007016901580328269,0.5368874855789666
0.007016901580328269,0.5373125265650617
0.0070779181158093845,0.5373125265650617
0.0070779181158093845,0.5376161272694152
0.007138934651290499,0.5376161272694152
0.007138934651290499,0.5379197279737689
0.007199951186771615,0.5379197279737689
0.007199951186771615,0.5387090898050884
0.007260967722252731,0.5387090898050884
0.007260967722252731,0.53968061205902
0.007321984257733846,0.53968061205902
0.007321984257733846,0.5412593357216589
0.007383000793214961,0.5412593357216589
0.007383000793214961,0.5416843767077539
0.007444017328696076,0.5416843767077539
0.007444017328696076,0.5425951788208149
0.007505033864177192,0.5425951788208149
0.007505033864177192,0.5429594996660392
0.0076270669351394225,0.5429594996660392
0.0076270669351394225,0.5433238205112636
0.007688083470620538,0.5433238205112636
0.007688083470620538,0.5491529540348533
0.007749100006101653,0.5491529540348533
0.007749100006101653,0.5503066367113971
0.007810116541582769,0.5503066367113971
0.007810116541582769,0.5512174388244581
0.007871133077063884,0.5512174388244581
0.007871133077063884,0.5519460805149068
0.007932149612545,0.5519460805149068
0.007932149612545,0.5521889610783897
0.007993166148026115,0.5521889610783897
0.007993166148026115,0.5530390430505798
0.00805418268350723,0.5530390430505798
0.00805418268350723,0.5538284048818993
0.008115199218988347,0.5538284048818993
0.008115199218988347,0.5539498451636408
0.008176215754469461,0.5539498451636408
0.008176215754469461,0.5543141660088652
0.008237232289950576,0.5543141660088652
0.008237232289950576,0.5546177667132188
0.008298248825431691,0.5546177667132188
0.008298248825431691,0.5546784868540895
0.008359265360912808,0.5546784868540895
0.008359265360912808,0.5548606472767017
0.008420281896393923,0.5548606472767017
0.008420281896393923,0.5568036917845649
0.008481298431875037,0.5568036917845649
0.008481298431875037,0.5568644119254357
0.008542314967356154,0.5568644119254357
0.008542314967356154,0.5572894529115308
0.008603331502837269,0.5572894529115308
0.008603331502837269,0.5577752140384966
0.008664348038318384,0.5577752140384966
0.008664348038318384,0.5581395348837209
0.0087253645737995,0.5581395348837209
0.0087253645737995,0.5587467362924282
0.008786381109280615,0.5587467362924282
0.008786381109280615,0.5594753779828769
0.00884739764476173,0.5594753779828769
0.00884739764476173,0.5596575384054892
0.008908414180242847,0.5596575384054892
0.008908414180242847,0.5605076203776793
0.008908414180242847,0.5606290606594208
0.008908414180242847,0.561236262068128
0.008969430715723961,0.561236262068128
0.008969430715723961,0.5618434634768352
0.009030447251205076,0.5618434634768352
0.009030447251205076,0.5619649037585768
0.009091463786686191,0.5619649037585768
0.009091463786686191,0.562572105167284
0.009152480322167308,0.562572105167284
0.009152480322167308,0.563240026716862
0.009213496857648423,0.563240026716862
0.009213496857648423,0.5633614669986035
0.009274513393129537,0.5633614669986035
0.009274513393129537,0.5638472281255692
0.009335529928610654,0.5638472281255692
0.009335529928610654,0.5649401906612423
0.009396546464091769,0.5649401906612423
0.009396546464091769,0.5651830712247252
0.009457562999572884,0.5651830712247252
0.009457562999572884,0.5669439553099763
0.009518579535054,0.5669439553099763
0.009518579535054,0.5685226789726152
0.009579596070535115,0.5685226789726152
0.009579596070535115,0.5688262796769689
0.00964061260601623,0.5688262796769689
0.00964061260601623,0.5688869998178395
0.009701629141497347,0.5688869998178395
0.009701629141497347,0.5701014026352541
0.009762645676978461,0.5701014026352541
0.009762645676978461,0.5707086040439614
0.009823662212459576,0.5707086040439614
0.009823662212459576,0.5711943651709271
0.009884678747940691,0.5711943651709271
0.009884678747940691,0.5722873277066003
0.009945695283421808,0.5722873277066003
0.009945695283421808,0.5725302082700832
0.010006711818902923,0.5725302082700832
0.010006711818902923,0.5744125326370757
0.010067728354384037,0.5744125326370757
0.010067728354384037,0.5749590139049122
0.010128744889865154,0.5749590139049122
0.010128744889865154,0.5750804541866538
0.010189761425346269,0.5750804541866538
0.010189761425346269,0.5752626146092659
0.010250777960827384,0.5752626146092659
0.010250777960827384,0.5768413382719048
0.0103117944963085,0.5768413382719048
0.0103117944963085,0.5778735806667071
0.010372811031789615,0.5778735806667071
0.010372811031789615,0.578359341793673
0.01043382756727073,0.578359341793673
0.01043382756727073,0.5797559050336997
0.010494844102751845,0.5797559050336997
0.010494844102751845,0.5799987855971825
0.010555860638232962,0.5799987855971825
0.010555860638232962,0.5806059870058898
0.010616877173714076,0.5806059870058898
0.010616877173714076,0.5823061509502702
0.010677893709195191,0.5823061509502702
0.010677893709195191,0.5830347926407189
0.010738910244676308,0.5830347926407189
0.010738910244676308,0.5832169530633311
0.010860943315638538,0.5832169530633311
0.010860943315638538,0.5842491954581335
0.010921959851119654,0.5842491954581335
0.010921959851119654,0.5850992774303236
0.010982976386600769,0.5850992774303236
0.010982976386600769,0.5855850385572895
0.011043992922081884,0.5855850385572895
0.011043992922081884,0.5861922399659967
0.011105009457563,0.5861922399659967
0.011105009457563,0.5867387212338333
0.011166025993044115,0.5867387212338333
0.011166025993044115,0.5871637622199284
0.01122704252852523,0.5871637622199284
0.01122704252852523,0.587224482360799
0.011288059064006345,0.587224482360799
0.011288059064006345,0.5875280830651527
0.011349075599487462,0.5875280830651527
0.011349075599487462,0.5878924039103771
0.011410092134968576,0.5878924039103771
0.011410092134968576,0.5879531240512478
0.011471108670449691,0.5879531240512478
0.011471108670449691,0.5882567247556014
0.011532125205930808,0.5882567247556014
0.011532125205930808,0.5884996053190843
0.011593141741411923,0.5884996053190843
0.011593141741411923,0.5885603254599551
0.011654158276893038,0.5885603254599551
0.011654158276893038,0.5903819296860768
0.011776191347855269,0.5903819296860768
0.011776191347855269,0.590564090108689
0.011837207883336384,0.590564090108689
0.011837207883336384,0.5908069706721719
0.011898224418817499,0.5908069706721719
0.011898224418817499,0.5909891310947841
0.011959240954298615,0.5909891310947841
0.011959240954298615,0.59147489222175
0.01202025748977973,0.59147489222175
0.01202025748977973,0.5917784929261036
0.012081274025260845,0.5917784929261036
0.012081274025260845,0.5922035339121987
0.012142290560741962,0.5922035339121987
0.012142290560741962,0.592567854757423
0.012325340167185308,0.592567854757423
0.012325340167185308,0.5936608172930962
0.012386356702666423,0.5936608172930962
0.012386356702666423,0.5937822575748376
0.012447373238147538,0.5937822575748376
0.012447373238147538,0.5940858582791912
0.012508389773628654,0.5940858582791912
0.012508389773628654,0.5945108992652863
0.012569406309109769,0.5945108992652863
0.012569406309109769,0.5948752201105106
0.012630422844590884,0.5948752201105106
0.012630422844590884,0.5949359402513814
0.012752455915553115,0.5949359402513814
0.012752455915553115,0.5951788208148643
0.01281347245103423,0.5951788208148643
0.01281347245103423,0.5960896229279252
0.012874488986515345,0.5960896229279252
0.012874488986515345,0.5963932236322789
0.012935505521996462,0.5963932236322789
0.012935505521996462,0.5964539437731495
0.013057538592958691,0.5964539437731495
0.013057538592958691,0.5968789847592446
0.013118555128439808,0.5968789847592446
0.013118555128439808,0.5975469063088227
0.013179571663920923,0.5975469063088227
0.013179571663920923,0.5980933875766592
0.013301604734883154,0.5980933875766592
0.013301604734883154,0.5987613091262372
0.013362621270364269,0.5987613091262372
0.013362621270364269,0.5994292306758152
0.013423637805845384,0.5994292306758152
0.013423637805845384,0.599914991802781
0.013484654341326499,0.599914991802781
0.013484654341326499,0.6000971522253932
0.013545670876807615,0.6000971522253932
0.013545670876807615,0.6002185925071346
0.01360668741228873,0.6002185925071346
0.01360668741228873,0.6004007529297468
0.013728720483250962,0.6004007529297468
0.013728720483250962,0.6021616370149979
0.013789737018732076,0.6021616370149979
0.013789737018732076,0.6035582002550246
0.013850753554213191,0.6035582002550246
0.013850753554213191,0.6036189203958953
0.013972786625175423,0.6036189203958953
0.013972786625175423,0.603679640536766
0.014033803160656538,0.603679640536766
0.014033803160656538,0.6039225211002489
0.014094819696137652,0.6039225211002489
0.014094819696137652,0.6041654016637319
0.014155836231618769,0.6041654016637319
0.014155836231618769,0.6044082822272148
0.014216852767099884,0.6044082822272148
0.014216852767099884,0.6046511627906976
0.014277869302580999,0.6046511627906976
0.014277869302580999,0.6060477260307244
0.014338885838062115,0.6060477260307244
0.014338885838062115,0.6084158115246827
0.01439990237354323,0.6084158115246827
0.01439990237354323,0.6085372518064242
0.014460918909024345,0.6085372518064242
0.014460918909024345,0.6088408525107778
0.014521935444505462,0.6088408525107778
0.014521935444505462,0.6089015726516486
0.014582951979986577,0.6089015726516486
0.014582951979986577,0.6093266136377437
0.014643968515467691,0.6093266136377437
0.014643968515467691,0.6095087740603559
0.014827018121911038,0.6095087740603559
0.014827018121911038,0.610115975469063
0.014888034657392153,0.610115975469063
0.014888034657392153,0.6107231768777703
0.015010067728354384,0.6107231768777703
0.015010067728354384,0.6108446171595118
0.015071084263835499,0.6108446171595118
0.015071084263835499,0.6113910984273484
0.015132100799316615,0.6113910984273484
0.015132100799316615,0.6116946991317019
0.01519311733479773,0.6116946991317019
0.01519311733479773,0.6121197401177971
0.015254133870278845,0.6121197401177971
0.015254133870278845,0.6122411803995386
0.015315150405759962,0.6122411803995386
0.015315150405759962,0.6123019005404092
0.015376166941241077,0.6123019005404092
0.015376166941241077,0.61236262068128
0.015437183476722191,0.61236262068128
0.015437183476722191,0.6126055012447629
0.015498200012203306,0.6126055012447629
0.015498200012203306,0.6128483818082457
0.015559216547684423,0.6128483818082457
0.015559216547684423,0.613030542230858
0.015620233083165538,0.613030542230858
0.015620233083165538,0.6133341429352116
0.015681249618646653,0.6133341429352116
0.015681249618646653,0.6148521464569798
0.015742266154127767,0.6148521464569798
0.015742266154127767,0.615459347865687
0.015803282689608886,0.615459347865687
0.015803282689608886,0.616370149978748
0.01586429922509,0.616370149978748
0.01586429922509,0.6169166312465845
0.015925315760571115,0.6169166312465845
0.015925315760571115,0.617463112514421
0.016047348831533345,0.617463112514421
0.016047348831533345,0.6179488736413868
0.01610836536701446,0.6179488736413868
0.01610836536701446,0.620134798712733
0.016169381902495575,0.620134798712733
0.016169381902495575,0.6211063209666646
0.016230398437976693,0.6211063209666646
0.016230398437976693,0.6212277612484061
0.016291414973457808,0.6212277612484061
0.016291414973457808,0.621470641811889
0.016352431508938923,0.621470641811889
0.016352431508938923,0.6217742425162427
0.016413448044420038,0.6217742425162427
0.016413448044420038,0.622806484911045
0.016474464579901153,0.622806484911045
0.016474464579901153,0.6232922460380108
0.016596497650863382,0.6232922460380108
0.016596497650863382,0.6233529661788816
0.0166575141863445,0.6233529661788816
0.0166575141863445,0.6244459287145546
0.016718530721825615,0.6244459287145546
0.016718530721825615,0.6245066488554254
0.01677954725730673,0.6245066488554254
0.01677954725730673,0.625478171109357
0.016840563792787845,0.625478171109357
0.016840563792787845,0.6255996113910984
0.01690158032826896,0.6255996113910984
0.01690158032826896,0.6262675329406764
0.016962596863750075,0.6262675329406764
0.016962596863750075,0.6263889732224178
0.017084629934712308,0.6263889732224178
0.017084629934712308,0.6283927378711519
0.017145646470193423,0.6283927378711519
0.017145646470193423,0.628574898293764
0.017206663005674538,0.628574898293764
0.017206663005674538,0.6286963385755054
0.017267679541155653,0.6286963385755054
0.017267679541155653,0.6296678608294372
0.017328696076636767,0.6296678608294372
0.017328696076636767,0.6301536219564029
0.017389712612117882,0.6301536219564029
0.017389712612117882,0.6303357823790151
0.017450729147599,0.6303357823790151
0.017450729147599,0.6313073046329467
0.017511745683080115,0.6313073046329467
0.017511745683080115,0.6314894650555589
0.017633778754042345,0.6314894650555589
0.017633778754042345,0.6315501851964297
0.01769479528952346,0.6315501851964297
0.01769479528952346,0.6316716254781711
0.017755811825004575,0.6316716254781711
0.017755811825004575,0.631914506041654
0.017816828360485693,0.631914506041654
0.017816828360485693,0.6320359463233954
0.017877844895966808,0.6320359463233954
0.017877844895966808,0.6324002671686199
0.017938861431447923,0.6324002671686199
0.017938861431447923,0.6331289088590686
0.017999877966929038,0.6331289088590686
0.017999877966929038,0.63325034914081
0.018060894502410153,0.63325034914081
0.018060894502410153,0.6334932297042929
0.018121911037891267,0.6334932297042929
0.018121911037891267,0.6336753901269051
0.018182927573372382,0.6336753901269051
0.018182927573372382,0.6337968304086465
0.0182439441088535,0.6337968304086465
0.0182439441088535,0.6343433116764831
0.018426993715296845,0.6343433116764831
0.018426993715296845,0.6347076325217075
0.01848801025077796,0.6347076325217075
0.01848801025077796,0.6348290728034489
0.018549026786259075,0.6348290728034489
0.018549026786259075,0.6354362742121562
0.018671059857221308,0.6354362742121562
0.018671059857221308,0.6354969943530269
0.018732076392702423,0.6354969943530269
0.018732076392702423,0.6356791547756391
0.018854109463664653,0.6356791547756391
0.018854109463664653,0.6359827554799927
0.018915125999145768,0.6359827554799927
0.018915125999145768,0.6361649159026049
0.018976142534626882,0.6361649159026049
0.018976142534626882,0.6366506770295707
0.018976142534626882,0.6367721173113121
0.019037159070108,0.6367721173113121
0.019037159070108,0.638593721537434
0.019098175605589116,0.638593721537434
0.019098175605589116,0.6387758819600462
0.01915919214107023,0.6387758819600462
0.01915919214107023,0.6388973222417876
0.019220208676551345,0.6388973222417876
0.019220208676551345,0.6394438035096242
0.01928122521203246,0.6394438035096242
0.01928122521203246,0.639686684073107
0.019342241747513575,0.639686684073107
0.019342241747513575,0.6400510049183314
0.019403258282994693,0.6400510049183314
0.019403258282994693,0.6404760459044265
0.019464274818475808,0.6404760459044265
0.019464274818475808,0.6409010868905216
0.019525291353956923,0.6409010868905216
0.019525291353956923,0.6410832473131338
0.019586307889438038,0.6410832473131338
0.019586307889438038,0.6420547695670654
0.019647324424919153,0.6420547695670654
0.019647324424919153,0.6423583702714191
0.019769357495881382,0.6423583702714191
0.019769357495881382,0.6424798105531605
0.0198303740313625,0.6424798105531605
0.0198303740313625,0.6435120529479629
0.019891390566843616,0.6435120529479629
0.019891390566843616,0.6436334932297043
0.01995240710232473,0.6436334932297043
0.01995240710232473,0.6437549335114457
0.020013423637805845,0.6437549335114457
0.020013423637805845,0.6438156536523165
0.02007444017328696,0.6438156536523165
0.02007444017328696,0.6447871759062481
0.02019647324424919,0.6447871759062481
0.02019647324424919,0.6449693363288603
0.020257489779730308,0.6449693363288603
0.020257489779730308,0.6452122168923432
0.020379522850692538,0.6452122168923432
0.020379522850692538,0.6453336571740846
0.020440539386173653,0.6453336571740846
0.020440539386173653,0.6457586981601797
0.020501555921654768,0.6457586981601797
0.020501555921654768,0.6467302204141113
0.020684605528098116,0.6467302204141113
0.020684605528098116,0.6469123808367235
0.020806638599060345,0.6469123808367235
0.020806638599060345,0.6477624628089137
0.020928671670022575,0.6477624628089137
0.020928671670022575,0.6484911044993624
0.02098968820550369,0.6484911044993624
0.02098968820550369,0.6486732649219746
0.021111721276465923,0.6486732649219746
0.021111721276465923,0.649462626753294
0.021172737811947038,0.649462626753294
0.021172737811947038,0.649705507316777
0.021233754347428153,0.649705507316777
0.021233754347428153,0.6498269475985184
0.021294770882909268,0.6498269475985184
0.021294770882909268,0.6500698281620013
0.021355787418390382,0.6500698281620013
0.021355787418390382,0.6504341490072257
0.0214168039538715,0.6504341490072257
0.0214168039538715,0.6511020705568037
0.021477820489352616,0.6511020705568037
0.021477820489352616,0.6512235108385451
0.02153883702483373,0.6512235108385451
0.02153883702483373,0.6513449511202866
0.021599853560314845,0.6513449511202866
0.021599853560314845,0.6514056712611573
0.02166087009579596,0.6514056712611573
0.02166087009579596,0.6516485518246402
0.021721886631277075,0.6516485518246402
0.021721886631277075,0.6520735928107353
0.021843919702239308,0.6520735928107353
0.021843919702239308,0.6521950330924767
0.021904936237720423,0.6521950330924767
0.021904936237720423,0.6524379136559597
0.022026969308682653,0.6524379136559597
0.022026969308682653,0.6532272754872791
0.022087985844163768,0.6532272754872791
0.022087985844163768,0.6533487157690205
0.022149002379644882,0.6533487157690205
0.022149002379644882,0.6535308761916327
0.022210018915126,0.6535308761916327
0.022210018915126,0.653713036614245
0.02233205198608823,0.653713036614245
0.02233205198608823,0.6538344768959864
0.022393068521569345,0.6538344768959864
0.022393068521569345,0.6540166373185986
0.02245408505705046,0.6540166373185986
0.02245408505705046,0.6542595178820815
0.022515101592531575,0.6542595178820815
0.022515101592531575,0.6545631185864351
0.02257611812801269,0.6545631185864351
0.02257611812801269,0.6548667192907888
0.022637134663493808,0.6548667192907888
0.022637134663493808,0.6549274394316594
0.022698151198974923,0.6549274394316594
0.022698151198974923,0.6549881595725302
0.022759167734456038,0.6549881595725302
0.022759167734456038,0.655048879713401
0.022820184269937153,0.655048879713401
0.022820184269937153,0.6554739206994961
0.022820184269937153,0.6555953609812375
0.022820184269937153,0.6559596818264618
0.022881200805418268,0.6559596818264618
0.022881200805418268,0.6565668832351691
0.022942217340899382,0.6565668832351691
0.022942217340899382,0.6569919242212642
0.0230032338763805,0.6569919242212642
0.0230032338763805,0.657052644362135
0.02312526694734273,0.657052644362135
0.02312526694734273,0.6573562450664886
0.023186283482823845,0.6573562450664886
0.023186283482823845,0.6574169652073593
0.02324730001830496,0.6574169652073593
0.02324730001830496,0.65747768534823
0.023308316553786075,0.65747768534823
0.023308316553786075,0.6575991256299715
0.02336933308926719,0.6575991256299715
0.02336933308926719,0.6580241666160666
0.023430349624748308,0.6580241666160666
0.023430349624748308,0.6585099277430324
0.023491366160229423,0.6585099277430324
0.023491366160229423,0.6586313680247738
0.023552382695710538,0.6586313680247738
0.023552382695710538,0.6587528083065153
0.023613399231191653,0.6587528083065153
0.023613399231191653,0.659481449996964
0.023674415766672768,0.659481449996964
0.023674415766672768,0.6596028902787054
0.023735432302153883,0.6596028902787054
0.023735432302153883,0.6597850507013177
0.023796448837634997,0.6597850507013177
0.023796448837634997,0.6600279312648005
0.023857465373116116,0.6600279312648005
0.023857465373116116,0.6604529722508956
0.02391848190859723,0.6604529722508956
0.02391848190859723,0.661485214645698
0.023979498444078345,0.661485214645698
0.023979498444078345,0.6615459347865688
0.02404051497955946,0.6615459347865688
0.02404051497955946,0.6630639383083369
0.024101531515040575,0.6630639383083369
0.024101531515040575,0.6632460987309491
0.02416254805052169,0.6632460987309491
0.02416254805052169,0.6634282591535612
0.02422356458600281,0.6634282591535612
0.02422356458600281,0.663488979294432
0.024284581121483923,0.663488979294432
0.024284581121483923,0.6636711397170442
0.024406614192446153,0.6636711397170442
0.024406614192446153,0.6642176209848807
0.024467630727927268,0.6642176209848807
0.024467630727927268,0.6645212216892343
0.024528647263408383,0.6645212216892343
0.024528647263408383,0.664581941830105
0.024589663798889497,0.664581941830105
0.024589663798889497,0.6650677029570708
0.024650680334370616,0.6650677029570708
0.024650680334370616,0.6653713036614245
0.02471169686985173,0.6653713036614245
0.02471169686985173,0.6656749043657781
0.024772713405332845,0.6656749043657781
0.024772713405332845,0.6663428259153561
0.02483372994081396,0.6663428259153561
0.02483372994081396,0.6665857064788391
0.024894746476295075,0.6665857064788391
0.024894746476295075,0.6670107474649342
0.02495576301177619,0.6670107474649342
0.02495576301177619,0.6671929078875463
0.02501677954725731,0.6671929078875463
0.02501677954725731,0.6676179488736413
0.025077796082738423,0.6676179488736413
0.025077796082738423,0.6682858704232194
0.025138812618219538,0.6682858704232194
0.025138812618219538,0.6683465905640901
0.025199829153700653,0.6683465905640901
0.025199829153700653,0.6687109114093145
0.025260845689181768,0.6687109114093145
0.025260845689181768,0.6688930718319267
0.025382878760143997,0.6688930718319267
0.025382878760143997,0.6693181128180218
0.025443895295625116,0.6693181128180218
0.025443895295625116,0.6696824336632461
0.02550491183110623,0.6696824336632461
0.02550491183110623,0.6697431538041169
0.025565928366587345,0.6697431538041169
0.025565928366587345,0.669925314226729
0.02562694490206846,0.669925314226729
0.02562694490206846,0.670168194790212
0.025687961437549575,0.670168194790212
0.025687961437549575,0.6702289149310826
0.02574897797303069,0.6702289149310826
0.02574897797303069,0.6709575566215313
0.025871011043992923,0.6709575566215313
0.025871011043992923,0.6710182767624021
0.025932027579474038,0.6710182767624021
0.025932027579474038,0.6718076385937215
0.025993044114955153,0.6718076385937215
0.025993044114955153,0.6719897990163337
0.026054060650436268,0.6719897990163337
0.026054060650436268,0.6721112392980751
0.026176093721398497,0.6721112392980751
0.026176093721398497,0.6724755601432996
0.026237110256879616,0.6724755601432996
0.026237110256879616,0.6731434816928775
0.02629812679236073,0.6731434816928775
0.02629812679236073,0.673264921974619
0.026359143327841845,0.673264921974619
0.026359143327841845,0.6742364442285506
0.02642015986332296,0.6742364442285506
0.02642015986332296,0.6745400449329042
0.026481176398804075,0.6745400449329042
0.026481176398804075,0.674600765073775
0.02660320946976631,0.674600765073775
0.02660320946976631,0.6751472463416115
0.026664226005247423,0.6751472463416115
0.026664226005247423,0.6752686866233529
0.026725242540728538,0.6752686866233529
0.026725242540728538,0.6760580484546724
0.026786259076209653,0.6760580484546724
0.026786259076209653,0.6763009290181553
0.026847275611690768,0.6763009290181553
0.026847275611690768,0.676604529722509
0.026908292147171883,0.676604529722509
0.026908292147171883,0.6766652498633797
0.026969308682652997,0.6766652498633797
0.026969308682652997,0.6769081304268626
0.027030325218134116,0.6769081304268626
0.027030325218134116,0.6776367721173113
0.027152358289096346,0.6776367721173113
0.027152358289096346,0.677940372821665
0.027274391360058575,0.677940372821665
0.027274391360058575,0.6780010929625356
0.027274391360058575,0.6781225332442772
0.027274391360058575,0.6782439735260186
0.02733540789553969,0.6782439735260186
0.02733540789553969,0.6784868540895015
0.027396424431020805,0.6784868540895015
0.027396424431020805,0.6787297346529844
0.027457440966501923,0.6787297346529844
0.027457440966501923,0.6794583763434331
0.027518457501983038,0.6794583763434331
0.027518457501983038,0.6796405367660453
0.027579474037464153,0.6796405367660453
0.027579474037464153,0.6797619770477867
0.027640490572945268,0.6797619770477867
0.027640490572945268,0.6801870180338818
0.027701507108426383,0.6801870180338818
0.027701507108426383,0.6809156597243305
0.027762523643907498,0.6809156597243305
0.027762523643907498,0.6809763798652013
0.027823540179388616,0.6809763798652013
0.027823540179388616,0.681279980569555
0.027945573250350846,0.681279980569555
0.027945573250350846,0.6817657416965207
0.02800658978583196,0.6817657416965207
0.02800658978583196,0.6818264618373915
0.028067606321313075,0.6818264618373915
0.028067606321313075,0.6819479021191329
0.02812862285679419,0.6819479021191329
0.02812862285679419,0.6820693424008744
0.028189639392275305,0.6820693424008744
0.028189639392275305,0.6833444653591596
0.028250655927756423,0.6833444653591596
0.028250655927756423,0.6835873459226426
0.028311672463237538,0.6835873459226426
0.028311672463237538,0.6843159876130913
0.028372688998718653,0.6843159876130913
0.028372688998718653,0.6844981480357034
0.028494722069680883,0.6844981480357034
0.028494722069680883,0.6847410285991864
0.028555738605161998,0.6847410285991864
0.028555738605161998,0.6852267897261521
0.028616755140643116,0.6852267897261521
0.028616755140643116,0.6852875098670229
0.028738788211605346,0.6852875098670229
0.028738788211605346,0.6853482300078936
0.02879980474708646,0.6853482300078936
0.02879980474708646,0.6854089501487644
0.02892183781804869,0.6854089501487644
0.02892183781804869,0.685712550853118
0.028982854353529805,0.685712550853118
0.028982854353529805,0.6865626328253082
0.029043870889010923,0.6865626328253082
0.029043870889010923,0.686805513388791
0.029165903959973153,0.686805513388791
0.029165903959973153,0.687048393952274
0.029226920495454268,0.687048393952274
0.029226920495454268,0.6887485578966543
0.029287937030935383,0.6887485578966543
0.029287937030935383,0.6888699981783958
0.029348953566416498,0.6888699981783958
0.029348953566416498,0.6889914384601372
0.02947098663737873,0.6889914384601372
0.02947098663737873,0.689052158601008
0.029532003172859846,0.689052158601008
0.029532003172859846,0.6897808002914567
0.02959301970834096,0.6897808002914567
0.02959301970834096,0.690145121136681
0.029654036243822075,0.690145121136681
0.029654036243822075,0.6902665614184225
0.02971505277930319,0.6902665614184225
0.02971505277930319,0.6905094419819054
0.029776069314784305,0.6905094419819054
0.029776069314784305,0.6912988038132248
0.029898102385746538,0.6912988038132248
0.029898102385746538,0.6917845649401907
0.030081151992189883,0.6917845649401907
0.030081151992189883,0.6918452850810614
0.030142168527670998,0.6918452850810614
0.030142168527670998,0.6919060052219321
0.030203185063152116,0.6919060052219321
0.030203185063152116,0.6920881656445443
0.03026420159863323,0.6920881656445443
0.03026420159863323,0.6924524864897686
0.030325218134114346,0.6924524864897686
0.030325218134114346,0.6926346469123809
0.03038623466959546,0.6926346469123809
0.03038623466959546,0.693484728884571
0.030447251205076575,0.693484728884571
0.030447251205076575,0.6937883295889247
0.03050826774055769,0.6937883295889247
0.03050826774055769,0.6942133705750198
0.030569284276038805,0.6942133705750198
0.030569284276038805,0.6944562511385026
0.030630300811519923,0.6944562511385026
0.030630300811519923,0.6947598518428563
0.030691317347001038,0.6947598518428563
0.030691317347001038,0.6950027324063391
0.030752333882482153,0.6950027324063391
0.030752333882482153,0.6950634525472099
0.030813350417963268,0.6950634525472099
0.030813350417963268,0.6958528143785293
0.030874366953444383,0.6958528143785293
0.030874366953444383,0.6960349748011415
0.030935383488925498,0.6960349748011415
0.030935383488925498,0.6960956949420123
0.030996400024406612,0.6960956949420123
0.030996400024406612,0.6963992956463659
0.031118433095368846,0.6963992956463659
0.031118433095368846,0.6964600157872366
0.03117944963084996,0.6965207359281074
0.031240466166331075,0.6965207359281074
0.031240466166331075,0.6967028963507196
0.03130148270181219,0.6967028963507196
0.03130148270181219,0.6970064970550731
0.031362499237293305,0.6970064970550731
0.031362499237293305,0.6972493776185561
0.031484532308255535,0.6972493776185561
0.031484532308255535,0.6980387394498755
0.03154554884373665,0.6980387394498755
0.03154554884373665,0.6983423401542291
0.03160656537921777,0.6983423401542291
0.03160656537921777,0.6985245005768413
0.031667581914698886,0.6985245005768413
0.031667581914698886,0.698828101281195
0.031789614985661116,0.698828101281195
0.031789614985661116,0.700163944380351
0.03185063152114223,0.700163944380351
0.03185063152114223,0.7004068249438339
0.031911648056623346,0.7004068249438339
0.031911648056623346,0.7005889853664461
0.03197266459210446,0.7005889853664461
0.03197266459210446,0.7007104256481875
0.032033681127585575,0.7007104256481875
0.032033681127585575,0.7011354666342826
0.03209469766306669,0.7011354666342826
0.03209469766306669,0.7018033881838606
0.032155714198547805,0.7018033881838606
0.032155714198547805,0.701924828465602
0.03221673073402892,0.701924828465602
0.03221673073402892,0.7020462687473435
0.032277747269510035,0.7020462687473435
0.032277747269510035,0.7031392312830166
0.03233876380499115,0.7031392312830166
0.03233876380499115,0.7031999514238872
0.032399780340472265,0.7031999514238872
0.032399780340472265,0.7033213917056288
0.032460796875953386,0.7033213917056288
0.032460796875953386,0.7036857125508531
0.032582829946915616,0.7036857125508531
0.032582829946915616,0.7038071528325945
0.03264384648239673,0.7038071528325945
0.03264384648239673,0.7039893132552068
0.032704863017877846,0.7039893132552068
0.032704863017877846,0.7041107535369482
0.03276587955335896,0.7041107535369482
0.03276587955335896,0.7049001153682677
0.032826896088840075,0.7049001153682677
0.032826896088840075,0.7049608355091384
0.03288791262432119,0.7049608355091384
0.03288791262432119,0.7053251563543628
0.032948929159802305,0.7053251563543628
0.032948929159802305,0.7054465966361042
0.03300994569528342,0.7054465966361042
0.03300994569528342,0.7055680369178456
0.033070962230764535,0.7055680369178456
0.033070962230764535,0.7058109174813285
0.033254011837207886,0.7058109174813285
0.033254011837207886,0.7061145181856822
0.033315028372689,0.7061145181856822
0.033315028372689,0.7064788390309066
0.033376044908170116,0.7064788390309066
0.033376044908170116,0.707268200862226
0.03343706144365123,0.707268200862226
0.03343706144365123,0.7074503612848382
0.033498077979132346,0.7074503612848382
0.033498077979132346,0.707936122411804
0.033620111050094575,0.707936122411804
0.033620111050094575,0.7083611633978991
0.03368112758557569,0.7083611633978991
0.03368112758557569,0.7089683648066063
0.033742144121056805,0.7089683648066063
0.033742144121056805,0.7090290849474771
0.03380316065653792,0.7090290849474771
0.03380316065653792,0.7091505252292185
0.033864177192019035,0.7091505252292185
0.033864177192019035,0.7098791669196672
0.03392519372750015,0.7098791669196672
0.03392519372750015,0.7100006072014087
0.033986210262981265,0.7100006072014087
0.033986210262981265,0.7101827676240209
0.034169259869424616,0.7101827676240209
0.034169259869424616,0.7107292488918574
0.03423027640490573,0.7107292488918574
0.03423027640490573,0.7107899690327282
0.03435230947586796,0.7107899690327282
0.03435230947586796,0.7109114093144696
0.03447434254683019,0.7109114093144696
0.03447434254683019,0.7110935697370818
0.034535359082311305,0.7110935697370818
0.034535359082311305,0.7112757301596939
0.03471840868875465,0.7112757301596939
0.03471840868875465,0.7120043718501426
0.034779425224235765,0.7120043718501426
0.034779425224235765,0.7120650919910134
0.034840441759716886,0.7120650919910134
0.034840441759716886,0.7124294128362377
0.034901458295198,0.7124294128362377
0.034901458295198,0.7124901329771085
0.034962474830679116,0.7124901329771085
0.034962474830679116,0.7125508531179793
0.03502349136616023,0.7125508531179793
0.03502349136616023,0.7126722933997207
0.035084507901641346,0.7126722933997207
0.035084507901641346,0.7128544538223329
0.035206540972603576,0.7128544538223329
0.035206540972603576,0.7129151739632036
0.03526755750808469,0.7129151739632036
0.03526755750808469,0.7130973343858158
0.035328574043565805,0.7130973343858158
0.035328574043565805,0.7133402149492987
0.03538959057904692,0.7133402149492987
0.03538959057904692,0.7136438156536523
0.035450607114528035,0.7136438156536523
0.035450607114528035,0.7138866962171352
0.03551162365000915,0.7138866962171352
0.03551162365000915,0.713947416358006
0.035572640185490265,0.713947416358006
0.035572640185490265,0.7147974983301961
0.0356946732564525,0.7147974983301961
0.0356946732564525,0.7151618191754204
0.03581670632741473,0.7151618191754204
0.03581670632741473,0.7154654198797741
0.035877722862895846,0.7154654198797741
0.035877722862895846,0.7161333414293521
0.03593873939837696,0.7161333414293521
0.03593873939837696,0.7162547817110936
0.035999755933858076,0.7162547817110936
0.035999755933858076,0.7176513449511203
0.036121789004820305,0.7176513449511203
0.036121789004820305,0.7177727852328617
0.03618280554030142,0.7177727852328617
0.03618280554030142,0.7179549456554739
0.03630483861126365,0.7179549456554739
0.03630483861126365,0.7180156657963447
0.036365855146744765,0.7180156657963447
0.036365855146744765,0.7188050276276641
0.036548904753188116,0.7188050276276641
0.036548904753188116,0.7190479081911471
0.03660992128866923,0.7190479081911471
0.03660992128866923,0.7191086283320177
0.036670937824150346,0.7191086283320177
0.036670937824150346,0.7193515088955006
0.03673195435963146,0.7193515088955006
0.03673195435963146,0.7196551095998542
0.036792970895112576,0.7196551095998542
0.036792970895112576,0.7200194304450787
0.03685398743059369,0.7200194304450787
0.03685398743059369,0.7201408707268201
0.03697602050155592,0.7201408707268201
0.03697602050155592,0.7203230311494323
0.037037037037037035,0.7203230311494323
0.037037037037037035,0.720626631853786
0.03709805357251815,0.720626631853786
0.03709805357251815,0.7206873519946566
0.037159070107999265,0.7206873519946566
0.037159070107999265,0.721051672839881
0.037220086643480386,0.721051672839881
0.037220086643480386,0.7211731131216225
0.0372811031789615,0.7211731131216225
0.0372811031789615,0.7214159936851053
0.037342119714442616,0.7214159936851053
0.037342119714442616,0.7216588742485882
0.037586185856367076,0.7216588742485882
0.037586185856367076,0.7217803145303298
0.03764720239184819,0.7217803145303298
0.03764720239184819,0.7218410346712004
0.037708218927329305,0.7218410346712004
0.037708218927329305,0.7220839152346833
0.03776923546281042,0.7220839152346833
0.03776923546281042,0.7226911166433906
0.037830251998291535,0.7226911166433906
0.037830251998291535,0.7231161576294857
0.03789126853377265,0.7231161576294857
0.03789126853377265,0.7234804784747101
0.037952285069253765,0.7234804784747101
0.037952285069253765,0.723723359038193
0.038013301604734887,0.723723359038193
0.038013301604734887,0.7239055194608052
0.038074318140216,0.7239055194608052
0.038074318140216,0.7240269597425466
0.03819635121117823,0.7240269597425466
0.03819635121117823,0.7240876798834174
0.038257367746659346,0.7240876798834174
0.038257367746659346,0.724148400024288
0.03831838428214046,0.724148400024288
0.03831838428214046,0.7242091201651588
0.038379400817621576,0.7242091201651588
0.038379400817621576,0.7245127208695125
0.03844041735310269,0.7245127208695125
0.03844041735310269,0.7247556014329953
0.03856245042406492,0.7247556014329953
0.03856245042406492,0.7249377618556075
0.038623466959546035,0.7249377618556075
0.038623466959546035,0.7251806424190904
0.03868448349502715,0.7251806424190904
0.03868448349502715,0.7253628028417026
0.03880651656598939,0.7253628028417026
0.03880651656598939,0.7254235229825733
0.0388675331014705,0.7254235229825733
0.0388675331014705,0.7254842431234441
0.038928549636951616,0.7254842431234441
0.038928549636951616,0.7255449632643147
0.03898956617243273,0.7255449632643147
0.03898956617243273,0.7260307243912806
0.039050582707913846,0.7260307243912806
0.039050582707913846,0.7263343250956342
0.03911159924339496,0.7263343250956342
0.03911159924339496,0.726395045236505
0.039172615778876076,0.726395045236505
0.039172615778876076,0.7265164855182464
0.03923363231435719,0.7265164855182464
0.03923363231435719,0.7265772056591171
0.039294648849838305,0.7265772056591171
0.039294648849838305,0.7267593660817293
0.03935566538531942,0.7267593660817293
0.03935566538531942,0.727062966786083
0.03947769845628165,0.727062966786083
0.03947769845628165,0.7272451272086952
0.039660748062725,0.7272451272086952
0.039660748062725,0.7283380897443682
0.039721764598206116,0.7283380897443682
0.039721764598206116,0.7291274515756877
0.039843797669168346,0.7291274515756877
0.039843797669168346,0.7291881717165584
0.039965830740130576,0.7291881717165584
0.039965830740130576,0.7293096119982998
0.04002684727561169,0.7293096119982998
0.04002684727561169,0.7296132127026534
0.040087863811092805,0.7296132127026534
0.040087863811092805,0.7311312162244217
0.040209896882055035,0.7311312162244217
0.040209896882055035,0.7311919363652923
0.040331929953017265,0.7311919363652923
0.040331929953017265,0.731495537069646
0.04039294648849838,0.731495537069646
0.04039294648849838,0.7317384176331289
0.0404539630239795,0.7317384176331289
0.0404539630239795,0.7319812981966118
0.040514979559460616,0.7319812981966118
0.040514979559460616,0.7321027384783533
0.04057599609494173,0.7321027384783533
0.04057599609494173,0.7322241787600947
0.040637012630422846,0.7322241787600947
0.040637012630422846,0.7327706600279312
0.04069802916590396,0.7327706600279312
0.04069802916590396,0.7330742607322849
0.040759045701385076,0.7330742607322849
0.040759045701385076,0.7331349808731557
0.04094209530782842,0.7331349808731557
0.04094209530782842,0.7335600218592507
0.041003111843309535,0.7335600218592507
0.041003111843309535,0.7336814621409922
0.04106412837879065,0.7336814621409922
0.04106412837879065,0.7339850628453458
0.041125144914271765,0.7339850628453458
0.041125144914271765,0.734167223267958
0.04118616144975288,0.734167223267958
0.04118616144975288,0.7345315441131823
0.04136921105619623,0.7345315441131823
0.04136921105619623,0.7347744246766652
0.041552260662639576,0.7347744246766652
0.041552260662639576,0.734835144817536
0.04161327719812069,0.734835144817536
0.04161327719812069,0.7350780253810189
0.041674293733601805,0.7350780253810189
0.041674293733601805,0.7351387455218896
0.04173531026908292,0.7351387455218896
0.04173531026908292,0.7353816260853725
0.041796326804564035,0.7353816260853725
0.041796326804564035,0.7354423462262433
0.04185734334004515,0.7354423462262433
0.04185734334004515,0.7355030663671139
0.041918359875526265,0.7355030663671139
0.041918359875526265,0.7356245066488555
0.04197937641100738,0.7356245066488555
0.04197937641100738,0.7358066670714676
0.042101409481969616,0.7358066670714676
0.042101409481969616,0.736170987916692
0.042223442552931846,0.736170987916692
0.042223442552931846,0.7365353087619163
0.04228445908841296,0.7365353087619163
0.04228445908841296,0.7365960289027871
0.042345475623894076,0.7365960289027871
0.042345475623894076,0.7366567490436577
0.04240649215937519,0.7366567490436577
0.04240649215937519,0.7369603497480114
0.042467508694856305,0.7369603497480114
0.042467508694856305,0.7370210698888822
0.04252852523033742,0.7370210698888822
0.04252852523033742,0.7371425101706236
0.042589541765818535,0.7371425101706236
0.042589541765818535,0.737263950452365
0.04265055830129965,0.737263950452365
0.04265055830129965,0.7373246705932358
0.042711574836780765,0.7373246705932358
0.042711574836780765,0.7374461108749772
0.042833607907743,0.7374461108749772
0.042833607907743,0.7376282712975895
0.04295564097870523,0.7376282712975895
0.04295564097870523,0.7376889914384601
0.043016657514186346,0.7376889914384601
0.043016657514186346,0.7379925921428138
0.043138690585148576,0.7379925921428138
0.043138690585148576,0.7382354727062966
0.04319970712062969,0.7382354727062966
0.04319970712062969,0.7384783532697796
0.043260723656110806,0.7384783532697796
0.043260723656110806,0.7385997935515211
0.04332174019159192,0.7385997935515211
0.04332174019159192,0.7387212338332625
0.043382756727073035,0.7387212338332625
0.043382756727073035,0.7387819539741333
0.04344377326255415,0.7387819539741333
0.04344377326255415,0.7388426741150039
0.04356580633351638,0.7388426741150039
0.04356580633351638,0.7390855546784868
0.043809872475440846,0.7390855546784868
0.043809872475440846,0.739267715101099
0.04387088901092196,0.739267715101099
0.04387088901092196,0.7396320359463234
0.04399292208188419,0.7396320359463234
0.04399292208188419,0.7396927560871941
0.044053938617365306,0.7396927560871941
0.044053938617365306,0.7398141963689355
0.044175971688327535,0.7398141963689355
0.044175971688327535,0.7402999574959014
0.04423698822380865,0.7402999574959014
0.04423698822380865,0.7406642783411258
0.04435902129477088,0.7406642783411258
0.04435902129477088,0.7407857186228672
0.044420037830252,0.7407857186228672
0.044420037830252,0.7410285991863501
0.044481054365733116,0.7410285991863501
0.044481054365733116,0.7415750804541866
0.04454207090121423,0.7415750804541866
0.04454207090121423,0.741939401299411
0.044603087436695346,0.741939401299411
0.044603087436695346,0.7420608415811525
0.044725120507657576,0.7420608415811525
0.044725120507657576,0.7421215617220231
0.04478613704313869,0.7421215617220231
0.04478613704313869,0.7423037221446354
0.04490817011410092,0.7423037221446354
0.04490817011410092,0.7424251624263768
0.044969186649582035,0.7424251624263768
0.044969186649582035,0.7424858825672476
0.045091219720544265,0.7424858825672476
0.045091219720544265,0.7427894832716012
0.04515223625602538,0.7427894832716012
0.04515223625602538,0.743943165948145
0.045274269326987616,0.743943165948145
0.045274269326987616,0.7441253263707572
0.04545731893343096,0.7441253263707572
0.04545731893343096,0.7442467666524987
0.045518335468912076,0.7442467666524987
0.045518335468912076,0.7443682069342401
0.04557935200439319,0.7443682069342401
0.04557935200439319,0.7447932479203352
0.045640368539874306,0.7447932479203352
0.045640368539874306,0.7449146882020766
0.045762401610836535,0.7449146882020766
0.045762401610836535,0.745279009047301
0.045884434681798765,0.745279009047301
0.045884434681798765,0.7453397291881717
0.046006467752761,0.7453397291881717
0.046006467752761,0.7455826097516546
0.046067484288242116,0.7455826097516546
0.046067484288242116,0.7457040500333961
0.046189517359204346,0.7457040500333961
0.046189517359204346,0.7464934118647155
0.04637256696564769,0.7464934118647155
0.04637256696564769,0.7465541320055863
0.046433583501128806,0.7465541320055863
0.046433583501128806,0.7469791729916814
0.04649460003660992,0.7469791729916814
0.04649460003660992,0.7471613334142935
0.046555616572091035,0.7471613334142935
0.046555616572091035,0.7472220535551642
0.046677649643053265,0.7472220535551642
0.046677649643053265,0.7473434938369057
0.046799682714015495,0.7473434938369057
0.046799682714015495,0.7475863744003886
0.046860699249496617,0.7475863744003886
0.046860699249496617,0.7477685348230008
0.04692171578497773,0.7477685348230008
0.04692171578497773,0.7478899751047422
0.046982732320458846,0.7478899751047422
0.046982732320458846,0.7481935758090958
0.04704374885593996,0.7481935758090958
0.04704374885593996,0.7482542959499666
0.047104765391421076,0.7482542959499666
0.047104765391421076,0.7483150160908373
0.04716578192690219,0.7483150160908373
0.04716578192690219,0.748375736231708
0.04728781499786442,0.748375736231708
0.04728781499786442,0.7488007772178031
0.04740984806882665,0.7488007772178031
0.04740984806882665,0.749286538344769
0.047470864604307765,0.749286538344769
0.047470864604307765,0.7497722994717347
0.04753188113978888,0.7497722994717347
0.04753188113978888,0.7498330196126055
0.04771493074623223,0.7498330196126055
0.04771493074623223,0.7500759001760884
0.047775947281713346,0.7500759001760884
0.047775947281713346,0.7504402210213128
0.04783696381719446,0.7504402210213128
0.04783696381719446,0.7505616613030542
0.047897980352675576,0.7505616613030542
0.047897980352675576,0.7507438217256664
0.04795899688815669,0.7507438217256664
0.04795899688815669,0.7513510231343736
0.04808102995911892,0.7513510231343736
0.04808102995911892,0.7515939036978566
0.048142046494600035,0.7515939036978566
0.048142046494600035,0.7518367842613395
0.04820306303008115,0.7518367842613395
0.04820306303008115,0.7523225453883053
0.04832509610104338,0.7523225453883053
0.04832509610104338,0.7525047058109174
0.04844712917200562,0.7525047058109174
0.04844712917200562,0.7526868662335297
0.04850814570748673,0.7526868662335297
0.04850814570748673,0.7529904669378833
0.048569162242967846,0.7529904669378833
0.048569162242967846,0.7530511870787541
0.048691195313930076,0.7530511870787541
0.048691195313930076,0.7532940676422369
0.04875221184941119,0.7532940676422369
0.04875221184941119,0.7538405489100735
0.048813228384892306,0.7538405489100735
0.048813228384892306,0.7539012690509442
0.04887424492037342,0.7539012690509442
0.04887424492037342,0.7540834294735563
0.04899627799133565,0.7540834294735563
0.04899627799133565,0.75438703017791
0.049057294526816765,0.75438703017791
0.049057294526816765,0.7544477503187808
0.04911831106229788,0.7544477503187808
0.04911831106229788,0.754629910741393
0.04924034413326012,0.754629910741393
0.04924034413326012,0.7546906308822636
0.04930136066874123,0.7546906308822636
0.04930136066874123,0.7549942315866173
0.049362377204222346,0.7549942315866173
0.049362377204222346,0.755054951727488
0.049484410275184576,0.755054951727488
0.049484410275184576,0.7551763920092295
0.04954542681066569,0.7551763920092295
0.04954542681066569,0.7559050336996782
0.049606443346146806,0.7559050336996782
0.049606443346146806,0.7560871941222904
0.04978949295259015,0.7560871941222904
0.04978949295259015,0.7561479142631611
0.049850509488071265,0.7561479142631611
0.049850509488071265,0.7566943955309976
0.04991152602355238,0.7566943955309976
0.04991152602355238,0.7567551156718684
0.05003355909451462,0.7567551156718684
0.05003355909451462,0.756815835812739
0.050155592165476846,0.756815835812739
0.050155592165476846,0.7568765559536098
0.050277625236439076,0.7568765559536098
0.050277625236439076,0.757058716376222
0.050521691378363535,0.757058716376222
0.050521691378363535,0.7571801566579635
0.05058270791384465,0.7571801566579635
0.05058270791384465,0.7576051976440585
0.050643724449325765,0.7576051976440585
0.050643724449325765,0.7579087983484122
0.05070474098480688,0.7579087983484122
0.05070474098480688,0.7579695184892828
0.050765757520287995,0.7579695184892828
0.050765757520287995,0.7582123990527658
0.05082677405576912,0.7582123990527658
0.05082677405576912,0.7587588803206023
0.05088779059125023,0.7587588803206023
0.05088779059125023,0.7588196004614731
0.05113185673317469,0.7588196004614731
0.05113185673317469,0.7588803206023438
0.05125388980413692,0.7588803206023438
0.05125388980413692,0.7590017608840852
0.05137592287509915,0.7590017608840852
0.05137592287509915,0.7594268018701803
0.051436939410580265,0.7594268018701803
0.051436939410580265,0.759730402574534
0.051558972481542495,0.759730402574534
0.051558972481542495,0.7599732831380169
0.05168100555250473,0.7599732831380169
0.05168100555250473,0.7603376039832412
0.051742022087985846,0.7603376039832412
0.051742022087985846,0.760398324124112
0.05180303862346696,0.760398324124112
0.05180303862346696,0.7605804845467241
0.051864055158948076,0.7605804845467241
0.051864055158948076,0.76106624567369
0.051986088229910306,0.76106624567369
0.051986088229910306,0.7617948873641387
0.05204710476539142,0.7617948873641387
0.05204710476539142,0.7619770477867509
0.052108121300872536,0.7619770477867509
0.052108121300872536,0.7620377679276216
0.05216913783635365,0.7620377679276216
0.05216913783635365,0.7620984880684923
0.052230154371834765,0.7620984880684923
0.052230154371834765,0.762159208209363
0.052352187442796995,0.762159208209363
0.052352187442796995,0.7623413686319752
0.05241320397827812,0.7623413686319752
0.05241320397827812,0.7629485700406825
0.05247422051375923,0.7629485700406825
0.05247422051375923,0.7630700103224239
0.05259625358472146,0.7630700103224239
0.05259625358472146,0.7631914506041654
0.052657270120202576,0.7631914506041654
0.052657270120202576,0.7633736110267776
0.05271828665568369,0.7633736110267776
0.05271828665568369,0.7634343311676484
0.052779303191164806,0.7634343311676484
0.052779303191164806,0.7640415325763555
0.052901336262127036,0.7640415325763555
0.052901336262127036,0.764830894407675
0.053023369333089265,0.764830894407675
0.053023369333089265,0.7648916145485457
0.05308438586857038,0.7648916145485457
0.05308438586857038,0.7650130548302873
0.05320641893953262,0.7650130548302873
0.05320641893953262,0.7652559353937701
0.053328452010494846,0.7652559353937701
0.053328452010494846,0.7656202562389944
0.053450485081457076,0.7656202562389944
0.053450485081457076,0.7659238569433481
0.05351150161693819,0.7659238569433481
0.05351150161693819,0.7661667375068311
0.053694551223381536,0.7661667375068311
0.053694551223381536,0.7662274576477017
0.05375556775886265,0.7662274576477017
0.05375556775886265,0.7662881777885725
0.053816584294343765,0.7662881777885725
0.053816584294343765,0.7665917784929261
0.05387760082982488,0.7665917784929261
0.05387760082982488,0.7666524986337968
0.053938617365305995,0.7666524986337968
0.053938617365305995,0.7667739389155382
0.05406065043626823,0.7667739389155382
0.05406065043626823,0.7670168194790212
0.054121666971749346,0.7670168194790212
0.054121666971749346,0.7673204201833749
0.05418268350723046,0.7673204201833749
0.05418268350723046,0.7676240208877284
0.05430471657819269,0.7676240208877284
0.05430471657819269,0.7678669014512114
0.054365733113673806,0.7678669014512114
0.054365733113673806,0.7680490618738236
0.05442674964915492,0.7680490618738236
0.05442674964915492,0.7681097820146943
0.054609799255598265,0.7681097820146943
0.054609799255598265,0.7682312222964357
0.05467081579107938,0.7682312222964357
0.05467081579107938,0.7684133827190479
0.054731832326560495,0.7684133827190479
0.054731832326560495,0.7684741028599187
0.05479284886204161,0.7684741028599187
0.05479284886204161,0.7685348230007893
0.05485386539752273,0.7685348230007893
0.05485386539752273,0.7688991438460138
0.054914881933003847,0.7688991438460138
0.054914881933003847,0.7690205841277552
0.05497589846848496,0.7690205841277552
0.05497589846848496,0.7691420244094966
0.055036915003966076,0.7691420244094966
0.055036915003966076,0.7692027445503674
0.05509793153944719,0.7692027445503674
0.05509793153944719,0.7692634646912381
0.05534199768137165,0.7692634646912381
0.05534199768137165,0.769506345254721
0.055403014216852765,0.769506345254721
0.055403014216852765,0.7698706660999454
0.05558606382329611,0.7698706660999454
0.05558606382329611,0.7701135466634282
0.05564708035877723,0.7701135466634282
0.05564708035877723,0.770174266804299
0.05601317957166392,0.770174266804299
0.05601317957166392,0.7702349869451697
0.056074196107145036,0.7702349869451697
0.056074196107145036,0.7704171473677819
0.05613521264262615,0.7704171473677819
0.05613521264262615,0.7705385876495233
0.056196229178107265,0.7705385876495233
0.056196229178107265,0.7705993077903941
0.056318262249069495,0.7705993077903941
0.056318262249069495,0.7709029084947477
0.05644029532003173,0.7709029084947477
0.05644029532003173,0.7709636286356184
0.05656232839099396,0.7709636286356184
0.05656232839099396,0.7710243487764892
0.056623344926475076,0.7710243487764892
0.056623344926475076,0.7712065091991014
0.05668436146195619,0.7712065091991014
0.05668436146195619,0.7713279494808428
0.05680639453291842,0.7713279494808428
0.05680639453291842,0.7713886696217135
0.056989444139361765,0.7713886696217135
0.056989444139361765,0.7716922703260671
0.057111477210323995,0.7716922703260671
0.057111477210323995,0.7717529904669379
0.05717249374580511,0.7717529904669379
0.05717249374580511,0.7719958710304208
0.05729452681676735,0.7719958710304208
0.05729452681676735,0.7722994717347744
0.05735554335224846,0.7722994717347744
0.05735554335224846,0.7724209120165159
0.057416559887729576,0.7724209120165159
0.057416559887729576,0.7726030724391281
0.05759960949417292,0.7726030724391281
0.05759960949417292,0.7726637925799987
0.05772164256513515,0.7726637925799987
0.05772164256513515,0.7729673932843524
0.057904692171578495,0.7729673932843524
0.057904692171578495,0.7730888335660939
0.05796570870705961,0.7730888335660939
0.05796570870705961,0.7733317141295768
0.05808774177802185,0.7733317141295768
0.05808774177802185,0.7738781953974133
0.058209774848984076,0.7738781953974133
0.058209774848984076,0.7739389155382841
0.05827079138446519,0.7739389155382841
0.05827079138446519,0.7740603558200255
0.058331807919946306,0.7740603558200255
0.058331807919946306,0.774181796101767
0.05839282445542742,0.774181796101767
0.05839282445542742,0.7744246766652498
0.058453840990908536,0.7744246766652498
0.058453840990908536,0.7747282773696035
0.05851485752638965,0.7747282773696035
0.05851485752638965,0.7748497176513449
0.05863689059735188,0.7748497176513449
0.05863689059735188,0.7753354787783108
0.058697907132832995,0.7753354787783108
0.058697907132832995,0.7753961989191815
0.05875892366831411,0.7753961989191815
0.05875892366831411,0.7754569190600522
0.05881994020379523,0.7754569190600522
0.05881994020379523,0.775517639200923
0.05888095673927635,0.775517639200923
0.05888095673927635,0.7756390794826644
0.059002989810238576,0.7756390794826644
0.059002989810238576,0.7756997996235351
0.05906400634571969,0.7756997996235351
0.05906400634571969,0.7758212399052766
0.059125022881200806,0.7758212399052766
0.059125022881200806,0.7758819600461473
0.05918603941668192,0.7758819600461473
0.05918603941668192,0.7759426801870181
0.059247055952163036,0.7759426801870181
0.059247055952163036,0.7760641204687595
0.05930807248764415,0.7760641204687595
0.05930807248764415,0.7761855607505009
0.05943010555860638,0.7761855607505009
0.05943010555860638,0.7765498815957254
0.05967417170053085,0.7765498815957254
0.05967417170053085,0.776610601736596
0.05973518823601196,0.776610601736596
0.05973518823601196,0.7767320420183375
0.05997925437793642,0.7767320420183375
0.05997925437793642,0.7768534823000789
0.060040270913417536,0.7768534823000789
0.060040270913417536,0.7770356427226911
0.06010128744889865,0.7770356427226911
0.06010128744889865,0.7770963628635619
0.060162303984379766,0.7770963628635619
0.060162303984379766,0.7772178031453033
0.06022332051986088,0.7772178031453033
0.06022332051986088,0.7775821239905276
0.060284337055341995,0.7775821239905276
0.060284337055341995,0.7777035642722692
0.06040637012630423,0.7777035642722692
0.06040637012630423,0.7777642844131398
0.06046738666178535,0.7777642844131398
0.06046738666178535,0.7778250045540106
0.06052840319726646,0.7778250045540106
0.06052840319726646,0.7778857246948813
0.060589419732747576,0.7778857246948813
0.060589419732747576,0.7781286052583642
0.060711452803709806,0.7781286052583642
0.060711452803709806,0.7781893253992349
0.060833485874672036,0.7781893253992349
0.060833485874672036,0.7783107656809763
0.06089450241015315,0.7783107656809763
0.06089450241015315,0.7784929261035886
0.060955518945634266,0.7784929261035886
0.060955518945634266,0.77861436638533
0.061077552016596495,0.77861436638533
0.061077552016596495,0.7787358066670714
0.06113856855207761,0.7787358066670714
0.06113856855207761,0.778857246948813
0.061199585087558725,0.778857246948813
0.061199585087558725,0.7792215677940373
0.06132161815852096,0.7792215677940373
0.06132161815852096,0.7794037282166495
0.061382634694002076,0.7794037282166495
0.061382634694002076,0.7796466087801324
0.06144365122948319,0.7796466087801324
0.06144365122948319,0.7801930900479689
0.061504667764964306,0.7801930900479689
0.061504667764964306,0.7802538101888397
0.06156568430044542,0.7802538101888397
0.06156568430044542,0.7803145303297103
0.061626700835926536,0.7803145303297103
0.061626700835926536,0.7803752504705811
0.06168771737140765,0.7803752504705811
0.06168771737140765,0.7804359706114519
0.061748733906888766,0.7804359706114519
0.061748733906888766,0.7806788511749347
0.06180975044236988,0.7806788511749347
0.06180975044236988,0.7809217317384176
0.061870766977850995,0.7809217317384176
0.061870766977850995,0.7812253324427713
0.06193178351333211,0.7812253324427713
0.06193178351333211,0.7813467727245127
0.061992800048813225,0.7813467727245127
0.061992800048813225,0.7814074928653835
0.06205381658429435,0.7814074928653835
0.06205381658429435,0.7815289331471249
0.06211483311977546,0.7815289331471249
0.06211483311977546,0.7817718137106078
0.062175849655256576,0.7817718137106078
0.062175849655256576,0.7821361345558322
0.06223686619073769,0.7821361345558322
0.06223686619073769,0.7823182949784443
0.062297882726218806,0.7823182949784443
0.062297882726218806,0.7823790151193151
0.06235889926169992,0.7823790151193151
0.06235889926169992,0.7824397352601858
0.062419915797181036,0.7824397352601858
0.062419915797181036,0.7828040561054102
0.06254194886814327,0.7828040561054102
0.06254194886814327,0.7829862165280224
0.06260296540362438,0.7829862165280224
0.06260296540362438,0.7831076568097638
0.0626639819391055,0.7831076568097638
0.0626639819391055,0.7833505373732467
0.06272499847458661,0.7833505373732467
0.06272499847458661,0.7834112575141174
0.06284703154554884,0.7834112575141174
0.06284703154554884,0.7835326977958589
0.06296906461651107,0.7835326977958589
0.06296906461651107,0.7835934179367297
0.0630910976874733,0.7835934179367297
0.0630910976874733,0.7837755783593418
0.06321313075843554,0.7837755783593418
0.06321313075843554,0.7840184589228247
0.06327414729391666,0.7840184589228247
0.06327414729391666,0.7842006193454368
0.06333516382939777,0.7842006193454368
0.06333516382939777,0.7843220596271784
0.06339618036487889,0.7843220596271784
0.06339618036487889,0.7844434999089198
0.06357922997132223,0.7844434999089198
0.06357922997132223,0.7846863804724027
0.06364024650680335,0.7846863804724027
0.06364024650680335,0.7847471006132735
0.06376227957776558,0.7847471006132735
0.06376227957776558,0.7850507013176271
0.06382329611324669,0.7850507013176271
0.06382329611324669,0.7851721415993685
0.06400634571969004,0.7851721415993685
0.06400634571969004,0.7852328617402392
0.0642504118616145,0.7852328617402392
0.0642504118616145,0.7854150221628514
0.06437244493257673,0.7854150221628514
0.06437244493257673,0.7854757423037222
0.06449447800353895,0.7854757423037222
0.06449447800353895,0.7856579027263343
0.06455549453902007,0.7856579027263343
0.06455549453902007,0.7858400631489465
0.06461651107450118,0.7858400631489465
0.06461651107450118,0.7859007832898173
0.0646775276099823,0.7859007832898173
0.0646775276099823,0.786386544416783
0.06473854414546341,0.786386544416783
0.06473854414546341,0.7866901451211367
0.06479956068094453,0.7866901451211367
0.06479956068094453,0.7867508652620074
0.06486057721642566,0.7867508652620074
0.06486057721642566,0.7869937458254903
0.06498261028738789,0.7869937458254903
0.06498261028738789,0.787297346529844
0.06510464335835012,0.787297346529844
0.06510464335835012,0.7876009472341976
0.06516565989383123,0.7876009472341976
0.06516565989383123,0.7876616673750683
0.06528769296479346,0.7876616673750683
0.06528769296479346,0.7877831076568098
0.06534870950027458,0.7877831076568098
0.06534870950027458,0.7879045479385512
0.06540972603575569,0.7879045479385512
0.06540972603575569,0.7880259882202927
0.06553175910671792,0.7880259882202927
0.06553175910671792,0.7882081486429049
0.06565379217768015,0.7882081486429049
0.06565379217768015,0.7882688687837756
0.06571480871316127,0.7882688687837756
0.06571480871316127,0.7883295889246463
0.0658368417841235,0.7883295889246463
0.0658368417841235,0.7885724694881292
0.06601989139056684,0.7885724694881292
0.06601989139056684,0.7886939097698706
0.06608090792604795,0.7886939097698706
0.06608090792604795,0.7887546299107414
0.06614192446152907,0.7887546299107414
0.06614192446152907,0.7888153500516121
0.06620294099701018,0.7888153500516121
0.06620294099701018,0.7889367903333536
0.0662639575324913,0.7889367903333536
0.0662639575324913,0.7889975104742243
0.06632497406797241,0.7889975104742243
0.06632497406797241,0.7891189507559657
0.06650802367441577,0.7891189507559657
0.06650802367441577,0.7895439917420608
0.06656904020989689,0.7895439917420608
0.06656904020989689,0.789726152164673
0.066630056745378,0.789726152164673
0.066630056745378,0.7898475924464144
0.06669107328085912,0.7898475924464144
0.06669107328085912,0.7899083125872852
0.06687412288730246,0.7899083125872852
0.06687412288730246,0.7900297528690267
0.06693513942278358,0.7900297528690267
0.06693513942278358,0.7902119132916389
0.06717920556470804,0.7902119132916389
0.06717920556470804,0.7902726334325095
0.06724022210018915,0.7902726334325095
0.06724022210018915,0.7903333535733803
0.06736225517115138,0.7903333535733803
0.06736225517115138,0.7904547938551217
0.0674232717066325,0.7904547938551217
0.0674232717066325,0.7905762341368632
0.06760632131307584,0.7905762341368632
0.06760632131307584,0.7906976744186046
0.06766733784855695,0.7906976744186046
0.06766733784855695,0.7907583945594754
0.06772835438403807,0.7907583945594754
0.06772835438403807,0.7908191147003462
0.06778937091951918,0.7908191147003462
0.06778937091951918,0.791061995263829
0.06803343706144366,0.791061995263829
0.06803343706144366,0.7911834355455705
0.06809445359692477,0.7911834355455705
0.06809445359692477,0.7914870362499241
0.06815547013240589,0.7914870362499241
0.06815547013240589,0.7916691966725363
0.068216486667887,0.7916691966725363
0.068216486667887,0.791729916813407
0.06827750320336812,0.791729916813407
0.06827750320336812,0.7917906369542778
0.06846055280981146,0.7917906369542778
0.06846055280981146,0.79197279737689
0.06852156934529258,0.79197279737689
0.06852156934529258,0.7920335175177606
0.06858258588077369,0.7920335175177606
0.06858258588077369,0.7925799987855972
0.06876563548721704,0.7925799987855972
0.06876563548721704,0.7927014390673386
0.06894868509366038,0.7927014390673386
0.06894868509366038,0.7931872001943044
0.0690097016291415,0.7931872001943044
0.0690097016291415,0.7933086404760459
0.06913173470010373,0.7933086404760459
0.06913173470010373,0.7933693606169167
0.06919275123558484,0.7933693606169167
0.06919275123558484,0.7934300807577873
0.06949783391299041,0.7934300807577873
0.06949783391299041,0.7935515210395289
0.06955885044847153,0.7935515210395289
0.06955885044847153,0.793733681462141
0.06968088351943377,0.793733681462141
0.06968088351943377,0.7937944016030117
0.06986393312587712,0.7937944016030117
0.06986393312587712,0.7942801627299775
0.06992494966135823,0.7942801627299775
0.06992494966135823,0.794401603011719
0.06998596619683935,0.794401603011719
0.06998596619683935,0.7944623231525897
0.07004698273232046,0.7944623231525897
0.07004698273232046,0.7947052037160727
0.07010799926780158,0.7947052037160727
0.07010799926780158,0.7947659238569433
0.07029104887424492,0.7947659238569433
0.07029104887424492,0.7949480842795555
0.07041308194520715,0.7949480842795555
0.07041308194520715,0.7950088044204262
0.07047409848068827,0.7950088044204262
0.07047409848068827,0.7952516849839092
0.07053511501616938,0.7952516849839092
0.07053511501616938,0.7956767259700043
0.0705961315516505,0.7956767259700043
0.0705961315516505,0.7957374461108749
0.07065714808713161,0.7957374461108749
0.07065714808713161,0.7958588863926165
0.07071816462261273,0.7958588863926165
0.07071816462261273,0.7959196065334871
0.07077918115809384,0.7959196065334871
0.07077918115809384,0.7960410468152286
0.07084019769357495,0.7960410468152286
0.07084019769357495,0.7965875280830651
0.07090121422905607,0.7965875280830651
0.07090121422905607,0.7967696885056773
0.07096223076453718,0.7967696885056773
0.07096223076453718,0.7968304086465481
0.07108426383549941,0.7968304086465481
0.07108426383549941,0.7968911287874187
0.07114528037098053,0.7968911287874187
0.07114528037098053,0.7970125690691603
0.07120629690646166,0.7970125690691603
0.07120629690646166,0.797073289210031
0.07126731344194277,0.797073289210031
0.07126731344194277,0.7972554496326432
0.071389346512905,0.7972554496326432
0.071389346512905,0.797498330196126
0.07145036304838612,0.797498330196126
0.07145036304838612,0.7975590503369968
0.07151137958386723,0.7975590503369968
0.07151137958386723,0.7978019309004797
0.07157239611934835,0.7978019309004797
0.07157239611934835,0.7978626510413505
0.07169442919031058,0.7978626510413505
0.07169442919031058,0.7980448114639626
0.07193849533223504,0.7980448114639626
0.07193849533223504,0.7981662517457041
0.07199951186771615,0.7981662517457041
0.07199951186771615,0.7983484121683162
0.0721825614741595,0.7983484121683162
0.0721825614741595,0.798409132309187
0.07224357800964061,0.798409132309187
0.07224357800964061,0.7984698524500576
0.07230459454512173,0.7984698524500576
0.07230459454512173,0.7985912927317992
0.07242662761608396,0.7985912927317992
0.07242662761608396,0.7986520128726698
0.07254866068704618,0.7986520128726698
0.07254866068704618,0.7987127330135406
0.0726096772225273,0.7987127330135406
0.0726096772225273,0.7990163337178943
0.07267069375800841,0.7990163337178943
0.07267069375800841,0.7991377739996357
0.07273171029348953,0.7991377739996357
0.07273171029348953,0.7991984941405064
0.07279272682897064,0.7991984941405064
0.07279272682897064,0.7993199344222479
0.07291475989993289,0.7993199344222479
0.07291475989993289,0.7994413747039893
0.072975776435414,0.7994413747039893
0.072975776435414,0.79950209484486
0.07303679297089512,0.79950209484486
0.07303679297089512,0.7998056955492137
0.07309780950637623,0.7998056955492137
0.07309780950637623,0.7999878559718259
0.07315882604185735,0.7999878559718259
0.07315882604185735,0.8002914566761795
0.07321984257733846,0.8002914566761795
0.07321984257733846,0.8003521768170502
0.07328085911281958,0.8003521768170502
0.07328085911281958,0.8004736170987917
0.07334187564830069,0.8004736170987917
0.07334187564830069,0.8005343372396624
0.0734028921837818,0.8005343372396624
0.0734028921837818,0.8005950573805332
0.07358594179022515,0.8005950573805332
0.07358594179022515,0.8007772178031453
0.07364695832570627,0.8007772178031453
0.07364695832570627,0.8008986580848868
0.07370797486118738,0.8008986580848868
0.07370797486118738,0.8009593782257575
0.0737689913966685,0.8009593782257575
0.0737689913966685,0.8012629789301111
0.07395204100311184,0.8012629789301111
0.07395204100311184,0.8016272997753355
0.07401305753859296,0.8016272997753355
0.07401305753859296,0.8016880199162062
0.07407407407407407,0.8016880199162062
0.07407407407407407,0.8018701803388184
0.07413509060955518,0.8018701803388184
0.07413509060955518,0.8019916206205598
0.0741961071450363,0.8019916206205598
0.0741961071450363,0.8021130609023013
0.07431814021599853,0.8021130609023013
0.07431814021599853,0.8027202623110086
0.07444017328696077,0.8027202623110086
0.07444017328696077,0.8027809824518793
0.07450118982244189,0.8027809824518793
0.07450118982244189,0.8029024227336208
0.074562206357923,0.8029024227336208
0.074562206357923,0.8029631428744914
0.07462322289340412,0.8029631428744914
0.07462322289340412,0.8030238630153622
0.07474525596436635,0.8030238630153622
0.07474525596436635,0.8030845831562329
0.07480627249984746,0.8030845831562329
0.07480627249984746,0.8031453032971037
0.07486728903532858,0.8031453032971037
0.07486728903532858,0.8036310644240695
0.0749893221062908,0.8036310644240695
0.0749893221062908,0.8036917845649402
0.07505033864177192,0.8036917845649402
0.07505033864177192,0.8038132248466816
0.07511135517725304,0.8038132248466816
0.07511135517725304,0.8038739449875524
0.07517237171273415,0.8038739449875524
0.07517237171273415,0.8041168255510353
0.07523338824821527,0.8041168255510353
0.07523338824821527,0.804177545691906
0.07529440478369638,0.804177545691906
0.07529440478369638,0.8043597061145182
0.0753554213191775,0.8043597061145182
0.0753554213191775,0.8044811463962597
0.07553847092562084,0.8044811463962597
0.07553847092562084,0.8045418665371303
0.07559948746110196,0.8045418665371303
0.07559948746110196,0.8046633068188718
0.07566050399658307,0.8046633068188718
0.07566050399658307,0.804845467241484
0.07572152053206418,0.804845467241484
0.07572152053206418,0.8049061873823548
0.0757825370675453,0.8049061873823548
0.0757825370675453,0.8049669075232254
0.07584355360302641,0.8049669075232254
0.07584355360302641,0.8053312283684498
0.07590457013850753,0.8053312283684498
0.07590457013850753,0.8053919485093205
0.07596558667398864,0.8053919485093205
0.07596558667398864,0.805513388791062
0.07602660320946977,0.805513388791062
0.07602660320946977,0.8055741089319327
0.07608761974495089,0.8055741089319327
0.07608761974495089,0.8056348290728035
0.07620965281591312,0.8056348290728035
0.07620965281591312,0.8056955492136741
0.07627066935139423,0.8056955492136741
0.07627066935139423,0.8057562693545449
0.07633168588687535,0.8057562693545449
0.07633168588687535,0.8058169894954156
0.07639270242235646,0.8058169894954156
0.07639270242235646,0.8059384297771571
0.07645371895783758,0.8059384297771571
0.07645371895783758,0.8060598700588986
0.07651473549331869,0.8060598700588986
0.07651473549331869,0.8062420304815107
0.07669778509976204,0.8062420304815107
0.07669778509976204,0.8064241909041229
0.07681981817072427,0.8064241909041229
0.07681981817072427,0.8065456311858643
0.07688083470620538,0.8065456311858643
0.07688083470620538,0.8069099520310887
0.0769418512416865,0.8069099520310887
0.0769418512416865,0.8070313923128302
0.07706388431264873,0.8070313923128302
0.07706388431264873,0.8071528325945716
0.07718591738361096,0.8071528325945716
0.07718591738361096,0.807274272876313
0.07730795045457318,0.807274272876313
0.07730795045457318,0.8073349930171838
0.07749100006101653,0.8073349930171838
0.07749100006101653,0.8074564332989252
0.07755201659649764,0.8074564332989252
0.07755201659649764,0.8076385937215375
0.07767404966745989,0.8076385937215375
0.07767404966745989,0.8078207541441497
0.07779608273842212,0.8078207541441497
0.07779608273842212,0.8083065152711154
0.07797913234486546,0.8083065152711154
0.07797913234486546,0.8084279555528568
0.07804014888034658,0.8084279555528568
0.07804014888034658,0.8086101159754691
0.07810116541582769,0.8086101159754691
0.07810116541582769,0.8087315562572105
0.07828421502227104,0.8087315562572105
0.07828421502227104,0.8087922763980813
0.07871133077063884,0.8087922763980813
0.07871133077063884,0.8088529965389519
0.07877234730611996,0.8088529965389519
0.07877234730611996,0.8089137166798227
0.0789553969125633,0.8089137166798227
0.0789553969125633,0.8090351569615641
0.07901641344804441,0.8090351569615641
0.07901641344804441,0.8090958771024349
0.07907742998352553,0.8090958771024349
0.07907742998352553,0.8091565972433056
0.07926047958996889,0.8091565972433056
0.07926047958996889,0.8092173173841763
0.07932149612545,0.8092173173841763
0.07932149612545,0.80952091808853
0.07938251266093112,0.80952091808853
0.07938251266093112,0.8095816382294007
0.07944352919641223,0.8095816382294007
0.07944352919641223,0.8097030785111421
0.07950454573189335,0.8097030785111421
0.07950454573189335,0.8098852389337543
0.07956556226737446,0.8098852389337543
0.07956556226737446,0.8099459590746251
0.07968759533833669,0.8099459590746251
0.07968759533833669,0.810188839638108
0.0797486118738178,0.810188839638108
0.0797486118738178,0.8104317202015908
0.07993166148026115,0.8104317202015908
0.07993166148026115,0.8104924403424616
0.07999267801574227,0.8104924403424616
0.07999267801574227,0.8105531604833324
0.08017572762218561,0.8105531604833324
0.08017572762218561,0.8106746007650738
0.08035877722862896,0.8106746007650738
0.08035877722862896,0.8107960410468152
0.08041979376411007,0.8107960410468152
0.08041979376411007,0.8110996417511689
0.0805418268350723,0.8110996417511689
0.0805418268350723,0.8111603618920395
0.08060284337055341,0.8111603618920395
0.08060284337055341,0.8112210820329103
0.08072487644151564,0.8112210820329103
0.08072487644151564,0.8112818021737811
0.08078589297699676,0.8112818021737811
0.08078589297699676,0.8113425223146518
0.08084690951247789,0.8113425223146518
0.08084690951247789,0.8114639625963932
0.080907926047959,0.8114639625963932
0.080907926047959,0.811524682737264
0.08109097565440235,0.811524682737264
0.08109097565440235,0.8117068431598762
0.08115199218988346,0.8117068431598762
0.08115199218988346,0.8117675633007468
0.08121300872536458,0.8117675633007468
0.08121300872536458,0.8118282834416176
0.08127402526084569,0.8118282834416176
0.08127402526084569,0.8118890035824883
0.08139605833180792,0.8118890035824883
0.08139605833180792,0.8120104438642297
0.08145707486728904,0.8120104438642297
0.08145707486728904,0.8120711640051005
0.08151809140277015,0.8120711640051005
0.08151809140277015,0.8121318841459713
0.08157910793825127,0.8121318841459713
0.08157910793825127,0.8121926042868419
0.08182317408017573,0.8121926042868419
0.08182317408017573,0.8124354848503249
0.08188419061565684,0.8124354848503249
0.08188419061565684,0.8125569251320663
0.08200622368661907,0.8125569251320663
0.08200622368661907,0.8129212459772907
0.08206724022210019,0.8129212459772907
0.08206724022210019,0.8130426862590321
0.0821282567575813,0.8130426862590321
0.0821282567575813,0.8131034063999029
0.08225028982854353,0.8131034063999029
0.08225028982854353,0.8131641265407735
0.08231130636402464,0.8131641265407735
0.08231130636402464,0.8133462869633857
0.08237232289950576,0.8133462869633857
0.08237232289950576,0.8134070071042565
0.08255537250594912,0.8134070071042565
0.08255537250594912,0.8134677272451272
0.08267740557691135,0.8134677272451272
0.08267740557691135,0.8136498876677394
0.08273842211239246,0.8136498876677394
0.08273842211239246,0.8138320480903516
0.08279943864787358,0.8138320480903516
0.08279943864787358,0.813953488372093
0.08322655439624138,0.813953488372093
0.08322655439624138,0.8140142085129638
0.08340960400268473,0.8140142085129638
0.08340960400268473,0.8142570890764467
0.08347062053816584,0.8142570890764467
0.08347062053816584,0.8143178092173173
0.08353163707364696,0.8143178092173173
0.08353163707364696,0.8144999696399295
0.08359265360912807,0.8144999696399295
0.08359265360912807,0.8145606897808003
0.0837146866800903,0.8145606897808003
0.0837146866800903,0.814621409921671
0.08383671975105253,0.814621409921671
0.08383671975105253,0.8148035703442832
0.084080785892977,0.8148035703442832
0.084080785892977,0.814864290485154
0.08414180242845812,0.814864290485154
0.08414180242845812,0.8150464509077661
0.08456891817682592,0.8150464509077661
0.08456891817682592,0.8151071710486368
0.08462993471230704,0.8151071710486368
0.08462993471230704,0.815289331471249
0.08469095124778815,0.815289331471249
0.08469095124778815,0.8153500516121197
0.08481298431875038,0.8153500516121197
0.08481298431875038,0.8154107717529905
0.0848740008542315,0.8154107717529905
0.0848740008542315,0.8156536523164734
0.08493501738971261,0.8156536523164734
0.08493501738971261,0.8158358127390856
0.08505705046067484,0.8158358127390856
0.08505705046067484,0.815957253020827
0.08517908353163707,0.815957253020827
0.08517908353163707,0.8161394134434392
0.08524010006711819,0.8161394134434392
0.08524010006711819,0.8162001335843099
0.0853011166025993,0.8162001335843099
0.0853011166025993,0.816625174570405
0.08536213313808041,0.816625174570405
0.08536213313808041,0.8166858947112757
0.08554518274452376,0.8166858947112757
0.08554518274452376,0.8168073349930172
0.08578924888644823,0.8168073349930172
0.08578924888644823,0.8168680551338879
0.08585026542192935,0.8168680551338879
0.08585026542192935,0.8169287752747586
0.08627738117029715,0.8169287752747586
0.08627738117029715,0.8171109356973708
0.08670449691866496,0.8171109356973708
0.08670449691866496,0.8171716558382416
0.08676551345414607,0.8171716558382416
0.08676551345414607,0.8174752565425952
0.0868875465251083,0.8174752565425952
0.0868875465251083,0.8175966968243367
0.08719262920251387,0.8175966968243367
0.08719262920251387,0.8176574169652073
0.087253645737995,0.8176574169652073
0.087253645737995,0.8177181371060781
0.08731466227347612,0.8177181371060781
0.08731466227347612,0.8177788572469488
0.08743669534443835,0.8177788572469488
0.08743669534443835,0.8178395773878195
0.08749771187991946,0.8178395773878195
0.08749771187991946,0.8185074989373975
0.08755872841540058,0.8185074989373975
0.08755872841540058,0.8186896593600097
0.08768076148636281,0.8186896593600097
0.08768076148636281,0.8187503795008805
0.08774177802184392,0.8187503795008805
0.08774177802184392,0.8188110996417511
0.08780279455732504,0.8188110996417511
0.08780279455732504,0.8188718197826219
0.08792482762828727,0.8188718197826219
0.08792482762828727,0.8189325399234926
0.08810787723473061,0.8189325399234926
0.08810787723473061,0.8194790211913292
0.08816889377021173,0.8194790211913292
0.08816889377021173,0.8196004614730706
0.08822991030569284,0.8196004614730706
0.08822991030569284,0.8196611816139413
0.08829092684117396,0.8196611816139413
0.08829092684117396,0.8197219017548121
0.08835194337665507,0.8197219017548121
0.08835194337665507,0.8198433420365535
0.0884739764476173,0.8198433420365535
0.0884739764476173,0.8201469427409072
0.08859600951857953,0.8201469427409072
0.08859600951857953,0.8204505434452608
0.08865702605406064,0.8204505434452608
0.08865702605406064,0.8206934240087437
0.08871804258954176,0.8206934240087437
0.08871804258954176,0.8207541441496145
0.088840075660504,0.8207541441496145
0.08890109219598512,0.8207541441496145
0.08890109219598512,0.8208148642904851
0.08896210873146623,0.8208148642904851
0.08896210873146623,0.8208755844313559
0.08908414180242846,0.8208755844313559
0.08908414180242846,0.8209970247130973
0.08914515833790958,0.8209970247130973
0.08914515833790958,0.8210577448539681
0.08920617487339069,0.8210577448539681
0.08920617487339069,0.8211184649948388
0.08926719140887181,0.8211184649948388
0.08926719140887181,0.8211791851357095
0.08938922447983404,0.8211791851357095
0.08938922447983404,0.8216649462626753
0.08945024101531515,0.8216649462626753
0.08945024101531515,0.8218471066852875
0.08951125755079627,0.8218471066852875
0.08951125755079627,0.8219078268261583
0.08969430715723961,0.8219078268261583
0.08969430715723961,0.8219685469670289
0.08975532369272073,0.8219685469670289
0.08975532369272073,0.8220899872487705
0.08987735676368296,0.8220899872487705
0.08987735676368296,0.8222114275305119
0.08993837329916407,0.8222114275305119
0.08993837329916407,0.8222721476713826
0.08999938983464519,0.8222721476713826
0.08999938983464519,0.8223328678122533
0.0900604063701263,0.8223328678122533
0.0900604063701263,0.8225150282348656
0.09012142290560742,0.8225150282348656
0.09012142290560742,0.822636468516607
0.09018243944108853,0.822636468516607
0.09018243944108853,0.8226971886574777
0.09024345597656964,0.8226971886574777
0.09024345597656964,0.8227579087983484
0.09030447251205076,0.8227579087983484
0.09030447251205076,0.8229400692209606
0.090426505583013,0.8229400692209606
0.090426505583013,0.8230615095027021
0.09048752211849412,0.8230615095027021
0.09048752211849412,0.8231222296435727
0.09054853865397523,0.8231222296435727
0.09054853865397523,0.8231829497844435
0.09060955518945635,0.8231829497844435
0.09060955518945635,0.8232436699253143
0.09067057172493746,0.8232436699253143
0.09067057172493746,0.8233043900661849
0.09079260479589969,0.8233043900661849
0.09079260479589969,0.8233651102070557
0.09085362133138081,0.8233651102070557
0.09085362133138081,0.8234258303479264
0.09091463786686192,0.8234258303479264
0.09091463786686192,0.8236079907705386
0.09097565440234304,0.8236079907705386
0.09097565440234304,0.8236687109114094
0.09103667093782415,0.8236687109114094
0.09103667093782415,0.82372943105228
0.0912197205442675,0.82372943105228
0.0912197205442675,0.8238508713340215
0.09140277015071084,0.8238508713340215
0.09140277015071084,0.8239115914748922
0.09146378668619196,0.8239115914748922
0.09146378668619196,0.8240937518975044
0.09182988589907864,0.8240937518975044
0.09182988589907864,0.8242759123201165
0.092012935505522,0.8242759123201165
0.092012935505522,0.8245187928835995
0.09213496857648423,0.8245187928835995
0.09219598511196535,0.8245187928835995
0.09219598511196535,0.8247009533062116
0.09237903471840869,0.8247009533062116
0.09237903471840869,0.8247616734470824
0.09244005125388981,0.8247616734470824
0.09244005125388981,0.8248223935879532
0.09256208432485204,0.8248223935879532
0.09256208432485204,0.8249438338696946
0.09262310086033315,0.8249438338696946
0.09262310086033315,0.8251867144331775
0.09268411739581427,0.8251867144331775
0.09268411739581427,0.8253081547149189
0.09274513393129538,0.8253081547149189
0.09274513393129538,0.8256117554192726
0.09292818353773873,0.8256117554192726
0.09292818353773873,0.825733195701014
0.09298920007321984,0.825733195701014
0.09298920007321984,0.8257939158418848
0.09305021660870096,0.8257939158418848
0.09305021660870096,0.8260975165462384
0.09311123314418207,0.8260975165462384
0.09311123314418207,0.8261582366871091
0.0932332662151443,0.8261582366871091
0.0932332662151443,0.8262796769688505
0.09329428275062542,0.8262796769688505
0.09329428275062542,0.8264618373914627
0.09335529928610653,0.8264618373914627
0.09335529928610653,0.8265225575323335
0.09341631582158764,0.8265225575323335
0.09341631582158764,0.8265832776732042
0.09347733235706876,0.8265832776732042
0.09347733235706876,0.8267047179549456
0.09359936542803099,0.8267047179549456
0.09359936542803099,0.8267654380958164
0.09384343156995546,0.8267654380958164
0.09384343156995546,0.8268868783775578
0.09390444810543658,0.8268868783775578
0.09390444810543658,0.8269475985184286
0.09408749771187992,0.8269475985184286
0.09408749771187992,0.82706903880017
0.09420953078284215,0.82706903880017
0.09420953078284215,0.8271904790819115
0.09427054731832327,0.8271904790819115
0.09427054731832327,0.8272511992227822
0.0943925803892855,0.8272511992227822
0.0943925803892855,0.8273119193636529
0.09451461346024773,0.8273119193636529
0.09451461346024773,0.8274333596453943
0.09457562999572884,0.8274333596453943
0.09457562999572884,0.8274940797862651
0.09463664653120996,0.8274940797862651
0.09463664653120996,0.8275547999271359
0.0948196961376533,0.8275547999271359
0.0948196961376533,0.8276155200680065
0.09488071267313442,0.8276155200680065
0.09488071267313442,0.827736960349748
0.09494172920861553,0.827736960349748
0.09494172920861553,0.8280405610541016
0.09500274574409664,0.8280405610541016
0.09500274574409664,0.8281620013358431
0.09512477881505887,0.8281620013358431
0.09512477881505887,0.8282227214767138
0.09530782842150223,0.8282227214767138
0.09530782842150223,0.8282834416175846
0.09536884495698335,0.8282834416175846
0.09536884495698335,0.8284656020401967
0.09549087802794558,0.8284656020401967
0.09549087802794558,0.8285263221810675
0.09555189456342669,0.8285263221810675
0.09555189456342669,0.8285870423219381
0.09579596070535115,0.8285870423219381
0.09579596070535115,0.8287084826036797
0.09585697724083227,0.8287084826036797
0.09585697724083227,0.8288906430262918
0.0959790103117945,0.8288906430262918
0.0959790103117945,0.8289513631671626
0.09604002684727561,0.8289513631671626
0.09604002684727561,0.829072803448904
0.09616205991823784,0.829072803448904
0.09616205991823784,0.8291335235897748
0.0964061260601623,0.8291335235897748
0.0964061260601623,0.8292549638715162
0.09646714259564342,0.8292549638715162
0.09646714259564342,0.8294371242941284
0.09652815913112453,0.8294371242941284
0.09652815913112453,0.8296192847167405
0.09658917566660565,0.8296192847167405
0.09658917566660565,0.829740724998482
0.09665019220208676,0.829740724998482
0.09665019220208676,0.8298014451393527
0.09677222527304899,0.8298014451393527
0.09677222527304899,0.8298621652802235
0.09683324180853012,0.8298621652802235
0.09683324180853012,0.8299228854210942
0.09689425834401123,0.8299228854210942
0.09689425834401123,0.8299836055619649
0.09707730795045458,0.8299836055619649
0.09707730795045458,0.8300443257028356
0.09713832448593569,0.8300443257028356
0.09713832448593569,0.830165765984577
0.09732137409237904,0.830165765984577
0.09732137409237904,0.8303479264071892
0.0975654402343035,0.8303479264071892
0.0975654402343035,0.8305908069706722
0.09762645676978461,0.8305908069706722
0.09762645676978461,0.8306515271115429
0.09780950637622796,0.8306515271115429
0.09780950637622796,0.8308336875341551
0.09787052291170907,0.8308336875341551
0.09787052291170907,0.8308944076750258
0.0979925559826713,0.8308944076750258
0.0979925559826713,0.8309551278158965
0.09805357251815242,0.8309551278158965
0.09805357251815242,0.831076568097638
0.09817560558911465,0.831076568097638
0.09817560558911465,0.8312587285202502
0.09835865519555799,0.8312587285202502
0.09835865519555799,0.8313194486611208
0.09866373787296358,0.8313194486611208
0.09866373787296358,0.8313801688019916
0.09872475440844469,0.8313801688019916
0.09872475440844469,0.831501609083733
0.09878577094392581,0.831501609083733
0.09878577094392581,0.831744489647216
0.09896882055036915,0.831744489647216
0.09896882055036915,0.8318052097880867
0.09909085362133138,0.8318052097880867
0.09909085362133138,0.8321088104924403
0.0991518701568125,0.8321088104924403
0.0991518701568125,0.8322302507741818
0.09933491976325584,0.8322302507741818
0.09933491976325584,0.832412411196794
0.0995789859051803,0.832412411196794
0.0995789859051803,0.8324731313376647
0.09976203551162365,0.8324731313376647
0.09976203551162365,0.8325338514785354
0.09982305204710476,0.8325338514785354
0.09982305204710476,0.8325945716194062
0.10006711818902923,0.8325945716194062
0.10006711818902923,0.8326552917602769
0.10025016779547258,0.8326552917602769
0.10025016779547258,0.8327160119011476
0.10031118433095369,0.8327160119011476
0.10031118433095369,0.8327767320420183
0.10037220086643481,0.8327767320420183
0.10037220086643481,0.8328374521828891
0.10061626700835927,0.8328374521828891
0.10061626700835927,0.8328981723237598
0.10067728354384038,0.8328981723237598
0.10067728354384038,0.8330803327463719
0.1007383000793215,0.8330803327463719
0.1007383000793215,0.8332624931689842
0.10079931661480261,0.8332624931689842
0.10079931661480261,0.8333839334507256
0.10086033315028373,0.8333839334507256
0.10086033315028373,0.833505373732467
0.10098236622124596,0.833505373732467
0.10098236622124596,0.8336268140142085
0.10110439929220819,0.8336268140142085
0.10110439929220819,0.8336875341550792
0.10128744889865153,0.8336875341550792
0.10128744889865153,0.83374825429595
0.10134846543413265,0.83374825429595
0.10134846543413265,0.8338089744368207
0.10140948196961376,0.8338089744368207
0.10140948196961376,0.8338696945776914
0.10165354811153823,0.8338696945776914
0.10165354811153823,0.8339911348594329
0.10177558118250046,0.8339911348594329
0.10177558118250046,0.8340518550003037
0.10183659771798158,0.8340518550003037
0.10183659771798158,0.8342340154229158
0.10189761425346269,0.8342340154229158
0.10189761425346269,0.8343554557046572
0.10201964732442492,0.8343554557046572
0.10201964732442492,0.834416175845528
0.10208066385990604,0.834416175845528
0.10208066385990604,0.8345376161272694
0.10214168039538715,0.8345376161272694
0.10214168039538715,0.8345983362681402
0.10238574653731161,0.8345983362681402
0.10238574653731161,0.8349019369724938
0.10250777960827384,0.8349019369724938
0.10250777960827384,0.8350233772542353
0.10262981267923607,0.8350233772542353
0.10262981267923607,0.8350840973951059
0.10269082921471719,0.8350840973951059
0.10269082921471719,0.8352055376768475
0.1027518457501983,0.8352055376768475
0.1027518457501983,0.8352662578177181
0.10281286228567942,0.8352662578177181
0.10281286228567942,0.8353269779585889
0.10287387882116053,0.8353269779585889
0.10287387882116053,0.8356305786629425
0.10293489535664165,0.8356305786629425
0.10293489535664165,0.8358127390855546
0.10299591189212276,0.8358127390855546
0.10299591189212276,0.8358734592264254
0.10305692842760387,0.8358734592264254
0.10305692842760387,0.8359948995081669
0.1031789614985661,0.8359948995081669
0.1031789614985661,0.8360556196490376
0.10330099456952835,0.8360556196490376
0.10330099456952835,0.8361163397899083
0.10342302764049058,0.8361163397899083
0.10342302764049058,0.8362985002125205
0.10354506071145281,0.8362985002125205
0.10354506071145281,0.8364199404942619
0.10372811031789615,0.8364199404942619
0.10372811031789615,0.8366021009168741
0.10378912685337727,0.8366021009168741
0.10378912685337727,0.8367235411986156
0.10385014338885838,0.8367235411986156
0.10385014338885838,0.836844981480357
0.1039111599243395,0.836844981480357
0.1039111599243395,0.8369057016212278
0.10397217645982061,0.8369057016212278
0.10397217645982061,0.8369664217620985
0.10409420953078284,0.8369664217620985
0.10409420953078284,0.8372700224664521
0.10421624260174507,0.8372700224664521
0.10421624260174507,0.8374521828890643
0.10427725913722619,0.8374521828890643
0.10427725913722619,0.837512903029935
0.1043382756727073,0.837512903029935
0.1043382756727073,0.8375736231708057
0.10439929220818842,0.8375736231708057
0.10439929220818842,0.8376343433116765
0.10446030874366953,0.8376343433116765
0.10446030874366953,0.8376950634525472
0.10452132527915065,0.8376950634525472
0.10452132527915065,0.837755783593418
0.10458234181463176,0.837755783593418
0.10458234181463176,0.8379379440160302
0.10464335835011288,0.8379379440160302
0.10464335835011288,0.8379986641569008
0.1047653914210751,0.8379986641569008
0.1047653914210751,0.8380593842977716
0.10494844102751846,0.8380593842977716
0.10494844102751846,0.8381201044386423
0.10500945756299958,0.8381201044386423
0.10500945756299958,0.838180824579513
0.10513149063396181,0.838180824579513
0.10513149063396181,0.8382415447203837
0.10519250716944292,0.8382415447203837
0.10519250716944292,0.8383022648612545
0.1054975898468485,0.8383022648612545
0.1054975898468485,0.8384844252838667
0.10568063945329184,0.8384844252838667
0.10568063945329184,0.8385451454247373
0.10586368905973519,0.8385451454247373
0.10586368905973519,0.8387273058473496
0.10598572213069742,0.8387273058473496
0.10598572213069742,0.838848746129091
0.10604673866617853,0.838848746129091
0.10604673866617853,0.8389701864108324
0.10629080480810299,0.8389701864108324
0.10629080480810299,0.8390309065517032
0.10641283787906523,0.8390309065517032
0.10641283787906523,0.839091626692574
0.10659588748550858,0.839091626692574
0.10659588748550858,0.8391523468334446
0.10683995362743304,0.8391523468334446
0.10683995362743304,0.8392737871151861
0.10696198669839527,0.8392737871151861
0.10696198669839527,0.8393345072560568
0.10738910244676307,0.8393345072560568
0.10738910244676307,0.8393952273969275
0.10745011898224419,0.8393952273969275
0.10745011898224419,0.8395166676786691
0.1075111355177253,0.8395166676786691
0.1075111355177253,0.8398809885238934
0.10769418512416865,0.8398809885238934
0.10769418512416865,0.8399417086647641
0.10787723473061199,0.8399417086647641
0.10787723473061199,0.8400024288056348
0.1079382512660931,0.8400024288056348
0.1079382512660931,0.8403060295099885
0.10842638354994204,0.8403060295099885
0.10842638354994204,0.8404274697917299
0.10854841662090427,0.8404274697917299
0.10854841662090427,0.8404881899326007
0.10873146622734761,0.8404881899326007
0.10873146622734761,0.8405489100734713
0.10879248276282873,0.8405489100734713
0.10879248276282873,0.8406096302143421
0.10885349929830984,0.8406096302143421
0.10885349929830984,0.8406703503552129
0.10891451583379096,0.8406703503552129
0.10891451583379096,0.8407310704960835
0.10897553236927207,0.8407310704960835
0.10897553236927207,0.8407917906369543
0.10903654890475319,0.8407917906369543
0.10903654890475319,0.8413382719047908
0.10915858197571542,0.8413382719047908
0.10915858197571542,0.8413989920456616
0.10928061504667765,0.8413989920456616
0.10928061504667765,0.841520432327403
0.10934163158215876,0.841520432327403
0.10934163158215876,0.8415811524682737
0.10946366465312099,0.8415811524682737
0.10946366465312099,0.8416418726091445
0.10964671425956435,0.8416418726091445
0.10964671425956435,0.8417025927500151
0.10970773079504546,0.8417025927500151
0.10970773079504546,0.8417633128908859
0.10976874733052658,0.8417633128908859
0.10976874733052658,0.8418240330317567
0.10989078040148881,0.8418240330317567
0.10989078040148881,0.8418847531726273
0.11013484654341327,0.8418847531726273
0.11013484654341327,0.8419454733134981
0.1102568796143755,0.8419454733134981
0.1102568796143755,0.8420669135952396
0.11037891268533773,0.8420669135952396
0.11037891268533773,0.8421276337361102
0.11043992922081884,0.8421276337361102
0.11043992922081884,0.842188353876981
0.11062297882726219,0.842188353876981
0.11062297882726219,0.8423705142995932
0.1106839953627433,0.8423705142995932
0.1106839953627433,0.8424919545813346
0.11086704496918665,0.8424919545813346
0.11086704496918665,0.8425526747222054
0.11092806150466776,0.8425526747222054
0.11092806150466776,0.8426133948630761
0.11123314418207335,0.8426133948630761
0.11123314418207335,0.8426741150039468
0.11129416071755446,0.8426741150039468
0.11129416071755446,0.8427348351448175
0.11135517725303558,0.8427348351448175
0.11135517725303558,0.8429777157083005
0.1114161937885167,0.8429777157083005
0.1114161937885167,0.8430384358491712
0.11153822685947892,0.8430384358491712
0.11153822685947892,0.8430991559900419
0.11166025993044115,0.8430991559900419
0.11166025993044115,0.8431598761309126
0.11178229300140338,0.8431598761309126
0.11178229300140338,0.843281316412654
0.1118433095368845,0.843281316412654
0.1118433095368845,0.8433420365535248
0.11202635914332784,0.8433420365535248
0.11202635914332784,0.843524196976137
0.11239245835621453,0.843524196976137
0.11239245835621453,0.8437670775396199
0.11245347489169565,0.8437670775396199
0.11245347489169565,0.8438885178213613
0.11263652449813899,0.8438885178213613
0.11263652449813899,0.8440099581031028
0.11275855756910122,0.8440099581031028
0.11275855756910122,0.8440706782439735
0.11281957410458235,0.8440706782439735
0.11281957410458235,0.844192118525715
0.11288059064006346,0.844192118525715
0.11288059064006346,0.8443135588074564
0.11318567331746904,0.8443135588074564
0.11318567331746904,0.8444957192300686
0.1134297394593935,0.8444957192300686
0.1134297394593935,0.8445564393709394
0.11349075599487461,0.8445564393709394
0.11349075599487461,0.84461715951181
0.11367380560131796,0.84461715951181
0.11367380560131796,0.8446778796526808
0.11379583867228019,0.8446778796526808
0.11379583867228019,0.8447993199344223
0.1138568552077613,0.8447993199344223
0.1138568552077613,0.844860040075293
0.11391787174324242,0.844860040075293
0.11391787174324242,0.8449207602161637
0.11403990481420465,0.8449207602161637
0.11403990481420465,0.8449814803570345
0.11410092134968576,0.8449814803570345
0.11410092134968576,0.8452243609205173
0.11452803709805358,0.8452243609205173
0.11452803709805358,0.8452850810613881
0.1145890536335347,0.8452850810613881
0.1145890536335347,0.845527961624871
0.11471108670449692,0.845527961624871
0.11471108670449692,0.8455886817657416
0.11507718591738361,0.8455886817657416
0.11507718591738361,0.8457101220474832
0.11550430166575142,0.8457101220474832
0.11550430166575142,0.8459530026109661
0.11556531820123253,0.8459530026109661
0.11556531820123253,0.8460137227518368
0.11568735127219476,0.8460137227518368
0.11568735127219476,0.8461958831744489
0.11574836780767588,0.8461958831744489
0.11574836780767588,0.8462566033153197
0.11580938434315699,0.8462566033153197
0.11580938434315699,0.8463173234561904
0.1158704008786381,0.8463173234561904
0.1158704008786381,0.8464387637379319
0.11593141741411922,0.8464387637379319
0.11593141741411922,0.846620924160544
0.11605345048508146,0.846620924160544
0.11605345048508146,0.8468030845831562
0.11611446702056258,0.8468030845831562
0.11611446702056258,0.8469245248648977
0.11641954969796815,0.8469245248648977
0.11641954969796815,0.8469852450057684
0.11672463237537373,0.8469852450057684
0.11672463237537373,0.847531726273605
0.11678564891085484,0.847531726273605
0.11678564891085484,0.8477746068370878
0.11690768198181707,0.8477746068370878
0.11690768198181707,0.8479567672597
0.1170297150527793,0.8479567672597
0.1170297150527793,0.8480782075414415
0.11709073158826042,0.8480782075414415
0.11709073158826042,0.8481389276823122
0.11733479773018488,0.8481389276823122
0.11733479773018488,0.8481996478231829
0.11757886387210933,0.8481996478231829
0.11757886387210933,0.8482603679640537
0.11763988040759046,0.8482603679640537
0.11763988040759046,0.8483210881049243
0.11770089694307158,0.8483210881049243
0.11770089694307158,0.8483818082457951
0.11782293001403381,0.8483818082457951
0.11782293001403381,0.8484425283866659
0.11794496308499604,0.8484425283866659
0.11794496308499604,0.8485639686684073
0.11812801269143938,0.8485639686684073
0.11812801269143938,0.8486854089501488
0.11825004576240161,0.8486854089501488
0.11825004576240161,0.8488068492318902
0.11831106229788273,0.8488068492318902
0.11831106229788273,0.8489282895136316
0.11879919458173165,0.8489282895136316
0.11879919458173165,0.8490497297953731
0.11892122765269388,0.8490497297953731
0.11892122765269388,0.8491711700771146
0.1190432607236561,0.8491711700771146
0.1190432607236561,0.8493533304997267
0.11916529379461833,0.8493533304997267
0.11916529379461833,0.8494747707814682
0.11928732686558058,0.8494747707814682
0.11928732686558058,0.8496569312040804
0.11947037647202392,0.8496569312040804
0.11947037647202392,0.8497176513449511
0.11959240954298615,0.8497176513449511
0.11959240954298615,0.8497783714858218
0.11983647568491061,0.8497783714858218
0.11983647568491061,0.8498390916266926
0.12008054182683507,0.8498390916266926
0.12008054182683507,0.8498998117675634
0.12032460796875953,0.8498998117675634
0.12032460796875953,0.849960531908434
0.12050765757520288,0.849960531908434
0.12050765757520288,0.8500819721901754
0.12056867411068399,0.8500819721901754
0.12056867411068399,0.8501426923310462
0.12069070718164622,0.8501426923310462
0.12069070718164622,0.8503248527536584
0.12075172371712733,0.8503248527536584
0.12075172371712733,0.8503855728945291
0.12081274025260846,0.8503855728945291
0.12081274025260846,0.8504462930353999
0.12087375678808958,0.8504462930353999
0.12087375678808958,0.8505070131762705
0.1209347733235707,0.8505070131762705
0.1209347733235707,0.850628453458012
0.12099578985905181,0.850628453458012
0.12099578985905181,0.8506891735988827
0.12105680639453292,0.8506891735988827
0.12105680639453292,0.8507498937397535
0.12117883946549515,0.8507498937397535
0.12117883946549515,0.850871334021495
0.12123985600097627,0.850871334021495
0.12123985600097627,0.8509927743032364
0.12142290560741961,0.8509927743032364
0.12142290560741961,0.8510534944441072
0.12148392214290073,0.8510534944441072
0.12148392214290073,0.8511142145849778
0.12160595521386296,0.8511142145849778
0.12160595521386296,0.8512356548667193
0.12166697174934407,0.8512356548667193
0.12166697174934407,0.85129637500759
0.1217890048203063,0.85129637500759
0.1217890048203063,0.8514178152893315
0.12197205442674965,0.8514178152893315
0.12197205442674965,0.8515999757119437
0.12227713710415522,0.8515999757119437
0.12227713710415522,0.8518428562754266
0.12239917017511745,0.8518428562754266
0.12239917017511745,0.8519035764162973
0.1225212032460797,0.8519035764162973
0.1225212032460797,0.851964296557168
0.12264323631704192,0.851964296557168
0.12264323631704192,0.8521464569797802
0.12276526938800415,0.8521464569797802
0.12276526938800415,0.8523286174023924
0.12282628592348527,0.8523286174023924
0.12282628592348527,0.8523893375432631
0.12300933552992861,0.8523893375432631
0.12300933552992861,0.8524500576841338
0.12307035206540973,0.8524500576841338
0.12307035206540973,0.8525107778250045
0.12319238513637196,0.8525107778250045
0.12319238513637196,0.8525714979658753
0.12325340167185307,0.8525714979658753
0.12325340167185307,0.852632218106746
0.1233754347428153,0.852632218106746
0.1233754347428153,0.8527536583884875
0.12343645127829642,0.8527536583884875
0.12343645127829642,0.8528143785293582
0.12374153395570199,0.8528143785293582
0.12374153395570199,0.8528750986702289
0.1238025504911831,0.8528750986702289
0.1238025504911831,0.8529358188110996
0.12386356702666422,0.8529358188110996
0.12386356702666422,0.8529965389519704
0.12398560009762645,0.8529965389519704
0.12398560009762645,0.8531786993745826
0.1241076331685887,0.8531786993745826
0.1241076331685887,0.8532394195154532
0.12422966623955092,0.8532394195154532
0.12422966623955092,0.8533608597971948
0.12435169931051315,0.8533608597971948
0.12435169931051315,0.8534215799380654
0.12441271584599427,0.8534215799380654
0.12441271584599427,0.8534823000789362
0.12459576545243761,0.8534823000789362
0.12459576545243761,0.8535430202198069
0.12465678198791873,0.8535430202198069
0.12465678198791873,0.8536037403606777
0.12471779852339984,0.8536037403606777
0.12471779852339984,0.8536644605015483
0.12477881505888096,0.8536644605015483
0.12477881505888096,0.8538466209241605
0.12483983159436207,0.8538466209241605
0.12483983159436207,0.853968061205902
0.12490084812984319,0.853968061205902
0.12490084812984319,0.8540287813467727
0.125327963878211,0.8540287813467727
0.125327963878211,0.8540895014876434
0.12544999694917322,0.8540895014876434
0.12544999694917322,0.854393102191997
0.12551101348465435,0.854393102191997
0.12551101348465435,0.8545145424737386
0.12557203002013545,0.8545145424737386
0.12557203002013545,0.85463598275548
0.1257550796265788,0.85463598275548
0.1257550796265788,0.8547574230372215
0.1258160961620599,0.8547574230372215
0.1258160961620599,0.8548788633189629
0.12599914576850327,0.8548788633189629
0.12599914576850327,0.8549395834598337
0.1261821953749466,0.8549395834598337
0.1261821953749466,0.8550003036007043
0.12624321191042773,0.8550003036007043
0.12624321191042773,0.8550610237415751
0.12630422844590883,0.8550610237415751
0.12630422844590883,0.8551217438824458
0.12642626151687109,0.8551217438824458
0.12642626151687109,0.8551824640233165
0.12654829458783332,0.8551824640233165
0.12654829458783332,0.855303904305058
0.1269754103362011,0.855303904305058
0.1269754103362011,0.8554253445867994
0.12721947647812556,0.8554253445867994
0.12721947647812556,0.8554860647276702
0.1272804930136067,0.8554860647276702
0.1272804930136067,0.8555467848685409
0.12740252608456892,0.8555467848685409
0.12740252608456892,0.8556682251502824
0.12746354262005002,0.8556682251502824
0.12746354262005002,0.8557289452911531
0.12770760876197448,0.8557289452911531
0.12770760876197448,0.8559111057137653
0.1277686252974556,0.8559111057137653
0.1277686252974556,0.8560325459955067
0.12795167490389894,0.8560325459955067
0.12795167490389894,0.8562754265589896
0.1280737079748612,0.8562754265589896
0.1280737079748612,0.856396866840731
0.12825675758130453,0.856396866840731
0.12825675758130453,0.8564575869816018
0.12831777411678566,0.8564575869816018
0.12831777411678566,0.8565183071224726
0.12837879065226676,0.8565183071224726
0.12837879065226676,0.8565790272633432
0.128500823723229,0.8565790272633432
0.128500823723229,0.8567004675450847
0.12856184025871012,0.8567004675450847
0.12856184025871012,0.8567611876859554
0.12862285679419122,0.8567611876859554
0.12862285679419122,0.8568826279676969
0.12868387332967235,0.8568826279676969
0.12868387332967235,0.8570647883903091
0.12911098907804014,0.8570647883903091
0.12911098907804014,0.8571255085311797
0.12917200561352127,0.8571255085311797
0.12917200561352127,0.8571862286720505
0.1292940386844835,0.8571862286720505
0.1292940386844835,0.8572469488129213
0.1293550552199646,0.8572469488129213
0.1293550552199646,0.857307668953792
0.12941607175544573,0.857307668953792
0.12941607175544573,0.8573683890946627
0.12947708829092683,0.8573683890946627
0.12947708829092683,0.8574898293764042
0.12959912136188906,0.8574898293764042
0.12959912136188906,0.8575505495172748
0.12972115443285132,0.8575505495172748
0.12972115443285132,0.8576112696581456
0.12978217096833242,0.8576112696581456
0.12978217096833242,0.8577934300807578
0.12990420403929465,0.8577934300807578
0.12990420403929465,0.8580970307851115
0.130087253645738,0.8580970307851115
0.130087253645738,0.8581577509259821
0.13027030325218134,0.8581577509259821
0.13027030325218134,0.8583399113485943
0.1305143693941058,0.8583399113485943
0.1305143693941058,0.8584613516303358
0.13069741900054915,0.8584613516303358
0.13069741900054915,0.8585220717712065
0.13081945207151138,0.8585220717712065
0.13081945207151138,0.8585827919120772
0.1313075843553603,0.8585827919120772
0.1313075843553603,0.858643512052948
0.13149063396180366,0.858643512052948
0.13149063396180366,0.8587042321938186
0.1316126670327659,0.8587042321938186
0.1316126670327659,0.8587649523346894
0.131673683568247,0.8587649523346894
0.131673683568247,0.8588863926164308
0.13173470010372812,0.8588863926164308
0.13173470010372812,0.8589471127573016
0.13179571663920922,0.8589471127573016
0.13179571663920922,0.8590078328981723
0.13185673317469035,0.8590078328981723
0.13185673317469035,0.8591899933207845
0.13191774971017145,0.8591899933207845
0.13191774971017145,0.8593114336025259
0.13197876624565258,0.8593114336025259
0.13197876624565258,0.8593721537433967
0.1321618158520959,0.8593721537433967
0.1321618158520959,0.8596150343068796
0.1328329977423882,0.8596150343068796
0.1328329977423882,0.8597971947294918
0.13295503081335042,0.8597971947294918
0.13295503081335042,0.8598579148703624
0.13301604734883155,0.8598579148703624
0.13301604734883155,0.8599186350112332
0.13313808041979378,0.8599186350112332
0.13313808041979378,0.859979355152104
0.13344316309719934,0.859979355152104
0.13344316309719934,0.8601007954338454
0.1336262127036427,0.8601007954338454
0.1336262127036427,0.8601615155747161
0.1336872292391238,0.8601615155747161
0.1336872292391238,0.8603436759973283
0.13393129538104825,0.8603436759973283
0.13393129538104825,0.8605865565608112
0.13460247727134053,0.8605865565608112
0.13460247727134053,0.8607687169834234
0.13466349380682166,0.8607687169834234
0.13466349380682166,0.8608294371242942
0.13502959301970835,0.8608294371242942
0.13502959301970835,0.8608901572651648
0.13515162609067058,0.8608901572651648
0.13515162609067058,0.8609508774060356
0.13539569223259504,0.8609508774060356
0.13539569223259504,0.8611330378286478
0.13588382451644396,0.8611330378286478
0.13588382451644396,0.8612544781103892
0.1360058575874062,0.8612544781103892
0.1360058575874062,0.8613759183921307
0.13612789065836842,0.8613759183921307
0.13612789065836842,0.8614366385330013
0.13637195680029288,0.8614366385330013
0.13637195680029288,0.8614973586738721
0.1364939898712551,0.8614973586738721
0.1364939898712551,0.8615580788147429
0.13655500640673623,0.8615580788147429
0.13655500640673623,0.8616187989556136
0.13661602294221734,0.8616187989556136
0.13661602294221734,0.8616795190964843
0.13673805601317957,0.8616795190964843
0.13673805601317957,0.8618009593782258
0.1368600890841418,0.8618009593782258
0.1368600890841418,0.8619223996599672
0.13698212215510402,0.8619223996599672
0.13698212215510402,0.8620438399417086
0.13722618829702848,0.8620438399417086
0.13722618829702848,0.8621045600825794
0.1373482213679907,0.8621045600825794
0.1373482213679907,0.8621652802234501
0.1376533040453963,0.8621652802234501
0.1376533040453963,0.8622260003643208
0.13771432058087743,0.8622260003643208
0.13771432058087743,0.8624688809278037
0.13783635365183966,0.8624688809278037
0.13783635365183966,0.8625296010686745
0.1379583867228019,0.8625296010686745
0.1379583867228019,0.8626510413504159
0.13838550247116968,0.8626510413504159
0.13838550247116968,0.8627117614912867
0.13856855207761304,0.8627117614912867
0.13856855207761304,0.8629546420547696
0.1388736347550186,0.8629546420547696
0.1388736347550186,0.8630153621956403
0.13923973396790532,0.8630153621956403
0.13923973396790532,0.8631975226182524
0.13936176703886755,0.8631975226182524
0.13936176703886755,0.8632582427591232
0.13948380010982978,0.8632582427591232
0.13948380010982978,0.8633189628999939
0.13954481664531088,0.8633189628999939
0.13954481664531088,0.8633796830408647
0.139605833180792,0.8633796830408647
0.139605833180792,0.8635011233226061
0.1396668497162731,0.8635011233226061
0.1396668497162731,0.8636225636043475
0.13978888278723534,0.8636225636043475
0.13978888278723534,0.8636832837452183
0.14009396546464092,0.8636832837452183
0.14009396546464092,0.863744003886089
0.14021599853560315,0.863744003886089
0.14021599853560315,0.8638047240269597
0.14027701507108425,0.8638047240269597
0.14027701507108425,0.8638654441678305
0.14064311428397094,0.8638654441678305
0.14064311428397094,0.8640476045904426
0.14100921349685766,0.8640476045904426
0.14100921349685766,0.8641083247313134
0.14125327963878212,0.8641083247313134
0.14125327963878212,0.8642297650130548
0.14155836231618768,0.8642297650130548
0.14155836231618768,0.8642904851539256
0.1416193788516688,0.8642904851539256
0.1416193788516688,0.8643512052947963
0.14174141192263104,0.8643512052947963
0.14174141192263104,0.864411925435667
0.14180242845811214,0.864411925435667
0.14180242845811214,0.8644726455765377
0.1419854780645555,0.8644726455765377
0.1419854780645555,0.8646548059991499
0.14229056074196106,0.8646548059991499
0.14229056074196106,0.8647762462808913
0.14253462688388555,0.8647762462808913
0.14253462688388555,0.8648369664217621
0.14277869302581,0.8648369664217621
0.14277869302581,0.8649584067035035
0.14290072609677223,0.8649584067035035
0.14290072609677223,0.8650191268443743
0.14296174263225334,0.8650191268443743
0.14296174263225334,0.865079846985245
0.1431447922386967,0.865079846985245
0.1431447922386967,0.8651405671261158
0.14357190798706448,0.8651405671261158
0.14357190798706448,0.8652012872669864
0.1436329245225456,0.8652012872669864
0.1436329245225456,0.8652620074078572
0.14369394105802671,0.8652620074078572
0.14369394105802671,0.865322727548728
0.14375495759350784,0.865322727548728
0.14375495759350784,0.8655048879713401
0.14393800719995117,0.8655048879713401
0.14393800719995117,0.865747768534823
0.14412105680639453,0.865747768534823
0.14412105680639453,0.8658084886756937
0.14418207334187566,0.8658084886756937
0.14418207334187566,0.8659906490983059
0.144365122948319,0.8659906490983059
0.144365122948319,0.8660513692391766
0.14448715601928122,0.8660513692391766
0.14448715601928122,0.8661728095209181
0.1447922386966868,0.8661728095209181
0.1447922386966868,0.8662335296617888
0.1448532552321679,0.8662335296617888
0.1448532552321679,0.8663549699435302
0.14491427176764904,0.8663549699435302
0.14491427176764904,0.8664764102252718
0.14497528830313014,0.8664764102252718
0.14497528830313014,0.8665371303661424
0.1451583379095735,0.8665371303661424
0.1451583379095735,0.8666585706478839
0.1452193544450546,0.8666585706478839
0.1452193544450546,0.8667192907887546
0.14528037098053573,0.8667192907887546
0.14528037098053573,0.8668407310704961
0.14582951979986578,0.8668407310704961
0.14582951979986578,0.8669014512113669
0.14613460247727134,0.8669014512113669
0.14613460247727134,0.8669621713522375
0.1463176520837147,0.8669621713522375
0.1463176520837147,0.8670228914931083
0.14643968515467692,0.8670228914931083
0.14643968515467692,0.867083611633979
0.14668375129660138,0.867083611633979
0.14668375129660138,0.8673872123383326
0.14674476783208248,0.8673872123383326
0.14674476783208248,0.867508652620074
0.1468057843675636,0.867508652620074
0.1468057843675636,0.8675693727609448
0.14698883397400694,0.8675693727609448
0.14698883397400694,0.8676300929018156
0.1474769662578559,0.8676300929018156
0.1474769662578559,0.8676908130426862
0.14772103239978035,0.8676908130426862
0.14772103239978035,0.8678729734652985
0.14778204893526145,0.8678729734652985
0.14778204893526145,0.8679944137470399
0.14784306547074258,0.8679944137470399
0.14784306547074258,0.8680551338879107
0.1480261150771859,0.8680551338879107
0.1480261150771859,0.8681158540287813
0.14808713161266704,0.8681765741696521
0.14827018121911037,0.8681765741696521
0.14827018121911037,0.8682980144513935
0.14845323082555373,0.8682980144513935
0.14845323082555373,0.8685408950148764
0.1486972969674782,0.8685408950148764
0.1486972969674782,0.8686623352966178
0.149124412715846,0.8686623352966178
0.149124412715846,0.8687230554374886
0.14930746232228934,0.8687230554374886
0.14930746232228934,0.8688444957192301
0.14936847885777046,0.8688444957192301
0.14936847885777046,0.8689052158601008
0.14961254499969492,0.8689052158601008
0.14961254499969492,0.8689659360009715
0.14979559460613825,0.8689659360009715
0.14979559460613825,0.8691480964235837
0.15010067728354384,0.8691480964235837
0.15010067728354384,0.8692088165644545
0.15016169381902494,0.8692088165644545
0.15016169381902494,0.8692695367053251
0.15028372688998717,0.8692695367053251
0.15028372688998717,0.8693302568461959
0.1503447434254683,0.8693302568461959
0.1503447434254683,0.8693909769870666
0.15046677649643053,0.8693909769870666
0.15046677649643053,0.8694516971279374
0.15052779303191166,0.8694516971279374
0.15052779303191166,0.8695731374096788
0.15095490878027945,0.8695731374096788
0.15095490878027945,0.8696338575505496
0.15107694185124168,0.8696338575505496
0.15107694185124168,0.8696945776914202
0.15132100799316614,0.8696945776914202
0.15132100799316614,0.869755297832291
0.15144304106412837,0.869755297832291
0.15144304106412837,0.8698160179731617
0.1515650741350906,0.8698160179731617
0.1515650741350906,0.8698767381140324
0.15205320641893955,0.8698767381140324
0.15205320641893955,0.8699981783957739
0.152297272560864,0.8699981783957739
0.152297272560864,0.8700588985366446
0.1523582890963451,0.8700588985366446
0.1523582890963451,0.8701196186775153
0.15254133870278846,0.8701196186775153
0.15254133870278846,0.8701803388183861
0.1527243883092318,0.8701803388183861
0.1527243883092318,0.8702410589592567
0.15278540484471292,0.8702410589592567
0.15278540484471292,0.8703017791001275
0.15290743791567515,0.8703017791001275
0.15290743791567515,0.870423219381869
0.15296845445115625,0.870423219381869
0.15296845445115625,0.8705446596636104
0.15327353712856184,0.8705446596636104
0.15327353712856184,0.8706053798044812
0.1535786198059674,0.8706053798044812
0.1535786198059674,0.8706660999453518
0.15363963634144853,0.8706660999453518
0.15363963634144853,0.8707268200862226
0.15370065287692966,0.8707268200862226
0.15370065287692966,0.8707875402270934
0.15394471901885412,0.8707875402270934
0.15394471901885412,0.870848260367964
0.15406675208981635,0.870848260367964
0.15406675208981635,0.8709089805088348
0.15424980169625968,0.8709089805088348
0.15424980169625968,0.8709697006497055
0.1543718347672219,0.8709697006497055
0.1543718347672219,0.8710911409314469
0.1547379339801086,0.8710911409314469
0.1547379339801086,0.8711518610723177
0.15516504972847642,0.8711518610723177
0.15516504972847642,0.8712125812131885
0.15522606626395755,0.8712125812131885
0.15522606626395755,0.8712733013540591
0.15534809933491978,0.8712733013540591
0.15534809933491978,0.8713947416358006
0.15565318201232534,0.8713947416358006
0.15565318201232534,0.8714554617766713
0.15577521508328757,0.8714554617766713
0.15577521508328757,0.8715769020584128
0.1558972481542498,0.8715769020584128
0.1558972481542498,0.8716376221992835
0.15595826468973092,0.8716376221992835
0.15595826468973092,0.8716983423401542
0.15620233083165538,0.8716983423401542
0.15620233083165538,0.871759062481025
0.15626334736713648,0.871759062481025
0.15626334736713648,0.8718197826218956
0.15644639697357984,0.8718197826218956
0.15644639697357984,0.8719412229036372
0.15662944658002317,0.8719412229036372
0.15662944658002317,0.8721233833262493
0.15687351272194766,0.8721233833262493
0.15687351272194766,0.87218410346712
0.15693452925742876,0.87218410346712
0.15693452925742876,0.8723662638897323
0.1569955457929099,0.8723662638897323
0.1569955457929099,0.8724269840306029
0.157056562328391,0.8724269840306029
0.157056562328391,0.8725484243123444
0.15717859539935322,0.8725484243123444
0.15717859539935322,0.8726091444532151
0.15723961193483435,0.8726091444532151
0.15723961193483435,0.8727305847349566
0.15730062847031545,0.8727305847349566
0.15730062847031545,0.8727913048758273
0.15736164500579658,0.8727913048758273
0.15736164500579658,0.872852025016698
0.1575446946122399,0.872852025016698
0.1575446946122399,0.8729127451575688
0.15760571114772104,0.8729127451575688
0.15760571114772104,0.8731556257210517
0.15766672768320214,0.8731556257210517
0.15766672768320214,0.8732163458619224
0.15852095917993778,0.8732163458619224
0.15852095917993778,0.8732770660027931
0.15888705839282447,0.8732770660027931
0.15888705839282447,0.8733377861436639
0.1590090914637867,0.8733377861436639
0.1590090914637867,0.8734592264254053
0.15919214107023003,0.8734592264254053
0.15919214107023003,0.8735199465662761
0.15925315760571115,0.8735199465662761
0.15925315760571115,0.8735806667071467
0.15937519067667338,0.8735806667071467
0.15937519067667338,0.8737021069888882
0.15955824028311671,0.8737021069888882
0.15955824028311671,0.8739449875523712
0.15968027335407894,0.8739449875523712
0.15968027335407894,0.8740057076932418
0.15980230642504117,0.8740057076932418
0.15980230642504117,0.8741271479749833
0.1601684056379279,0.8741271479749833
0.1601684056379279,0.8743700285384662
0.16029043870889012,0.8743700285384662
0.16029043870889012,0.8747343493836905
0.16035145524437122,0.8747343493836905
0.16035145524437122,0.8747950695245613
0.16083958752822014,0.8747950695245613
0.16083958752822014,0.874855789665432
0.1610226371346635,0.874855789665432
0.1610226371346635,0.8749165098063028
0.16114467020562573,0.8749165098063028
0.16114467020562573,0.8749772299471735
0.16132771981206906,0.8749772299471735
0.16132771981206906,0.8750379500880442
0.1614497528830313,0.8750379500880442
0.1614497528830313,0.875098670228915
0.16163280248947465,0.875098670228915
0.16163280248947465,0.8751593903697856
0.16175483556043688,0.8751593903697856
0.16175483556043688,0.8752201105106564
0.161815852095918,0.8752201105106564
0.161815852095918,0.8754022709332686
0.1621819513088047,0.8754022709332686
0.1621819513088047,0.87552371121501
0.1622429678442858,0.87552371121501
0.1622429678442858,0.8755844313558807
0.16242601745072915,0.8755844313558807
0.16242601745072915,0.8757058716376221
0.16273110012813471,0.8757058716376221
0.16273110012813471,0.8758273119193637
0.16285313319909694,0.8758273119193637
0.16285313319909694,0.8758880320602344
0.16291414973457807,0.8758880320602344
0.16291414973457807,0.8760701924828466
0.1630971993410214,0.8760701924828466
0.1630971993410214,0.8761309126237173
0.16315821587650253,0.8761309126237173
0.16315821587650253,0.876191632764588
0.163402282018427,0.876191632764588
0.163402282018427,0.8762523529054588
0.16352431508938922,0.8762523529054588
0.16352431508938922,0.8763130730463294
0.16358533162487035,0.8763130730463294
0.16358533162487035,0.8763737931872002
0.16364634816035145,0.8763737931872002
0.16364634816035145,0.8764345133280709
0.16401244737323814,0.8764345133280709
0.16401244737323814,0.8764952334689416
0.16468362926353042,0.8764952334689416
0.16468362926353042,0.8766166737506831
0.16492769540545488,0.8766166737506831
0.16492769540545488,0.8767988341732953
0.164988711940936,0.8767988341732953
0.164988711940936,0.876859554314166
0.16511074501189824,0.876859554314166
0.16511074501189824,0.8770417147367782
0.16517176154737934,0.8770417147367782
0.16517176154737934,0.8771024348776489
0.16529379461834157,0.8771024348776489
0.16529379461834157,0.8771631550185196
0.1653548111538227,0.8771631550185196
0.1653548111538227,0.8773453154411318
0.16553786076026603,0.8773453154411318
0.16553786076026603,0.8774060355820026
0.16578192690219049,0.8774060355820026
0.16578192690219049,0.8774667557228732
0.16596497650863384,0.8774667557228732
0.16596497650863384,0.877527475863744
0.1662090426505583,0.877527475863744
0.1662090426505583,0.8775881960046147
0.1662700591860394,0.8775881960046147
0.1662700591860394,0.8776489161454855
0.16633107572152053,0.8776489161454855
0.16633107572152053,0.8777096362863562
0.16645310879248276,0.8777096362863562
0.16645310879248276,0.8777703564272269
0.1665141253279639,0.8777703564272269
0.1665141253279639,0.8778310765680977
0.16681920800536945,0.8778310765680977
0.16681920800536945,0.8779525168498391
0.1670632741472939,0.8779525168498391
0.1670632741472939,0.8780132369907098
0.16712429068277504,0.8780132369907098
0.16712429068277504,0.8780739571315805
0.16724632375373727,0.8780739571315805
0.16724632375373727,0.8781346772724513
0.1674293733601806,0.8781346772724513
0.1674293733601806,0.8783168376950634
0.16785648910854842,0.8783168376950634
0.16785648910854842,0.8783775578359342
0.16810055525047288,0.8783775578359342
0.16810055525047288,0.8785597182585464
0.16828360485691624,0.8785597182585464
0.16828360485691624,0.8786204383994171
0.16840563792787847,0.8786204383994171
0.16840563792787847,0.8786811585402878
0.16846665446335957,0.8786811585402878
0.16846665446335957,0.8787418786811585
0.1685886875343218,0.8787418786811585
0.1685886875343218,0.8788025988220293
0.16871072060528403,0.8788025988220293
0.16871072060528403,0.8789240391037707
0.16907681981817071,0.8789240391037707
0.16907681981817071,0.8789847592446415
0.16913783635365184,0.8789847592446415
0.16913783635365184,0.8790454793855121
0.16919885288913294,0.8790454793855121
0.16919885288913294,0.8791061995263829
0.16962596863750076,0.8791061995263829
0.16962596863750076,0.8791669196672536
0.16987003477942522,0.8791669196672536
0.16987003477942522,0.8792276398081244
0.17011410092134968,0.8792276398081244
0.17011410092134968,0.8793490800898658
0.17035816706327414,0.8793490800898658
0.17035816706327414,0.8794098002307366
0.1705412166697175,0.8794098002307366
0.1705412166697175,0.879531240512478
0.17066324974067973,0.879531240512478
0.17066324974067973,0.8796526807942194
0.17072426627616083,0.8796526807942194
0.17072426627616083,0.8798348412168316
0.17109036548904752,0.8798348412168316
0.17109036548904752,0.8799562814985731
0.17127341509549088,0.8799562814985731
0.17127341509549088,0.8800170016394439
0.1717005308438587,0.8800170016394439
0.1717005308438587,0.8800777217803145
0.1717615473793398,0.8800777217803145
0.1717615473793398,0.8803206023437974
0.17182256391482092,0.8803206023437974
0.17182256391482092,0.8803813224846682
0.17194459698578315,0.8803813224846682
0.17194459698578315,0.8804420426255389
0.17237171273415094,0.8804420426255389
0.17237171273415094,0.8805634829072804
0.17249374580511317,0.8805634829072804
0.17249374580511317,0.880624203048151
0.17316492769540545,0.880624203048151
0.17316492769540545,0.8809278037525047
0.17359204344377327,0.8809278037525047
0.17359204344377327,0.8810492440342461
0.1737140765147355,0.8810492440342461
0.1737140765147355,0.8811099641751169
0.17383610958569773,0.8811099641751169
0.17383610958569773,0.8811706843159877
0.1740801757276222,0.8811706843159877
0.1740801757276222,0.8812314044568583
0.17432424186954665,0.8812314044568583
0.17432424186954665,0.8813528447385998
0.17462932454695224,0.8813528447385998
0.17462932454695224,0.8814135648794705
0.17481237415339557,0.8814135648794705
0.17481237415339557,0.8814742850203412
0.17499542375983893,0.8814742850203412
0.17499542375983893,0.881535005161212
0.17530050643724449,0.881535005161212
0.17530050643724449,0.8816564454429534
0.17542253950820672,0.8816564454429534
0.17542253950820672,0.8817171655838242
0.17548355604368784,0.8817171655838242
0.17548355604368784,0.8817778857246948
0.17554457257916894,0.8817778857246948
0.17554457257916894,0.8818386058655656
0.1757276221856123,0.8818386058655656
0.1757276221856123,0.8818993260064364
0.1757886387210934,0.8818993260064364
0.1757886387210934,0.881960046147307
0.17584965525657453,0.881960046147307
0.17584965525657453,0.8820207662881778
0.17627677100494235,0.8820207662881778
0.17627677100494235,0.8820814864290485
0.1765208371468668,0.8820814864290485
0.1765208371468668,0.8821422065699193
0.17713100250167796,0.8821422065699193
0.17713100250167796,0.8822029267107899
0.17737506864360242,0.8822029267107899
0.17737506864360242,0.8823243669925315
0.17749710171456465,0.8823243669925315
0.17749710171456465,0.8824458072742729
0.177680151321008,0.8824458072742729
0.177680151321008,0.8825672475560143
0.17780218439197024,0.8825672475560143
0.17780218439197024,0.882627967696885
0.17792421746293247,0.882627967696885
0.17792421746293247,0.8827494079786266
0.1780462505338947,0.8827494079786266
0.1780462505338947,0.882870848260368
0.17829031667581915,0.882870848260368
0.17829031667581915,0.8829315684012387
0.17841234974678138,0.8829315684012387
0.17841234974678138,0.8831137288238509
0.17908353163707363,0.8831137288238509
0.17908353163707363,0.8831744489647216
0.17914454817255476,0.8831744489647216
0.17914454817255476,0.8832351691055923
0.179266581243517,0.8832351691055923
0.179266581243517,0.8834173295282045
0.17932759777899812,0.8834173295282045
0.17932759777899812,0.8834780496690753
0.17938861431447922,0.8834780496690753
0.17938861431447922,0.883538769809946
0.17963268045640368,0.883538769809946
0.17963268045640368,0.8837209302325582
0.1796936969918848,0.8837209302325582
0.1796936969918848,0.8837816503734288
0.17987674659832814,0.8837816503734288
0.17987674659832814,0.8839030906551704
0.18018182927573373,0.8839030906551704
0.18018182927573373,0.883963810796041
0.18036487888217706,0.883963810796041
0.18036487888217706,0.8840245309369118
0.18073097809506375,0.8840245309369118
0.18073097809506375,0.8840852510777825
0.18079199463054488,0.8840852510777825
0.18079199463054488,0.8842066913595239
0.1809140277015071,0.8842066913595239
0.1809140277015071,0.8843281316412654
0.18134114344987493,0.8843281316412654
0.18134114344987493,0.8843888517821361
0.18170724266276161,0.8843888517821361
0.18170724266276161,0.8844495719230069
0.18189029226920495,0.8844495719230069
0.18189029226920495,0.8845102920638775
0.18219537494661053,0.8845102920638775
0.18219537494661053,0.8845710122047483
0.18237842455305386,0.8845710122047483
0.18237842455305386,0.8846317323456191
0.18250045762401612,0.8846317323456191
0.18250045762401612,0.8846924524864898
0.18304960644334614,0.8846924524864898
0.18304960644334614,0.8847531726273605
0.18311062297882727,0.8847531726273605
0.18311062297882727,0.884874612909102
0.18341570565623283,0.884874612909102
0.18341570565623283,0.8849353330499726
0.1835987552626762,0.8849353330499726
0.1835987552626762,0.8849960531908434
0.1836597717981573,0.8849960531908434
0.1836597717981573,0.8850567733317142
0.18372078833363842,0.8850567733317142
0.18372078833363842,0.8851782136134556
0.18396485447556288,0.8851782136134556
0.18396485447556288,0.885299653895197
0.18426993715296847,0.885299653895197
0.18426993715296847,0.8853603740360677
0.1843919702239307,0.8853603740360677
0.1843919702239307,0.8854210941769385
0.18457501983037403,0.8854210941769385
0.18457501983037403,0.8854818143178093
0.18469705290133626,0.8854818143178093
0.18469705290133626,0.8855425344586799
0.18475806943681738,0.8855425344586799
0.18475806943681738,0.8856032545995507
0.185612300933553,0.8856032545995507
0.185612300933553,0.8856639747404214
0.18579535053999635,0.8856639747404214
0.18579535053999635,0.8857246948812921
0.18585636707547745,0.8857246948812921
0.18585636707547745,0.8857854150221629
0.18591738361095858,0.8857854150221629
0.18591738361095858,0.8859068553039043
0.1861004332174019,0.8859068553039043
0.1861004332174019,0.885967575444775
0.18616144975288304,0.885967575444775
0.18616144975288304,0.8860282955856458
0.18628348282384527,0.8860282955856458
0.18628348282384527,0.8861497358673872
0.18695466471413752,0.8861497358673872
0.18695466471413752,0.886210456008258
0.18701568124961865,0.886210456008258
0.18701568124961865,0.8863318962899994
0.18744279699798647,0.8863318962899994
0.18744279699798647,0.8865140567126115
0.1876258466044298,0.8865140567126115
0.1876258466044298,0.8866354969943531
0.18768686313991093,0.8866354969943531
0.18768686313991093,0.8866962171352237
0.18805296235279761,0.8866962171352237
0.18805296235279761,0.8868176574169652
0.18817499542375984,0.8868176574169652
0.18817499542375984,0.8869390976987067
0.18860211117212763,0.8869390976987067
0.18860211117212763,0.8869998178395774
0.18866312770760876,0.8869998178395774
0.18866312770760876,0.8870605379804481
0.18909024345597658,0.8870605379804481
0.18909024345597658,0.8871212581213188
0.18951735920434437,0.8871212581213188
0.18951735920434437,0.8871819782621896
0.1895783757398255,0.8871819782621896
0.1895783757398255,0.8872426984030602
0.18970040881078773,0.8872426984030602
0.18970040881078773,0.8873641386848018
0.1899444749527122,0.8873641386848018
0.1899444749527122,0.8874248588256725
0.19018854109463665,0.8874248588256725
0.19018854109463665,0.8876070192482847
0.19024955763011775,0.8876070192482847
0.19024955763011775,0.8876677393891553
0.19031057416559888,0.8876677393891553
0.19031057416559888,0.8877284595300261
0.19037159070107998,0.8877284595300261
0.19037159070107998,0.8877891796708969
0.19085972298492893,0.8877891796708969
0.19085972298492893,0.8878498998117675
0.19092073952041003,0.8878498998117675
0.19092073952041003,0.887971340093509
0.19098175605589116,0.887971340093509
0.19098175605589116,0.8880320602343797
0.19122582219781561,0.8880320602343797
0.19122582219781561,0.8880927803752505
0.1915919214107023,0.8880927803752505
0.1915919214107023,0.8881535005161212
0.19171395448166453,0.8881535005161212
0.19171395448166453,0.888214220656992
0.19220208676551345,0.888214220656992
0.19220208676551345,0.8882749407978626
0.19232411983647568,0.8882749407978626
0.19232411983647568,0.8883356609387334
0.19250716944291904,0.8883356609387334
0.19250716944291904,0.8884571012204748
0.19262920251388127,0.8884571012204748
0.19262920251388127,0.8885178213613456
0.1927512355848435,0.8885178213613456
0.1927512355848435,0.8885785415022163
0.19330038440417352,0.8885785415022163
0.19330038440417352,0.8886999817839577
0.19342241747513575,0.8886999817839577
0.19342241747513575,0.8888214220656991
0.1936054670815791,0.8888214220656991
0.1936054670815791,0.8888821422065699
0.19366648361706024,0.8888821422065699
0.19366648361706024,0.8889428623474407
0.1939105497589847,0.8889428623474407
0.1939105497589847,0.8890035824883114
0.19470376472023918,0.8890035824883114
0.19470376472023918,0.8890643026291821
0.19549697968149368,0.8890643026291821
0.19549697968149368,0.8891250227700528
0.19580206235889927,0.8891250227700528
0.19580206235889927,0.8891857429109236
0.19586307889438037,0.8891857429109236
0.19586307889438037,0.889307183192665
0.19622917810726706,0.889307183192665
0.19622917810726706,0.8893679033335358
0.1963512111782293,0.8893679033335358
0.1963512111782293,0.8894286234744064
0.19720544267496493,0.8894286234744064
0.19720544267496493,0.8896107838970186
0.1975105253523705,0.8896107838970186
0.1975105253523705,0.8897322241787601
0.19769357495881384,0.8897322241787601
0.19769357495881384,0.8899143846013723
0.19775459149429495,0.8899143846013723
0.19775459149429495,0.889975104742243
0.19848678992006835,0.889975104742243
0.19848678992006835,0.8900358248831137
0.1987918725974739,0.8900358248831137
0.1987918725974739,0.8901572651648552
0.19891390566843614,0.8901572651648552
0.19891390566843614,0.8902179853057259
0.19897492220391727,0.8902179853057259
0.19897492220391727,0.8903394255874674
0.19921898834584173,0.8903394255874674
0.19921898834584173,0.8904001457283381
0.1994630544877662,0.8904001457283381
0.1994630544877662,0.8904608658692088
0.19958508755872842,0.8904608658692088
0.19958508755872842,0.8905215860100796
0.19976813716517175,0.8905215860100796
0.19976813716517175,0.8905823061509502
0.1999511867716151,0.8905823061509502
0.1999511867716151,0.890643026291821
0.2002562694490207,0.890643026291821
0.2002562694490207,0.8907037464326917
0.20056135212642626,0.8907037464326917
0.20056135212642626,0.8907644665735625
0.20098846787479407,0.8907644665735625
0.20098846787479407,0.8908251867144332
0.20202574897797304,0.8908251867144332
0.20202574897797304,0.8910073471370453
0.20214778204893527,0.8910073471370453
0.20214778204893527,0.8910680672779161
0.20245286472634083,0.8910680672779161
0.20245286472634083,0.8911895075596575
0.20281896393922752,0.8911895075596575
0.20281896393922752,0.8912502277005283
0.20300201354567088,0.8912502277005283
0.20300201354567088,0.891310947841399
0.2034291292940387,0.891310947841399
0.2034291292940387,0.8914323881231404
0.20355116236500093,0.8914323881231404
0.20355116236500093,0.8914931082640112
0.20361217890048203,0.8914931082640112
0.20361217890048203,0.891553828404882
0.20373421197144426,0.891553828404882
0.20373421197144426,0.8916145485457526
0.20403929464884984,0.8916145485457526
0.20403929464884984,0.8916752686866234
0.2042833607907743,0.8916752686866234
0.2042833607907743,0.8917967089683648
0.2043443773262554,0.8917967089683648
0.2043443773262554,0.8919181492501063
0.20489352614558545,0.8919181492501063
0.20489352614558545,0.8920395895318477
0.20525962535847214,0.8920395895318477
0.20525962535847214,0.8921003096727185
0.20538165842943437,0.8921003096727185
0.20538165842943437,0.8921610298135891
0.20556470803587773,0.8921610298135891
0.20556470803587773,0.8922217499544599
0.20562572457135883,0.8922217499544599
0.20562572457135883,0.8922824700953306
0.20599182378424552,0.8922824700953306
0.20599182378424552,0.8923431902362013
0.2063579229971322,0.8923431902362013
0.2063579229971322,0.8924646305179428
0.2066019891390567,0.8924646305179428
0.2066019891390567,0.8925253506588136
0.2066630056745378,0.8925253506588136
0.2066630056745378,0.892646790940555
0.20684605528098116,0.892646790940555
0.20684605528098116,0.8927075110814258
0.20690707181646226,0.8927075110814258
0.20690707181646226,0.8927682312222964
0.20715113795838672,0.8927682312222964
0.20715113795838672,0.8928896715040379
0.2075172371712734,0.8928896715040379
0.2075172371712734,0.8929503916449086
0.20763927024223564,0.8929503916449086
0.20763927024223564,0.8930111117857793
0.20770028677771676,0.8930111117857793
0.20770028677771676,0.8931325520675208
0.20776130331319786,0.8931325520675208
0.20776130331319786,0.8931932722083915
0.207822319848679,0.8931932722083915
0.207822319848679,0.8932539923492623
0.20806638599060345,0.8932539923492623
0.20806638599060345,0.893314712490133
0.20885960095185796,0.893314712490133
0.20885960095185796,0.8933754326310037
0.20910366709378242,0.8933754326310037
0.20910366709378242,0.8934361527718744
0.20922570016474465,0.8934361527718744
0.20922570016474465,0.8936183131944866
0.20928671670022575,0.8936183131944866
0.20928671670022575,0.8936790333353574
0.20940874977118798,0.8936790333353574
0.20940874977118798,0.893739753476228
0.20959179937763134,0.893739753476228
0.20959179937763134,0.8938004736170988
0.20965281591311247,0.8938004736170988
0.20965281591311247,0.8938611937579695
0.20989688205503693,0.8938611937579695
0.20989688205503693,0.8939219138988402
0.20995789859051803,0.8939219138988402
0.20995789859051803,0.893982634039711
0.21007993166148026,0.893982634039711
0.21007993166148026,0.8940433541805817
0.2102019647324425,0.8940433541805817
0.2102019647324425,0.8941040743214524
0.21050704740984807,0.8941040743214524
0.21050704740984807,0.8941647944623231
0.21056806394532918,0.8941647944623231
0.21056806394532918,0.8943469548849353
0.2106290804808103,0.8943469548849353
0.2106290804808103,0.8945291153075475
0.21111721276465922,0.8945291153075475
0.21111721276465922,0.8945898354484182
0.21130026237110258,0.8945898354484182
0.21130026237110258,0.8947112757301597
0.21136127890658368,0.8947112757301597
0.21136127890658368,0.8947719958710304
0.2114222954420648,0.8947719958710304
0.2114222954420648,0.8948934361527718
0.2121544938678382,0.8948934361527718
0.2121544938678382,0.8949541562936426
0.2122155104033193,0.8949541562936426
0.2122155104033193,0.8950148764345133
0.21258160961620598,0.8950148764345133
0.21258160961620598,0.8952577569979963
0.21288669229361157,0.8952577569979963
0.21288669229361157,0.8953184771388669
0.21306974190005493,0.8953184771388669
0.21306974190005493,0.8953791972797377
0.21313075843553603,0.8953791972797377
0.21313075843553603,0.8954399174206085
0.2138629568613094,0.8954399174206085
0.2138629568613094,0.8955006375614791
0.21392397339679053,0.8955006375614791
0.21392397339679053,0.8955613577023499
0.21398498993227164,0.8955613577023499
0.21398498993227164,0.8956220778432206
0.214168039538715,0.8956220778432206
0.214168039538715,0.8958042382658328
0.21429007260967722,0.8958042382658328
0.21429007260967722,0.8958649584067035
0.21447312221612058,0.8958649584067035
0.21447312221612058,0.8959256785475742
0.2145951552870828,0.8959256785475742
0.2145951552870828,0.895986398688445
0.2146561718225639,0.895986398688445
0.2146561718225639,0.8960471188293156
0.21483922142900727,0.8960471188293156
0.21483922142900727,0.8961078389701864
0.21490023796448837,0.8961078389701864
0.21490023796448837,0.8961685591110571
0.21508328757093173,0.8961685591110571
0.21508328757093173,0.8962899993927986
0.21526633717737506,0.8962899993927986
0.21526633717737506,0.8963507195336693
0.21544938678381842,0.8963507195336693
0.21544938678381842,0.8964114396745401
0.21551040331929952,0.8964114396745401
0.21551040331929952,0.8965328799562815
0.2161205686741107,0.8965328799562815
0.2161205686741107,0.8966543202380229
0.21630361828055403,0.8966543202380229
0.21630361828055403,0.8967150403788937
0.21648666788699739,0.8967150403788937
0.21648666788699739,0.8967757605197644
0.21660870095795962,0.8967757605197644
0.21660870095795962,0.8968364806606351
0.21666971749344072,0.8968364806606351
0.21666971749344072,0.8968972008015058
0.21685276709988408,0.8968972008015058
0.21685276709988408,0.8970186410832474
0.21727988284825187,0.8970186410832474
0.21727988284825187,0.8972008015058595
0.21764598206113858,0.8972008015058595
0.21764598206113858,0.8972615216467302
0.21892732930624198,0.8972615216467302
0.21892732930624198,0.8973829619284717
0.2189883458417231,0.8973829619284717
0.2189883458417231,0.8974436820693424
0.2190493623772042,0.8974436820693424
0.2190493623772042,0.8975044022102131
0.21911037891268534,0.8975044022102131
0.21911037891268534,0.8975651223510839
0.21917139544816644,0.8975651223510839
0.21917139544816644,0.8976258424919545
0.2193544450546098,0.8976258424919545
0.2193544450546098,0.8979294431963082
0.21959851119653426,0.8979294431963082
0.21959851119653426,0.897990163337179
0.22033070962230764,0.897990163337179
0.22033070962230764,0.8980508834780496
0.2210018915125999,0.8980508834780496
0.2210018915125999,0.8981116036189204
0.22106290804808104,0.8981116036189204
0.22106290804808104,0.8981723237597912
0.2213679907254866,0.8981723237597912
0.2213679907254866,0.8982330439006618
0.22142900726096773,0.8982330439006618
0.22142900726096773,0.8982937640415326
0.22179510647385442,0.8982937640415326
0.22179510647385442,0.898415204323274
0.2221612056867411,0.898415204323274
0.2221612056867411,0.8984759244641447
0.22228323875770334,0.8984759244641447
0.22228323875770334,0.8985366446050155
0.2228323875770334,0.8985366446050155
0.2228323875770334,0.8986580848867569
0.22295442064799562,0.8986580848867569
0.22295442064799562,0.8987188050276277
0.2233815363963634,0.8987188050276277
0.2233815363963634,0.8988402453093691
0.22356458600280676,0.8988402453093691
0.22356458600280676,0.8989009654502399
0.22362560253828787,0.8989009654502399
0.22362560253828787,0.8989616855911106
0.223686619073769,0.8989616855911106
0.223686619073769,0.8990224057319813
0.22380865214473122,0.8990224057319813
0.22380865214473122,0.899083125872852
0.22441881749954237,0.899083125872852
0.22441881749954237,0.8991438460137228
0.2245408505705046,0.8991438460137228
0.2245408505705046,0.8992652862954642
0.22478491671242906,0.8992652862954642
0.22478491671242906,0.899326006436335
0.2248459332479102,0.899326006436335
0.2248459332479102,0.8993867265772056
0.2249069497833913,0.8993867265772056
0.2249069497833913,0.8994474467180764
0.22527304899627798,0.8994474467180764
0.22527304899627798,0.8996903272815593
0.22576118128012693,0.8996903272815593
0.22576118128012693,0.8997510474224301
0.2260662639575325,0.8997510474224301
0.2260662639575325,0.8999939279859129
0.22618829702849472,0.8999939279859129
0.22618829702849472,0.9000546481267837
0.22624931356397585,0.9000546481267837
0.22624931356397585,0.9002368085493958
0.22667642931234364,0.9002368085493958
0.22667642931234364,0.9004796891128788
0.22716456159619255,0.9004796891128788
0.22716456159619255,0.9005404092537495
0.2273476112026359,0.9005404092537495
0.2273476112026359,0.9006011293946202
0.22753066080907927,0.9006011293946202
0.22753066080907927,0.9006618495354909
0.22759167734456037,0.9006618495354909
0.22759167734456037,0.9007225696763617
0.2276526938800415,0.9007225696763617
0.2276526938800415,0.9007832898172323
0.22875099151870157,0.9007832898172323
0.22875099151870157,0.9008440099581031
0.22899505766062603,0.9008440099581031
0.22899505766062603,0.9009654502398445
0.22905607419610716,0.9009654502398445
0.22905607419610716,0.9010261703807153
0.22911709073158826,0.9010261703807153
0.22911709073158826,0.901086890521586
0.22930014033803162,0.901086890521586
0.22930014033803162,0.9011476106624567
0.22960522301543718,0.9011476106624567
0.22960522301543718,0.9012083308033275
0.2296662395509183,0.9012083308033275
0.2296662395509183,0.9012690509441982
0.23015437183476722,0.9012690509441982
0.23015437183476722,0.901329771085069
0.23021538837024833,0.901329771085069
0.23021538837024833,0.9014512113668104
0.23039843797669168,0.9014512113668104
0.23039843797669168,0.901511931507681
0.2305204710476539,0.901511931507681
0.2305204710476539,0.9015726516485518
0.23058148758313504,0.9015726516485518
0.23058148758313504,0.9016333717894226
0.23100860333150283,0.9016333717894226
0.23100860333150283,0.9016940919302933
0.23106961986698396,0.9016940919302933
0.23106961986698396,0.901754812071164
0.2312526694734273,0.901754812071164
0.2312526694734273,0.9018155322120347
0.23137470254438952,0.9018155322120347
0.23137470254438952,0.9018762523529055
0.23143571907987065,0.9018762523529055
0.23143571907987065,0.9019976926346469
0.23149673561535175,0.9019976926346469
0.23149673561535175,0.9020584127755177
0.23216791750564403,0.9020584127755177
0.23216791750564403,0.9021191329163883
0.23222893404112516,0.9021191329163883
0.23222893404112516,0.9021798530572591
0.23247300018304962,0.9021798530572591
0.23247300018304962,0.9023012933390006
0.2328390993959363,0.9023012933390006
0.2328390993959363,0.9024834537616128
0.2329001159314174,0.9024834537616128
0.2329001159314174,0.9025441739024834
0.23308316553786076,0.9025441739024834
0.23308316553786076,0.9026048940433542
0.2332662151443041,0.9026048940433542
0.2332662151443041,0.9026656141842249
0.23332723167978522,0.9026656141842249
0.23332723167978522,0.9029084947477078
0.23344926475074745,0.9029084947477078
0.23344926475074745,0.9029692148885785
0.2336933308926719,0.9029692148885785
0.2336933308926719,0.9030299350294493
0.23387638049911527,0.9030299350294493
0.23387638049911527,0.90309065517032
0.23393739703459637,0.90309065517032
0.23393739703459637,0.9032120954520615
0.23454756238940752,0.9032120954520615
0.23454756238940752,0.9032728155929322
0.23479162853133198,0.9032728155929322
0.23479162853133198,0.9033335357338029
0.2348526450668131,0.9033335357338029
0.2348526450668131,0.9033942558746736
0.2349136616022942,0.9033942558746736
0.2349136616022942,0.9034549760155444
0.23497467813777534,0.9034549760155444
0.23497467813777534,0.9035156961564151
0.23509671120873757,0.9035156961564151
0.23509671120873757,0.9035764162972858
0.23534077735066203,0.9035764162972858
0.23534077735066203,0.9036371364381566
0.2355848434925865,0.9036371364381566
0.2355848434925865,0.9036978565790272
0.2360119592409543,0.9036978565790272
0.2360119592409543,0.903758576719898
0.23619500884739764,0.903758576719898
0.23619500884739764,0.9038192968607687
0.23631704191835987,0.9038192968607687
0.23631704191835987,0.9038800170016394
0.2364390749893221,0.9038800170016394
0.2364390749893221,0.9039407371425102
0.2368661907376899,0.9039407371425102
0.2368661907376899,0.9040014572833809
0.23698822380865214,0.9040014572833809
0.23698822380865214,0.9040621774242517
0.23747635609250106,0.9040621774242517
0.23747635609250106,0.9041228975651223
0.23765940569894442,0.9041228975651223
0.23765940569894442,0.9041836177059931
0.23778143876990665,0.9041836177059931
0.23778143876990665,0.9042443378468638
0.23796448837634998,0.9042443378468638
0.23796448837634998,0.9043050579877345
0.2380255049118311,0.9043050579877345
0.2380255049118311,0.904426498269476
0.23826957105375557,0.904426498269476
0.23826957105375557,0.9045479385512174
0.2383916041247178,0.9045479385512174
0.2383916041247178,0.9046086586920882
0.2386966868021234,0.9046086586920882
0.2386966868021234,0.9047908191147004
0.23887973640856672,0.9047908191147004
0.23887973640856672,0.904851539255571
0.23936786869241564,0.904851539255571
0.23936786869241564,0.9049729795373125
0.2396119348343401,0.9049729795373125
0.2396119348343401,0.9050336996781833
0.23997803404722678,0.9050336996781833
0.23997803404722678,0.905094419819054
0.24046616633107573,0.905094419819054
0.24046616633107573,0.9051551399599247
0.24083226554396242,0.9051551399599247
0.24083226554396242,0.9052765802416661
0.2411983647568491,0.9052765802416661
0.2411983647568491,0.9053373003825369
0.24162548050521693,0.9053373003825369
0.24162548050521693,0.9053980205234076
0.24205259625358472,0.9053980205234076
0.24205259625358472,0.9055194608051491
0.24254072853743364,0.9055194608051491
0.24254072853743364,0.9056409010868905
0.24284581121483922,0.9056409010868905
0.24284581121483922,0.9057016212277612
0.24296784428580145,0.9057016212277612
0.24296784428580145,0.905762341368632
0.24302886082128256,0.905762341368632
0.24302886082128256,0.9058837816503734
0.24315089389224478,0.9058837816503734
0.24315089389224478,0.9059445017912442
0.24327292696320704,0.9059445017912442
0.24327292696320704,0.9060659420729856
0.24333394349868814,0.9060659420729856
0.24333394349868814,0.9061873823547271
0.2438830923180182,0.9061873823547271
0.2438830923180182,0.9062481024955978
0.24400512538898042,0.9062481024955978
0.24400512538898042,0.9063088226364685
0.24418817499542375,0.9063088226364685
0.24418817499542375,0.9063695427773393
0.24455427420831044,0.9063695427773393
0.24455427420831044,0.9064302629182099
0.2447983403502349,0.9064302629182099
0.2447983403502349,0.9064909830590807
0.24498138995667826,0.9064909830590807
0.24498138995667826,0.9065517031999514
0.2451034230276405,0.9065517031999514
0.2451034230276405,0.9066124233408221
0.2455915553114894,0.9066124233408221
0.2455915553114894,0.9067338636225636
0.24577460491793277,0.9067338636225636
0.24577460491793277,0.9067945837634344
0.24644578680822504,0.9067945837634344
0.24644578680822504,0.906855303904305
0.24736103484044175,0.906855303904305
0.24736103484044175,0.9069160240451758
0.24742205137592288,0.9069160240451758
0.24742205137592288,0.9069767441860465
0.24748306791140398,0.9069767441860465
0.24748306791140398,0.9070374643269172
0.2475440844468851,0.9070374643269172
0.2475440844468851,0.9071589046086587
0.24766611751784734,0.9071589046086587
0.24766611751784734,0.9072196247495294
0.24784916712429067,0.9072196247495294
0.24784916712429067,0.9072803448904001
0.24803221673073403,0.9072803448904001
0.24803221673073403,0.9073410650312709
0.24815424980169626,0.9073410650312709
0.24815424980169626,0.9074017851721417
0.2482152663371774,0.9074017851721417
0.2482152663371774,0.9075232254538831
0.24833729940813962,0.9075232254538831
0.24833729940813962,0.9075839455947537
0.24943559704679968,0.9075839455947537
0.24943559704679968,0.9076446657356245
0.24967966318872414,0.9076446657356245
0.24967966318872414,0.907766106017366
0.24974067972420527,0.907766106017366
0.24974067972420527,0.9078268261582367
0.25010677893709193,0.9078268261582367
0.25010677893709193,0.9078875462991074
0.2503508450790164,0.9078875462991074
0.2503508450790164,0.9079482664399782
0.2508389773628653,0.9079482664399782
0.2508389773628653,0.9080089865808488
0.2510220269693087,0.9080089865808488
0.2510220269693087,0.9080697067217196
0.25120507657575203,0.9080697067217196
0.25120507657575203,0.9081304268625903
0.2513271096467143,0.9081304268625903
0.2513271096467143,0.908191147003461
0.2516321923241198,0.908191147003461
0.2516321923241198,0.9082518671443318
0.25205930807248766,0.9082518671443318
0.25205930807248766,0.9083733074260733
0.2523033742144121,0.9083733074260733
0.2523033742144121,0.9084340275669439
0.2530355726401855,0.9084340275669439
0.2530355726401855,0.9085554678486855
0.25327963878210996,0.9085554678486855
0.25327963878210996,0.9086161879895561
0.2534626883885533,0.9086161879895561
0.2534626883885533,0.9086769081304269
0.2535237049240344,0.9086769081304269
0.2535237049240344,0.9087376282712976
0.2536457379949966,0.9087376282712976
0.2536457379949966,0.9087983484121683
0.25449996949173226,0.9087983484121683
0.25449996949173226,0.908859068553039
0.2545609860272134,0.908859068553039
0.2545609860272134,0.9089197886939098
0.25480505216913785,0.9089197886939098
0.25480505216913785,0.9090412289756512
0.25492708524010005,0.9090412289756512
0.25492708524010005,0.9091626692573926
0.25523216791750564,0.9091626692573926
0.25523216791750564,0.9092841095391341
0.2554762340594301,0.9092841095391341
0.2554762340594301,0.9095269901026171
0.2555372505949112,0.9095269901026171
0.2555372505949112,0.9095877102434877
0.25572030020135456,0.9095877102434877
0.25572030020135456,0.9097091505252293
0.2560863994142413,0.9097091505252293
0.2560863994142413,0.9097698706660999
0.2562694490206846,0.9097698706660999
0.2562694490206846,0.9098305908069707
0.2566965647690524,0.9098305908069707
0.2566965647690524,0.9098913109478414
0.25681859784001465,0.9098913109478414
0.25681859784001465,0.9099520310887121
0.25712368051742024,0.9099520310887121
0.25712368051742024,0.9100734713704536
0.2579779120141558,0.9100734713704536
0.2579779120141558,0.910194911652195
0.25803892854963695,0.910194911652195
0.25803892854963695,0.9102556317930658
0.2582829946915614,0.9102556317930658
0.2582829946915614,0.9103163519339365
0.25913722618829704,0.9103163519339365
0.25913722618829704,0.9103770720748072
0.2593812923302215,0.9103770720748072
0.2593812923302215,0.9104377922156779
0.25956434193666483,0.9104377922156779
0.25956434193666483,0.9106199526382901
0.2596863750076271,0.9106199526382901
0.2596863750076271,0.9106806727791609
0.2602965403624382,0.9106806727791609
0.2602965403624382,0.9107413929200315
0.26078467264628713,0.9107413929200315
0.26078467264628713,0.9108021130609023
0.2613948380010983,0.9108021130609023
0.2613948380010983,0.9108628332017731
0.2615168710720605,0.9108628332017731
0.2615168710720605,0.9109235533426437
0.26157788760754164,0.9109235533426437
0.26157788760754164,0.9109842734835145
0.2620050033559094,0.9109842734835145
0.2620050033559094,0.9110449936243852
0.2621880529623528,0.9110449936243852
0.2621880529623528,0.9111664339061266
0.26279821831716393,0.9111664339061266
0.26279821831716393,0.9112271540469974
0.26285923485264506,0.9112271540469974
0.26285923485264506,0.9112878741878682
0.263347367136494,0.9112878741878682
0.263347367136494,0.9114093144696096
0.26346940020745624,0.9114093144696096
0.26346940020745624,0.911530754751351
0.2635304167429373,0.911530754751351
0.2635304167429373,0.9115914748922217
0.26365244981389957,0.9115914748922217
0.26365244981389957,0.9116521950330925
0.26395753249130516,0.9116521950330925
0.26395753249130516,0.9117129151739632
0.2640185490267863,0.9117129151739632
0.2640185490267863,0.9118343554557047
0.26407956556226736,0.9118343554557047
0.26407956556226736,0.9118950755965753
0.2645066813106352,0.9118950755965753
0.2645066813106352,0.9119557957374461
0.2646287143815974,0.9119557957374461
0.2646287143815974,0.9120165158783169
0.26468973091707854,0.9120165158783169
0.26468973091707854,0.9120772360191876
0.26475074745255966,0.9120772360191876
0.26475074745255966,0.9121379561600583
0.26487278052352187,0.9121379561600583
0.26487278052352187,0.9122593964417998
0.2652388797364086,0.9122593964417998
0.2652388797364086,0.9123201165826704
0.2655439624138141,0.9123201165826704
0.2655439624138141,0.9123808367235412
0.26713039233632313,0.9123808367235412
0.26713039233632313,0.912441556864412
0.2672524254072854,0.912441556864412
0.2672524254072854,0.9126844374278948
0.26749649154920985,0.9126844374278948
0.26749649154920985,0.9128058777096363
0.26780157422661544,0.9128058777096363
0.26780157422661544,0.9128665978505071
0.2678625907620965,0.9128665978505071
0.2678625907620965,0.9129273179913777
0.26798462383305877,0.9129273179913777
0.26798462383305877,0.9129880381322485
0.2680456403685399,0.9129880381322485
0.2680456403685399,0.9130487582731192
0.2681676734395021,0.9130487582731192
0.2681676734395021,0.9131094784139899
0.2684727561169077,0.9131094784139899
0.2684727561169077,0.9131701985548607
0.26908292147171886,0.9131701985548607
0.26908292147171886,0.9132916388366021
0.26914393800719993,0.9132916388366021
0.26914393800719993,0.9133523589774728
0.26951003722008665,0.9133523589774728
0.26951003722008665,0.9134130791183436
0.26963207029104885,0.9134130791183436
0.26963207029104885,0.9134737992592142
0.2697541033620111,0.9134737992592142
0.2697541033620111,0.913534519400085
0.2698761364329733,0.913534519400085
0.2698761364329733,0.9137166798226972
0.2700591860394167,0.9137166798226972
0.2700591860394167,0.9138381201044387
0.27030325218134116,0.9138381201044387
0.27030325218134116,0.9138988402453093
0.2713405332845201,0.9138988402453093
0.2713405332845201,0.9139595603861801
0.2714015498200012,0.9139595603861801
0.2714015498200012,0.9140202805270509
0.2717676490328879,0.9140202805270509
0.2717676490328879,0.9141417208087923
0.2724998474586613,0.9141417208087923
0.2724998474586613,0.914202440949663
0.272865946671548,0.914202440949663
0.272865946671548,0.9142631610905337
0.2729879797425102,0.9142631610905337
0.2729879797425102,0.9143238812314045
0.27335407895539693,0.9143238812314045
0.27335407895539693,0.9143846013722752
0.2737811947037647,0.9143846013722752
0.2737811947037647,0.9145060416540166
0.273903227774727,0.9145060416540166
0.273903227774727,0.9145667617948874
0.2740862773811703,0.9145667617948874
0.2740862773811703,0.914627481935758
0.2745744096650192,0.914627481935758
0.2745744096650192,0.9147489222174996
0.275001525413387,0.9147489222174996
0.275001525413387,0.9148096423583703
0.2751235584843493,0.9148096423583703
0.2751235584843493,0.914870362499241
0.27542864116175486,0.914870362499241
0.27542864116175486,0.9149310826401117
0.2756727073036793,0.9149310826401117
0.2756727073036793,0.9149918027809825
0.27597778998108485,0.9149918027809825
0.27597778998108485,0.9150525229218531
0.27616083958752824,0.9150525229218531
0.27616083958752824,0.9151132430627239
0.2765269388004149,0.9151132430627239
0.2765269388004149,0.9152954034853361
0.2768930380133016,0.9152954034853361
0.2768930380133016,0.9153561236262068
0.2773201537616694,0.9153561236262068
0.2773201537616694,0.9154168437670775
0.2777472695100372,0.9154168437670775
0.2777472695100372,0.915538284048819
0.2780523521874428,0.915538284048819
0.2780523521874428,0.9155990041896898
0.2784184514003295,0.9155990041896898
0.2784184514003295,0.9156597243305604
0.2791506498261029,0.9156597243305604
0.2791506498261029,0.9157204444714312
0.27957776557447067,0.9157204444714312
0.27957776557447067,0.9157811646123019
0.27969979864543293,0.9157811646123019
0.27969979864543293,0.9158418847531726
0.279760815180914,0.9158418847531726
0.279760815180914,0.9159026048940434
0.28018793092928185,0.9159026048940434
0.28018793092928185,0.9159633250349141
0.28049301360668744,0.9159633250349141
0.28049301360668744,0.9160240451757848
0.2807370797486119,0.9160240451757848
0.2807370797486119,0.9162062055983969
0.2808591128195741,0.9162062055983969
0.2808591128195741,0.9162669257392677
0.2812862285679419,0.9162669257392677
0.2812862285679419,0.9163276458801385
0.2816523277808286,0.9163276458801385
0.2816523277808286,0.9163883660210091
0.2819574104582342,0.9163883660210091
0.2819574104582342,0.9164490861618799
0.2820184269937153,0.9164490861618799
0.2820184269937153,0.9165705264436214
0.28262859234852644,0.9165705264436214
0.28262859234852644,0.916631246584492
0.28305570809689423,0.916631246584492
0.28305570809689423,0.9166919667253628
0.2841540057355543,0.9166919667253628
0.2841540057355543,0.9168134070071042
0.28482518762584663,0.9168134070071042
0.28482518762584663,0.916874127147975
0.2848862041613277,0.916874127147975
0.2848862041613277,0.9169348472888457
0.28513027030325216,0.9169348472888457
0.28513027030325216,0.9170562875705872
0.28635060101287446,0.9170562875705872
0.28635060101287446,0.9171170077114579
0.28653365061931785,0.9171170077114579
0.28653365061931785,0.9171777278523287
0.28665568369028005,0.9171777278523287
0.28665568369028005,0.9172384479931993
0.2867167002257612,0.9172384479931993
0.2867167002257612,0.9172991681340701
0.28696076636768564,0.9172991681340701
0.28696076636768564,0.9173598882749407
0.28702178290316677,0.9173598882749407
0.28702178290316677,0.9174206084158115
0.28744889865153456,0.9174206084158115
0.28744889865153456,0.9174813285566823
0.2875709317224968,0.9174813285566823
0.2875709317224968,0.917542048697553
0.2878149978644213,0.917542048697553
0.2878149978644213,0.9178456494019066
0.2879980474708646,0.9178456494019066
0.2879980474708646,0.9179063695427774
0.2886082128256758,0.9179063695427774
0.2886082128256758,0.917967089683648
0.28866922936115685,0.917967089683648
0.28866922936115685,0.9180278098245188
0.2887912624321191,0.9180278098245188
0.2887912624321191,0.9180885299653895
0.28903532857404357,0.9180885299653895
0.28903532857404357,0.9181492501062603
0.2891573616450058,0.9181492501062603
0.2891573616450058,0.918209970247131
0.2892183781804869,0.918209970247131
0.2892183781804869,0.9182706903880017
0.28927939471596803,0.9182706903880017
0.28927939471596803,0.9183314105288725
0.28934041125144916,0.9183314105288725
0.28934041125144916,0.9183921306697431
0.2900115931417414,0.9183921306697431
0.2900115931417414,0.9184528508106139
0.2904387088901092,0.9184528508106139
0.2904387088901092,0.9185742910923553
0.29086582463847704,0.9185742910923553
0.29086582463847704,0.9186350112332261
0.29098785770943925,0.9186350112332261
0.29098785770943925,0.9186957313740968
0.2912319238513637,0.9186957313740968
0.2912319238513637,0.9187564515149675
0.29220818841906154,0.9187564515149675
0.29220818841906154,0.9188171716558382
0.29226920495454267,0.9188171716558382
0.29226920495454267,0.918877891796709
0.2923302214900238,0.918877891796709
0.2923302214900238,0.9189386119375796
0.29251327109646713,0.9189386119375796
0.29251327109646713,0.9191814925010626
0.2928183537738727,0.9191814925010626
0.2928183537738727,0.9192422126419333
0.2934285191286839,0.9192422126419333
0.2934285191286839,0.9193029327828041
0.29367258527060836,0.9193029327828041
0.29367258527060836,0.9194243730645455
0.29373360180608943,0.9194243730645455
0.29373360180608943,0.9194850932054163
0.29446580023186286,0.9194850932054163
0.29446580023186286,0.9196672536280284
0.29452681676734394,0.9196672536280284
0.29452681676734394,0.9197279737688991
0.2946488498383062,0.9197279737688991
0.2946488498383062,0.9198494140506406
0.295075965586674,0.9198494140506406
0.295075965586674,0.9199101341915114
0.29532003172859844,0.9199101341915114
0.29532003172859844,0.919970854332382
0.2954420647995607,0.919970854332382
0.2954420647995607,0.9200315744732528
0.29574714747696623,0.9200315744732528
0.29574714747696623,0.9200922946141235
0.29611324668985295,0.9200922946141235
0.29611324668985295,0.9201530147549942
0.2961742632253341,0.9201530147549942
0.2961742632253341,0.920213734895865
0.29690646165110746,0.920213734895865
0.29690646165110746,0.9202744550367357
0.2969674781865886,0.9202744550367357
0.2969674781865886,0.9203351751776064
0.2975166270059186,0.9203351751776064
0.2975166270059186,0.9203958953184771
0.2978827262188053,0.9203958953184771
0.2978827262188053,0.9204566154593479
0.2979437427542864,0.9204566154593479
0.2979437427542864,0.9205173356002186
0.29800475928976755,0.9205173356002186
0.29800475928976755,0.9206387758819601
0.2983708585026542,0.9206387758819601
0.2983708585026542,0.9206994960228307
0.29849289157361647,0.9206994960228307
0.29849289157361647,0.9207602161637015
0.29855390810909754,0.9207602161637015
0.29855390810909754,0.9208209363045722
0.29861492464457867,0.9208209363045722
0.29861492464457867,0.9209423765863137
0.29892000732198426,0.9209423765863137
0.29892000732198426,0.9210030967271844
0.29965220574775764,0.9210030967271844
0.29965220574775764,0.9210638168680552
0.2997742388187199,0.9210638168680552
0.2997742388187199,0.9211245370089258
0.3003233876380499,0.9211245370089258
0.3003233876380499,0.9211852571497966
0.3005064372444933,0.9211852571497966
0.3005064372444933,0.9212459772906673
0.3006284703154555,0.9212459772906673
0.3006284703154555,0.921306697431538
0.3009945695283422,0.921306697431538
0.3009945695283422,0.9213674175724088
0.30136066874122885,0.9213674175724088
0.30136066874122885,0.9214888578541502
0.3014827018121911,0.9214888578541502
0.3014827018121911,0.9215495779950209
0.3016047348831533,0.9215495779950209
0.3016047348831533,0.9216102981358917
0.30166575141863444,0.9216102981358917
0.30166575141863444,0.9216710182767625
0.3017877844895967,0.9216710182767625
0.3017877844895967,0.9217317384176331
0.30215388370248336,0.9217317384176331
0.30215388370248336,0.9218531786993746
0.3022759167734456,0.9218531786993746
0.3022759167734456,0.921974618981116
0.3025199829153701,0.921974618981116
0.3025199829153701,0.9220353391219868
0.30282506559277567,0.9220353391219868
0.30282506559277567,0.9220960592628575
0.3045335285862469,0.9220960592628575
0.3045335285862469,0.922217499544599
0.3047165781926902,0.922217499544599
0.3047165781926902,0.9222782196854696
0.30477759472817134,0.9222782196854696
0.30477759472817134,0.9223389398263404
0.30526572701202026,0.9223389398263404
0.30526572701202026,0.9224603801080818
0.3057538592958692,0.9224603801080818
0.3057538592958692,0.9225211002489526
0.3062419915797181,0.9225211002489526
0.3062419915797181,0.9225818203898233
0.30648605772164256,0.9225818203898233
0.30648605772164256,0.9227639808124355
0.3065470742571237,0.9227639808124355
0.3065470742571237,0.9228247009533063
0.3074013057538593,0.9228247009533063
0.3074013057538593,0.9228854210941769
0.3076453718957838,0.9228854210941769
0.3076453718957838,0.9229461412350477
0.3079504545731893,0.9229461412350477
0.3079504545731893,0.9230675815167891
0.3081335041796327,0.9230675815167891
0.3081335041796327,0.9231283016576598
0.3082555372505949,0.9231283016576598
0.3082555372505949,0.9231890217985306
0.3088657026054061,0.9231890217985306
0.3088657026054061,0.923310462080272
0.3096589175666606,0.923310462080272
0.3096589175666606,0.9233711822211428
0.31081823174080175,0.9233711822211428
0.31081823174080175,0.9234319023620134
0.31112331441820734,0.9234319023620134
0.31112331441820734,0.9234926225028842
0.311489413631094,0.9234926225028842
0.311489413631094,0.9235533426437549
0.31155043016657513,0.9235533426437549
0.31155043016657513,0.9236140627846257
0.31191652937946185,0.9236140627846257
0.31191652937946185,0.9236747829254964
0.31240466166331077,0.9236747829254964
0.31240466166331077,0.9239176634889793
0.3125877112697541,0.9239176634889793
0.3125877112697541,0.9239783836298501
0.31270974434071636,0.9239783836298501
0.31270974434071636,0.9240998239115915
0.31283177741167856,0.9240998239115915
0.31283177741167856,0.9241605440524622
0.31313686008908415,0.9241605440524622
0.31313686008908415,0.924221264193333
0.31325889316004635,0.924221264193333
0.31325889316004635,0.9242819843342036
0.3138080419793764,0.9242819843342036
0.3138080419793764,0.9243427044750744
0.31441820733418757,0.9243427044750744
0.31441820733418757,0.9244034246159452
0.31466227347611203,0.9244034246159452
0.31466227347611203,0.9244641447568158
0.3150283726889987,0.9244641447568158
0.3150283726889987,0.9245855850385573
0.3150893892244798,0.9245855850385573
0.3150893892244798,0.924646305179428
0.31515040575996095,0.924646305179428
0.31515040575996095,0.9247677454611695
0.3153334553664043,0.9247677454611695
0.3153334553664043,0.9248284656020402
0.31594362072121546,0.9248284656020402
0.31594362072121546,0.9248891857429109
0.3164317530050644,0.9248891857429109
0.3164317530050644,0.9250106260246523
0.31716395143083775,0.9250106260246523
0.31716395143083775,0.9250713461655231
0.31759106717920554,0.9250713461655231
0.31759106717920554,0.9251320663063939
0.3183232656049789,0.9251320663063939
0.3183232656049789,0.9251927864472645
0.31838428214046005,0.9251927864472645
0.31838428214046005,0.9252535065881353
0.3185063152114223,0.9252535065881353
0.3185063152114223,0.925314226729006
0.31856733174690344,0.925314226729006
0.31856733174690344,0.9253749468698768
0.31887241442430897,0.9253749468698768
0.31887241442430897,0.9254356670107474
0.3192995301726768,0.9254356670107474
0.3192995301726768,0.9254963871516182
0.3193605467081579,0.9254963871516182
0.3193605467081579,0.925557107292489
0.31948257977912015,0.925557107292489
0.31948257977912015,0.9256178274333596
0.3196656293855635,0.9256178274333596
0.3196656293855635,0.9256785475742304
0.3197266459210446,0.9256785475742304
0.3197266459210446,0.9257392677151011
0.3200317285984502,0.9257392677151011
0.3200317285984502,0.9257999878559718
0.32027579474037465,0.9257999878559718
0.32027579474037465,0.9258607079968425
0.3206418939532613,0.9258607079968425
0.3206418939532613,0.9259214281377133
0.32070291048874244,0.9259214281377133
0.32070291048874244,0.925982148278584
0.32100799316614803,0.925982148278584
0.32100799316614803,0.9261035885603255
0.3214351089145158,0.9261035885603255
0.3214351089145158,0.9261643087011961
0.3215571419854781,0.9261643087011961
0.3215571419854781,0.9262250288420669
0.3221062908048081,0.9262250288420669
0.3221062908048081,0.9262857489829377
0.3226554396241381,0.9262857489829377
0.3226554396241381,0.9263464691238084
0.3228384892305815,0.9263464691238084
0.3228384892305815,0.9264071892646791
0.3229605223015437,0.9264071892646791
0.3229605223015437,0.9264679094055498
0.3233266215144304,0.9264679094055498
0.3233266215144304,0.9265286295464206
0.3237537372627982,0.9265286295464206
0.3237537372627982,0.926650069828162
0.32387577033376047,0.926650069828162
0.32387577033376047,0.9267107899690328
0.3239978034047227,0.9267107899690328
0.3239978034047227,0.9267715101099034
0.32424186954664713,0.9267715101099034
0.32424186954664713,0.9268322302507742
0.32442491915309046,0.9268322302507742
0.32442491915309046,0.9268929503916449
0.3245469522240527,0.9268929503916449
0.3245469522240527,0.9269536705325157
0.32509610104338277,0.9269536705325157
0.32509610104338277,0.9270143906733863
0.32662151443041065,0.9270143906733863
0.32662151443041065,0.9270751108142571
0.326804564036854,0.9270751108142571
0.326804564036854,0.9271358309551279
0.3268655805723351,0.9271358309551279
0.3268655805723351,0.9271965510959985
0.32735371285618403,0.9271965510959985
0.32735371285618403,0.9272572712368693
0.3279028616755141,0.9272572712368693
0.3279028616755141,0.92731799137774
0.32820794435291967,0.92731799137774
0.32820794435291967,0.9273787115186107
0.328390993959363,0.9273787115186107
0.328390993959363,0.9275001518003522
0.32857404356580633,0.9275001518003522
0.32857404356580633,0.9276215920820936
0.3288791262432119,0.9276215920820936
0.3288791262432119,0.927743032363835
0.32948929159802304,0.927743032363835
0.32948929159802304,0.9278644726455766
0.3296113246689853,0.9278644726455766
0.3296113246689853,0.927985912927318
0.32985539081090975,0.927985912927318
0.32985539081090975,0.9280466330681887
0.33016047348831534,0.9280466330681887
0.33016047348831534,0.9281073532090595
0.3308926719140887,0.9281073532090595
0.3308926719140887,0.9281680733499301
0.33095368844956985,0.9281680733499301
0.33095368844956985,0.9282287934908009
0.33125877112697544,0.9282287934908009
0.33125877112697544,0.9282895136316717
0.3313197876624565,0.9282895136316717
0.3313197876624565,0.9283502337725423
0.33217401915919215,0.9283502337725423
0.33217401915919215,0.9284109539134131
0.33247910183659773,0.9284109539134131
0.33247910183659773,0.9284716740542838
0.33296723412044665,0.9284716740542838
0.33296723412044665,0.9285931143360252
0.3332113002623711,0.9285931143360252
0.33327231679785224,0.928653834476896
0.33327231679785224,0.9287145546177668
0.33339434986881444,0.9287145546177668
0.33339434986881444,0.9287752747586374
0.33369943254622003,0.9287752747586374
0.33369943254622003,0.9288359948995082
0.33382146561718223,0.9288359948995082
0.33382146561718223,0.9288967150403789
0.3342485813655501,0.9288967150403789
0.3342485813655501,0.9289574351812496
0.33430959790103115,0.9289574351812496
0.33430959790103115,0.9290181553221204
0.3344316309719934,0.9290181553221204
0.3344316309719934,0.9291395956038618
0.33461468057843674,0.9291395956038618
0.33461468057843674,0.9292003157447325
0.33491976325584233,0.9292003157447325
0.33491976325584233,0.9292610358856033
0.3351638293977668,0.9292610358856033
0.3351638293977668,0.9293217560264739
0.3356519616816157,0.9293217560264739
0.3356519616816157,0.9294431963082155
0.3360180608945024,0.9294431963082155
0.3360180608945024,0.9295646365899569
0.3361400939654646,0.9295646365899569
0.3361400939654646,0.929746797012569
0.33620111050094575,0.929746797012569
0.33620111050094575,0.9298075171534398
0.33650619317835134,0.9298075171534398
0.33650619317835134,0.9298682372943106
0.33711635853316246,0.9298682372943106
0.33711635853316246,0.9299289574351812
0.3378485569589359,0.9299289574351812
0.3378485569589359,0.929989677576052
0.3382756727073037,0.929989677576052
0.3382756727073037,0.9300503977169227
0.338458722313747,0.9300503977169227
0.338458722313747,0.9301718379986642
0.3385807553847093,0.9301718379986642
0.3385807553847093,0.9302325581395349
0.3388858380621148,0.9302325581395349
0.3388858380621148,0.9302932782804056
0.3395570199524071,0.9302932782804056
0.3395570199524071,0.9303539984212763
0.3398010860943316,0.9303539984212763
0.3398010860943316,0.9304147185621471
0.3402892183781805,0.9304147185621471
0.3402892183781805,0.9304754387030177
0.3403502349136616,0.9304754387030177
0.3403502349136616,0.9305968789847593
0.3407163341265483,0.9305968789847593
0.3407163341265483,0.93065759912563
0.3407773506620294,0.93065759912563
0.3407773506620294,0.9307183192665007
0.34096040026847274,0.9307183192665007
0.34096040026847274,0.9307790394073714
0.3411434498749161,0.9307790394073714
0.3411434498749161,0.9308397595482422
0.3415705656232839,0.9308397595482422
0.3415705656232839,0.9309004796891128
0.34175361522972725,0.9309004796891128
0.34175361522972725,0.9309611998299836
0.3418756483006895,0.9309611998299836
0.3418756483006895,0.9310219199708544
0.3419976813716517,0.9310219199708544
0.3419976813716517,0.931082640111725
0.3430349624748307,0.931082640111725
0.3430349624748307,0.9311433602525958
0.3430959790103118,0.9311433602525958
0.3430959790103118,0.9312040803934665
0.34346207822319846,0.9312040803934665
0.34346207822319846,0.9312648005343372
0.3438891939715663,0.9312648005343372
0.3438891939715663,0.931325520675208
0.3440112270425285,0.931325520675208
0.3440112270425285,0.9313862408160787
0.34425529318445297,0.9313862408160787
0.34425529318445297,0.9314469609569495
0.34449935932637743,0.9314469609569495
0.34449935932637743,0.9315684012386909
0.3447434254683019,0.9315684012386909
0.3447434254683019,0.9316291213795616
0.34517054121666974,0.9316291213795616
0.34517054121666974,0.9316898415204323
0.3454146073585942,0.9316898415204323
0.3454146073585942,0.9317505616613031
0.3455366404295564,0.9317505616613031
0.3455366404295564,0.9318112818021738
0.3455976569650375,0.9318112818021738
0.3455976569650375,0.9318720019430445
0.3457196900359998,0.9318720019430445
0.3457196900359998,0.931993442224786
0.34718408688754654,0.931993442224786
0.34718408688754654,0.9320541623656566
0.3474891695649521,0.9320541623656566
0.3474891695649521,0.9321148825065274
0.3482823845262066,0.9321148825065274
0.3482823845262066,0.9321756026473982
0.34846543413264996,0.9321756026473982
0.34846543413264996,0.9322970429291396
0.3489535664164989,0.9322970429291396
0.3489535664164989,0.9323577630700103
0.34956373177131,0.9323577630700103
0.34956373177131,0.932418483210881
0.3498688144487156,0.932418483210881
0.3498688144487156,0.9324792033517518
0.3499298309841967,0.9324792033517518
0.3499298309841967,0.9326006436334933
0.35060101287448897,0.9326006436334933
0.35060101287448897,0.9326613637743639
0.35090609555189456,0.9326613637743639
0.35090609555189456,0.9327220839152347
0.3510281286228568,0.9327220839152347
0.3510281286228568,0.9327828040561054
0.35121117822930015,0.9327828040561054
0.35121117822930015,0.9328435241969761
0.3515772774421868,0.9328435241969761
0.3515772774421868,0.9329042443378469
0.3517603270486302,0.9329042443378469
0.3517603270486302,0.9329649644787176
0.3519433766550735,0.9329649644787176
0.3519433766550735,0.9330256846195883
0.3523704924034413,0.9330256846195883
0.3523704924034413,0.933086404760459
0.35334675697113915,0.933086404760459
0.35334675697113915,0.9332078450422004
0.3534687900421014,0.9332078450422004
0.3534687900421014,0.933329285323942
0.3535908231130636,0.933329285323942
0.3535908231130636,0.9333900054648127
0.353773872719507,0.9333900054648127
0.353773872719507,0.9334507256056834
0.3538959057904692,0.9334507256056834
0.3538959057904692,0.9335114457465541
0.3543840380743181,0.9335114457465541
0.3543840380743181,0.9335721658874249
0.3552992861065349,0.9335721658874249
0.3552992861065349,0.9336328860282956
0.3554823357129782,0.9336328860282956
0.3554823357129782,0.9336936061691663
0.3562755506742327,0.9336936061691663
0.3562755506742327,0.9337543263100371
0.3565196168161572,0.9337543263100371
0.3565196168161572,0.9338150464509077
0.3570077491000061,0.9338150464509077
0.3570077491000061,0.9338757665917785
0.35712978217096836,0.9338757665917785
0.35712978217096836,0.9339364867326492
0.35719079870644943,0.9339364867326492
0.35719079870644943,0.93399720687352
0.35725181524193056,0.93399720687352
0.35725181524193056,0.9340579270143907
0.357495881383855,0.9340579270143907
0.357495881383855,0.9341186471552614
0.3579229971322228,0.9341186471552614
0.3579229971322228,0.9341793672961322
0.3582890963451095,0.9341793672961322
0.3582890963451095,0.9342400874370028
0.3584111294160718,0.9342400874370028
0.3584111294160718,0.9343615277187443
0.358533162487034,0.9343615277187443
0.358533162487034,0.934422247859615
0.3587162120934773,0.934422247859615
0.3587162120934773,0.9344829680004858
0.35908231130636403,0.9344829680004858
0.35908231130636403,0.9345436881413565
0.3599365428030996,0.9345436881413565
0.3599365428030996,0.9346044082822272
0.35999755933858074,0.9346044082822272
0.35999755933858074,0.9346651284230979
0.360119592409543,0.9346651284230979
0.360119592409543,0.9347258485639687
0.3615229727256086,0.9347258485639687
0.3615229727256086,0.9347865687048394
0.3616450057965709,0.9347865687048394
0.3616450057965709,0.9348472888457101
0.3617670388675331,0.9348472888457101
0.3617670388675331,0.9349080089865809
0.3624382207578254,0.9349080089865809
0.3624382207578254,0.9349687291274515
0.3629263530416743,0.9349687291274515
0.3629263530416743,0.9350294492683223
0.36512294831899444,0.9350294492683223
0.36512294831899444,0.935090169409193
0.36548904753188116,0.935090169409193
0.36548904753188116,0.9352116096909345
0.3673805601317957,0.9352116096909345
0.3673805601317957,0.9352723298318052
0.3682958081640125,0.9352723298318052
0.3682958081640125,0.935333049972676
0.36835682469949355,0.935333049972676
0.36835682469949355,0.9354544902544174
0.3684178412349747,0.9354544902544174
0.3684178412349747,0.9355152103952881
0.36853987430593693,0.9355152103952881
0.36853987430593693,0.9355759305361588
0.36866190737689913,0.9355759305361588
0.36866190737689913,0.9356366506770296
0.36884495698334246,0.9356366506770296
0.36884495698334246,0.9356973708179003
0.36915003966074805,0.9356973708179003
0.36915003966074805,0.935758090958771
0.36945512233815364,0.935758090958771
0.36945512233815364,0.9358188110996417
0.36994325462200256,0.9358188110996417
0.36994325462200256,0.9358795312405125
0.3700042711574837,0.9358795312405125
0.3700042711574837,0.9359402513813833
0.37024833729940815,0.9359402513813833
0.37024833729940815,0.9360616916631247
0.37134663493806824,0.9360616916631247
0.37134663493806824,0.9361224118039954
0.3724449325767283,0.9361224118039954
0.3724449325767283,0.9362438520857368
0.3732991640734639,0.9362438520857368
0.3732991640734639,0.9363045722266076
0.37488559399597293,0.9363045722266076
0.37488559399597293,0.9363652923674783
0.37549575935078405,0.9363652923674783
0.37549575935078405,0.936426012508349
0.3764720239184819,0.936426012508349
0.3764720239184819,0.9364867326492198
0.3766550735249253,0.9364867326492198
0.3766550735249253,0.9365474527900904
0.3773262554152175,0.9365474527900904
0.3773262554152175,0.9366081729309612
0.37738727195069866,0.9366081729309612
0.37738727195069866,0.9367903333535734
0.37750930502166086,0.9367903333535734
0.37750930502166086,0.9368510534944441
0.3776313380926231,0.9368510534944441
0.3776313380926231,0.9369117736353149
0.3777533711635853,0.9369117736353149
0.3777533711635853,0.9370332139170563
0.37824150344743424,0.9370332139170563
0.37824150344743424,0.9370939340579271
0.3789737018732076,0.9370939340579271
0.3789737018732076,0.9372153743396685
0.3794618341570566,0.9372153743396685
0.3794618341570566,0.9372760944805392
0.3797669168344621,0.9372760944805392
0.3797669168344621,0.9373368146214099
0.38013301604734884,0.9373368146214099
0.38013301604734884,0.9373975347622806
0.38019403258282997,0.9373975347622806
0.38019403258282997,0.9374582549031514
0.3804380987247544,0.9374582549031514
0.3804380987247544,0.9375189750440222
0.3808652144731222,0.9375189750440222
0.3808652144731222,0.9375796951848928
0.38092623100860334,0.9375796951848928
0.38092623100860334,0.9376404153257636
0.38123131368600893,0.9376404153257636
0.38123131368600893,0.9377011354666343
0.38135334675697113,0.9377011354666343
0.38135334675697113,0.937761855607505
0.3817804625053389,0.937761855607505
0.3817804625053389,0.9378225757483757
0.38184147904082005,0.9378225757483757
0.38184147904082005,0.9378832958892465
0.3819024955763012,0.9378832958892465
0.3819024955763012,0.9379440160301172
0.3831228262859235,0.9379440160301172
0.3831228262859235,0.9380047361709879
0.38342790896332907,0.9380047361709879
0.38342790896332907,0.9380654563118587
0.383916041247178,0.9380654563118587
0.383916041247178,0.9381261764527293
0.3844041735310269,0.9381261764527293
0.3844041735310269,0.9381868965936001
0.38458722313747024,0.9381868965936001
0.38458722313747024,0.9382476167344708
0.3859906034535359,0.9382476167344708
0.3859906034535359,0.9383083368753415
0.3863567026664226,0.9383083368753415
0.3863567026664226,0.9383690570162123
0.3864177192019037,0.9383690570162123
0.3864177192019037,0.938429777157083
0.3872109341631582,0.938429777157083
0.3872109341631582,0.9384904972979538
0.3874550003050827,0.9384904972979538
0.3874550003050827,0.9385512174388244
0.387638049911526,0.9385512174388244
0.387638049911526,0.9386119375796952
0.38776008298248826,0.9386119375796952
0.38776008298248826,0.938672657720566
0.38788211605345047,0.938672657720566
0.38788211605345047,0.9387333778614366
0.38818719873085605,0.9387333778614366
0.38818719873085605,0.9387940980023074
0.38855329794374277,0.9387940980023074
0.38855329794374277,0.9388548181431781
0.3898346451888462,0.9388548181431781
0.3898346451888462,0.9389155382840488
0.38989566172432727,0.9389155382840488
0.38989566172432727,0.9389762584249195
0.39050582707913845,0.9389762584249195
0.39050582707913845,0.9390369785657903
0.3905668436146196,0.9390369785657903
0.3905668436146196,0.939097698706661
0.3910549758984685,0.939097698706661
0.3910549758984685,0.9391584188475317
0.3911159924339496,0.9391584188475317
0.3911159924339496,0.9392191389884025
0.391848190859723,0.9392191389884025
0.391848190859723,0.9392798591292731
0.39343462078223196,0.9392798591292731
0.39343462078223196,0.9393405792701439
0.393983769601562,0.9393405792701439
0.393983769601562,0.9394012994110146
0.3942888522789676,0.9394012994110146
0.3942888522789676,0.9394620195518854
0.3944719018854109,0.9394620195518854
0.3944719018854109,0.9395227396927561
0.3947159680273354,0.9395227396927561
0.3947159680273354,0.9396441799744976
0.39483800109829764,0.9396441799744976
0.39483800109829764,0.9397049001153682
0.39648544755628773,0.9397049001153682
0.39648544755628773,0.9398263403971098
0.3969125633046556,0.9398263403971098
0.3969125633046556,0.9398870605379804
0.39721764598206116,0.9398870605379804
0.39721764598206116,0.9399477806788512
0.39813289401427787,0.9399477806788512
0.39813289401427787,0.9400085008197219
0.3990481420464946,0.9400085008197219
0.3990481420464946,0.9400692209605926
0.3994142412593813,0.9400692209605926
0.3994142412593813,0.9401299411014633
0.3997193239367869,0.9401299411014633
0.3997193239367869,0.9401906612423341
0.40057355543352247,0.9401906612423341
0.40057355543352247,0.9402513813832049
0.40118372078833364,0.9402513813832049
0.40118372078833364,0.9403121015240755
0.40130575385929584,0.9403121015240755
0.40130575385929584,0.940433541805817
0.40240405149795594,0.940433541805817
0.40240405149795594,0.9405549820875584
0.4033192995301727,0.9405549820875584
0.4033192995301727,0.9406157022284292
0.40429556409787054,0.9406157022284292
0.40429556409787054,0.9406764223692999
0.40441759716883274,0.9406764223692999
0.40441759716883274,0.9407371425101706
0.4048447129172006,0.9407371425101706
0.4048447129172006,0.9407978626510414
0.40490572945268166,0.9407978626510414
0.40490572945268166,0.940858582791912
0.4051497955946061,0.940858582791912
0.4051497955946061,0.9409193029327828
0.4053938617365306,0.9409193029327828
0.4053938617365306,0.9409800230736536
0.40600402709134176,0.9409800230736536
0.40600402709134176,0.9410407432145242
0.4063701263042284,0.9410407432145242
0.4063701263042284,0.941101463355395
0.4065531759106718,0.941101463355395
0.4065531759106718,0.9412229036371365
0.40679724205259626,0.9412229036371365
0.40679724205259626,0.9412836237780071
0.4077735066202941,0.9412836237780071
0.4077735066202941,0.9414050640597487
0.408261638904143,0.9414050640597487
0.408261638904143,0.9414657842006193
0.4086887546525108,0.9414657842006193
0.4086887546525108,0.9415265043414901
0.4088718042589542,0.9415265043414901
0.4088718042589542,0.9415872244823608
0.40917688693635973,0.9415872244823608
0.40917688693635973,0.9416479446232315
0.409298920007322,0.9416479446232315
0.409298920007322,0.9417086647641022
0.4093599365428031,0.9417086647641022
0.4093599365428031,0.9418301050458437
0.40997010189761424,0.9418301050458437
0.40997010189761424,0.9418908251867144
0.41003111843309537,0.9418908251867144
0.41003111843309537,0.9420122654684558
0.4110073830007932,0.9420122654684558
0.4110073830007932,0.9420729856093266
0.41119043260723653,0.9420729856093266
0.41119043260723653,0.9421337057501974
0.4113734822136799,0.9421337057501974
0.4113734822136799,0.9422551460319388
0.4116785648910855,0.9422551460319388
0.4116785648910855,0.9424373064545509
0.4122277137104155,0.9424373064545509
0.4122277137104155,0.9424980265954217
0.4125327963878211,0.9424980265954217
0.4125327963878211,0.9425587467362925
0.41308194520715114,0.9425587467362925
0.41308194520715114,0.9426801870180339
0.4135090609555189,0.9426801870180339
0.4135090609555189,0.9427409071589046
0.4136310940264812,0.9427409071589046
0.4136310940264812,0.9428016272997753
0.4138141436329245,0.9428016272997753
0.4138141436329245,0.9429837877223876
0.4141192263103301,0.9429837877223876
0.4141192263103301,0.9430445078632582
0.4152175239489902,0.9430445078632582
0.4152175239489902,0.943105228004129
0.4154005735554335,0.943105228004129
0.4154005735554335,0.9431659481449997
0.41668192080053695,0.9431659481449997
0.41668192080053695,0.9432266682858704
0.41680395387149916,0.9432266682858704
0.41680395387149916,0.9432873884267412
0.41753615229727253,0.9432873884267412
0.41753615229727253,0.9433481085676119
0.41839038379400817,0.9433481085676119
0.41839038379400817,0.9434088287084826
0.4184514003294893,0.9434088287084826
0.4184514003294893,0.9435302689902241
0.4191835987552627,0.9435302689902241
0.4191835987552627,0.9435909891310947
0.41942766489718714,0.9435909891310947
0.41942766489718714,0.9436517092719655
0.4207700286777717,0.9436517092719655
0.4207700286777717,0.9437124294128363
0.42162426017450727,0.9437124294128363
0.42162426017450727,0.943773149553707
0.421990359387394,0.943773149553707
0.421990359387394,0.9438338696945777
0.4221123924583562,0.9438338696945777
0.4221123924583562,0.9438945898354484
0.4229056074196107,0.9438945898354484
0.4229056074196107,0.9439553099763192
0.42382085545182746,0.9439553099763192
0.42382085545182746,0.9440160301171898
0.42504118616144976,0.9440160301171898
0.42504118616144976,0.9440767502580606
0.42516321923241196,0.9440767502580606
0.42516321923241196,0.9441374703989314
0.42583440112270426,0.9441374703989314
0.42583440112270426,0.944198190539802
0.42705473183232656,0.944198190539802
0.42705473183232656,0.9442589106806728
0.4276038806516566,0.9442589106806728
0.4276038806516566,0.9443196308215435
0.42888522789676004,0.9443196308215435
0.42888522789676004,0.9443803509624142
0.42894624443224116,0.9443803509624142
0.42894624443224116,0.944441071103285
0.42900726096772224,0.944441071103285
0.42900726096772224,0.9445017912441557
0.4303496247483068,0.9445017912441557
0.4303496247483068,0.9445625113850264
0.4315699554579291,0.9445625113850264
0.4315699554579291,0.9446232315258971
0.43218012081274026,0.9446232315258971
0.43218012081274026,0.9447446718076385
0.4337665507352493,0.9447446718076385
0.4337665507352493,0.9448053919485093
0.43449874916102266,0.9448053919485093
0.43449874916102266,0.9448661120893801
0.43492586490939045,0.9448661120893801
0.43492586490939045,0.9449268322302508
0.4355360302642016,0.9449268322302508
0.4355360302642016,0.9449875523711215
0.4359021294770883,0.9449875523711215
0.4359021294770883,0.9450482725119922
0.4362072121544939,0.9450482725119922
0.4362072121544939,0.945108992652863
0.4374885593995973,0.945108992652863
0.4374885593995973,0.9451697127937336
0.43925803892854964,0.9451697127937336
0.43925803892854964,0.9452304329346044
0.43938007199951185,0.9452304329346044
0.43938007199951185,0.9453518732163458
0.44035633656720974,0.9453518732163458
0.44035633656720974,0.9454125933572166
0.44090548538653973,0.9454125933572166
0.44090548538653973,0.9454733134980873
0.4412105680639453,0.9454733134980873
0.4412105680639453,0.945534033638958
0.442613948380011,0.945534033638958
0.4427359814509732,0.945534033638958
0.4438952956251144,0.945534033638958
0.4438952956251144,0.9455947537798288
0.4439563121605955,0.9455947537798288
0.4439563121605955,0.9456554739206995
0.4453596924766612,0.9456554739206995
0.4453596924766612,0.9457161940615703
0.4459698578314723,0.9457161940615703
0.4459698578314723,0.9457769142024409
0.44603087436695343,0.9457769142024409
0.44603087436695343,0.9458376343433117
0.44609189090243456,0.9458376343433117
0.44609189090243456,0.9458983544841824
0.44725120507657573,0.9458983544841824
0.44725120507657573,0.9459590746250531
0.44731222161205686,0.9459590746250531
0.44731222161205686,0.9460197947659239
0.44792238696686804,0.9460197947659239
0.44792238696686804,0.9460805149067946
0.4482884861797547,0.9460805149067946
0.4482884861797547,0.9461412350476653
0.4488986515345659,0.9461412350476653
0.4488986515345659,0.946201955188536
0.44926475074745253,0.946201955188536
0.44926475074745253,0.9462626753294068
0.4493867838184148,0.9462626753294068
0.4493867838184148,0.9463233954702774
0.44963084996033925,0.9463233954702774
0.44963084996033925,0.946444835752019
0.45072914759899935,0.946444835752019
0.45072914759899935,0.9465055558928896
0.45085118066996155,0.9465055558928896
0.45085118066996155,0.9465662760337604
0.4518884617731405,0.9465662760337604
0.4518884617731405,0.9466269961746311
0.45207151137958385,0.9466269961746311
0.45207151137958385,0.9466877163155019
0.4521935444505461,0.9466877163155019
0.4521935444505461,0.9467484364563726
0.4524986271279517,0.9467484364563726
0.4524986271279517,0.9468091565972433
0.45316980901824394,0.9468091565972433
0.45316980901824394,0.9468698767381141
0.45439013972786624,0.9468698767381141
0.45439013972786624,0.9471127573015969
0.45475623894075295,0.9471127573015969
0.45475623894075295,0.9471734774424677
0.4550003050826774,0.9471734774424677
0.4550003050826774,0.9472341975833384
0.4557935200439319,0.9472341975833384
0.4557935200439319,0.9472949177242092
0.4570138507535542,0.9472949177242092
0.4570138507535542,0.9473556378650798
0.45750198303740314,0.9473556378650798
0.45750198303740314,0.9474163580059506
0.4577460491793276,0.9474163580059506
0.4577460491793276,0.9474770781468212
0.45890536335346876,0.9474770781468212
0.45890536335346876,0.947537798287692
0.4596375617792422,0.947537798287692
0.4596375617792422,0.9475985184285628
0.46043077674049665,0.9475985184285628
0.46043077674049665,0.9476592385694335
0.46073585941790224,0.9476592385694335
0.46073585941790224,0.9477806788511749
0.4615900909146379,0.9477806788511749
0.4615900909146379,0.9478413989920457
0.46201720666300566,0.9478413989920457
0.46201720666300566,0.9479021191329164
0.462200256269449,0.9479021191329164
0.462200256269449,0.9479628392737871
0.46232228934041125,0.9479628392737871
0.46232228934041125,0.9480842795555285
0.46281042162426017,0.9480842795555285
0.46281042162426017,0.9481449996963993
0.4629934712307035,0.9481449996963993
0.4629934712307035,0.94820571983727
0.4633595704435902,0.94820571983727
0.4633595704435902,0.9482664399781408
0.4636036365855147,0.9482664399781408
0.4636036365855147,0.9483271601190115
0.4656171822563915,0.9483271601190115
0.4656171822563915,0.9483878802598822
0.46665446335957045,0.9483878802598822
0.46665446335957045,0.948448600400753
0.4687290255659284,0.948448600400753
0.4687290255659284,0.9485093205416236
0.4689120751723717,0.9485093205416236
0.4689120751723717,0.9485700406824944
0.46915614131429617,0.9485700406824944
0.46915614131429617,0.9486307608233651
0.46946122399170176,0.9486307608233651
0.46946122399170176,0.9486914809642358
0.4698273232045884,0.9486914809642358
0.4698273232045884,0.9487522011051066
0.4709256208432485,0.9487522011051066
0.4709256208432485,0.9488129212459773
0.47129172005613523,0.9488129212459773
0.47129172005613523,0.948873641386848
0.4723900176947953,0.948873641386848
0.4723900176947953,0.9489343615277187
0.4729391665141253,0.9489343615277187
0.4729391665141253,0.9489950816685895
0.47391543108182316,0.9489950816685895
0.47391543108182316,0.9490558018094603
0.47592897675269996,0.9490558018094603
0.47592897675269996,0.9491165219503309
0.4759899932881811,0.9491165219503309
0.4759899932881811,0.9491772420912017
0.4763560925010678,0.9491772420912017
0.4763560925010678,0.9492379622320724
0.4764171090365489,0.9492379622320724
0.4764171090365489,0.9492986823729431
0.47702727439136006,0.9492986823729431
0.47702727439136006,0.9493594025138138
0.47763743974617123,0.9493594025138138
0.47763743974617123,0.9494201226546846
0.4783086216364635,0.9494201226546846
0.4783086216364635,0.9494808427955553
0.4786747208493502,0.9494808427955553
0.4786747208493502,0.949541562936426
0.47891878699127466,0.949541562936426
0.47891878699127466,0.9496022830772968
0.479101836597718,0.9496022830772968
0.479101836597718,0.9496630032181674
0.47934590273964245,0.9496630032181674
0.47934590273964245,0.9497237233590382
0.47995606809445357,0.9497237233590382
0.47995606809445357,0.9497844434999089
0.48026115077185916,0.9497844434999089
0.48026115077185916,0.9498451636407796
0.4803221673073403,0.9498451636407796
0.4803221673073403,0.9499058837816504
0.48178656415888704,0.9499058837816504
0.48178656415888704,0.9499666039225211
0.4819085972298493,0.9499666039225211
0.4819085972298493,0.9500273240633919
0.48337299408139606,0.9500273240633919
0.48337299408139606,0.9500880442042625
0.48538653975227286,0.9500880442042625
0.48538653975227286,0.9501487643451333
0.4860577216425651,0.9501487643451333
0.4860577216425651,0.9502702046268747
0.4868509366038196,0.9502702046268747
0.4868509366038196,0.9503309247677455
0.48691195313930075,0.9503309247677455
0.48691195313930075,0.9503916449086162
0.48770516810055525,0.9503916449086162
0.48770516810055525,0.9504523650494869
0.48813228384892304,0.9504523650494869
0.48813228384892304,0.9505130851903576
0.48965769723595093,0.9505130851903576
0.48965769723595093,0.9505738053312284
0.4900848129843188,0.9505738053312284
0.4900848129843188,0.9506345254720991
0.49051192873268656,0.9506345254720991
0.49051192873268656,0.9506952456129698
0.49063396180364877,0.9506952456129698
0.49063396180364877,0.9507559657538406
0.4906949783391299,0.9507559657538406
0.4906949783391299,0.9508166858947112
0.49081701141009215,0.9508166858947112
0.49081701141009215,0.950877406035582
0.4913661602294222,0.950877406035582
0.4913661602294222,0.9509381261764527
0.49179327597779,0.9509381261764527
0.49179327597779,0.9509988463173235
0.4919763255842333,0.9509988463173235
0.4919763255842333,0.9510595664581942
0.4938678381841479,0.9510595664581942
0.4938678381841479,0.9511202865990649
0.49441698700347797,0.9511202865990649
0.49441698700347797,0.9512417268808063
0.4946000366099213,0.9512417268808063
0.4946000366099213,0.9513024470216771
0.4950881688937702,0.9513024470216771
0.4950881688937702,0.9513631671625478
0.49514918542925135,0.9513631671625478
0.49514918542925135,0.9514238873034185
0.4954542681066569,0.9514238873034185
0.4954542681066569,0.9514846074442893
0.49606443346146806,0.9514846074442893
0.49606443346146806,0.95154532758516
0.49685764842272256,0.95154532758516
0.49685764842272256,0.9516060477260307
0.4978339129904204,0.9516060477260307
0.4978339129904204,0.9516667678669014
0.49838306180975045,0.9516667678669014
0.49838306180975045,0.9517274880077722
0.4987491610226371,0.9517274880077722
0.4987491610226371,0.951788208148643
0.4991152602355238,0.951788208148643
0.4991152602355238,0.9518489282895136
0.500274574409665,0.9518489282895136
0.500274574409665,0.9519096484303844
0.5019220208676551,0.9519096484303844
0.5019220208676551,0.951970368571255
0.5022881200805418,0.951970368571255
0.5022881200805418,0.9520310887121258
0.5028372688998719,0.9520310887121258
0.5028372688998719,0.9520918088529965
0.5035084507901642,0.9520918088529965
0.5035084507901642,0.9521525289938673
0.5041796326804564,0.9521525289938673
0.5041796326804564,0.952213249134738
0.5047897980352676,0.952213249134738
0.5047897980352676,0.9522739692756087
0.5049118311062298,0.9522739692756087
0.5050948807126732,0.9522739692756087
0.5050948807126732,0.9523346894164795
0.5099151870156813,0.9523346894164795
0.5099151870156813,0.9523954095573501
0.5102812862285679,0.9523954095573501
0.5102812862285679,0.9525168498390916
0.5104033192995302,0.9525168498390916
0.5104033192995302,0.9525775699799623
0.5105253523704925,0.9525775699799623
0.5105253523704925,0.9526382901208331
0.5105863689059735,0.9526382901208331
0.5105863689059735,0.9526990102617038
0.5107694185124169,0.9526990102617038
0.5107694185124169,0.9527597304025746
0.5126609311123315,0.9527597304025746
0.5126609311123315,0.9528204505434452
0.512966013789737,0.9528204505434452
0.512966013789737,0.952881170684316
0.5149795594606138,0.952881170684316
0.5149795594606138,0.9529418908251868
0.515589724815425,0.9529418908251868
0.515589724815425,0.9530026109660574
0.5160778570992739,0.9530026109660574
0.5160778570992739,0.9530633311069282
0.5172981878088962,0.9530633311069282
0.5172981878088962,0.9531240512477989
0.5173592043443773,0.9531240512477989
0.5173592043443773,0.9531847713886696
0.5174812374153396,0.9531847713886696
0.5174812374153396,0.9532454915295403
0.5175422539508207,0.9532454915295403
0.5175422539508207,0.9533062116704111
0.5179083531637073,0.9533062116704111
0.5179083531637073,0.9533669318112818
0.5181524193056318,0.9533669318112818
0.5181524193056318,0.9534276519521525
0.5183354689120752,0.9534276519521525
0.5183354689120752,0.9534883720930233
0.5186405515894807,0.9534883720930233
0.5186405515894807,0.9536098123747647
0.5192507169442919,0.9536098123747647
0.5192507169442919,0.9536705325156354
0.5194947830862163,0.9536705325156354
0.5194947830862163,0.9537312526565062
0.5195557996216975,0.9537312526565062
0.5195557996216975,0.9537919727973769
0.5202879980474708,0.9537919727973769
0.5202879980474708,0.9538526929382476
0.520349014582952,0.9538526929382476
0.520349014582952,0.9539134130791184
0.521447312221612,0.9539134130791184
0.521447312221612,0.953974133219989
0.5226676429312344,0.953974133219989
0.5226676429312344,0.9540955735017306
0.5229727256086399,0.9540955735017306
0.5229727256086399,0.9541562936426012
0.5235828909634511,0.9541562936426012
0.5235828909634511,0.954217013783472
0.5237049240344134,0.954217013783472
0.5237049240344134,0.9542777339243427
0.5238879736408567,0.9542777339243427
0.5238879736408567,0.9543384540652134
0.5250472878149979,0.9543384540652134
0.5250472878149979,0.9543991742060841
0.525657453169809,0.9543991742060841
0.525657453169809,0.9544598943469549
0.526206601989139,0.9544598943469549
0.526206601989139,0.9545206144878257
0.5263286350601013,0.9545206144878257
0.5277930319116481,0.9545206144878257
0.5277930319116481,0.9546420547695671
0.5285252303374215,0.9546420547695671
0.5285252303374215,0.9547027749104378
0.5296845445115627,0.9547027749104378
0.5296845445115627,0.9547634950513085
0.5299286106534871,0.9547634950513085
0.5299286106534871,0.9548242151921792
0.5301116602599304,0.9548242151921792
0.5301116602599304,0.95488493533305
0.5308438586857038,0.95488493533305
0.5308438586857038,0.9549456554739207
0.5318811397888827,0.9549456554739207
0.5318811397888827,0.9550063756147914
0.5327353712856184,0.9550063756147914
0.5327353712856184,0.9550670957556622
0.5336506193178351,0.9550670957556622
0.5336506193178351,0.9551278158965328
0.5337726523887973,0.9551278158965328
0.5337726523887973,0.9551885360374036
0.5340167185307219,0.9551885360374036
0.5340167185307219,0.9552492561782744
0.5360912807370798,0.9552492561782744
0.5360912807370798,0.955309976319145
0.5362133138080419,0.955309976319145
0.5362133138080419,0.9553706964600158
0.5362743303435231,0.9553706964600158
0.5362743303435231,0.9554921367417573
0.5368844956983343,0.9554921367417573
0.5368844956983343,0.9555528568826279
0.5374946610531454,0.9555528568826279
0.5374946610531454,0.9556135770234987
0.5378607602660321,0.9556135770234987
0.5378607602660321,0.9556742971643695
0.5379217768015132,0.9556742971643695
0.5379217768015132,0.9557350173052401
0.5380438098724755,0.9557350173052401
0.5380438098724755,0.9557957374461109
0.5384709256208432,0.9557957374461109
0.5384709256208432,0.9558564575869816
0.5387149917627677,0.9558564575869816
0.5387149917627677,0.9559171777278523
0.5389590579046921,0.9559171777278523
0.5389590579046921,0.955977897868723
0.5403624382207578,0.955977897868723
0.5403624382207578,0.9560993381504646
0.5406675208981634,0.9560993381504646
0.5406675208981634,0.9561600582913352
0.5424370004271157,0.9561600582913352
0.5424370004271157,0.956220778432206
0.542559033498078,0.956220778432206
0.542559033498078,0.9563422187139474
0.5434132649948136,0.9563422187139474
0.5434132649948136,0.9564029388548182
0.5442064799560681,0.9564029388548182
0.5442064799560681,0.9564636589956889
0.5443285130270303,0.9564636589956889
0.5443285130270303,0.9565243791365596
0.5443895295625114,0.9565243791365596
0.5443895295625114,0.9565850992774303
0.544694612239917,0.9565850992774303
0.544694612239917,0.9566458194183011
0.5449386783818415,0.9566458194183011
0.5449386783818415,0.9567672597000425
0.5456098602721338,0.9567672597000425
0.5456098602721338,0.9568279798409133
0.5460979925559827,0.9568279798409133
0.5460979925559827,0.9569494201226547
0.5496369516138874,0.9569494201226547
0.5496369516138874,0.9570101402635254
0.5506742327170663,0.9570101402635254
0.5506742327170663,0.9570708604043962
0.5509793153944719,0.9570708604043962
0.5509793153944719,0.9571315805452668
0.5513454146073586,0.9571315805452668
0.5513454146073586,0.9571923006861376
0.5514674476783208,0.9571923006861376
0.5514674476783208,0.9572530208270084
0.553725059491122,0.9572530208270084
0.553725059491122,0.957313740967879
0.5539081090975655,0.957313740967879
0.5539081090975655,0.9573744611087498
0.5561657209103668,0.9573744611087498
0.5561657209103668,0.9574351812496205
0.5565928366587345,0.9574351812496205
0.5565928366587345,0.9574959013904912
0.5573250350845079,0.9574959013904912
0.5573250350845079,0.957556621531362
0.5577521508328757,0.957556621531362
0.5577521508328757,0.9576173416722327
0.5585453657941302,0.9576173416722327
0.5585453657941302,0.9576780618131034
0.560009762645677,0.9576780618131034
0.560009762645677,0.9577387819539741
0.560497894929526,0.9577387819539741
0.560497894929526,0.9577995020948449
0.561047043748856,0.9577995020948449
0.561047043748856,0.9578602222357155
0.5624504240649216,0.9578602222357155
0.5624504240649216,0.9579209423765863
0.5636707547745439,0.9579209423765863
0.5636707547745439,0.9579816625174571
0.5640978705229117,0.9579816625174571
0.5640978705229117,0.9580423826583278
0.5645249862712796,0.9580423826583278
0.5645249862712796,0.9581031027991985
0.5653182012325341,0.9581031027991985
0.5653182012325341,0.9581638229400692
0.565806333516383,0.9581638229400692
0.565806333516383,0.9582852632218106
0.5664775154066752,0.9582852632218106
0.5664775154066752,0.9584067035035522
0.5665385319421563,0.9584067035035522
0.5665385319421563,0.9584674236444228
0.5671486972969675,0.9584674236444228
0.5671486972969675,0.9585281437852936
0.5681249618646653,0.9585281437852936
0.5681249618646653,0.9585888639261643
0.5685520776130332,0.9585888639261643
0.5685520776130332,0.958649584067035
0.570077491000061,0.958649584067035
0.570077491000061,0.9587103042079058
0.5708707059613155,0.9587103042079058
0.5708707059613155,0.9587710243487765
0.57111477210324,0.9587710243487765
0.57111477210324,0.9588317444896473
0.5722740862773812,0.9588317444896473
0.5722740862773812,0.9588924646305179
0.5742876319482579,0.9588924646305179
0.5742876319482579,0.9589531847713887
0.5743486484837391,0.9589531847713887
0.5743486484837391,0.9590139049122594
0.5745316980901825,0.9590139049122594
0.5745316980901825,0.9590746250531301
0.5762401610836537,0.9590746250531301
0.5762401610836537,0.9591353451940009
0.5778265910061626,0.9591353451940009
0.5778265910061626,0.9592567854757423
0.5783147232900115,0.9592567854757423
0.5783147232900115,0.959317505616613
0.5785587894319361,0.959317505616613
0.5785587894319361,0.9593782257574838
0.5786808225028983,0.9593782257574838
0.5786808225028983,0.9594996660392252
0.5789248886448227,0.9594996660392252
0.5789248886448227,0.959560386180096
0.5791689547867472,0.959560386180096
0.5791689547867472,0.9596211063209666
0.5804503020318507,0.9596211063209666
0.5804503020318507,0.9597425466027081
0.5805723351028128,0.9597425466027081
0.5805723351028128,0.9598032667435789
0.5815485996705108,0.9598032667435789
0.5815485996705108,0.9598639868844496
0.5819146988833974,0.9598639868844496
0.5819146988833974,0.9599247070253203
0.5831350295930197,0.9599247070253203
0.5831350295930197,0.9599854271661911
0.5831960461285008,0.9599854271661911
0.5831960461285008,0.9600461473070617
0.5850265421929343,0.9600461473070617
0.5850265421929343,0.9601068674479325
0.5855146744767832,0.9601068674479325
0.5855146744767832,0.9602283077296739
0.5863689059735189,0.9602283077296739
0.5863689059735189,0.9602890278705447
0.5889316004637257,0.9602890278705447
0.5889316004637257,0.9603497480114154
0.5960705351150162,0.9603497480114154
0.5960705351150162,0.9604104681522861
0.5966196839343462,0.9604104681522861
0.5966196839343462,0.9604711882931568
0.5969247666117518,0.9604711882931568
0.5969247666117518,0.9605319084340276
0.597046799682714,0.9605319084340276
0.597046799682714,0.960653348715769
0.5977789981084874,0.960653348715769
0.5977789981084874,0.9607140688566398
0.5985111965342608,0.9607140688566398
0.5985111965342608,0.9607747889975105
0.6002806760632131,0.9607747889975105
0.6002806760632131,0.9608355091383812
0.6010128744889865,0.9608355091383812
0.6010128744889865,0.9608962292792519
0.6017450729147599,0.9608962292792519
0.6017450729147599,0.9609569494201227
0.6019281225212032,0.9609569494201227
0.6019281225212032,0.9610176695609933
0.603880651656599,0.9610176695609933
0.603880651656599,0.9610783897018641
0.6057721642565135,0.9610783897018641
0.6057721642565135,0.9611391098427349
0.6058941973274757,0.9611391098427349
0.6058941973274757,0.9611998299836055
0.6103484044175972,0.9611998299836055
0.6103484044175972,0.9612605501244763
0.6110806028433705,0.9612605501244763
0.6110806028433705,0.961321270265347
0.6119348343401062,0.961321270265347
0.6119348343401062,0.9613819904062177
0.6138263469400207,0.9613819904062177
0.6138263469400207,0.9614427105470885
0.6152297272560864,0.9614427105470885
0.6152297272560864,0.9615034306879592
0.6163280248947465,0.9615034306879592
0.6163280248947465,0.96156415082883
0.6165110745011898,0.96156415082883
0.6165110745011898,0.9616248709697006
0.6188907193849533,0.9616248709697006
0.6188907193849533,0.9616855911105714
0.620843248520349,0.9616855911105714
0.620843248520349,0.961746311251442
0.6230398437976692,0.961746311251442
0.6230398437976692,0.9618070313923128
0.6235279760815181,0.9618070313923128
0.6235279760815181,0.9618677515331836
0.6240771249008481,0.9618677515331836
0.6240771249008481,0.9619284716740543
0.6243822075782537,0.9619284716740543
0.6243822075782537,0.961989191814925
0.6248093233266215,0.961989191814925
0.6248093233266215,0.9620499119557957
0.6259686375007627,0.9620499119557957
0.6259686375007627,0.9621106320966665
0.6270059186039416,0.9621106320966665
0.6270059186039416,0.9621713522375371
0.6277991335651961,0.9621713522375371
0.6277991335651961,0.9622320723784079
0.6290804808102995,0.9622320723784079
0.6290804808102995,0.9622927925192787
0.6309719934102141,0.9622927925192787
0.6309719934102141,0.9623535126601493
0.6331685886875343,0.9623535126601493
0.6331685886875343,0.9624142328010201
0.6335957044359021,0.9624142328010201
0.6335957044359021,0.9624749529418908
0.6355482335712979,0.9624749529418908
0.6355482335712979,0.9625356730827616
0.6359143327841845,0.9625356730827616
0.6359143327841845,0.9625963932236323
0.6360363658551468,0.9625963932236323
0.6360363658551468,0.962657113364503
0.6366465312099578,0.962657113364503
0.6366465312099578,0.9627178335053738
0.6373177131002502,0.9627178335053738
0.6373177131002502,0.9628392737871152
0.6384770272743914,0.9628392737871152
0.6384770272743914,0.9628999939279859
0.6412837879065226,0.9628999939279859
0.6412837879065226,0.9629607140688566
0.6421990359387394,0.9629607140688566
0.6421990359387394,0.9630214342097274
0.6426871682225883,0.9630214342097274
0.6426871682225883,0.9630821543505981
0.6436024162548051,0.9630821543505981
0.6436024162548051,0.9631428744914688
0.6437244493257673,0.9631428744914688
0.6437244493257673,0.9632035946323395
0.6444566477515407,0.9632035946323395
0.6444566477515407,0.9632643147732103
0.6457379949966441,0.9632643147732103
0.6457379949966441,0.963325034914081
0.6465922264933797,0.963325034914081
0.6465922264933797,0.9633857550549517
0.6475684910610775,0.9633857550549517
0.6475684910610775,0.9634464751958225
0.6484837390932943,0.9634464751958225
0.6484837390932943,0.9635679154775639
0.6491549209835865,0.9635679154775639
0.6491549209835865,0.9636286356184346
0.6497650863383977,0.9636286356184346
0.6497650863383977,0.9636893557593054
0.6505583012996522,0.9636893557593054
0.6505583012996522,0.9637500759001761
0.6506803343706145,0.9637500759001761
0.6506803343706145,0.9638107960410468
0.6511684666544634,0.9638107960410468
0.6511684666544634,0.9638715161819176
0.653120995789859,0.9638715161819176
0.653120995789859,0.9639322363227882
0.653609128073708,0.9639322363227882
0.653609128073708,0.963992956463659
0.653670144609189,0.963992956463659
0.653670144609189,0.9640536766045297
0.6545853926414058,0.9640536766045297
0.6545853926414058,0.9641751168862712
0.6547684422478491,0.9641751168862712
0.6547684422478491,0.9642358370271419
0.6556226737445848,0.9642358370271419
0.6556226737445848,0.9642965571680127
0.6562938556348771,0.9642965571680127
0.6562938556348771,0.9644179974497541
0.6564158887058393,0.9644179974497541
0.6564158887058393,0.9644787175906248
0.657331136738056,0.9644787175906248
0.657331136738056,0.9645394377314955
0.6578192690219049,0.9645394377314955
0.6578192690219049,0.9646001578723663
0.6581853682347917,0.9646001578723663
0.6581853682347917,0.964660878013237
0.6608700957959607,0.964660878013237
0.6608700957959607,0.9647215981541077
0.662090426505583,0.9647215981541077
0.662090426505583,0.9647823182949784
0.6621514430410641,0.9647823182949784
0.6621514430410641,0.9648430384358492
0.6634327902861675,0.9648430384358492
0.6634327902861675,0.96490375857672
0.6661785343828177,0.96490375857672
0.6661785343828177,0.9649644787175906
0.667337848556959,0.9649644787175906
0.667337848556959,0.9650251988584614
0.6683141131246568,0.9650251988584614
0.6683141131246568,0.965085918999332
0.6696564769052413,0.965085918999332
0.6696564769052413,0.9652073592810735
0.6707547745439014,0.9652073592810735
0.6707547745439014,0.965328799562815
0.6727683202147782,0.965328799562815
0.6727683202147782,0.9653895197036857
0.6728293367502594,0.9653895197036857
0.6728293367502594,0.9655109599854271
0.6744157666727684,0.9655109599854271
0.6744157666727684,0.9655716801262979
0.6766123619500884,0.9655716801262979
0.6766123619500884,0.9656324002671686
0.6769784611629752,0.9656324002671686
0.6769784611629752,0.9656931204080393
0.6773445603758619,0.9656931204080393
0.6773445603758619,0.9657538405489101
0.6778937091951919,0.9657538405489101
0.6778937091951919,0.9658145606897808
0.6780157422661541,0.9658145606897808
0.6780157422661541,0.9658752808306516
0.6783818414790408,0.9658752808306516
0.6783818414790408,0.965996721112393
0.6785648910854841,0.965996721112393
0.6785648910854841,0.9660574412532638
0.679541155653182,0.9660574412532638
0.679541155653182,0.9661181613941344
0.6799682714015498,0.9661181613941344
0.6799682714015498,0.9661788815350052
0.6810055525047288,0.9661788815350052
0.6810055525047288,0.9662396016758759
0.6811886021111722,0.9662396016758759
0.6811886021111722,0.9663003218167466
0.6812496186466532,0.9663003218167466
0.6812496186466532,0.9663610419576173
0.6821038501433888,0.9663610419576173
0.6821038501433888,0.9664217620984881
0.6836902800658978,0.9664217620984881
0.6836902800658978,0.9664824822393588
0.6838733296723412,0.9664824822393588
0.6838733296723412,0.9665432023802295
0.6850936603819635,0.9665432023802295
0.6850936603819635,0.9666039225211003
0.6864970406980292,0.9666039225211003
0.6864970406980292,0.9666646426619709
0.6865580572335103,0.9666646426619709
0.6865580572335103,0.9667253628028417
0.6867411068399536,0.9667253628028417
0.6867411068399536,0.9667860829437124
0.6868631399109159,0.9667860829437124
0.6868631399109159,0.9668468030845832
0.6869851729818781,0.9668468030845832
0.6869851729818781,0.9669075232254539
0.6888766855817927,0.9669075232254539
0.6888766855817927,0.9669682433663246
0.6892427847946794,0.9669682433663246
0.6892427847946794,0.9670289635071954
0.6894868509366038,0.9670289635071954
0.6894868509366038,0.967089683648066
0.6897309170785283,0.967089683648066
0.6897309170785283,0.9671504037889368
0.6902800658978583,0.9671504037889368
0.6902800658978583,0.9672111239298076
0.6914393800719996,0.9672111239298076
0.6914393800719996,0.9672718440706782
0.6921715784977729,0.9672718440706782
0.6921715784977729,0.967332564211549
0.6940020745622063,0.967332564211549
0.6940020745622063,0.9673932843524197
0.6942461407041308,0.9673932843524197
0.6942461407041308,0.9674540044932904
0.6950393556653853,0.9674540044932904
0.6950393556653853,0.9675147246341611
0.695405454878272,0.9675147246341611
0.695405454878272,0.9675754447750319
0.6955274879492342,0.9675754447750319
0.6955274879492342,0.9676361649159027
0.6956495210201965,0.9676361649159027
0.6956495210201965,0.9676968850567733
0.6974190005491488,0.9676968850567733
0.6974190005491488,0.9677576051976441
0.6981511989749222,0.9677576051976441
0.6981511989749222,0.9678183253385148
0.6987613643297333,0.9678183253385148
0.6987613643297333,0.9678790454793855
0.6996155958264689,0.9678790454793855
0.6996155958264689,0.9679397656202562
0.6997376288974312,0.9679397656202562
0.6997376288974312,0.9680612059019977
0.7010799926780158,0.9680612059019977
0.7010799926780158,0.9681219260428684
0.7018121911037891,0.9681219260428684
0.7018121911037891,0.9682433663246098
0.7024223564586003,0.9682433663246098
0.7024223564586003,0.9683040864654806
0.7055952163036183,0.9683040864654806
0.7055952163036183,0.9683648066063514
0.7066324974067972,0.9683648066063514
0.7066324974067972,0.968425526747222
0.7077918115809384,0.968425526747222
0.7077918115809384,0.9684862468880928
0.7085240100067118,0.9684862468880928
0.7085240100067118,0.9685469670289635
0.7091951918970041,0.9685469670289635
0.7091951918970041,0.9686076871698343
0.7102934895356642,0.9686076871698343
0.7102934895356642,0.9686684073107049
0.7126121178839465,0.9686684073107049
0.7126121178839465,0.9687291274515757
0.7130392336323144,0.9687291274515757
0.7130392336323144,0.9687898475924465
0.7131002501677954,0.9687898475924465
0.7131002501677954,0.9688505677333171
0.71334431630972,0.9688505677333171
0.71334431630972,0.9689112878741879
0.7138324485935689,0.9689112878741879
0.7138324485935689,0.9689720080150586
0.7141985478064555,0.9689720080150586
0.7141985478064555,0.9690934482968
0.71444261394838,0.9690934482968
0.71444261394838,0.9691541684376708
0.7157849777289645,0.9691541684376708
0.7157849777289645,0.9692756087194122
0.7160290438708891,0.9692756087194122
0.7160290438708891,0.9693970490011536
0.7163951430837757,0.9693970490011536
0.7163951430837757,0.9694577691420244
0.716517176154738,0.9694577691420244
0.716517176154738,0.9695184892828952
0.7166392092257001,0.9695184892828952
0.7166392092257001,0.9696399295646366
0.7170053084385869,0.9696399295646366
0.7170053084385869,0.9697006497055073
0.7174324241869546,0.9697006497055073
0.7174324241869546,0.9697613698463781
0.7175544572579169,0.9697613698463781
0.7175544572579169,0.9698220899872487
0.7190798706449448,0.9698220899872487
0.7190798706449448,0.9698828101281195
0.7194459698578315,0.9698828101281195
0.7194459698578315,0.9699435302689903
0.7201781682836048,0.9699435302689903
0.7201781682836048,0.9700042504098609
0.7209103667093782,0.9700042504098609
0.7209103667093782,0.9700649705507317
0.721825614741595,0.9700649705507317
0.721825614741595,0.9701256906916024
0.722374763560925,0.9701256906916024
0.722374763560925,0.9701864108324731
0.726035755689792,0.9701864108324731
0.726035755689792,0.9703078511142146
0.7287814997864421,0.9703078511142146
0.7287814997864421,0.9704900115368268
0.7300628470315456,0.9704900115368268
0.7300628470315456,0.9705507316776975
0.7315882604185734,0.9705507316776975
0.7315882604185734,0.9706114518185682
0.7331136738056013,0.9706114518185682
0.7331136738056013,0.970672171959439
0.7350051864055159,0.970672171959439
0.7350051864055159,0.9707328921003097
0.7354323021538837,0.9707328921003097
0.7354323021538837,0.9707936122411804
0.7364695832570627,0.9707936122411804
0.7364695832570627,0.9708543323820511
0.736591616328025,0.9708543323820511
0.736591616328025,0.9709150525229219
0.7373848312892793,0.9709150525229219
0.7373848312892793,0.9709757726637925
0.7375678808957228,0.9709757726637925
0.7375678808957228,0.9710364928046633
0.7388492281408262,0.9710364928046633
0.7388492281408262,0.9710972129455341
0.7391543108182317,0.9710972129455341
0.7391543108182317,0.9711579330864047
0.739825492708524,0.9711579330864047
0.739825492708524,0.9712186532272755
0.7415339557019952,0.9712186532272755
0.7415339557019952,0.9712793733681462
0.7415949722374764,0.9712793733681462
0.7415949722374764,0.971340093509017
0.7418390383794008,0.971340093509017
0.7418390383794008,0.9714615337907584
0.741961071450363,0.9714615337907584
0.741961071450363,0.9715222539316292
0.742998352553542,0.9715222539316292
0.742998352553542,0.9715829740724998
0.7433644517664287,0.9715829740724998
0.7433644517664287,0.9716436942133706
0.7437915675147965,0.9716436942133706
0.7437915675147965,0.9717044143542413
0.7446457990115322,0.9717044143542413
0.7446457990115322,0.971765134495112
0.7458661297211544,0.971765134495112
0.7458661297211544,0.9718258546359828
0.7470864604307768,0.9718258546359828
0.7470864604307768,0.9718865747768535
0.7475745927146257,0.9718865747768535
0.7475745927146257,0.9719472949177242
0.7489779730306914,0.9719472949177242
0.7489779730306914,0.9720080150585949
0.7496491549209836,0.9720080150585949
0.7496491549209836,0.9721294553403363
0.7504423698822381,0.9721294553403363
0.7504423698822381,0.9721901754812071
0.7506864360241625,0.9721901754812071
0.7506864360241625,0.9722508956220779
0.751418634449936,0.9722508956220779
0.751418634449936,0.9723723359038193
0.7517847336628226,0.9723723359038193
0.7517847336628226,0.97243305604469
0.7519067667337849,0.97243305604469
0.7519067667337849,0.9724937761855608
0.7520898163402282,0.9724937761855608
0.7520898163402282,0.9725544963264314
0.7522118494111905,0.9725544963264314
0.7522118494111905,0.9726152164673022
0.7528220147660016,0.9726152164673022
0.7528220147660016,0.972675936608173
0.7532491305143694,0.972675936608173
0.7532491305143694,0.9727366567490436
0.7534931966562939,0.9727366567490436
0.7534931966562939,0.9727973768899144
0.755689791933614,0.9727973768899144
0.755689791933614,0.9728580970307851
0.7562389407529441,0.9728580970307851
0.7562389407529441,0.9729188171716558
0.7578863872109342,0.9729188171716558
0.7578863872109342,0.9729795373125265
0.7584965525657453,0.9729795373125265
0.7584965525657453,0.9730402574533973
0.7668558179266581,0.9730402574533973
0.7668558179266581,0.9731009775942681
0.7706998596619684,0.9731009775942681
0.7706998596619684,0.9731616977351387
0.7716761242296662,0.9731616977351387
0.7716761242296662,0.9732224178760095
0.7728964549392886,0.9732224178760095
0.7728964549392886,0.9732831380168802
0.7758862651778632,0.9732831380168802
0.7758862651778632,0.9733438581577509
0.7776557447068155,0.9733438581577509
0.7776557447068155,0.9734045782986217
0.7783269265971078,0.9734045782986217
0.7783269265971078,0.9734652984394924
0.7791201415583623,0.9734652984394924
0.7791201415583623,0.9735260185803631
0.7792421746293245,0.9735260185803631
0.7792421746293245,0.9735867387212338
0.7793031911648056,0.9735867387212338
0.7793031911648056,0.9736474588621046
0.780523521874428,0.9736474588621046
0.780523521874428,0.9737081790029752
0.7811947037647202,0.9737081790029752
0.7811947037647202,0.973768899143846
0.7818658856550125,0.973768899143846
0.7818658856550125,0.9738296192847168
0.7820489352614558,0.9738296192847168
0.7820489352614558,0.9738903394255874
0.7835743486484837,0.9738903394255874
0.7835743486484837,0.9739510595664582
0.7853438281774361,0.9739510595664582
0.7853438281774361,0.9740117797073289
0.7860760266032095,0.9740117797073289
0.7860760266032095,0.9740724998481997
0.7864421258160962,0.9740724998481997
0.7864421258160962,0.9741332199890703
0.7866251754225395,0.9741332199890703
0.7866251754225395,0.9741939401299411
0.7889438037708218,0.9741939401299411
0.7889438037708218,0.9742546602708119
0.791628531331991,0.9742546602708119
0.791628531331991,0.9743153804116825
0.7919946305448776,0.9743153804116825
0.7919946305448776,0.9743761005525533
0.7935810604673866,0.9743761005525533
0.7935810604673866,0.974436820693424
0.7941302092867167,0.974436820693424
0.7941302092867167,0.9744975408342947
0.7971200195252913,0.9744975408342947
0.7971200195252913,0.9745582609751655
0.7981573006284703,0.9745582609751655
0.7981573006284703,0.9746189811160362
0.7988894990542437,0.9746189811160362
0.7988894990542437,0.974679701256907
0.7991945817316493,0.974679701256907
0.7991945817316493,0.9747404213977776
0.8023674415766673,0.9747404213977776
0.8023674415766673,0.9748011415386484
0.8028555738605162,0.9748011415386484
0.8028555738605162,0.974861861679519
0.8081640124473732,0.974861861679519
0.8081640124473732,0.9749225818203898
0.8098114589053633,0.9749225818203898
0.8098114589053633,0.9749833019612606
0.8125572030020135,0.9749833019612606
0.8125572030020135,0.9750440221021313
0.8157300628470315,0.9750440221021313
0.8157300628470315,0.975104742243002
0.8174995423759839,0.975104742243002
0.8174995423759839,0.9751654623838727
0.8184758069436817,0.9751654623838727
0.8184758069436817,0.9752261825247435
0.818658856550125,0.9752261825247435
0.818658856550125,0.9752869026656141
0.8193300384404174,0.9752869026656141
0.8193300384404174,0.9753476228064849
0.8234181463176521,0.9753476228064849
0.8234181463176521,0.9754083429473557
0.8279333699432546,0.9754083429473557
0.8279333699432546,0.9754690630882263
0.8287265849045091,0.9754690630882263
0.8287265849045091,0.9755297832290971
0.829153700652877,0.9755297832290971
0.829153700652877,0.9755905033699678
0.8298248825431692,0.9755905033699678
0.8298248825431692,0.9756512235108386
0.830740130575386,0.9756512235108386
0.830740130575386,0.9757119436517093
0.8331807919946306,0.9757119436517093
0.8331807919946306,0.97577266379258
0.8336079077429983,0.97577266379258
0.8336079077429983,0.9758333839334508
0.8370248337299409,0.9758333839334508
0.8370248337299409,0.9758941040743214
0.8395265116846665,0.9758941040743214
0.8395265116846665,0.9759548242151922
0.8397095612911099,0.9759548242151922
0.8397095612911099,0.9760155443560629
0.8398315943620721,0.9760155443560629
0.8398315943620721,0.9760762644969336
0.840319726645921,0.9760762644969336
0.840319726645921,0.9761369846378044
0.841845140032949,0.9761369846378044
0.841845140032949,0.9761977047786751
0.8425163219232412,0.9761977047786751
0.8425163219232412,0.9762584249195458
0.8428824211361279,0.9762584249195458
0.8428824211361279,0.9763191450604165
0.8476417109036549,0.9763191450604165
0.8476417109036549,0.9763798652012873
0.8482518762584661,0.9763798652012873
0.8482518762584661,0.9764405853421579
0.8484959424003905,0.9764405853421579
0.8484959424003905,0.9765013054830287
0.8531331990969553,0.9765013054830287
0.8531331990969553,0.9765620256238995
0.8546586124839831,0.9765620256238995
0.8546586124839831,0.9766227457647702
0.8550247116968699,0.9766227457647702
0.8550247116968699,0.9766834659056409
0.8552687778387943,0.9766834659056409
0.8552687778387943,0.9767441860465116
0.8577704557935201,0.9767441860465116
0.8577704557935201,0.9768049061873824
0.8596619683934347,0.9768049061873824
0.8596619683934347,0.9768656263282531
0.8600890841418024,0.9768656263282531
0.8600890841418024,0.9769263464691238
0.8645432912319239,0.9769263464691238
0.8645432912319239,0.9769870666099946
0.865641588870584,0.9769870666099946
0.865641588870584,0.9770477867508652
0.8658856550125084,0.9770477867508652
0.8658856550125084,0.977108506891736
0.8659466715479895,0.977108506891736
0.8659466715479895,0.9772299471734774
0.866190737689914,0.9772299471734774
0.866190737689914,0.9772906673143482
0.8662517542253951,0.9772906673143482
0.8662517542253951,0.9773513874552189
0.8691805479284886,0.9773513874552189
0.8691805479284886,0.9774121075960897
0.871499176276771,0.9774121075960897
0.871499176276771,0.9774728277369603
0.8722923912380255,0.9774728277369603
0.8722923912380255,0.9775335478778311
0.8748550857282323,0.9775335478778311
0.8748550857282323,0.9775942680187018
0.8770516810055525,0.9775942680187018
0.8770516810055525,0.9776549881595725
0.8771126975410336,0.9776549881595725
0.8771126975410336,0.9777157083004433
0.8774787967539203,0.9777157083004433
0.8774787967539203,0.977776428441314
0.8780279455732504,0.977776428441314
0.8780279455732504,0.9778371485821847
0.8793703093538349,0.9778371485821847
0.8793703093538349,0.9778978687230554
0.879431325889316,0.9778978687230554
0.879431325889316,0.9779585888639262
0.8807736896699006,0.9779585888639262
0.8807736896699006,0.9780193090047969
0.8816279211666361,0.9780193090047969
0.8816279211666361,0.9780800291456676
0.8817499542375984,0.9780800291456676
0.8818719873085606,0.9780800291456676
0.8818719873085606,0.9781407492865384
0.882116053450485,0.9781407492865384
0.882116053450485,0.978201469427409
0.8829092684117396,0.978201469427409
0.8829092684117396,0.9782621895682798
0.8849228140826164,0.9782621895682798
0.8849228140826164,0.9783229097091505
0.8883397400695588,0.9783229097091505
0.8883397400695588,0.9783836298500213
0.8896821038501433,0.9783836298500213
0.8896821038501433,0.978444349990892
0.8899261699920679,0.978444349990892
0.8899261699920679,0.9785050701317627
0.8914515833790957,0.9785050701317627
0.8914515833790957,0.9785657902726335
0.8915125999145769,0.9785657902726335
0.8915125999145769,0.9786265104135041
0.891573616450058,0.9786265104135041
0.891573616450058,0.9786872305543749
0.8916956495210202,0.9786872305543749
0.8916956495210202,0.9787479506952456
0.8920007321984258,0.9787479506952456
0.8920007321984258,0.9788086708361163
0.892122765269388,0.9788086708361163
0.892122765269388,0.9788693909769871
0.8930380133016047,0.9788693909769871
0.8930380133016047,0.9789301111178578
0.8938312282628592,0.9789301111178578
0.8938312282628592,0.9789908312587285
0.8943803770821893,0.9789908312587285
0.8943803770821893,0.97911227154047
0.8950515589724816,0.97911227154047
0.8950515589724816,0.9791729916813408
0.8956617243272927,0.9791729916813408
0.8956617243272927,0.9792337118222114
0.8960278235401794,0.9792337118222114
0.8960278235401794,0.9792944319630822
0.8970651046433583,0.9792944319630822
0.8970651046433583,0.9793551521039529
0.8985295014949051,0.9793551521039529
0.8985295014949051,0.9794158722448236
0.8997498322045274,0.9794158722448236
0.8997498322045274,0.9794765923856943
0.9004820306303009,0.9794765923856943
0.9004820306303009,0.9795373125265651
0.900604063701263,0.9795373125265651
0.900604063701263,0.9795980326674358
0.9015193117334798,0.9795980326674358
0.9015193117334798,0.9796587528083065
0.9024955763011776,0.9796587528083065
0.9024955763011776,0.9797194729491773
0.9061565684300446,0.9797194729491773
0.9061565684300446,0.9797801930900479
0.9066447007138935,0.9797801930900479
0.9066447007138935,0.9798409132309187
0.9082311306364025,0.9798409132309187
0.9082311306364025,0.9799016333717894
0.9082921471718836,0.9799016333717894
0.9082921471718836,0.9800230736535309
0.9089633290621758,0.9800230736535309
0.9089633290621758,0.9800837937944016
0.9107938251266093,0.9800837937944016
0.9107938251266093,0.9801445139352724
0.9123192385136372,0.9801445139352724
0.9123192385136372,0.9802659542170138
0.9156141314296175,0.9802659542170138
0.9156141314296175,0.9803266743578846
0.9172615778876075,0.9803266743578846
0.9172615778876075,0.9803873944987552
0.9178717432424187,0.9803873944987552
0.9178717432424187,0.980448114639626
0.919092073952041,0.980448114639626
0.919092073952041,0.9805088347804967
0.9200683385197389,0.9805088347804967
0.9200683385197389,0.9805695549213674
0.92067850387455,0.9805695549213674
0.92067850387455,0.9806302750622381
0.9209835865519556,0.9806302750622381
0.9209835865519556,0.9806909952031089
0.9212886692293611,0.9806909952031089
0.9212886692293611,0.9807517153439796
0.9214717188358045,0.9807517153439796
0.9214717188358045,0.9808124354848503
0.922264933797059,0.9808124354848503
0.922264933797059,0.9808731556257211
0.9223259503325402,0.9808731556257211
0.9223259503325402,0.9809338757665917
0.9241564463969736,0.9809338757665917
0.9241564463969736,0.9809945959074625
0.9245835621453414,0.9809945959074625
0.9245835621453414,0.9810553160483332
0.9252547440356337,0.9810553160483332
0.9252547440356337,0.981116036189204
0.9253767771065959,0.981116036189204
0.9253767771065959,0.9811767563300747
0.9259259259259259,0.9811767563300747
0.9259259259259259,0.9812374764709454
0.9261699920678503,0.9812374764709454
0.9261699920678503,0.9812981966118162
0.9273293062419916,0.9812981966118162
0.9273293062419916,0.9813589167526868
0.9284886204161328,0.9813589167526868
0.9284886204161328,0.9814196368935576
0.9288547196290194,0.9814196368935576
0.9288547196290194,0.9814803570344284
0.9298920007321985,0.9814803570344284
0.9298920007321985,0.981541077175299
0.9303191164805662,0.981541077175299
0.9303191164805662,0.9816017973161698
0.9306241991579718,0.9816017973161698
0.9306241991579718,0.9816625174570405
0.9318445298675941,0.9816625174570405
0.9318445298675941,0.9817232375979112
0.9325157117578864,0.9817232375979112
0.9325157117578864,0.9817839577387819
0.9325767282933675,0.9817839577387819
0.9325767282933675,0.9818446778796527
0.9340411251449142,0.9818446778796527
0.9340411251449142,0.9819053980205235
0.9351394227835743,0.9819053980205235
0.9351394227835743,0.9820268383022649
0.9352004393190555,0.9820268383022649
0.9352004393190555,0.9820875584431356
0.9356885716029044,0.9820875584431356
0.9356885716029044,0.9821482785840063
0.9358106046738666,0.9821482785840063
0.9358106046738666,0.982208998724877
0.9362377204222344,0.982208998724877
0.9362377204222344,0.9822697188657478
0.9363597534931967,0.9822697188657478
0.9363597534931967,0.9823304390066185
0.9369699188480078,0.9823304390066185
0.9369699188480078,0.9823911591474892
0.93709195191897,0.9823911591474892
0.93709195191897,0.9825125994292306
0.9373360180608945,0.9825125994292306
0.9373360180608945,0.9825733195701014
0.9384953322350357,0.9825733195701014
0.9384953322350357,0.9826340397109722
0.9391054975898468,0.9826340397109722
0.9391054975898468,0.9826947598518428
0.941302092867167,0.9826947598518428
0.941302092867167,0.9827554799927136
0.9420342912929404,0.9827554799927136
0.9420342912929404,0.9828769202744551
0.9427054731832326,0.9828769202744551
0.9427054731832326,0.9829376404153257
0.9428275062541949,0.9829376404153257
0.9428275062541949,0.9829983605561965
0.9430715723961194,0.9829983605561965
0.9430715723961194,0.9830590806970673
0.9447800353895905,0.9830590806970673
0.9447800353895905,0.9831198008379379
0.9450851180669961,0.9831198008379379
0.9450851180669961,0.9831805209788087
0.9467935810604674,0.9831805209788087
0.9467935810604674,0.9832412411196794
0.9474037464152786,0.9832412411196794
0.9474037464152786,0.9833019612605501
0.9497223747635609,0.9833019612605501
0.9497223747635609,0.9833626814014208
0.9505155897248154,0.9833626814014208
0.9505155897248154,0.9834234015422916
0.9506986393312588,0.9834234015422916
0.9506986393312588,0.983544841824033
0.9510037220086643,0.983544841824033
0.9510037220086643,0.9836055619649038
0.9533223503569467,0.9836055619649038
0.9533223503569467,0.9836662821057744
0.9539325157117579,0.9836662821057744
0.9539325157117579,0.9837270022466452
0.9549087802794557,0.9837270022466452
0.9549087802794557,0.9837877223875159
0.956617243272927,0.9837877223875159
0.956617243272927,0.9838484425283867
0.9569833424858136,0.9838484425283867
0.9569833424858136,0.9839091626692574
0.9574104582341815,0.9839091626692574
0.9574104582341815,0.9839698828101281
0.9589358716212093,0.9839698828101281
0.9589358716212093,0.9840306029509989
0.9605833180791995,0.9840306029509989
0.9605833180791995,0.9840913230918695
0.9611324668985295,0.9840913230918695
0.9611324668985295,0.9841520432327403
0.9616816157178596,0.9841520432327403
0.9616816157178596,0.9842127633736111
0.961925681859784,0.9842127633736111
0.961925681859784,0.9842734835144817
0.9621697480017085,0.9842734835144817
0.9621697480017085,0.9843949237962232
0.9630849960339252,0.9843949237962232
0.9630849960339252,0.984455643937094
0.9641222771371042,0.984455643937094
0.9641222771371042,0.9845163640779646
0.9641832936725853,0.9845163640779646
0.9641832936725853,0.9845770842188354
0.9643663432790286,0.9845770842188354
0.9643663432790286,0.9846378043597062
0.9646104094209531,0.9846378043597062
0.9646104094209531,0.9846985245005768
0.9650375251693208,0.9846985245005768
0.9650375251693208,0.9847592446414476
0.965647690524132,0.9847592446414476
0.965647690524132,0.9848199647823183
0.9668070046982732,0.9848199647823183
0.9668070046982732,0.984880684923189
0.9670510708401977,0.984880684923189
0.9670510708401977,0.9849414050640597
0.9676002196595277,0.9849414050640597
0.9676002196595277,0.9850021252049305
0.9678442858014522,0.9850021252049305
0.9678442858014522,0.9850628453458012
0.9691866495820367,0.9850628453458012
0.9691866495820367,0.9851235654866719
0.9692476661175179,0.9851235654866719
0.9692476661175179,0.9851842856275427
0.96936969918848,0.9851842856275427
0.96936969918848,0.9852450057684133
0.9696137653304046,0.9852450057684133
0.9696137653304046,0.9853057259092841
0.9696747818658856,0.9853057259092841
0.9696747818658856,0.9853664460501549
0.9697968149368479,0.9853664460501549
0.9697968149368479,0.9854271661910255
0.969857831472329,0.9854271661910255
0.969857831472329,0.9854878863318963
0.9704069802916591,0.9854878863318963
0.9704069802916591,0.985548606472767
0.9715052779303192,0.985548606472767
0.9715052779303192,0.9856093266136378
0.9720544267496491,0.9856093266136378
0.9720544267496491,0.9857307668953792
0.9721764598206114,0.9857307668953792
0.9721764598206114,0.98579148703625
0.9724205259625358,0.98579148703625
0.9724205259625358,0.9859129273179914
0.9728476417109037,0.9859129273179914
0.9728476417109037,0.9859736474588621
0.9735188236011959,0.9859736474588621
0.9735188236011959,0.9860343675997328
0.9735798401366771,0.9860343675997328
0.9735798401366771,0.9860950877406035
0.9739459393495637,0.9860950877406035
0.9739459393495637,0.9861558078814743
0.9740069558850448,0.9861558078814743
0.9740069558850448,0.986216528022345
0.9742510220269693,0.986216528022345
0.9742510220269693,0.9862772481632157
0.9743730550979315,0.9862772481632157
0.9743730550979315,0.9863379683040865
0.9744340716334127,0.9863379683040865
0.9744340716334127,0.9863986884449572
0.974617121239856,0.9863986884449572
0.974617121239856,0.9864594085858279
0.9746781377753371,0.9864594085858279
0.9746781377753371,0.9865201287266987
0.9748001708462993,0.9865201287266987
0.9748001708462993,0.9865808488675694
0.9748611873817805,0.9865808488675694
0.9748611873817805,0.9866415690084401
0.9760815180914028,0.9866415690084401
0.9760815180914028,0.9867022891493108
0.9762645676978461,0.9867022891493108
0.9762645676978461,0.9867630092901816
0.9766306669107329,0.9867630092901816
0.9766306669107329,0.9868237294310522
0.976752699981695,0.9868237294310522
0.976752699981695,0.986884449571923
0.9769357495881383,0.986884449571923
0.9769357495881383,0.9869451697127938
0.9769967661236195,0.9869451697127938
0.9769967661236195,0.9870058898536644
0.9774238818719873,0.9870058898536644
0.9774238818719873,0.9870666099945352
0.9780340472267984,0.9870666099945352
0.9780340472267984,0.9872487704171473
0.9784001464396852,0.9872487704171473
0.9784001464396852,0.9873702106988889
0.9784611629751663,0.9873702106988889
0.9784611629751663,0.9874309308397595
0.9788272621880529,0.9874309308397595
0.9788272621880529,0.987552371121501
0.9791323448654585,0.987552371121501
0.9791323448654585,0.9876130912623717
0.9796204771493074,0.9876130912623717
0.9796204771493074,0.9877345315441132
0.9796814936847886,0.9877345315441132
0.9796814936847886,0.9877952516849839
0.979925559826713,0.9877952516849839
0.979925559826713,0.9879166919667254
0.9802916590395997,0.9879166919667254
0.9802916590395997,0.987977412107596
0.9808408078589298,0.987977412107596
0.9808408078589298,0.9880988523893376
0.9810238574653731,0.9880988523893376
0.9810238574653731,0.9881595725302083
0.9811458905363354,0.9881595725302083
0.9811458905363354,0.988220292671079
0.9815730062847031,0.988220292671079
0.9815730062847031,0.9883417329528205
0.9818780889621087,0.9883417329528205
0.9818780889621087,0.9885846135163033
0.9819391054975899,0.9885846135163033
0.9819391054975899,0.9886453336571741
0.982061138568552,0.9886453336571741
0.982061138568552,0.9887060537980448
0.9821221551040332,0.9887060537980448
0.9821221551040332,0.9887667739389155
0.9823052047104766,0.9887667739389155
0.9823052047104766,0.9888274940797863
0.9823662212459576,0.9888274940797863
0.9823662212459576,0.9889489343615278
0.9827323204588444,0.9889489343615278
0.9827323204588444,0.9890096545023984
0.9827933369943255,0.9890096545023984
0.9827933369943255,0.9890703746432692
0.9832204527426933,0.9890703746432692
0.9832204527426933,0.9893132552067521
0.9835255354200988,0.9893132552067521
0.9835255354200988,0.9893739753476228
0.9837696015620233,0.9893739753476228
0.9837696015620233,0.9894346954884935
0.9840746842394289,0.9894346954884935
0.9840746842394289,0.9894954156293643
0.98413570077491,0.9894954156293643
0.98413570077491,0.9896168559111057
0.9844407834523156,0.9896168559111057
0.9844407834523156,0.9897990163337179
0.9851119653426078,0.9897990163337179
0.9851119653426078,0.9899204566154594
0.9859051803038623,0.9899204566154594
0.9859051803038623,0.9899811767563301
0.9862102629812679,0.9899811767563301
0.9862102629812679,0.9900418968972008
0.9863322960522302,0.9900418968972008
0.9863322960522302,0.9901026170380716
0.9863933125877112,0.9901026170380716
0.9863933125877112,0.9901633371789422
0.9864543291231924,0.9901633371789422
0.9864543291231924,0.9902847774606837
0.9865763621941546,0.9902847774606837
0.9865763621941546,0.9903454976015544
0.9874916102263713,0.9903454976015544
0.9874916102263713,0.9904062177424252
0.9877966929037769,0.9904062177424252
0.9877966929037769,0.9904669378832959
0.9881017755811825,0.9904669378832959
0.9881017755811825,0.9905276580241666
0.9881627921166636,0.9905276580241666
0.9881627921166636,0.9905883781650373
0.9883458417231069,0.9905883781650373
0.9883458417231069,0.9907705385876495
0.9888339740069559,0.9907705385876495
0.9888339740069559,0.9908312587285203
0.9890170236133993,0.9908312587285203
0.9890170236133993,0.990891978869391
0.9891390566843614,0.990891978869391
0.9891390566843614,0.9909526990102617
0.9892000732198426,0.9909526990102617
0.9892000732198426,0.9910134191511324
0.9892610897553237,0.9910134191511324
0.9892610897553237,0.9911348594328739
0.9901153212520593,0.9911348594328739
0.9901153212520593,0.9911955795737446
0.9902983708585027,0.9911955795737446
0.9902983708585027,0.9912562997146154
0.9906034535359083,0.9912562997146154
0.9906034535359083,0.991317019855486
0.9908475196778327,0.991317019855486
0.9908475196778327,0.9913777399963568
0.9910915858197572,0.9913777399963568
0.9910915858197572,0.9914384601372275
0.9913356519616816,0.9914384601372275
0.9913356519616816,0.9914991802780982
0.9917627677100495,0.9914991802780982
0.9917627677100495,0.991559900418969
0.9918237842455305,0.991559900418969
0.9918237842455305,0.9916206205598397
0.992616999206785,0.9916206205598397
0.992616999206785,0.9916813407007105
0.9928000488132284,0.9916813407007105
0.9928000488132284,0.9917420608415811
0.9928610653487095,0.9917420608415811
0.9928610653487095,0.9918027809824519
0.993166148026115,0.9918027809824519
0.993166148026115,0.9918635011233226
0.9933491976325585,0.9918635011233226
0.9933491976325585,0.9919242212641933
0.9935322472390018,0.9919242212641933
0.9935322472390018,0.9919849414050641
0.9935932637744829,0.9919849414050641
0.9935932637744829,0.9920456615459348
0.9938373299164074,0.9920456615459348
0.9938373299164074,0.9922885421094177
0.994203429129294,0.9922885421094177
0.994203429129294,0.9923492622502884
0.9945085118066996,0.9923492622502884
0.9945085118066996,0.9924099823911592
0.9945695283421807,0.9924099823911592
0.9945695283421807,0.9924707025320298
0.994752577948624,0.9924707025320298
0.994752577948624,0.9925921428137713
0.9949356275550674,0.9925921428137713
0.9949356275550674,0.9926528629546421
0.9955457929098785,0.9926528629546421
0.9955457929098785,0.9927135830955128
0.9956678259808408,0.9927135830955128
0.9956678259808408,0.9927743032363835
0.9957288425163219,0.9927743032363835
0.9957288425163219,0.9928350233772543
0.9957898590518031,0.9928350233772543
0.9957898590518031,0.9930171837998664
0.9959118921227653,0.9930171837998664
0.9959118921227653,0.9930779039407371
0.9959729086582464,0.9930779039407371
0.9959729086582464,0.9932600643633493
0.9960339251937275,0.9932600643633493
0.9960339251937275,0.99332078450422
0.9960949417292086,0.99332078450422
0.9960949417292086,0.9933815046450908
0.9961559582646897,0.9933815046450908
0.9961559582646897,0.9934422247859616
0.996339007871133,0.9934422247859616
0.996339007871133,0.993563665067703
0.9964000244066142,0.993563665067703
0.9964000244066142,0.9936243852085737
0.9965220574775764,0.9936243852085737
0.9965220574775764,0.9936851053494444
0.9967051070840197,0.9936851053494444
0.9967051070840197,0.9938672657720566
0.9967661236195009,0.9938672657720566
0.9967661236195009,0.9939279859129273
0.9968881566904632,0.9939279859129273
0.9968881566904632,0.9939887060537981
0.9969491732259442,0.9939887060537981
0.9969491732259442,0.9941101463355395
0.9974373055097931,0.9941101463355395
0.9974373055097931,0.9941708664764102
0.9974983220452742,0.9941708664764102
0.9974983220452742,0.994231586617281
0.9975593385807554,0.994231586617281
0.9975593385807554,0.9942923067581517
0.9978034047226798,0.9942923067581517
0.9978034047226798,0.9943530268990224
0.9979864543291231,0.9943530268990224
0.9979864543291231,0.994656627603376
0.9980474708646043,0.994656627603376
0.9980474708646043,0.9947780678851175
0.9981695039355666,0.9947780678851175
0.9981695039355666,0.9948387880259882
0.9982305204710477,0.9948387880259882
0.9982305204710477,0.9948995081668589
0.9982915370065287,0.9948995081668589
0.9982915370065287,0.9949602283077297
0.9984745866129722,0.9949602283077297
0.9984745866129722,0.9950816685894711
0.9986576362194155,0.9950816685894711
0.9986576362194155,0.9952031088712125
0.9988406858258588,0.9952031088712125
0.9988406858258588,0.9952638290120833
0.9989017023613399,0.9952638290120833
0.9989017023613399,0.995324549152954
0.9989627188968211,0.995324549152954
0.9989627188968211,0.9953852692938248
0.9990847519677832,0.9953852692938248
0.9990847519677832,0.9955067095755662
0.9995728842516322,0.9955067095755662
0.9995728842516322,0.995567429716437
0.9996339007871133,0.995567429716437
0.9996339007871133,0.9957495901390491
0.9996949173225944,0.9957495901390491
0.9996949173225944,0.9960531908434027
0.9998169503935567,0.9960531908434027
0.9998169503935567,0.9972068735199465
0.9998779669290377,0.9972068735199465
0.9998779669290377,0.997996235351266
0.9999389834645189,0.997996235351266
0.9999389834645189,0.9981783957738782
1.0,0.9981783957738782
1.0,1.0


==> BL_CIKM_sampled.csv <==
FPR,TPR
0.0,0.0
0.0,0.0057076932418483
0.0,0.0103831440888942
0.0,0.0147549942315866
0.0,0.0162729977533547
0.0,0.0172445200072864
0.0,0.0367356852267897
0.0,0.0434756208634404
0.0,0.0439006618495354
0.0,0.0452365049486914
0.0,0.0479081911470034
0.0,0.0480296314287449
0.0,0.0487582731191936
0.0,0.0529479628392737
0.0,0.0530694031210152
0.0,0.0595057380533122
0.0,0.0650919910134191
0.0,0.0652741514360313
0.0,0.0762037767927621
0.0,0.0839759548242151
0.0,0.085797559050337
0.0,0.1007347137045358
0.0,0.1008561539862772
0.0,0.1074139292003157
0.0,0.1075353694820571
0.0,0.1082032910316351
0.0,0.1088712125812131
0.0,0.1136681037100006
0.0,0.1181006739935636
0.0,0.1182221142753051
0.0,0.1286659785050701
0.0,0.1298196611816139
0.0,0.1330985487886332
0.0001220330709622,0.152468273726395
0.0001830496064433,0.1575687655595361
0.0001830496064433,0.1621227761248406
0.0001830496064433,0.1644301414779282
0.0001830496064433,0.1666160665492743
0.0002440661419244,0.168923431902362
0.0002440661419244,0.1698342340154229
0.0002440661419244,0.1836177059930779
0.0003660992128866,0.1935150889550063
0.0003660992128866,0.1946687716315502
0.0003660992128866,0.1959438945898354
0.0003660992128866,0.2135527354423462
0.0004881322838489,0.2718440706782439
0.00054914881933,0.2718440706782439
0.00054914881933,0.2777946444835752
0.0006101653548111,0.2777946444835752
0.0006101653548111,0.2810735320905944
0.0006711818902922,0.2855668225150282
0.0006711818902922,0.2906065942072985
0.0007321984257733,0.2906065942072985
0.0007932149612544,0.305179428016273
0.0008542314967356,0.305179428016273
0.0008542314967356,0.3077296739328435
0.0008542314967356,0.3185378590078329
0.0009762645676978,0.3260064363349323
0.0009762645676978,0.3265529176027688
0.00109829763866,0.3365717408464387
0.0011593141741411,0.3427651952152529
0.0011593141741411,0.3439795980326674
0.0012203307096223,0.3439795980326674
0.0012813472451034,0.354302021980691
0.0013423637805845,0.3567915477563907
0.0013423637805845,0.3588560325459955
0.0014033803160656,0.3615884388851782
0.0014643968515467,0.3615884388851782
0.0015864299225089,0.3675997328313801
0.0016474464579901,0.3675997328313801
0.0016474464579901,0.3783471977654988
0.0017694795289523,0.3819296860768717
0.0018304960644334,0.3819296860768717
0.0018304960644334,0.3834476895986399
0.0019525291353956,0.3877588196004615
0.0019525291353956,0.3881231404456858
0.0020135456708768,0.3881231404456858
0.0020745622063579,0.3905519460805149
0.0020745622063579,0.3911591474892221
0.0020745622063579,0.3921913898840245
0.002135578741839,0.3921913898840245
0.002135578741839,0.3971097212945534
0.0021965952773201,0.3985062845345801
0.0023186283482823,0.4023316534094359
0.0023186283482823,0.4043354180581699
0.0023796448837635,0.4060355820025502
0.0024406614192446,0.4060355820025502
0.0025626944902068,0.4149007225696763
0.0026237110256879,0.4220656991924221
0.0026237110256879,0.423644422855061
0.002684727561169,0.4260125083490194
0.002684727561169,0.4280769931386241
0.0027457440966501,0.4280769931386241
0.0027457440966501,0.4332382051126359
0.0028067606321313,0.4332382051126359
0.0028677771676124,0.4364563725787844
0.0028677771676124,0.4369421337057502
0.0029287937030935,0.440524622017123
0.0029898102385746,0.440524622017123
0.0031118433095368,0.4506648855425345
0.0031728598450179,0.4506648855425345
0.0031728598450179,0.4529722508956221
0.0032338763804991,0.4529722508956221
0.0032338763804991,0.4554010565304511
0.0032948929159802,0.4554010565304511
0.0032948929159802,0.4557653773756755
0.0033559094514613,0.4557653773756755
0.0033559094514613,0.4592264254053069
0.0033559094514613,0.4657842006193454
0.0034169259869424,0.4658449207602161
0.0034779425224235,0.4668771631550185
0.0035389590579046,0.4668771631550185
0.0035999755933858,0.4754994231586617
0.0035999755933858,0.4756208634404031
0.0035999755933858,0.4760459044264982
0.0035999755933858,0.4773817475256542
0.0036609921288669,0.4773817475256542
0.003722008664348,0.478110389216103
0.003722008664348,0.4788390309065517
0.0037830251998291,0.4788390309065517
0.0037830251998291,0.4788997510474224
0.0038440417353102,0.4793855121743882
0.0039050582707913,0.4793855121743882
0.0040270913417536,0.4808427955552857
0.0040270913417536,0.4823000789361831
0.0040881078772347,0.4823000789361831
0.0041491244127158,0.4908616187989556
0.0042101409481969,0.4908616187989556
0.004271157483678,0.490983059080697
0.004271157483678,0.4920760216163701
0.004271157483678,0.4934118647155261
0.0043321740191591,0.4934118647155261
0.0043321740191591,0.4969336328860283
0.0043931905546403,0.4969336328860283
0.0043931905546403,0.4972372335903819
0.0043931905546403,0.4973586738721234
0.0044542070901214,0.4980873155625721
0.0045152236256025,0.4980873155625721
0.0045152236256025,0.4994231586617281
0.0045762401610836,0.4994231586617281
0.0046982732320458,0.5037950088044204
0.004759289767527,0.5064666950027324
0.0048813228384892,0.5102920638775882
0.0049423393739703,0.5110814257089077
0.0052474220513759,0.5152103952881171
0.0052474220513759,0.5179428016272998
0.005308438586857,0.518124962049912
0.0053694551223381,0.518124962049912
0.0053694551223381,0.5197036857125509
0.0055525047287815,0.5202501669803874
0.0056745377997437,0.5216467302204141
0.0057965708707059,0.5246827372639504
0.005857587406187,0.5249863379683041
0.005857587406187,0.5275973040257453
0.0059796204771493,0.5275973040257453
0.0061626700835926,0.5297225089562208
0.0061626700835926,0.5301475499423158
0.0062847031545548,0.5301475499423158
0.0063457196900359,0.5305725909284109
0.0064067362255171,0.5305725909284109
0.0064067362255171,0.5319691541684377
0.0065897858319604,0.5325763555771449
0.0067118189029226,0.5346408403667496
0.0067728354384038,0.5346408403667496
0.0068338519738849,0.5360374036067763
0.0070169015803282,0.5373125265650617
0.0071389346512904,0.5379197279737689
0.0071999511867716,0.5379197279737689
0.0071999511867716,0.5387090898050884
0.0072609677222527,0.53968061205902
0.0073219842577338,0.5412593357216589
0.0073830007932149,0.5412593357216589
0.007444017328696,0.5425951788208149
0.0076880834706205,0.5433238205112636
0.0077491000061016,0.5491529540348533
0.0077491000061016,0.5503066367113971
0.0078101165415827,0.5503066367113971
0.0078101165415827,0.5512174388244581
0.0078711330770638,0.5512174388244581
0.007932149612545,0.5521889610783897
0.0081151992189883,0.5539498451636408
0.0081762157544694,0.5539498451636408
0.0082372322899505,0.5546177667132188
0.0082982488254316,0.5546177667132188
0.0084202818963939,0.5548606472767017
0.008481298431875,0.5568644119254357
0.0085423149673561,0.5572894529115308
0.0086033315028372,0.5572894529115308
0.0086643480383183,0.5577752140384966
0.0086643480383183,0.5581395348837209
0.0087253645737995,0.5581395348837209
0.0087863811092806,0.5594753779828769
0.0088473976447617,0.5594753779828769
0.0089084141802428,0.5605076203776793
0.0089084141802428,0.561236262068128
0.0089694307157239,0.561236262068128
0.0089694307157239,0.5618434634768352
0.0090914637866861,0.5619649037585768
0.0092134968576484,0.563240026716862
0.0092745133931295,0.5633614669986035
0.0093355299286106,0.5649401906612423
0.0093965464640917,0.5651830712247252
0.0094575629995728,0.5651830712247252
0.0094575629995728,0.5669439553099763
0.0095795960705351,0.5685226789726152
0.0095795960705351,0.5688262796769689
0.0096406126060162,0.5688262796769689
0.0097626456769784,0.5701014026352541
0.0098236622124595,0.5707086040439614
0.010067728354384,0.5744125326370757
0.0101287448898651,0.5749590139049122
0.0101897614253462,0.5750804541866538
0.0101897614253462,0.5752626146092659
0.0103117944963085,0.5768413382719048
0.0104338275672707,0.578359341793673
0.0104338275672707,0.5797559050336997
0.0104948441027518,0.5799987855971825
0.0105558606382329,0.5799987855971825
0.0105558606382329,0.5806059870058898
0.010616877173714,0.5823061509502702
0.0106778937091951,0.5823061509502702
0.0106778937091951,0.5830347926407189
0.0107389102446763,0.5830347926407189
0.0107389102446763,0.5832169530633311
0.0108609433156385,0.5832169530633311
0.0108609433156385,0.5842491954581335
0.0109829763866007,0.5850992774303236
0.0110439929220818,0.5861922399659967
0.011105009457563,0.5861922399659967
0.011105009457563,0.5867387212338333
0.0111660259930441,0.5867387212338333
0.0111660259930441,0.5871637622199284
0.0112270425285252,0.587224482360799
0.0112880590640063,0.587224482360799
0.0113490755994874,0.5875280830651527
0.0114711086704496,0.5879531240512478
0.0114711086704496,0.5882567247556014
0.0115321252059308,0.5882567247556014
0.0115321252059308,0.5884996053190843
0.0115931417414119,0.5884996053190843
0.0115931417414119,0.5885603254599551
0.0118982244188174,0.5908069706721719
0.0119592409542986,0.59147489222175
0.0120202574897797,0.5917784929261036
0.0121422905607419,0.5922035339121987
0.0123253401671853,0.592567854757423
0.0123863567026664,0.5936608172930962
0.0123863567026664,0.5937822575748376
0.0124473732381475,0.5940858582791912
0.0125083897736286,0.5940858582791912
0.0125083897736286,0.5945108992652863
0.0125694063091097,0.5945108992652863
0.0125694063091097,0.5948752201105106
0.0126304228445908,0.5949359402513814
0.0127524559155531,0.5951788208148643
0.0128134724510342,0.5951788208148643
0.0128744889865153,0.5960896229279252
0.0128744889865153,0.5963932236322789
0.0131795716639209,0.5975469063088227
0.0133016047348831,0.5987613091262372
0.0133626212703642,0.5994292306758152
0.0134236378058453,0.599914991802781
0.0134846543413264,0.599914991802781
0.0134846543413264,0.6000971522253932
0.0135456708768076,0.6002185925071346
0.0136066874122887,0.6004007529297468
0.013789737018732,0.6021616370149979
0.013789737018732,0.6035582002550246
0.0138507535542131,0.6036189203958953
0.0140338031606565,0.603679640536766
0.0141558362316187,0.6041654016637319
0.0142778693025809,0.6060477260307244
0.0143388858380621,0.6084158115246827
0.0143999023735432,0.6085372518064242
0.0144609189090243,0.6088408525107778
0.0145219354445054,0.6088408525107778
0.0145219354445054,0.6089015726516486
0.0145829519799865,0.6089015726516486
0.0146439685154676,0.6093266136377437
0.0146439685154676,0.6095087740603559
0.014827018121911,0.610115975469063
0.0150100677283543,0.6108446171595118
0.0151321007993166,0.6113910984273484
0.0151321007993166,0.6116946991317019
0.0151931173347977,0.6121197401177971
0.0153151504057599,0.6122411803995386
0.0153151504057599,0.6123019005404092
0.0154982000122033,0.6128483818082457
0.0155592165476844,0.6128483818082457
0.0156202330831655,0.6133341429352116
0.0156812496186466,0.6133341429352116
0.0156812496186466,0.6148521464569798
0.0158032826896088,0.615459347865687
0.0158032826896088,0.616370149978748
0.01586429922509,0.6169166312465845
0.0159253157605711,0.6169166312465845
0.0160473488315333,0.6179488736413868
0.0161083653670144,0.6179488736413868
0.0161693819024955,0.6211063209666646
0.0162303984379766,0.6211063209666646
0.0162914149734578,0.6212277612484061
0.0162914149734578,0.621470641811889
0.0163524315089389,0.621470641811889
0.0163524315089389,0.6217742425162427
0.0164744645799011,0.622806484911045
0.0165964976508633,0.6232922460380108
0.0165964976508633,0.6233529661788816
0.0167185307218256,0.6244459287145546
0.0167795472573067,0.6245066488554254
0.0167795472573067,0.625478171109357
0.0168405637927878,0.625478171109357
0.0169015803282689,0.6255996113910984
0.0169015803282689,0.6262675329406764
0.01696259686375,0.6263889732224178
0.0170846299347123,0.6263889732224178
0.0171456464701934,0.628574898293764
0.0172066630056745,0.6286963385755054
0.0172676795411556,0.6296678608294372
0.0173286960766367,0.6296678608294372
0.0173897126121178,0.6301536219564029
0.0173897126121178,0.6303357823790151
0.0175117456830801,0.6313073046329467
0.0175117456830801,0.6314894650555589
0.0178168283604856,0.631914506041654
0.0178778448959668,0.6320359463233954
0.0179388614314479,0.6324002671686199
0.0179388614314479,0.6331289088590686
0.017999877966929,0.6331289088590686
0.017999877966929,0.63325034914081
0.0181829275733723,0.6336753901269051
0.0182439441088535,0.6343433116764831
0.0184269937152968,0.6343433116764831
0.0184880102507779,0.6347076325217075
0.0184880102507779,0.6348290728034489
0.018549026786259,0.6348290728034489
0.018549026786259,0.6354362742121562
0.0186710598572213,0.6354969943530269
0.0188541094636646,0.6359827554799927
0.0189151259991457,0.6359827554799927
0.0189151259991457,0.6361649159026049
0.0189761425346268,0.6361649159026049
0.0189761425346268,0.6366506770295707
0.019037159070108,0.638593721537434
0.0191591921410702,0.6387758819600462
0.0191591921410702,0.6388973222417876
0.0192202086765513,0.6388973222417876
0.0192202086765513,0.6394438035096242
0.0192812252120324,0.6394438035096242
0.0192812252120324,0.639686684073107
0.0193422417475135,0.639686684073107
0.0194032582829946,0.6400510049183314
0.019586307889438,0.6410832473131338
0.0196473244249191,0.6423583702714191
0.0197693574958813,0.6424798105531605
0.0198303740313625,0.6424798105531605
0.0200744401732869,0.6447871759062481
0.0201964732442491,0.6449693363288603
0.0202574897797303,0.6449693363288603
0.0203795228506925,0.6453336571740846
0.0204405393861736,0.6457586981601797
0.0205015559216547,0.6457586981601797
0.0205015559216547,0.6467302204141113
0.0206846055280981,0.6469123808367235
0.0209896882055036,0.6484911044993624
0.0209896882055036,0.6486732649219746
0.0211117212764659,0.6486732649219746
0.021172737811947,0.649462626753294
0.021172737811947,0.649705507316777
0.0212337543474281,0.6498269475985184
0.0212947708829092,0.6498269475985184
0.0212947708829092,0.6500698281620013
0.0213557874183903,0.6500698281620013
0.0213557874183903,0.6504341490072257
0.0214168039538715,0.6504341490072257
0.0214168039538715,0.6511020705568037
0.0214778204893526,0.6511020705568037
0.0215388370248337,0.6513449511202866
0.0215998535603148,0.6514056712611573
0.0216608700957959,0.6514056712611573
0.0216608700957959,0.6516485518246402
0.021721886631277,0.6520735928107353
0.0218439197022393,0.6521950330924767
0.0220269693086826,0.6524379136559597
0.0220269693086826,0.6532272754872791
0.0220879858441637,0.6532272754872791
0.0220879858441637,0.6533487157690205
0.0221490023796448,0.6533487157690205
0.022210018915126,0.653713036614245
0.0223320519860882,0.653713036614245
0.0223930685215693,0.6538344768959864
0.0223930685215693,0.6540166373185986
0.0224540850570504,0.6540166373185986
0.0224540850570504,0.6542595178820815
0.0225151015925315,0.6545631185864351
0.0225761181280126,0.6545631185864351
0.0226371346634938,0.6549274394316594
0.0226981511989749,0.6549274394316594
0.0226981511989749,0.6549881595725302
0.022759167734456,0.655048879713401
0.0228201842699371,0.6554739206994961
0.0228201842699371,0.6559596818264618
0.0228812008054182,0.6565668832351691
0.0230032338763805,0.657052644362135
0.0231252669473427,0.657052644362135
0.0231862834828238,0.6573562450664886
0.0232473000183049,0.6574169652073593
0.023308316553786,0.6575991256299715
0.0233693330892671,0.6575991256299715
0.0233693330892671,0.6580241666160666
0.0234303496247483,0.6585099277430324
0.0235523826957105,0.6586313680247738
0.0236133992311916,0.6587528083065153
0.0236133992311916,0.659481449996964
0.0236744157666727,0.6596028902787054
0.0237354323021538,0.6596028902787054
0.0237354323021538,0.6597850507013177
0.0237964488376349,0.6597850507013177
0.0237964488376349,0.6600279312648005
0.0238574653731161,0.6600279312648005
0.0239184819085972,0.6604529722508956
0.0239184819085972,0.661485214645698
0.0239794984440783,0.661485214645698
0.0239794984440783,0.6615459347865688
0.0240405149795594,0.6630639383083369
0.0241015315150405,0.6630639383083369
0.0241015315150405,0.6632460987309491
0.0241625480505216,0.6632460987309491
0.0242235645860028,0.663488979294432
0.0242845811214839,0.6636711397170442
0.0244066141924461,0.6636711397170442
0.0244676307279272,0.6642176209848807
0.0245286472634083,0.664581941830105
0.0246506803343706,0.6650677029570708
0.0248337299408139,0.6663428259153561
0.0248337299408139,0.6665857064788391
0.024894746476295,0.6670107474649342
0.0249557630117761,0.6670107474649342
0.0249557630117761,0.6671929078875463
0.0250167795472573,0.6676179488736413
0.0251388126182195,0.6683465905640901
0.0251998291537006,0.6683465905640901
0.0252608456891817,0.6687109114093145
0.0252608456891817,0.6688930718319267
0.0253828787601439,0.6693181128180218
0.0254438952956251,0.6693181128180218
0.0254438952956251,0.6696824336632461
0.0255049118311062,0.6696824336632461
0.0255659283665873,0.6697431538041169
0.0257489779730306,0.6709575566215313
0.0258710110439929,0.6709575566215313
0.025932027579474,0.6710182767624021
0.0259930441149551,0.6719897990163337
0.0260540606504362,0.6719897990163337
0.0262981267923607,0.6731434816928775
0.0262981267923607,0.673264921974619
0.0263591433278418,0.6742364442285506
0.0264201598633229,0.6745400449329042
0.026481176398804,0.674600765073775
0.0266032094697663,0.674600765073775
0.0266032094697663,0.6751472463416115
0.0266642260052474,0.6752686866233529
0.0267862590762096,0.6760580484546724
0.0269082921471718,0.676604529722509
0.0269082921471718,0.6766652498633797
0.0269693086826529,0.6766652498633797
0.0269693086826529,0.6769081304268626
0.0270303252181341,0.6769081304268626
0.0271523582890963,0.677940372821665
0.0272743913600585,0.677940372821665
0.0274574409665019,0.6787297346529844
0.027518457501983,0.6794583763434331
0.027518457501983,0.6796405367660453
0.0275794740374641,0.6796405367660453
0.0277015071084263,0.6809156597243305
0.0277625236439074,0.6809763798652013
0.0278235401793886,0.6809763798652013
0.0280065897858319,0.6818264618373915
0.0281286228567941,0.6820693424008744
0.0281896393922753,0.6820693424008744
0.0282506559277564,0.6833444653591596
0.0282506559277564,0.6835873459226426
0.0284947220696808,0.6844981480357034
0.0284947220696808,0.6847410285991864
0.0285557386051619,0.6847410285991864
0.0287998047470864,0.6854089501487644
0.0289218378180486,0.6854089501487644
0.0289828543535298,0.685712550853118
0.0289828543535298,0.6865626328253082
0.0290438708890109,0.686805513388791
0.0291659039599731,0.686805513388791
0.0291659039599731,0.687048393952274
0.0292269204954542,0.687048393952274
0.0292269204954542,0.6887485578966543
0.0292879370309353,0.6887485578966543
0.0292879370309353,0.6888699981783958
0.0293489535664164,0.6888699981783958
0.0293489535664164,0.6889914384601372
0.0294709866373787,0.6889914384601372
0.0295320031728598,0.689052158601008
0.0295320031728598,0.6897808002914567
0.0295930197083409,0.6897808002914567
0.0295930197083409,0.690145121136681
0.0297150527793031,0.6902665614184225
0.0297150527793031,0.6905094419819054
0.0297760693147843,0.6905094419819054
0.0297760693147843,0.6912988038132248
0.0298981023857465,0.6917845649401907
0.0301421685276709,0.6918452850810614
0.0302031850631521,0.6919060052219321
0.0302642015986332,0.6920881656445443
0.0302642015986332,0.6924524864897686
0.0305082677405576,0.6937883295889247
0.0305082677405576,0.6942133705750198
0.030691317347001,0.6950027324063391
0.0308133504179632,0.6950634525472099
0.0308743669534443,0.6958528143785293
0.0308743669534443,0.6960349748011415
0.0309353834889254,0.6960349748011415
0.0311794496308499,0.6965207359281074
0.031240466166331,0.6965207359281074
0.0313014827018121,0.6970064970550731
0.0313624992372933,0.6970064970550731
0.0314845323082555,0.6972493776185561
0.0314845323082555,0.6980387394498755
0.0315455488437366,0.6980387394498755
0.0316675819146988,0.6985245005768413
0.0317896149856611,0.698828101281195
0.0318506315211422,0.700163944380351
0.0318506315211422,0.7004068249438339
0.0319116480566233,0.7004068249438339
0.0319116480566233,0.7005889853664461
0.0319726645921044,0.7007104256481875
0.0320336811275855,0.7011354666342826
0.0320946976630666,0.7011354666342826
0.0321557141985478,0.7018033881838606
0.0321557141985478,0.701924828465602
0.03227774726951,0.7031392312830166
0.0323387638049911,0.7031392312830166
0.0323997803404722,0.7031999514238872
0.0324607968759533,0.7036857125508531
0.0326438464823967,0.7038071528325945
0.0326438464823967,0.7039893132552068
0.0327048630178778,0.7039893132552068
0.0327658795533589,0.7049001153682677
0.03282689608884,0.7049001153682677
0.03282689608884,0.7049608355091384
0.0328879126243211,0.7049608355091384
0.0329489291598023,0.7053251563543628
0.0330099456952834,0.7055680369178456
0.0332540118372078,0.7058109174813285
0.033315028372689,0.7061145181856822
0.033315028372689,0.7064788390309066
0.0333760449081701,0.7064788390309066
0.0333760449081701,0.707268200862226
0.0334370614436512,0.707268200862226
0.0334980779791323,0.707936122411804
0.0336201110500945,0.7083611633978991
0.0336811275855756,0.7089683648066063
0.0337421441210568,0.7089683648066063
0.0337421441210568,0.7090290849474771
0.0339251937275001,0.7098791669196672
0.0339862102629812,0.7101827676240209
0.0341692598694246,0.7107292488918574
0.0342302764049057,0.7107292488918574
0.0342302764049057,0.7107899690327282
0.0344743425468301,0.7109114093144696
0.0345353590823113,0.7110935697370818
0.0345353590823113,0.7112757301596939
0.0347184086887546,0.7112757301596939
0.0347184086887546,0.7120043718501426
0.0348404417597168,0.7120650919910134
0.034901458295198,0.7124901329771085
0.0349624748306791,0.7124901329771085
0.0349624748306791,0.7125508531179793
0.0350234913661602,0.7125508531179793
0.0350234913661602,0.7126722933997207
0.0350845079016413,0.7126722933997207
0.0350845079016413,0.7128544538223329
0.0352675575080846,0.7129151739632036
0.0353285740435658,0.7133402149492987
0.0353895905790469,0.7133402149492987
0.0353895905790469,0.7136438156536523
0.035450607114528,0.7136438156536523
0.035450607114528,0.7138866962171352
0.0355116236500091,0.7138866962171352
0.0355726401854902,0.713947416358006
0.0355726401854902,0.7147974983301961
0.0356946732564525,0.7147974983301961
0.0356946732564525,0.7151618191754204
0.0358167063274147,0.7151618191754204
0.0358167063274147,0.7154654198797741
0.0358777228628958,0.7161333414293521
0.0359387393983769,0.7161333414293521
0.035999755933858,0.7162547817110936
0.0361217890048203,0.7177727852328617
0.0363658551467447,0.7180156657963447
0.0363658551467447,0.7188050276276641
0.0365489047531881,0.7188050276276641
0.0365489047531881,0.7190479081911471
0.0366099212886692,0.7190479081911471
0.0367929708951125,0.7196551095998542
0.0367929708951125,0.7200194304450787
0.0369760205015559,0.7201408707268201
0.037037037037037,0.7203230311494323
0.037037037037037,0.720626631853786
0.0370980535725181,0.720626631853786
0.0370980535725181,0.7206873519946566
0.0371590701079992,0.721051672839881
0.0372200866434803,0.721051672839881
0.0372200866434803,0.7211731131216225
0.0372811031789615,0.7214159936851053
0.037586185856367,0.7216588742485882
0.0376472023918481,0.7218410346712004
0.0377082189273293,0.7220839152346833
0.0377692354628104,0.7220839152346833
0.0378302519982915,0.7231161576294857
0.0378912685337726,0.7234804784747101
0.0379522850692537,0.7234804784747101
0.0380133016047348,0.723723359038193
0.0380133016047348,0.7239055194608052
0.0381963512111782,0.7240269597425466
0.0382573677466593,0.7240876798834174
0.0382573677466593,0.724148400024288
0.0383183842821404,0.7242091201651588
0.0384404173531026,0.7247556014329953
0.0385624504240649,0.7249377618556075
0.038623466959546,0.7249377618556075
0.0388065165659893,0.7253628028417026
0.0388065165659893,0.7254235229825733
0.0388675331014705,0.7254842431234441
0.0389285496369516,0.7255449632643147
0.0389895661724327,0.7260307243912806
0.0391115992433949,0.726395045236505
0.039172615778876,0.7265164855182464
0.0392336323143571,0.7265164855182464
0.0392336323143571,0.7265772056591171
0.0392946488498383,0.7267593660817293
0.0393556653853194,0.7267593660817293
0.0393556653853194,0.727062966786083
0.0397217645982061,0.7283380897443682
0.0399658307401305,0.7291881717165584
0.0400268472756116,0.7293096119982998
0.0400268472756116,0.7296132127026534
0.0400878638110928,0.7296132127026534
0.0400878638110928,0.7311312162244217
0.0403319299530172,0.7311919363652923
0.0403929464884983,0.731495537069646
0.0403929464884983,0.7317384176331289
0.0404539630239795,0.7319812981966118
0.0405149795594606,0.7319812981966118
0.0405759960949417,0.7321027384783533
0.0405759960949417,0.7322241787600947
0.0406370126304228,0.7327706600279312
0.0406980291659039,0.7327706600279312
0.0406980291659039,0.7330742607322849
0.040759045701385,0.7331349808731557
0.0409420953078284,0.7331349808731557
0.0409420953078284,0.7335600218592507
0.0410031118433095,0.7336814621409922
0.0410641283787906,0.7339850628453458
0.0411251449142717,0.7339850628453458
0.0411861614497528,0.734167223267958
0.0411861614497528,0.7345315441131823
0.0413692110561962,0.7347744246766652
0.0415522606626395,0.734835144817536
0.0416742937336018,0.7350780253810189
0.0416742937336018,0.7351387455218896
0.041796326804564,0.7353816260853725
0.041796326804564,0.7354423462262433
0.0418573433400451,0.7354423462262433
0.0419183598755262,0.7355030663671139
0.0419183598755262,0.7356245066488555
0.0419793764110073,0.7356245066488555
0.0419793764110073,0.7358066670714676
0.0421014094819696,0.7358066670714676
0.0422234425529318,0.736170987916692
0.0422234425529318,0.7365353087619163
0.0422844590884129,0.7365960289027871
0.0424064921593751,0.7366567490436577
0.0424064921593751,0.7369603497480114
0.0424675086948563,0.7370210698888822
0.0425285252303374,0.7371425101706236
0.0425895417658185,0.737263950452365
0.0427115748367807,0.7373246705932358
0.042833607907743,0.7374461108749772
0.042833607907743,0.7376282712975895
0.0429556409787052,0.7376282712975895
0.0430166575141863,0.7379925921428138
0.0431386905851485,0.7379925921428138
0.0431386905851485,0.7382354727062966
0.0431997071206296,0.7382354727062966
0.0432607236561108,0.7384783532697796
0.0433217401915919,0.7385997935515211
0.0433217401915919,0.7387212338332625
0.043382756727073,0.7387819539741333
0.0434437732625541,0.7387819539741333
0.0438708890109219,0.739267715101099
0.0439929220818841,0.7396927560871941
0.0441759716883275,0.7402999574959014
0.0442369882238086,0.7402999574959014
0.0442369882238086,0.7406642783411258
0.0443590212947708,0.7406642783411258
0.0444810543657331,0.7410285991863501
0.0445420709012142,0.741939401299411
0.0447251205076575,0.7421215617220231
0.0449081701141009,0.7424251624263768
0.044969186649582,0.7424251624263768
0.0450912197205442,0.7424858825672476
0.0450912197205442,0.7427894832716012
0.0451522362560253,0.7427894832716012
0.0451522362560253,0.743943165948145
0.0452742693269876,0.743943165948145
0.0452742693269876,0.7441253263707572
0.0454573189334309,0.7441253263707572
0.0454573189334309,0.7442467666524987
0.045518335468912,0.7442467666524987
0.0455793520043931,0.7447932479203352
0.0456403685398743,0.7447932479203352
0.0457624016108365,0.745279009047301
0.0458844346817987,0.745279009047301
0.046006467752761,0.7455826097516546
0.0461895173592043,0.7464934118647155
0.0463725669656476,0.7465541320055863
0.0464335835011288,0.7465541320055863
0.0464335835011288,0.7469791729916814
0.046555616572091,0.7471613334142935
0.046555616572091,0.7472220535551642
0.0466776496430532,0.7472220535551642
0.0466776496430532,0.7473434938369057
0.0467996827140154,0.7475863744003886
0.0468606992494966,0.7477685348230008
0.0469217157849777,0.7477685348230008
0.0469827323204588,0.7478899751047422
0.0469827323204588,0.7481935758090958
0.047104765391421,0.7482542959499666
0.0471657819269021,0.748375736231708
0.0472878149978644,0.7488007772178031
0.0474708646043077,0.749286538344769
0.0474708646043077,0.7497722994717347
0.0475318811397888,0.7497722994717347
0.0475318811397888,0.7498330196126055
0.0477149307462322,0.7498330196126055
0.0477759472817133,0.7500759001760884
0.0477759472817133,0.7504402210213128
0.0478369638171944,0.7504402210213128
0.0479589968881566,0.7507438217256664
0.0479589968881566,0.7513510231343736
0.0481420464946,0.7518367842613395
0.0482030630300811,0.7518367842613395
0.0483250961010433,0.7523225453883053
0.0484471291720056,0.7525047058109174
0.0484471291720056,0.7526868662335297
0.0485081457074867,0.7526868662335297
0.0485081457074867,0.7529904669378833
0.0485691622429678,0.7530511870787541
0.0487522118494111,0.7532940676422369
0.0487522118494111,0.7538405489100735
0.0488132283848923,0.7538405489100735
0.0488132283848923,0.7539012690509442
0.0488742449203734,0.7539012690509442
0.0488742449203734,0.7540834294735563
0.0489962779913356,0.7540834294735563
0.0490572945268167,0.75438703017791
0.0491183110622978,0.7544477503187808
0.0492403441332601,0.754629910741393
0.0492403441332601,0.7546906308822636
0.0493013606687412,0.7546906308822636
0.0493013606687412,0.7549942315866173
0.0493623772042223,0.7549942315866173
0.0493623772042223,0.755054951727488
0.0494844102751845,0.755054951727488
0.0496064433461468,0.7560871941222904
0.0497894929525901,0.7561479142631611
0.0498505094880712,0.7566943955309976
0.0499115260235523,0.7566943955309976
0.0499115260235523,0.7567551156718684
0.0500335590945146,0.756815835812739
0.0501555921654768,0.756815835812739
0.0505216913783635,0.7571801566579635
0.0505827079138446,0.7571801566579635
0.0506437244493257,0.7579087983484122
0.0507047409848068,0.7579087983484122
0.0507047409848068,0.7579695184892828
0.0508267740557691,0.7582123990527658
0.0508267740557691,0.7587588803206023
0.0508877905912502,0.7587588803206023
0.0508877905912502,0.7588196004614731
0.0511318567331746,0.7588196004614731
0.0511318567331746,0.7588803206023438
0.0513759228750991,0.7590017608840852
0.0513759228750991,0.7594268018701803
0.0514369394105802,0.759730402574534
0.0515589724815424,0.7599732831380169
0.0518030386234669,0.760398324124112
0.0519860882299103,0.7617948873641387
0.0520471047653914,0.7617948873641387
0.0521081213008725,0.7619770477867509
0.0521081213008725,0.7620377679276216
0.0521691378363536,0.7620984880684923
0.0522301543718347,0.7620984880684923
0.0523521874427969,0.7623413686319752
0.0524742205137592,0.7629485700406825
0.0525962535847214,0.7630700103224239
0.0525962535847214,0.7631914506041654
0.0526572701202025,0.7631914506041654
0.0527182866556836,0.7633736110267776
0.0527182866556836,0.7634343311676484
0.0527793031911648,0.7640415325763555
0.0530233693330892,0.764830894407675
0.0530233693330892,0.7648916145485457
0.0530843858685703,0.7648916145485457
0.0530843858685703,0.7650130548302873
0.0532064189395326,0.7650130548302873
0.0532064189395326,0.7652559353937701
0.0533284520104948,0.7652559353937701
0.0533284520104948,0.7656202562389944
0.053450485081457,0.7656202562389944
0.0535115016169381,0.7661667375068311
0.0536945512233815,0.7662274576477017
0.0537555677588626,0.7662274576477017
0.0537555677588626,0.7662881777885725
0.0538165842943437,0.7662881777885725
0.0538165842943437,0.7665917784929261
0.0538776008298248,0.7666524986337968
0.0540606504362682,0.7670168194790212
0.0541216669717493,0.7670168194790212
0.0541216669717493,0.7673204201833749
0.0543047165781926,0.7678669014512114
0.0543657331136738,0.7678669014512114
0.0543657331136738,0.7680490618738236
0.0544267496491549,0.7680490618738236
0.0544267496491549,0.7681097820146943
0.0546097992555982,0.7681097820146943
0.0546097992555982,0.7682312222964357
0.0546708157910793,0.7682312222964357
0.0546708157910793,0.7684133827190479
0.0547318323265604,0.7684741028599187
0.0548538653975227,0.7688991438460138
0.0549148819330038,0.7688991438460138
0.0549148819330038,0.7690205841277552
0.0549758984684849,0.7690205841277552
0.055036915003966,0.7691420244094966
0.0550979315394471,0.7692027445503674
0.0550979315394471,0.7692634646912381
0.0554030142168527,0.769506345254721
0.0555860638232961,0.7698706660999454
0.0556470803587772,0.770174266804299
0.0560131795716639,0.7702349869451697
0.0561352126426261,0.7704171473677819
0.0561352126426261,0.7705385876495233
0.0561962291781072,0.7705385876495233
0.0564402953200317,0.7709029084947477
0.0565623283909939,0.7709636286356184
0.0566843614619561,0.7712065091991014
0.0566843614619561,0.7713279494808428
0.0568063945329184,0.7713279494808428
0.0568063945329184,0.7713886696217135
0.0569894441393617,0.7713886696217135
0.0569894441393617,0.7716922703260671
0.0571724937458051,0.7719958710304208
0.0573555433522484,0.7722994717347744
0.0574165598877295,0.7724209120165159
0.0575996094941729,0.7726637925799987
0.0577216425651351,0.7726637925799987
0.0577216425651351,0.7729673932843524
0.0579046921715784,0.7729673932843524
0.0579657087070596,0.7730888335660939
0.0579657087070596,0.7733317141295768
0.0580877417780218,0.7733317141295768
0.058209774848984,0.7738781953974133
0.058209774848984,0.7739389155382841
0.0582707913844651,0.7740603558200255
0.0583318079199463,0.7740603558200255
0.0584538409909085,0.7744246766652498
0.0585148575263896,0.7748497176513449
0.0586368905973518,0.7748497176513449
0.0586979071328329,0.7753354787783108
0.0586979071328329,0.7753961989191815
0.0587589236683141,0.7753961989191815
0.0588199402037952,0.7754569190600522
0.0588199402037952,0.775517639200923
0.0588809567392763,0.775517639200923
0.0588809567392763,0.7756390794826644
0.0590029898102385,0.7756390794826644
0.0590029898102385,0.7756997996235351
0.0591250228812008,0.7758212399052766
0.0591250228812008,0.7758819600461473
0.0591860394166819,0.7758819600461473
0.0591860394166819,0.7759426801870181
0.059247055952163,0.7760641204687595
0.0593080724876441,0.7761855607505009
0.0594301055586063,0.7765498815957254
0.0596741717005308,0.7765498815957254
0.0597351882360119,0.7767320420183375
0.0599792543779364,0.7768534823000789
0.0600402709134175,0.7768534823000789
0.0600402709134175,0.7770356427226911
0.0601012874488986,0.7770356427226911
0.0601623039843797,0.7770963628635619
0.0601623039843797,0.7772178031453033
0.0602233205198608,0.7775821239905276
0.0602843370553419,0.7775821239905276
0.0604063701263042,0.7777035642722692
0.0604063701263042,0.7777642844131398
0.0604673866617853,0.7778250045540106
0.0605284031972664,0.7778250045540106
0.0605894197327475,0.7781286052583642
0.0607114528037098,0.7781893253992349
0.060833485874672,0.7783107656809763
0.0608945024101531,0.7784929261035886
0.0609555189456342,0.77861436638533
0.0610775520165964,0.7787358066670714
0.0611995850875587,0.778857246948813
0.0611995850875587,0.7792215677940373
0.0613216181585209,0.7792215677940373
0.061382634694002,0.7794037282166495
0.0615046677649643,0.7802538101888397
0.0615656843004454,0.7802538101888397
0.0616267008359265,0.7803145303297103
0.0616267008359265,0.7803752504705811
0.0618097504423698,0.7806788511749347
0.0618097504423698,0.7809217317384176
0.0619317835133321,0.7812253324427713
0.0619317835133321,0.7813467727245127
0.0620538165842943,0.7815289331471249
0.0621758496552565,0.7817718137106078
0.0621758496552565,0.7821361345558322
0.0622978827262188,0.7823182949784443
0.0622978827262188,0.7823790151193151
0.0623588992616999,0.7823790151193151
0.0623588992616999,0.7824397352601858
0.062419915797181,0.7828040561054102
0.0625419488681432,0.7828040561054102
0.0625419488681432,0.7829862165280224
0.0626029654036243,0.7829862165280224
0.0626029654036243,0.7831076568097638
0.0626639819391055,0.7831076568097638
0.0627249984745866,0.7833505373732467
0.0627249984745866,0.7834112575141174
0.0628470315455488,0.7834112575141174
0.0628470315455488,0.7835326977958589
0.062969064616511,0.7835326977958589
0.0632131307584355,0.7837755783593418
0.0632741472939166,0.7840184589228247
0.0633961803648788,0.7843220596271784
0.0635792299713222,0.7846863804724027
0.0636402465068033,0.7846863804724027
0.0637622795777655,0.7847471006132735
0.0637622795777655,0.7850507013176271
0.0638232961132466,0.7850507013176271
0.0638232961132466,0.7851721415993685
0.06400634571969,0.7852328617402392
0.0643724449325767,0.7854150221628514
0.0644944780035389,0.7854757423037222
0.0644944780035389,0.7856579027263343
0.0646165110745011,0.7859007832898173
0.0646775276099823,0.7859007832898173
0.0646775276099823,0.786386544416783
0.0647385441454634,0.786386544416783
0.0647385441454634,0.7866901451211367
0.0647995606809445,0.7866901451211367
0.0648605772164256,0.7867508652620074
0.0648605772164256,0.7869937458254903
0.0649826102873878,0.7869937458254903
0.0649826102873878,0.787297346529844
0.0654097260357556,0.7879045479385512
0.0655317591067179,0.7880259882202927
0.0655317591067179,0.7882081486429049
0.0656537921776801,0.7882081486429049
0.0657148087131612,0.7882688687837756
0.0658368417841235,0.7883295889246463
0.0660809079260479,0.7887546299107414
0.066141924461529,0.7887546299107414
0.0662029409970101,0.7888153500516121
0.0662639575324913,0.7889367903333536
0.0663249740679724,0.7889975104742243
0.0663249740679724,0.7891189507559657
0.0665080236744157,0.7891189507559657
0.0665690402098968,0.7895439917420608
0.0665690402098968,0.789726152164673
0.066630056745378,0.7898475924464144
0.0668741228873024,0.7900297528690267
0.0674232717066325,0.7904547938551217
0.0674232717066325,0.7905762341368632
0.0676063213130758,0.7905762341368632
0.0676673378485569,0.7907583945594754
0.0677893709195191,0.791061995263829
0.0680334370614436,0.791061995263829
0.0680944535969247,0.7911834355455705
0.0681554701324058,0.7914870362499241
0.0681554701324058,0.7916691966725363
0.0682775032033681,0.7917906369542778
0.0684605528098114,0.79197279737689
0.0685215693452925,0.7920335175177606
0.0685825858807736,0.7920335175177606
0.068765635487217,0.7925799987855972
0.068765635487217,0.7927014390673386
0.0689486850936603,0.7927014390673386
0.0689486850936603,0.7931872001943044
0.0690097016291415,0.7933086404760459
0.0691927512355848,0.7933693606169167
0.0691927512355848,0.7934300807577873
0.0695588504484715,0.7935515210395289
0.0696808835194337,0.7937944016030117
0.0698639331258771,0.7942801627299775
0.0699249496613582,0.7942801627299775
0.0699249496613582,0.794401603011719
0.0700469827323204,0.7944623231525897
0.0700469827323204,0.7947052037160727
0.0701079992678015,0.7947052037160727
0.0701079992678015,0.7947659238569433
0.0702910488742449,0.7947659238569433
0.0702910488742449,0.7949480842795555
0.0704130819452071,0.7950088044204262
0.0704740984806882,0.7950088044204262
0.0704740984806882,0.7952516849839092
0.0705351150161693,0.7956767259700043
0.0705961315516505,0.7956767259700043
0.0705961315516505,0.7957374461108749
0.070901214229056,0.7967696885056773
0.0709622307645371,0.7967696885056773
0.0710842638354994,0.7968911287874187
0.0711452803709805,0.7970125690691603
0.0712062969064616,0.7970125690691603
0.0712673134419427,0.7972554496326432
0.0714503630483861,0.797498330196126
0.0715113795838672,0.7978019309004797
0.0715723961193483,0.7978019309004797
0.0721825614741595,0.7983484121683162
0.0721825614741595,0.798409132309187
0.0722435780096406,0.7984698524500576
0.0724266276160839,0.7985912927317992
0.0725486606870461,0.7987127330135406
0.0726096772225273,0.7990163337178943
0.0726706937580084,0.7990163337178943
0.0726706937580084,0.7991377739996357
0.0727927268289706,0.7991984941405064
0.072975776435414,0.7994413747039893
0.072975776435414,0.79950209484486
0.0730367929708951,0.79950209484486
0.0730978095063762,0.7998056955492137
0.0733418756483006,0.8004736170987917
0.0734028921837818,0.8005343372396624
0.0736469583257062,0.8007772178031453
0.0737079748611873,0.8008986580848868
0.0737079748611873,0.8009593782257575
0.0737689913966685,0.8009593782257575
0.0739520410031118,0.8012629789301111
0.0740130575385929,0.8016272997753355
0.0740130575385929,0.8016880199162062
0.0741961071450363,0.8019916206205598
0.0741961071450363,0.8021130609023013
0.0743181402159985,0.8021130609023013
0.0744401732869607,0.8027202623110086
0.0744401732869607,0.8027809824518793
0.0745011898224418,0.8029024227336208
0.074562206357923,0.8029024227336208
0.0746232228934041,0.8029631428744914
0.0746232228934041,0.8030238630153622
0.0747452559643663,0.8030238630153622
0.0748062724998474,0.8031453032971037
0.0748672890353285,0.8036310644240695
0.0749893221062908,0.8036917845649402
0.0750503386417719,0.8038132248466816
0.075111355177253,0.8038132248466816
0.075111355177253,0.8038739449875524
0.0752333882482152,0.804177545691906
0.0752944047836963,0.804177545691906
0.0752944047836963,0.8043597061145182
0.0753554213191775,0.8043597061145182
0.0753554213191775,0.8044811463962597
0.0755994874611019,0.8045418665371303
0.0757215205320641,0.804845467241484
0.0757825370675453,0.8049669075232254
0.0760266032094697,0.805513388791062
0.0760876197449508,0.8056348290728035
0.0763316858868753,0.8058169894954156
0.0763927024223564,0.8058169894954156
0.0764537189578375,0.8059384297771571
0.0764537189578375,0.8060598700588986
0.0765147354933186,0.8060598700588986
0.076697785099762,0.8064241909041229
0.0768198181707242,0.8065456311858643
0.0768808347062053,0.8065456311858643
0.0769418512416865,0.8070313923128302
0.0770638843126487,0.8070313923128302
0.0773079504545731,0.807274272876313
0.0775520165964976,0.8076385937215375
0.0776740496674598,0.8076385937215375
0.0777960827384221,0.8078207541441497
0.0780401488803465,0.8084279555528568
0.0780401488803465,0.8086101159754691
0.0781011654158276,0.8086101159754691
0.0787723473061199,0.8088529965389519
0.0789553969125633,0.8090351569615641
0.0790164134480444,0.8090351569615641
0.0790774299835255,0.8090958771024349
0.0790774299835255,0.8091565972433056
0.0792604795899688,0.8092173173841763
0.07932149612545,0.8092173173841763
0.0794435291964122,0.8095816382294007
0.0794435291964122,0.8097030785111421
0.0795045457318933,0.8097030785111421
0.0795045457318933,0.8098852389337543
0.0795655622673744,0.8098852389337543
0.0796875953383366,0.810188839638108
0.0797486118738178,0.810188839638108
0.0799316614802611,0.8104924403424616
0.0799926780157422,0.8105531604833324
0.0801757276221856,0.8105531604833324
0.08041979376411,0.8110996417511689
0.0805418268350723,0.8110996417511689
0.0805418268350723,0.8111603618920395
0.0807858929769967,0.8113425223146518
0.0812130087253645,0.8117675633007468
0.0812740252608456,0.8118282834416176
0.0812740252608456,0.8118890035824883
0.0813960583318079,0.8120104438642297
0.081457074867289,0.8120104438642297
0.081457074867289,0.8120711640051005
0.0815791079382512,0.8121318841459713
0.0818231740801757,0.8124354848503249
0.0818841906156568,0.8125569251320663
0.082006223686619,0.8125569251320663
0.0820672402221001,0.8130426862590321
0.0821282567575813,0.8130426862590321
0.0822502898285435,0.8131034063999029
0.0823113063640246,0.8131641265407735
0.0823723228995057,0.8133462869633857
0.0826774055769113,0.8134677272451272
0.0827384221123924,0.8138320480903516
0.0827994386478735,0.8138320480903516
0.0827994386478735,0.813953488372093
0.0834096040026847,0.8140142085129638
0.0834706205381658,0.8142570890764467
0.0835316370736469,0.8144999696399295
0.0837146866800903,0.8145606897808003
0.0837146866800903,0.814621409921671
0.0838367197510525,0.814621409921671
0.084080785892977,0.814864290485154
0.0841418024284581,0.814864290485154
0.0841418024284581,0.8150464509077661
0.0845689181768259,0.8150464509077661
0.084629934712307,0.8151071710486368
0.084629934712307,0.815289331471249
0.0846909512477881,0.815289331471249
0.0848129843187503,0.8154107717529905
0.0850570504606748,0.8158358127390856
0.0850570504606748,0.815957253020827
0.085179083531637,0.815957253020827
0.085179083531637,0.8161394134434392
0.0852401000671181,0.8161394134434392
0.0853011166025993,0.8162001335843099
0.0853011166025993,0.816625174570405
0.0857892488864482,0.8168073349930172
0.0857892488864482,0.8168680551338879
0.0858502654219293,0.8168680551338879
0.0862773811702971,0.8169287752747586
0.0867044969186649,0.8171109356973708
0.0867044969186649,0.8171716558382416
0.086765513454146,0.8171716558382416
0.0868875465251083,0.8174752565425952
0.087253645737995,0.8177181371060781
0.0873146622734761,0.8177181371060781
0.0873146622734761,0.8177788572469488
0.0874366953444383,0.8177788572469488
0.0875587284154005,0.8185074989373975
0.0875587284154005,0.8186896593600097
0.0876807614863628,0.8187503795008805
0.087802794557325,0.8188718197826219
0.0881688937702117,0.8196004614730706
0.0882909268411739,0.8196611816139413
0.088351943376655,0.8198433420365535
0.0884739764476173,0.8198433420365535
0.0885960095185795,0.8201469427409072
0.0885960095185795,0.8204505434452608
0.0886570260540606,0.8206934240087437
0.0887180425895417,0.8206934240087437
0.0889010921959851,0.8207541441496145
0.0890841418024284,0.8209970247130973
0.0891451583379095,0.8209970247130973
0.0891451583379095,0.8210577448539681
0.089389224479834,0.8211791851357095
0.0894502410153151,0.8216649462626753
0.0896943071572396,0.8219078268261583
0.0898773567636829,0.8222114275305119
0.089938373299164,0.8222114275305119
0.0899993898346451,0.8222721476713826
0.0899993898346451,0.8223328678122533
0.0901214229056074,0.8225150282348656
0.0901214229056074,0.822636468516607
0.0901824394410885,0.822636468516607
0.0901824394410885,0.8226971886574777
0.0902434559765696,0.8227579087983484
0.0903044725120507,0.8227579087983484
0.0905485386539752,0.8231222296435727
0.0905485386539752,0.8231829497844435
0.0906095551894563,0.8232436699253143
0.0906705717249374,0.8232436699253143
0.0906705717249374,0.8233043900661849
0.0907926047958996,0.8233651102070557
0.0908536213313808,0.8233651102070557
0.0908536213313808,0.8234258303479264
0.0909146378668619,0.8234258303479264
0.090975654402343,0.8236687109114094
0.0910366709378241,0.82372943105228
0.0912197205442675,0.8238508713340215
0.0914027701507108,0.8238508713340215
0.0914637866861919,0.8239115914748922
0.0914637866861919,0.8240937518975044
0.092012935505522,0.8242759123201165
0.092012935505522,0.8245187928835995
0.0921959851119653,0.8245187928835995
0.0923790347184086,0.8247009533062116
0.0923790347184086,0.8247616734470824
0.092562084324852,0.8248223935879532
0.092562084324852,0.8249438338696946
0.0926231008603331,0.8251867144331775
0.0926841173958142,0.8251867144331775
0.0926841173958142,0.8253081547149189
0.0929281835377387,0.8256117554192726
0.0930502166087009,0.8257939158418848
0.0930502166087009,0.8260975165462384
0.093111233144182,0.8260975165462384
0.093111233144182,0.8261582366871091
0.0932332662151443,0.8262796769688505
0.0932942827506254,0.8262796769688505
0.0934163158215876,0.8265832776732042
0.0934773323570687,0.8265832776732042
0.0934773323570687,0.8267047179549456
0.0939044481054365,0.8268868783775578
0.0939044481054365,0.8269475985184286
0.0940874977118799,0.82706903880017
0.0942095307828421,0.82706903880017
0.0942095307828421,0.8271904790819115
0.0942705473183232,0.8271904790819115
0.0943925803892855,0.8272511992227822
0.0943925803892855,0.8273119193636529
0.0945146134602477,0.8273119193636529
0.0945146134602477,0.8274333596453943
0.0945756299957288,0.8274333596453943
0.0945756299957288,0.8274940797862651
0.0946366465312099,0.8275547999271359
0.0948196961376533,0.8275547999271359
0.0948807126731344,0.827736960349748
0.0949417292086155,0.8280405610541016
0.0953078284215022,0.8282227214767138
0.0957959607053511,0.8285870423219381
0.0957959607053511,0.8287084826036797
0.0958569772408322,0.8287084826036797
0.0959790103117945,0.8288906430262918
0.0961620599182378,0.829072803448904
0.0961620599182378,0.8291335235897748
0.0965281591311245,0.8296192847167405
0.0966501922020867,0.829740724998482
0.0967722252730489,0.8298014451393527
0.0968332418085301,0.8299228854210942
0.0968942583440112,0.8299228854210942
0.0968942583440112,0.8299836055619649
0.0971383244859356,0.8300443257028356
0.0971383244859356,0.830165765984577
0.097321374092379,0.8303479264071892
0.0976264567697846,0.8305908069706722
0.0976264567697846,0.8306515271115429
0.0978095063762279,0.8308336875341551
0.097870522911709,0.8308944076750258
0.0979925559826713,0.8309551278158965
0.0980535725181524,0.8309551278158965
0.0980535725181524,0.831076568097638
0.0981756055891146,0.8312587285202502
0.0986637378729635,0.8313194486611208
0.0986637378729635,0.8313801688019916
0.0987247544084446,0.8313801688019916
0.0987247544084446,0.831501609083733
0.0987857709439258,0.831501609083733
0.0987857709439258,0.831744489647216
0.0991518701568125,0.8322302507741818
0.0993349197632558,0.8322302507741818
0.0993349197632558,0.832412411196794
0.0995789859051803,0.8324731313376647
0.0997620355116236,0.8324731313376647
0.1000671181890292,0.8325945716194062
0.1000671181890292,0.8326552917602769
0.1002501677954725,0.8326552917602769
0.1002501677954725,0.8327160119011476
0.1003111843309536,0.8327767320420183
0.1003722008664348,0.8327767320420183
0.1006162670083592,0.8328374521828891
0.1006162670083592,0.8328981723237598
0.1007383000793215,0.8330803327463719
0.1007993166148026,0.8332624931689842
0.1007993166148026,0.8333839334507256
0.1008603331502837,0.8333839334507256
0.1008603331502837,0.833505373732467
0.1009823662212459,0.833505373732467
0.1011043992922081,0.8336268140142085
0.1012874488986515,0.83374825429595
0.1013484654341326,0.83374825429595
0.1013484654341326,0.8338089744368207
0.1014094819696137,0.8338696945776914
0.1017755811825004,0.8339911348594329
0.1018976142534626,0.8342340154229158
0.1018976142534626,0.8343554557046572
0.1020196473244249,0.8343554557046572
0.1020196473244249,0.834416175845528
0.102080663859906,0.834416175845528
0.1021416803953871,0.8345376161272694
0.1023857465373116,0.8345983362681402
0.1023857465373116,0.8349019369724938
0.1025077796082738,0.8349019369724938
0.102629812679236,0.8350233772542353
0.1026908292147171,0.8350840973951059
0.1027518457501983,0.8352055376768475
0.1027518457501983,0.8352662578177181
0.1028128622856794,0.8353269779585889
0.1028738788211605,0.8356305786629425
0.1029348953566416,0.8358127390855546
0.1030569284276038,0.8359948995081669
0.1031789614985661,0.8360556196490376
0.1033009945695283,0.8361163397899083
0.1035450607114528,0.8362985002125205
0.1037281103178961,0.8364199404942619
0.1037891268533772,0.8366021009168741
0.1038501433888583,0.8367235411986156
0.1039721764598206,0.8369057016212278
0.1039721764598206,0.8369664217620985
0.1040942095307828,0.8369664217620985
0.104216242601745,0.8374521828890643
0.1042772591372261,0.8374521828890643
0.1043382756727073,0.837512903029935
0.1043992922081884,0.8375736231708057
0.1044603087436695,0.8376343433116765
0.1044603087436695,0.8376950634525472
0.1045213252791506,0.837755783593418
0.1046433583501128,0.8379379440160302
0.1047653914210751,0.8380593842977716
0.1050094575629995,0.838180824579513
0.1051925071694429,0.8382415447203837
0.1054975898468485,0.8383022648612545
0.1056806394532918,0.8384844252838667
0.1058636890597351,0.8385451454247373
0.1058636890597351,0.8387273058473496
0.1059857221306974,0.838848746129091
0.1062908048081029,0.8389701864108324
0.1064128378790652,0.839091626692574
0.1065958874855085,0.8391523468334446
0.1069619866983952,0.8392737871151861
0.1069619866983952,0.8393345072560568
0.1074501189822441,0.8393952273969275
0.1074501189822441,0.8395166676786691
0.1075111355177253,0.8395166676786691
0.1076941851241686,0.8398809885238934
0.1078772347306119,0.8399417086647641
0.1078772347306119,0.8400024288056348
0.1085484166209042,0.8404881899326007
0.1087924827628287,0.8405489100734713
0.1088534992983098,0.8406096302143421
0.1088534992983098,0.8406703503552129
0.1089145158337909,0.8407310704960835
0.108975532369272,0.8407310704960835
0.108975532369272,0.8407917906369543
0.1090365489047531,0.8407917906369543
0.1090365489047531,0.8413382719047908
0.1092806150466776,0.841520432327403
0.1093416315821587,0.8415811524682737
0.1094636646531209,0.8415811524682737
0.1094636646531209,0.8416418726091445
0.1096467142595643,0.8416418726091445
0.1097077307950454,0.8417633128908859
0.1097687473305265,0.8417633128908859
0.1097687473305265,0.8418240330317567
0.1098907804014888,0.8418847531726273
0.1101348465434132,0.8418847531726273
0.1103789126853377,0.8420669135952396
0.1103789126853377,0.8421276337361102
0.1106839953627433,0.8423705142995932
0.1106839953627433,0.8424919545813346
0.1109280615046677,0.8426133948630761
0.1112331441820733,0.8426133948630761
0.1112331441820733,0.8426741150039468
0.1112941607175544,0.8427348351448175
0.1113551772530355,0.8429777157083005
0.1115382268594789,0.8430384358491712
0.1115382268594789,0.8430991559900419
0.1116602599304411,0.8430991559900419
0.1116602599304411,0.8431598761309126
0.1117822930014033,0.8431598761309126
0.1118433095368845,0.843281316412654
0.1124534748916956,0.8437670775396199
0.1124534748916956,0.8438885178213613
0.1126365244981389,0.8438885178213613
0.1128805906400634,0.8443135588074564
0.113185673317469,0.8444957192300686
0.1134297394593935,0.8444957192300686
0.1136738056013179,0.8446778796526808
0.1138568552077613,0.844860040075293
0.1140399048142046,0.8449207602161637
0.1140399048142046,0.8449814803570345
0.1145280370980535,0.8452850810613881
0.1150771859173836,0.8455886817657416
0.1155043016657514,0.8457101220474832
0.1155043016657514,0.8459530026109661
0.1155653182012325,0.8459530026109661
0.1155653182012325,0.8460137227518368
0.1157483678076758,0.8461958831744489
0.1158093843431569,0.8462566033153197
0.1158093843431569,0.8463173234561904
0.1158704008786381,0.8463173234561904
0.1159314174141192,0.8464387637379319
0.1160534504850814,0.846620924160544
0.1164195496979681,0.8469245248648977
0.116907681981817,0.8477746068370878
0.116907681981817,0.8479567672597
0.1170297150527793,0.8479567672597
0.1170297150527793,0.8480782075414415
0.1170907315882604,0.8481389276823122
0.1173347977301848,0.8481996478231829
0.1175788638721093,0.8481996478231829
0.1175788638721093,0.8482603679640537
0.1176398804075904,0.8483210881049243
0.1178229300140338,0.8484425283866659
0.1181280126914393,0.8485639686684073
0.1182500457624016,0.8486854089501488
0.1182500457624016,0.8488068492318902
0.1183110622978827,0.8489282895136316
0.1187991945817316,0.8489282895136316
0.1190432607236561,0.8491711700771146
0.1194703764720239,0.8496569312040804
0.1195924095429861,0.8497783714858218
0.1198364756849106,0.8497783714858218
0.1198364756849106,0.8498390916266926
0.120080541826835,0.8498390916266926
0.120080541826835,0.8498998117675634
0.1205076575752028,0.8500819721901754
0.1206907071816462,0.8501426923310462
0.1206907071816462,0.8503248527536584
0.1207517237171273,0.8503248527536584
0.1207517237171273,0.8503855728945291
0.1208127402526084,0.8503855728945291
0.1208127402526084,0.8504462930353999
0.1208737567880895,0.8504462930353999
0.1209957898590518,0.850628453458012
0.1209957898590518,0.8506891735988827
0.1210568063945329,0.8506891735988827
0.1210568063945329,0.8507498937397535
0.1211788394654951,0.8507498937397535
0.1211788394654951,0.850871334021495
0.1212398560009762,0.8509927743032364
0.1214839221429007,0.8510534944441072
0.1216059552138629,0.8511142145849778
0.121666971749344,0.8512356548667193
0.1217890048203063,0.85129637500759
0.1217890048203063,0.8514178152893315
0.1225212032460797,0.851964296557168
0.1226432363170419,0.8521464569797802
0.1227652693880041,0.8521464569797802
0.1228262859234852,0.8523893375432631
0.1231923851363719,0.8525107778250045
0.1233754347428153,0.852632218106746
0.1233754347428153,0.8527536583884875
0.1234364512782964,0.8527536583884875
0.1238635670266642,0.8529358188110996
0.1238635670266642,0.8529965389519704
0.1239856000976264,0.8529965389519704
0.1239856000976264,0.8531786993745826
0.1241076331685887,0.8531786993745826
0.1242296662395509,0.8532394195154532
0.1243516993105131,0.8533608597971948
0.1243516993105131,0.8534215799380654
0.1244127158459942,0.8534215799380654
0.1246567819879187,0.8535430202198069
0.1247177985233998,0.8536644605015483
0.125327963878211,0.8540287813467727
0.1254499969491732,0.8540895014876434
0.1255110134846543,0.8545145424737386
0.1255720300201354,0.85463598275548
0.1258160961620599,0.8548788633189629
0.1259991457685032,0.8548788633189629
0.1259991457685032,0.8549395834598337
0.1262432119104277,0.8550003036007043
0.1263042284459088,0.8551217438824458
0.126426261516871,0.8551217438824458
0.1265482945878333,0.8551824640233165
0.1269754103362011,0.855303904305058
0.1269754103362011,0.8554253445867994
0.1272194764781255,0.8554253445867994
0.1272194764781255,0.8554860647276702
0.1272804930136067,0.8554860647276702
0.1272804930136067,0.8555467848685409
0.1274025260845689,0.8555467848685409
0.1274025260845689,0.8556682251502824
0.12746354262005,0.8557289452911531
0.1277076087619744,0.8557289452911531
0.1277076087619744,0.8559111057137653
0.1277686252974556,0.8559111057137653
0.1282567575813045,0.8564575869816018
0.1283177741167856,0.8564575869816018
0.1283177741167856,0.8565183071224726
0.1283787906522667,0.8565790272633432
0.128500823723229,0.8565790272633432
0.128500823723229,0.8567004675450847
0.1285618402587101,0.8567611876859554
0.1286838733296723,0.8570647883903091
0.1291720056135212,0.8571255085311797
0.1291720056135212,0.8571862286720505
0.1293550552199646,0.857307668953792
0.1294770882909268,0.8573683890946627
0.1294770882909268,0.8574898293764042
0.1297821709683324,0.8576112696581456
0.1299042040392946,0.8577934300807578
0.130087253645738,0.8581577509259821
0.1305143693941058,0.8583399113485943
0.1306974190005491,0.8584613516303358
0.1308194520715113,0.8585220717712065
0.1308194520715113,0.8585827919120772
0.1313075843553603,0.8585827919120772
0.1313075843553603,0.858643512052948
0.1314906339618036,0.858643512052948
0.1314906339618036,0.8587042321938186
0.1316126670327659,0.8587649523346894
0.131673683568247,0.8587649523346894
0.131673683568247,0.8588863926164308
0.1317347001037281,0.8588863926164308
0.1318567331746903,0.8590078328981723
0.1319177497101714,0.8593114336025259
0.1319787662456525,0.8593114336025259
0.1328329977423882,0.8596150343068796
0.1328329977423882,0.8597971947294918
0.1329550308133504,0.8598579148703624
0.1331380804197937,0.8599186350112332
0.1331380804197937,0.859979355152104
0.1334431630971993,0.859979355152104
0.1334431630971993,0.8601007954338454
0.1336262127036427,0.8601615155747161
0.1339312953810482,0.8605865565608112
0.1346634938068216,0.8607687169834234
0.1350295930197083,0.8608901572651648
0.1358838245164439,0.8611330378286478
0.1358838245164439,0.8612544781103892
0.1360058575874062,0.8612544781103892
0.1361278906583684,0.8614366385330013
0.1364939898712551,0.8614973586738721
0.1366160229422173,0.8616187989556136
0.1366160229422173,0.8616795190964843
0.1367380560131795,0.8618009593782258
0.1368600890841418,0.8618009593782258
0.1368600890841418,0.8619223996599672
0.136982122155104,0.8619223996599672
0.1372261882970284,0.8621045600825794
0.1373482213679907,0.8621045600825794
0.1373482213679907,0.8621652802234501
0.1376533040453963,0.8621652802234501
0.1377143205808774,0.8622260003643208
0.1378363536518396,0.8625296010686745
0.138568552077613,0.8627117614912867
0.1388736347550186,0.8629546420547696
0.1388736347550186,0.8630153621956403
0.1392397339679053,0.8631975226182524
0.1394838001098297,0.8633189628999939
0.1395448166453108,0.8633796830408647
0.1396668497162731,0.8636225636043475
0.1397888827872353,0.8636225636043475
0.1397888827872353,0.8636832837452183
0.1400939654646409,0.8636832837452183
0.1400939654646409,0.863744003886089
0.1412532796387821,0.8642297650130548
0.1415583623161876,0.8642904851539256
0.1416193788516688,0.8642904851539256
0.141741411922631,0.8643512052947963
0.141741411922631,0.864411925435667
0.142290560741961,0.8647762462808913
0.1425346268838855,0.8647762462808913
0.1425346268838855,0.8648369664217621
0.14277869302581,0.8649584067035035
0.1429007260967722,0.8650191268443743
0.1429617426322533,0.8650191268443743
0.1429617426322533,0.865079846985245
0.1431447922386967,0.865079846985245
0.1435719079870644,0.8651405671261158
0.1435719079870644,0.8652012872669864
0.1436329245225456,0.8652012872669864
0.1436329245225456,0.8652620074078572
0.1437549575935078,0.865322727548728
0.1437549575935078,0.8655048879713401
0.1439380071999511,0.8655048879713401
0.1441210568063945,0.865747768534823
0.144365122948319,0.8660513692391766
0.1447922386966868,0.8661728095209181
0.1447922386966868,0.8662335296617888
0.1448532552321679,0.8662335296617888
0.144914271767649,0.8663549699435302
0.1449752883031301,0.8664764102252718
0.1449752883031301,0.8665371303661424
0.1451583379095735,0.8666585706478839
0.1452193544450546,0.8666585706478839
0.1452193544450546,0.8667192907887546
0.1452803709805357,0.8668407310704961
0.1458295197998657,0.8669014512113669
0.1461346024772713,0.8669014512113669
0.1461346024772713,0.8669621713522375
0.1464396851546769,0.8670228914931083
0.1466837512966013,0.867083611633979
0.1466837512966013,0.8673872123383326
0.1467447678320824,0.867508652620074
0.1468057843675636,0.8675693727609448
0.1469888339740069,0.8675693727609448
0.1474769662578559,0.8676300929018156
0.1477210323997803,0.8676908130426862
0.1477210323997803,0.8678729734652985
0.1477820489352614,0.8679944137470399
0.1478430654707425,0.8679944137470399
0.1480261150771859,0.8680551338879107
0.148087131612667,0.8681765741696521
0.1482701812191103,0.8681765741696521
0.1482701812191103,0.8682980144513935
0.1484532308255537,0.8685408950148764
0.1486972969674782,0.8685408950148764
0.1493074623222893,0.8688444957192301
0.1493684788577704,0.8688444957192301
0.1501006772835438,0.8691480964235837
0.1502837268899871,0.8693302568461959
0.1505277930319116,0.8695731374096788
0.1509549087802794,0.8696338575505496
0.1514430410641283,0.869755297832291
0.1514430410641283,0.8698160179731617
0.1515650741350906,0.8698160179731617
0.1520532064189395,0.8699981783957739
0.152297272560864,0.8700588985366446
0.1523582890963451,0.8700588985366446
0.1525413387027884,0.8701803388183861
0.1527243883092318,0.8702410589592567
0.1527854048447129,0.8702410589592567
0.1529684544511562,0.870423219381869
0.1529684544511562,0.8705446596636104
0.1536396363414485,0.8706660999453518
0.1536396363414485,0.8707268200862226
0.1539447190188541,0.8707875402270934
0.1540667520898163,0.870848260367964
0.1542498016962596,0.8709697006497055
0.1543718347672219,0.8709697006497055
0.1543718347672219,0.8710911409314469
0.1547379339801086,0.8711518610723177
0.1551650497284764,0.8712125812131885
0.1553480993349197,0.8712733013540591
0.1556531820123253,0.8713947416358006
0.1557752150832875,0.8715769020584128
0.1558972481542498,0.8715769020584128
0.1559582646897309,0.8716983423401542
0.1562023308316553,0.8716983423401542
0.1562633473671364,0.871759062481025
0.1562633473671364,0.8718197826218956
0.1564463969735798,0.8719412229036372
0.1566294465800231,0.8721233833262493
0.1569345292574287,0.87218410346712
0.1569955457929099,0.8723662638897323
0.157056562328391,0.8724269840306029
0.157056562328391,0.8725484243123444
0.1571785953993532,0.8726091444532151
0.1572396119348343,0.8726091444532151
0.1572396119348343,0.8727305847349566
0.1573006284703154,0.8727913048758273
0.157605711147721,0.8729127451575688
0.1576667276832021,0.8732163458619224
0.1585209591799377,0.8732163458619224
0.1590090914637867,0.8734592264254053
0.15919214107023,0.8734592264254053
0.1592531576057111,0.8735199465662761
0.1592531576057111,0.8735806667071467
0.1593751906766733,0.8735806667071467
0.1593751906766733,0.8737021069888882
0.1595582402831167,0.8737021069888882
0.1598023064250411,0.8740057076932418
0.1598023064250411,0.8741271479749833
0.1601684056379279,0.8743700285384662
0.1602904387088901,0.8747343493836905
0.1603514552443712,0.8747343493836905
0.1603514552443712,0.8747950695245613
0.1610226371346635,0.874855789665432
0.1611446702056257,0.8749165098063028
0.1611446702056257,0.8749772299471735
0.161327719812069,0.8749772299471735
0.161327719812069,0.8750379500880442
0.1614497528830313,0.875098670228915
0.1616328024894746,0.875098670228915
0.1616328024894746,0.8751593903697856
0.1617548355604368,0.8751593903697856
0.1617548355604368,0.8752201105106564
0.161815852095918,0.8754022709332686
0.1621819513088047,0.87552371121501
0.1627311001281347,0.8757058716376221
0.1627311001281347,0.8758273119193637
0.1628531331990969,0.8758273119193637
0.1628531331990969,0.8758880320602344
0.162914149734578,0.8758880320602344
0.1630971993410214,0.8760701924828466
0.1631582158765025,0.876191632764588
0.163402282018427,0.876191632764588
0.163402282018427,0.8762523529054588
0.1635853316248703,0.8763737931872002
0.1636463481603514,0.8764345133280709
0.1640124473732381,0.8764952334689416
0.1646836292635304,0.8766166737506831
0.1649276954054548,0.8767988341732953
0.164988711940936,0.876859554314166
0.1651107450118982,0.8770417147367782
0.1651717615473793,0.8771024348776489
0.1652937946183415,0.8771631550185196
0.1659649765086338,0.877527475863744
0.1662090426505583,0.8775881960046147
0.1662700591860394,0.8775881960046147
0.1664531087924827,0.8777703564272269
0.1670632741472939,0.8780132369907098
0.1672463237537372,0.8780739571315805
0.1672463237537372,0.8781346772724513
0.1674293733601806,0.8781346772724513
0.1674293733601806,0.8783168376950634
0.1681005552504728,0.8785597182585464
0.1682836048569162,0.8786204383994171
0.1684666544633595,0.8787418786811585
0.1685886875343218,0.8787418786811585
0.1685886875343218,0.8788025988220293
0.168710720605284,0.8788025988220293
0.168710720605284,0.8789240391037707
0.1691378363536518,0.8789847592446415
0.1691988528891329,0.8791061995263829
0.1696259686375007,0.8791061995263829
0.1696259686375007,0.8791669196672536
0.1701141009213496,0.8792276398081244
0.1703581670632741,0.8794098002307366
0.1705412166697175,0.879531240512478
0.1706632497406797,0.879531240512478
0.1707242662761608,0.8798348412168316
0.1712734150954908,0.8800170016394439
0.1718225639148209,0.8803206023437974
0.1718225639148209,0.8803813224846682
0.1719445969857831,0.8804420426255389
0.1723717127341509,0.8805634829072804
0.1724937458051131,0.8805634829072804
0.1731649276954054,0.880624203048151
0.1735920434437732,0.8809278037525047
0.1735920434437732,0.8810492440342461
0.1737140765147355,0.8810492440342461
0.1738361095856977,0.8811706843159877
0.1740801757276222,0.8811706843159877
0.1743242418695466,0.8812314044568583
0.1743242418695466,0.8813528447385998
0.1748123741533955,0.8814135648794705
0.1749954237598389,0.8814742850203412
0.1749954237598389,0.881535005161212
0.1753005064372444,0.881535005161212
0.1753005064372444,0.8816564454429534
0.1754225395082067,0.8816564454429534
0.1755445725791689,0.8817778857246948
0.1757886387210934,0.8818993260064364
0.1757886387210934,0.881960046147307
0.1758496552565745,0.881960046147307
0.1758496552565745,0.8820207662881778
0.1762767710049423,0.8820814864290485
0.1765208371468668,0.8821422065699193
0.1771310025016779,0.8821422065699193
0.1773750686436024,0.8823243669925315
0.177680151321008,0.8825672475560143
0.1778021843919702,0.8825672475560143
0.1779242174629324,0.8827494079786266
0.1780462505338947,0.8827494079786266
0.1784123497467813,0.8829315684012387
0.1784123497467813,0.8831137288238509
0.1790835316370736,0.8831137288238509
0.1790835316370736,0.8831744489647216
0.1791445481725547,0.8831744489647216
0.1793275977789981,0.8834173295282045
0.1796326804564036,0.883538769809946
0.1796326804564036,0.8837209302325582
0.1796936969918848,0.8837816503734288
0.1798767465983281,0.8837816503734288
0.1798767465983281,0.8839030906551704
0.1801818292757337,0.8839030906551704
0.180364878882177,0.883963810796041
0.1807919946305448,0.8840852510777825
0.1807919946305448,0.8842066913595239
0.1809140277015071,0.8843281316412654
0.1813411434498749,0.8843281316412654
0.1818902922692049,0.8844495719230069
0.1818902922692049,0.8845102920638775
0.1821953749466105,0.8845102920638775
0.1825004576240161,0.8846924524864898
0.1830496064433461,0.8846924524864898
0.1830496064433461,0.8847531726273605
0.1831106229788272,0.8847531726273605
0.1831106229788272,0.884874612909102
0.1835987552626762,0.8849353330499726
0.1835987552626762,0.8849960531908434
0.1836597717981573,0.8850567733317142
0.1837207883336384,0.8850567733317142
0.1839648544755628,0.8851782136134556
0.1839648544755628,0.885299653895197
0.184575019830374,0.8854818143178093
0.1846970529013362,0.8854818143178093
0.1847580694368173,0.8855425344586799
0.1847580694368173,0.8856032545995507
0.185612300933553,0.8856032545995507
0.185612300933553,0.8856639747404214
0.1857953505399963,0.8856639747404214
0.1857953505399963,0.8857246948812921
0.1858563670754774,0.8857246948812921
0.1858563670754774,0.8857854150221629
0.1859173836109585,0.8857854150221629
0.1861004332174019,0.885967575444775
0.1862834828238452,0.8861497358673872
0.1869546647141375,0.8861497358673872
0.1870156812496186,0.8863318962899994
0.1874427969979864,0.8863318962899994
0.1874427969979864,0.8865140567126115
0.1876258466044298,0.8865140567126115
0.1876868631399109,0.8866354969943531
0.1881749954237598,0.8869390976987067
0.1886631277076087,0.8869998178395774
0.1895173592043443,0.8871212581213188
0.1895783757398255,0.8871819782621896
0.1897004088107877,0.8873641386848018
0.1899444749527122,0.8873641386848018
0.1901885410946366,0.8874248588256725
0.1901885410946366,0.8876070192482847
0.1902495576301177,0.8876070192482847
0.1903105741655988,0.8877284595300261
0.1908597229849289,0.8877891796708969
0.1908597229849289,0.8878498998117675
0.19092073952041,0.8878498998117675
0.19092073952041,0.887971340093509
0.1912258221978156,0.8880320602343797
0.1915919214107023,0.8880927803752505
0.1917139544816645,0.8881535005161212
0.1917139544816645,0.888214220656992
0.1922020867655134,0.8882749407978626
0.1923241198364756,0.8883356609387334
0.192507169442919,0.8883356609387334
0.192507169442919,0.8884571012204748
0.1933003844041735,0.8885785415022163
0.1934224174751357,0.8888214220656991
0.1936054670815791,0.8888821422065699
0.1936664836170602,0.8889428623474407
0.1939105497589847,0.8889428623474407
0.1947037647202391,0.8890035824883114
0.1954969796814936,0.8890643026291821
0.1958020623588992,0.8891250227700528
0.1958020623588992,0.8891857429109236
0.1958630788943803,0.889307183192665
0.196229178107267,0.889307183192665
0.1976935749588138,0.8899143846013723
0.1977545914942949,0.889975104742243
0.1984867899200683,0.8900358248831137
0.1987918725974739,0.8900358248831137
0.1987918725974739,0.8901572651648552
0.1989139056684361,0.8901572651648552
0.1989749222039172,0.8902179853057259
0.1989749222039172,0.8903394255874674
0.1994630544877662,0.8904001457283381
0.1994630544877662,0.8904608658692088
0.1995850875587284,0.8904608658692088
0.1995850875587284,0.8905215860100796
0.1997681371651717,0.8905215860100796
0.1997681371651717,0.8905823061509502
0.1999511867716151,0.8905823061509502
0.1999511867716151,0.890643026291821
0.2002562694490207,0.890643026291821
0.2002562694490207,0.8907037464326917
0.2005613521264262,0.8907037464326917
0.2005613521264262,0.8907644665735625
0.202025748977973,0.8910073471370453
0.2021477820489352,0.8910073471370453
0.2021477820489352,0.8910680672779161
0.2024528647263408,0.8910680672779161
0.2024528647263408,0.8911895075596575
0.2028189639392275,0.8912502277005283
0.2030020135456708,0.891310947841399
0.2034291292940387,0.8914323881231404
0.203612178900482,0.8914931082640112
0.203612178900482,0.891553828404882
0.2040392946488498,0.8916145485457526
0.2040392946488498,0.8916752686866234
0.2042833607907743,0.8916752686866234
0.2042833607907743,0.8917967089683648
0.2043443773262554,0.8917967089683648
0.2043443773262554,0.8919181492501063
0.2053816584294343,0.8921610298135891
0.2055647080358777,0.8921610298135891
0.2059918237842455,0.8922824700953306
0.2063579229971322,0.8924646305179428
0.2066019891390567,0.8925253506588136
0.2066630056745378,0.892646790940555
0.2068460552809811,0.8927075110814258
0.2069070718164622,0.8927075110814258
0.2071511379583867,0.8927682312222964
0.2071511379583867,0.8928896715040379
0.2075172371712734,0.8928896715040379
0.2076392702422356,0.8929503916449086
0.2077002867777167,0.8930111117857793
0.2077613033131978,0.8931325520675208
0.2077613033131978,0.8931932722083915
0.2088596009518579,0.8933754326310037
0.2092257001647446,0.8934361527718744
0.2092867167002257,0.8936183131944866
0.2092867167002257,0.8936790333353574
0.2094087497711879,0.8936790333353574
0.2095917993776313,0.893739753476228
0.2095917993776313,0.8938004736170988
0.2096528159131124,0.8938004736170988
0.2096528159131124,0.8938611937579695
0.2098968820550369,0.8938611937579695
0.2098968820550369,0.8939219138988402
0.209957898590518,0.8939219138988402
0.209957898590518,0.893982634039711
0.2102019647324425,0.8940433541805817
0.2102019647324425,0.8941040743214524
0.210507047409848,0.8941040743214524
0.2105680639453291,0.8943469548849353
0.2106290804808103,0.8945291153075475
0.2111172127646592,0.8945898354484182
0.2113002623711025,0.8945898354484182
0.2113612789065836,0.8947112757301597
0.2114222954420648,0.8947719958710304
0.2114222954420648,0.8948934361527718
0.2121544938678382,0.8949541562936426
0.2122155104033193,0.8949541562936426
0.2122155104033193,0.8950148764345133
0.2128866922936115,0.8953184771388669
0.2130697419000549,0.8953791972797377
0.213130758435536,0.8954399174206085
0.2138629568613094,0.8954399174206085
0.2138629568613094,0.8955006375614791
0.2139239733967905,0.8955006375614791
0.2139239733967905,0.8955613577023499
0.214168039538715,0.8956220778432206
0.2145951552870828,0.8959256785475742
0.2145951552870828,0.895986398688445
0.2146561718225639,0.895986398688445
0.2148392214290072,0.8961078389701864
0.2149002379644883,0.8961078389701864
0.2149002379644883,0.8961685591110571
0.2150832875709317,0.8962899993927986
0.215266337177375,0.8962899993927986
0.215266337177375,0.8963507195336693
0.2154493867838184,0.8964114396745401
0.2161205686741107,0.8966543202380229
0.216303618280554,0.8967150403788937
0.2164866678869973,0.8967757605197644
0.2166087009579596,0.8967757605197644
0.2166087009579596,0.8968364806606351
0.2166697174934407,0.8968972008015058
0.2172798828482518,0.8970186410832474
0.2172798828482518,0.8972008015058595
0.2189273293062419,0.8972615216467302
0.2189883458417231,0.8973829619284717
0.2191103789126853,0.8975044022102131
0.2191103789126853,0.8975651223510839
0.2193544450546098,0.8979294431963082
0.2195985111965342,0.8979294431963082
0.2203307096223076,0.897990163337179
0.221062908048081,0.8981116036189204
0.2214290072609677,0.8982937640415326
0.2217951064738544,0.898415204323274
0.2222832387577033,0.8985366446050155
0.2228323875770334,0.8986580848867569
0.2229544206479956,0.8986580848867569
0.2229544206479956,0.8987188050276277
0.2235645860028067,0.8988402453093691
0.2236256025382878,0.8989009654502399
0.2236256025382878,0.8989616855911106
0.2238086521447312,0.8990224057319813
0.2238086521447312,0.899083125872852
0.2245408505705046,0.8992652862954642
0.224784916712429,0.8992652862954642
0.224784916712429,0.899326006436335
0.2248459332479102,0.8993867265772056
0.2249069497833913,0.8993867265772056
0.2249069497833913,0.8994474467180764
0.2252730489962779,0.8994474467180764
0.2257611812801269,0.8997510474224301
0.2261882970284947,0.9000546481267837
0.2262493135639758,0.9000546481267837
0.2266764293123436,0.9004796891128788
0.2271645615961925,0.9004796891128788
0.2271645615961925,0.9005404092537495
0.2273476112026359,0.9005404092537495
0.2273476112026359,0.9006011293946202
0.2275916773445603,0.9006618495354909
0.2287509915187015,0.9007832898172324
0.2287509915187015,0.9008440099581032
0.228995057660626,0.9008440099581032
0.228995057660626,0.9009654502398444
0.2290560741961071,0.9010261703807152
0.2291170907315882,0.9010261703807152
0.2291170907315882,0.901086890521586
0.2296052230154371,0.9011476106624569
0.2296052230154371,0.9012083308033276
0.2296662395509183,0.9012083308033276
0.2296662395509183,0.9012690509441982
0.2303984379766916,0.901511931507681
0.230581487583135,0.9015726516485518
0.2310086033315028,0.9016333717894226
0.2312526694734273,0.901754812071164
0.2313747025443895,0.9018155322120348
0.2314357190798706,0.9019976926346468
0.2314967356153517,0.9019976926346468
0.232167917505644,0.9021191329163885
0.2322289340411251,0.9021798530572592
0.2324730001830496,0.9021798530572592
0.2324730001830496,0.9023012933390006
0.2328390993959363,0.9023012933390006
0.2328390993959363,0.9024834537616128
0.2332662151443041,0.9026656141842248
0.2333272316797852,0.9026656141842248
0.2334492647507474,0.9029084947477078
0.2334492647507474,0.9029692148885784
0.2338763804991152,0.9030299350294492
0.2338763804991152,0.90309065517032
0.2339373970345963,0.90309065517032
0.2339373970345963,0.9032120954520616
0.2345475623894075,0.9032120954520616
0.2345475623894075,0.9032728155929322
0.2347916285313319,0.9033335357338028
0.2348526450668131,0.9033942558746736
0.2349746781377753,0.9035156961564152
0.2350967112087375,0.9035764162972858
0.235340777350662,0.9035764162972858
0.235340777350662,0.9036371364381566
0.2355848434925865,0.9036371364381566
0.2360119592409543,0.903758576719898
0.2361950088473976,0.903758576719898
0.2363170419183598,0.9038192968607688
0.2363170419183598,0.9038800170016394
0.237476356092501,0.9041228975651224
0.2376594056989444,0.9041836177059932
0.2377814387699066,0.9041836177059932
0.2377814387699066,0.9042443378468638
0.2379644883763499,0.9042443378468638
0.2379644883763499,0.9043050579877344
0.2380255049118311,0.904426498269476
0.2383916041247178,0.9045479385512174
0.2383916041247178,0.9046086586920882
0.2386966868021234,0.9046086586920882
0.2388797364085667,0.9047908191147004
0.2393678686924156,0.904851539255571
0.2396119348343401,0.9049729795373124
0.2396119348343401,0.9050336996781831
0.2399780340472267,0.9050336996781831
0.2399780340472267,0.905094419819054
0.2404661663310757,0.9051551399599248
0.2408322655439624,0.905276580241666
0.2416254805052169,0.9053980205234076
0.2425407285374336,0.9055194608051492
0.2425407285374336,0.9056409010868904
0.2428458112148392,0.9057016212277612
0.2429678442858014,0.905762341368632
0.2431508938922447,0.9059445017912442
0.2433339434986881,0.9060659420729856
0.2438830923180182,0.9062481024955978
0.2441881749954237,0.9063088226364684
0.2441881749954237,0.9063695427773392
0.2445542742083104,0.90643026291821
0.2447983403502349,0.90643026291821
0.2447983403502349,0.9064909830590808
0.2449813899566782,0.9064909830590808
0.2451034230276405,0.9065517031999514
0.2451034230276405,0.906612423340822
0.2455915553114894,0.906612423340822
0.2457746049179327,0.9067338636225636
0.2457746049179327,0.9067945837634344
0.246445786808225,0.9067945837634344
0.246445786808225,0.906855303904305
0.2473610348404417,0.906855303904305
0.2473610348404417,0.9069160240451758
0.2474220513759228,0.9069160240451758
0.2474220513759228,0.9069767441860463
0.2474830679114039,0.9069767441860463
0.2474830679114039,0.9070374643269172
0.2475440844468851,0.9071589046086588
0.2478491671242906,0.9072803448904
0.248032216730734,0.9072803448904
0.248032216730734,0.9073410650312708
0.2481542498016962,0.9073410650312708
0.2481542498016962,0.9074017851721417
0.2482152663371774,0.9074017851721417
0.2482152663371774,0.9075232254538832
0.2483372994081396,0.9075839455947536
0.2494355970467996,0.9075839455947536
0.2494355970467996,0.9076446657356244
0.2496796631887241,0.907766106017366
0.2497406797242052,0.9078268261582368
0.2501067789370919,0.9078268261582368
0.2503508450790164,0.9078875462991074
0.2508389773628653,0.9079482664399782
0.2510220269693087,0.9080089865808488
0.2510220269693087,0.9080697067217196
0.251205076575752,0.9080697067217196
0.251205076575752,0.9081304268625904
0.2513271096467143,0.908191147003461
0.2523033742144121,0.9083733074260733
0.2532796387821099,0.9085554678486856
0.2534626883885533,0.9086769081304268
0.2535237049240344,0.9087376282712976
0.2544999694917322,0.9087983484121684
0.2544999694917322,0.908859068553039
0.2545609860272134,0.908859068553039
0.2545609860272134,0.9089197886939098
0.2549270852401,0.9091626692573926
0.2552321679175056,0.909284109539134
0.2554762340594301,0.909284109539134
0.2557203002013545,0.9095877102434876
0.2560863994142413,0.9097091505252292
0.2560863994142413,0.9097698706661
0.2562694490206846,0.9097698706661
0.2562694490206846,0.9098305908069708
0.2566965647690524,0.9098305908069708
0.2566965647690524,0.9098913109478414
0.2568185978400146,0.909952031088712
0.2571236805174202,0.909952031088712
0.2571236805174202,0.9100734713704536
0.2579779120141558,0.910194911652195
0.2580389285496369,0.9102556317930658
0.2582829946915614,0.9102556317930658
0.2582829946915614,0.9103163519339365
0.259137226188297,0.9103163519339365
0.259137226188297,0.9103770720748072
0.2593812923302215,0.9103770720748072
0.2595643419366648,0.910437792215678
0.2595643419366648,0.91061995263829
0.2596863750076271,0.91061995263829
0.2596863750076271,0.9106806727791608
0.2607846726462871,0.9108021130609024
0.2613948380010983,0.9108021130609024
0.2613948380010983,0.9108628332017732
0.2615778876075416,0.9109842734835144
0.2620050033559094,0.9109842734835144
0.2620050033559094,0.9110449936243852
0.2621880529623528,0.9110449936243852
0.2627982183171639,0.9112271540469974
0.262859234852645,0.9112878741878682
0.263347367136494,0.9112878741878682
0.263347367136494,0.9114093144696096
0.2635304167429373,0.9115914748922216
0.2639575324913051,0.9116521950330924
0.2645066813106352,0.9118950755965752
0.2645066813106352,0.911955795737446
0.2646287143815974,0.911955795737446
0.2646897309170785,0.9120772360191876
0.2647507474525596,0.9120772360191876
0.2647507474525596,0.9121379561600584
0.2648727805235218,0.9122593964417998
0.2652388797364086,0.9122593964417998
0.2655439624138141,0.9123201165826704
0.2655439624138141,0.9123808367235412
0.2671303923363231,0.9123808367235412
0.2672524254072854,0.912441556864412
0.2674964915492098,0.9128058777096364
0.2678015742266154,0.9128665978505072
0.2678625907620965,0.9128665978505072
0.2680456403685399,0.9129880381322484
0.2680456403685399,0.9130487582731192
0.2681676734395021,0.9130487582731192
0.2681676734395021,0.91310947841399
0.2684727561169077,0.91310947841399
0.2684727561169077,0.9131701985548608
0.2690829214717188,0.9131701985548608
0.2691439380071999,0.913291638836602
0.2695100372200866,0.9133523589774728
0.2695100372200866,0.9134130791183436
0.2697541033620111,0.9134737992592142
0.2697541033620111,0.913534519400085
0.2698761364329733,0.913534519400085
0.2700591860394167,0.9137166798226972
0.2700591860394167,0.9138381201044388
0.2703032521813411,0.9138988402453092
0.2713405332845201,0.91395956038618
0.2714015498200012,0.9140202805270508
0.272865946671548,0.914202440949663
0.272865946671548,0.9142631610905336
0.2729879797425102,0.9142631610905336
0.2729879797425102,0.9143238812314044
0.2733540789553969,0.9143238812314044
0.2733540789553969,0.9143846013722752
0.2737811947037647,0.9145060416540166
0.273903227774727,0.9145667617948874
0.2745744096650192,0.9147489222174996
0.275001525413387,0.9147489222174996
0.2754286411617548,0.914870362499241
0.2754286411617548,0.9149310826401116
0.2756727073036793,0.9149310826401116
0.2759777899810848,0.9149918027809824
0.2759777899810848,0.9150525229218532
0.2761608395875282,0.915113243062724
0.2780523521874428,0.9155990041896898
0.2784184514003295,0.9155990041896898
0.2784184514003295,0.9156597243305604
0.2791506498261029,0.9157204444714312
0.2795777655744706,0.915781164612302
0.2796997986454329,0.915781164612302
0.279760815180914,0.9158418847531726
0.279760815180914,0.9159026048940434
0.2801879309292818,0.9159026048940434
0.2807370797486119,0.9160240451757848
0.2807370797486119,0.9162062055983968
0.2808591128195741,0.9162062055983968
0.2808591128195741,0.9162669257392676
0.2812862285679419,0.9162669257392676
0.2816523277808286,0.9163276458801384
0.2816523277808286,0.9163883660210091
0.2819574104582342,0.91644908616188
0.2826285923485264,0.9165705264436214
0.2826285923485264,0.916631246584492
0.2830557080968942,0.9166919667253628
0.2841540057355543,0.9168134070071042
0.2848862041613277,0.9169348472888456
0.2851302703032521,0.9169348472888456
0.2851302703032521,0.9170562875705872
0.2863506010128744,0.917117007711458
0.28665568369028,0.9171777278523288
0.28665568369028,0.9172384479931992
0.2869607663676856,0.91729916813407
0.2869607663676856,0.9173598882749407
0.2870217829031667,0.9173598882749407
0.2870217829031667,0.9174206084158116
0.2875709317224968,0.9174813285566824
0.2875709317224968,0.917542048697553
0.2878149978644213,0.917542048697553
0.2878149978644213,0.9178456494019066
0.2879980474708646,0.9179063695427774
0.2886082128256758,0.917967089683648
0.2886692293611568,0.9180278098245188
0.2887912624321191,0.9180278098245188
0.2890353285740435,0.9180885299653896
0.2891573616450058,0.9181492501062604
0.289279394715968,0.9182706903880016
0.2893404112514491,0.9183921306697432
0.2904387088901092,0.918452850810614
0.2904387088901092,0.9185742910923552
0.290865824638477,0.9185742910923552
0.290865824638477,0.918635011233226
0.2909878577094392,0.9186957313740968
0.2912319238513637,0.9187564515149677
0.2922081884190615,0.9188171716558382
0.2922692049545426,0.9188171716558382
0.2923302214900238,0.9189386119375796
0.2925132710964671,0.9191814925010626
0.2934285191286839,0.9192422126419332
0.2934285191286839,0.919302932782804
0.2936725852706083,0.9194243730645456
0.2937336018060894,0.9194850932054164
0.2944658002318628,0.9196672536280284
0.2953200317285984,0.9199101341915114
0.2954420647995607,0.9200315744732528
0.2957471474769662,0.9200922946141236
0.2961132466898529,0.9200922946141236
0.2961132466898529,0.9201530147549942
0.2961742632253341,0.9201530147549942
0.2969674781865886,0.9203351751776064
0.2975166270059186,0.9203958953184772
0.2978827262188053,0.9203958953184772
0.2978827262188053,0.920456615459348
0.2979437427542864,0.920456615459348
0.2979437427542864,0.9205173356002186
0.2983708585026542,0.92063877588196
0.2984928915736164,0.9206994960228309
0.2985539081090975,0.9207602161637016
0.2986149246445786,0.9209423765863136
0.2996522057477576,0.9210638168680552
0.2997742388187199,0.9211245370089258
0.3005064372444933,0.9212459772906672
0.3009945695283422,0.921306697431538
0.3009945695283422,0.9213674175724088
0.3013606687412288,0.9213674175724088
0.3014827018121911,0.9215495779950208
0.3016657514186344,0.9216710182767625
0.3017877844895967,0.9216710182767625
0.3021538837024833,0.9217317384176332
0.3021538837024833,0.9218531786993746
0.3022759167734456,0.9218531786993746
0.3022759167734456,0.921974618981116
0.3028250655927756,0.9220960592628576
0.3045335285862469,0.9220960592628576
0.3047775947281713,0.9222782196854696
0.3057538592958692,0.9225211002489526
0.3062419915797181,0.9225211002489526
0.3064860577216425,0.9225818203898232
0.3065470742571237,0.9228247009533064
0.3076453718957838,0.9228854210941768
0.3079504545731893,0.9230675815167892
0.3088657026054061,0.9231890217985306
0.3096589175666606,0.923310462080272
0.3096589175666606,0.9233711822211428
0.3108182317408017,0.9233711822211428
0.3111233144182073,0.9234926225028842
0.311489413631094,0.9235533426437548
0.3115504301665751,0.9235533426437548
0.3115504301665751,0.9236140627846255
0.3119165293794618,0.9236140627846255
0.3124046616633107,0.9236747829254964
0.3124046616633107,0.9239176634889792
0.3125877112697541,0.9239176634889792
0.3127097443407163,0.92397838362985
0.3131368600890841,0.924221264193333
0.3132588931600463,0.9242819843342036
0.3138080419793764,0.9242819843342036
0.3144182073341875,0.9244034246159452
0.3150283726889987,0.9244641447568158
0.3151504057599609,0.924646305179428
0.3151504057599609,0.9247677454611696
0.3153334553664043,0.9248284656020402
0.3159436207212154,0.9248284656020402
0.3159436207212154,0.9248891857429108
0.3164317530050644,0.9248891857429108
0.3175910671792055,0.925132066306394
0.3183232656049789,0.925132066306394
0.3188724144243089,0.9254356670107474
0.3192995301726768,0.9254356670107474
0.3192995301726768,0.9254963871516182
0.3193605467081579,0.9254963871516182
0.3193605467081579,0.925557107292489
0.3196656293855635,0.9256178274333596
0.3197266459210446,0.9256785475742304
0.3197266459210446,0.9257392677151012
0.3200317285984502,0.9257999878559718
0.3202757947403746,0.9258607079968424
0.3206418939532613,0.9258607079968424
0.321007993166148,0.925982148278584
0.321007993166148,0.9261035885603256
0.3215571419854781,0.926164308701196
0.3215571419854781,0.9262250288420668
0.3226554396241381,0.9262857489829376
0.3226554396241381,0.9263464691238084
0.3229605223015437,0.9264071892646792
0.3233266215144304,0.9265286295464206
0.3237537372627982,0.926650069828162
0.3238757703337604,0.926650069828162
0.3239978034047227,0.9267107899690328
0.3242418695466471,0.9268322302507742
0.3244249191530904,0.9268929503916448
0.326804564036854,0.927135830955128
0.328390993959363,0.9275001518003522
0.3285740435658063,0.9276215920820936
0.3288791262432119,0.9276215920820936
0.3288791262432119,0.927743032363835
0.329489291598023,0.927743032363835
0.3298553908109097,0.927985912927318
0.3298553908109097,0.9280466330681888
0.3301604734883153,0.9280466330681888
0.3308926719140887,0.92816807334993
0.3313197876624565,0.9282895136316716
0.3324791018365977,0.9284109539134132
0.3332723167978522,0.928653834476896
0.3332723167978522,0.9287145546177668
0.3333943498688144,0.9287145546177668
0.3338214656171822,0.9288967150403789
0.3346146805784367,0.9291395956038618
0.3346146805784367,0.9292003157447324
0.3349197632558423,0.9292610358856032
0.3351638293977668,0.929321756026474
0.3360180608945024,0.9294431963082156
0.3360180608945024,0.9295646365899568
0.3362011105009457,0.929746797012569
0.3365061931783513,0.9298075171534398
0.3365061931783513,0.9298682372943106
0.3378485569589359,0.9299289574351812
0.3382756727073037,0.929989677576052
0.3382756727073037,0.9300503977169228
0.338458722313747,0.9300503977169228
0.338458722313747,0.9301718379986642
0.3385807553847093,0.9301718379986642
0.3388858380621148,0.9302325581395348
0.3395570199524071,0.9302932782804056
0.3398010860943316,0.9304147185621472
0.3402892183781805,0.9304754387030176
0.3403502349136616,0.9304754387030176
0.3407773506620294,0.9307183192665008
0.3409604002684727,0.9307183192665008
0.3409604002684727,0.9307790394073714
0.3411434498749161,0.9308397595482422
0.3415705656232839,0.9308397595482422
0.3415705656232839,0.9309004796891128
0.3419976813716517,0.9310219199708544
0.3430349624748307,0.9311433602525958
0.3430959790103118,0.9311433602525958
0.3440112270425285,0.9313862408160788
0.3442552931844529,0.9313862408160788
0.3447434254683019,0.9315684012386908
0.3451705412166697,0.9316291213795616
0.3455976569650375,0.9318112818021738
0.3457196900359998,0.9318720019430444
0.3457196900359998,0.931993442224786
0.3471840868875465,0.931993442224786
0.3474891695649521,0.9321148825065274
0.3482823845262066,0.9321148825065274
0.3482823845262066,0.9321756026473982
0.34956373177131,0.9323577630700104
0.3498688144487156,0.932418483210881
0.3499298309841967,0.9324792033517518
0.3506010128744889,0.932661363774364
0.3512111782293001,0.932843524196976
0.3515772774421868,0.932843524196976
0.3515772774421868,0.9329042443378468
0.3519433766550735,0.9329649644787176
0.3519433766550735,0.9330256846195883
0.3523704924034413,0.9330256846195883
0.3533467569711391,0.933086404760459
0.353773872719507,0.9333900054648128
0.353773872719507,0.9334507256056834
0.3543840380743181,0.933511445746554
0.3554823357129782,0.9336936061691664
0.3562755506742327,0.9337543263100372
0.3570077491000061,0.9338150464509076
0.3570077491000061,0.9338757665917784
0.3571297821709683,0.9338757665917784
0.3571907987064494,0.93399720687352
0.3572518152419305,0.9340579270143908
0.357495881383855,0.9341186471552614
0.3579229971322228,0.9341186471552614
0.3582890963451095,0.9341793672961322
0.3584111294160718,0.9342400874370028
0.3584111294160718,0.9343615277187444
0.358533162487034,0.934422247859615
0.3599365428030996,0.9345436881413564
0.360119592409543,0.934665128423098
0.360119592409543,0.9347258485639688
0.3617670388675331,0.9349080089865808
0.3624382207578254,0.9349080089865808
0.3651229483189944,0.935090169409193
0.3654890475318811,0.9352116096909344
0.3673805601317957,0.9352116096909344
0.3673805601317957,0.9352723298318052
0.3682958081640125,0.935333049972676
0.3683568246994935,0.935333049972676
0.3683568246994935,0.9354544902544174
0.3685398743059369,0.935515210395288
0.3686619073768991,0.9355759305361588
0.3686619073768991,0.9356366506770296
0.3688449569833424,0.9356366506770296
0.369150039660748,0.9356973708179004
0.3699432546220025,0.9358795312405124
0.3700042711574837,0.9359402513813831
0.3713466349380682,0.9361224118039954
0.3764720239184819,0.936426012508349
0.3766550735249253,0.9364867326492198
0.3773262554152175,0.9365474527900904
0.3773262554152175,0.9366081729309612
0.3773872719506986,0.9366081729309612
0.3773872719506986,0.9367903333535734
0.3775093050216608,0.9367903333535734
0.3777533711635853,0.9369117736353147
0.3789737018732076,0.9370939340579272
0.3789737018732076,0.9372153743396684
0.3797669168344621,0.93733681462141
0.3801330160473488,0.9373975347622806
0.3801940325828299,0.9373975347622806
0.3804380987247544,0.9375189750440222
0.3812313136860089,0.9376404153257636
0.3813533467569711,0.9377011354666344
0.3817804625053389,0.937761855607505
0.3817804625053389,0.9378225757483756
0.38184147904082,0.9378832958892463
0.3819024955763012,0.9379440160301172
0.3831228262859235,0.9379440160301172
0.3831228262859235,0.938004736170988
0.383427908963329,0.9380654563118588
0.383916041247178,0.9381261764527292
0.3844041735310269,0.9381868965936
0.3845872231374702,0.9382476167344708
0.3859906034535359,0.9382476167344708
0.3859906034535359,0.9383083368753417
0.3872109341631582,0.938429777157083
0.3872109341631582,0.9384904972979538
0.3874550003050827,0.9385512174388244
0.387638049911526,0.9385512174388244
0.3877600829824882,0.9386119375796952
0.3877600829824882,0.938672657720566
0.3878821160534504,0.938672657720566
0.3878821160534504,0.9387333778614366
0.3885532979437427,0.9387940980023074
0.3885532979437427,0.938854818143178
0.3898346451888462,0.938854818143178
0.3898346451888462,0.9389155382840488
0.3898956617243272,0.9389155382840488
0.3905058270791384,0.9389762584249196
0.3905668436146196,0.9390369785657904
0.3910549758984685,0.939097698706661
0.3910549758984685,0.9391584188475316
0.391848190859723,0.9392191389884024
0.3934346207822319,0.9392798591292733
0.3934346207822319,0.939340579270144
0.393983769601562,0.939340579270144
0.393983769601562,0.9394012994110146
0.3942888522789676,0.9394012994110146
0.3942888522789676,0.9394620195518854
0.3944719018854109,0.9394620195518854
0.3944719018854109,0.939522739692756
0.3969125633046556,0.9398870605379804
0.3981328940142778,0.940008500819722
0.3990481420464946,0.940008500819722
0.3990481420464946,0.9400692209605926
0.3994142412593813,0.9400692209605926
0.3994142412593813,0.9401299411014632
0.3997193239367869,0.940190661242334
0.4013057538592958,0.9403121015240756
0.4013057538592958,0.940433541805817
0.4024040514979559,0.940433541805817
0.4024040514979559,0.9405549820875584
0.4033192995301727,0.9405549820875584
0.4033192995301727,0.9406157022284292
0.4042955640978705,0.9406764223693
0.4044175971688327,0.9407371425101706
0.4048447129172006,0.9407978626510414
0.4051497955946061,0.940858582791912
0.4051497955946061,0.9409193029327828
0.4053938617365306,0.9409800230736536
0.4063701263042284,0.941101463355395
0.4065531759106718,0.941101463355395
0.4067972420525962,0.9412836237780072
0.4077735066202941,0.9414050640597488
0.4086887546525108,0.94152650434149
0.4088718042589542,0.94152650434149
0.4093599365428031,0.9417086647641022
0.4093599365428031,0.9418301050458436
0.4099701018976142,0.9418908251867144
0.4110073830007932,0.9420122654684558
0.4110073830007932,0.9420729856093266
0.4111904326072365,0.9420729856093266
0.4111904326072365,0.9421337057501974
0.4113734822136799,0.9422551460319388
0.4116785648910855,0.9424373064545508
0.4122277137104155,0.9424373064545508
0.4122277137104155,0.9424980265954216
0.4125327963878211,0.9425587467362924
0.4130819452071511,0.9425587467362924
0.4130819452071511,0.942680187018034
0.4135090609555189,0.942680187018034
0.4136310940264812,0.9428016272997752
0.4138141436329245,0.9428016272997752
0.4141192263103301,0.9429837877223876
0.4141192263103301,0.9430445078632582
0.4152175239489902,0.943105228004129
0.4154005735554335,0.9431659481449997
0.4166819208005369,0.9431659481449997
0.4166819208005369,0.9432266682858704
0.4168039538714991,0.9432266682858704
0.4168039538714991,0.9432873884267412
0.4191835987552627,0.943530268990224
0.4191835987552627,0.9435909891310948
0.4194276648971871,0.9435909891310948
0.4194276648971871,0.9436517092719656
0.421990359387394,0.943773149553707
0.4221123924583562,0.9438945898354484
0.4229056074196107,0.9439553099763192
0.4238208554518274,0.9439553099763192
0.4250411861614497,0.9440160301171898
0.4258344011227042,0.944198190539802
0.4270547318323265,0.944198190539802
0.4270547318323265,0.9442589106806728
0.42888522789676,0.9443196308215436
0.42888522789676,0.9443803509624142
0.4289462444322411,0.944441071103285
0.4290072609677222,0.944441071103285
0.4290072609677222,0.9445017912441556
0.4303496247483068,0.9445017912441556
0.4315699554579291,0.9445625113850264
0.4315699554579291,0.9446232315258972
0.4337665507352493,0.9448053919485092
0.4349258649093904,0.94486611208938
0.4355360302642016,0.9449875523711216
0.4359021294770883,0.9449875523711216
0.4359021294770883,0.9450482725119922
0.4362072121544939,0.945108992652863
0.4374885593995973,0.9451697127937336
0.4392580389285496,0.9451697127937336
0.4392580389285496,0.9452304329346044
0.4393800719995118,0.9452304329346044
0.4393800719995118,0.9453518732163458
0.4403563365672097,0.9453518732163458
0.4409054853865397,0.9454733134980872
0.4412105680639453,0.945534033638958
0.4427359814509732,0.945534033638958
0.4438952956251144,0.9455947537798288
0.4439563121605955,0.9455947537798288
0.4439563121605955,0.9456554739206996
0.4453596924766612,0.9457161940615704
0.4460308743669534,0.9458376343433116
0.4460918909024345,0.9458983544841824
0.4473122216120568,0.9459590746250532
0.447922386966868,0.946019794765924
0.4482884861797547,0.9461412350476652
0.4488986515345659,0.946201955188536
0.4492647507474525,0.9462626753294068
0.4493867838184148,0.9463233954702774
0.4496308499603392,0.946444835752019
0.4507291475989993,0.946444835752019
0.4508511806699615,0.9465055558928896
0.4508511806699615,0.9465662760337604
0.4518884617731405,0.9465662760337604
0.4520715113795838,0.9466269961746312
0.4520715113795838,0.946687716315502
0.4521935444505461,0.946687716315502
0.4521935444505461,0.9467484364563726
0.4524986271279517,0.9467484364563726
0.4543901397278662,0.946869876738114
0.4543901397278662,0.9471127573015968
0.4547562389407529,0.9471734774424676
0.4557935200439319,0.9472341975833384
0.4570138507535542,0.9472949177242092
0.4575019830374031,0.9473556378650798
0.4575019830374031,0.9474163580059506
0.4577460491793276,0.9474770781468212
0.4596375617792422,0.9475985184285628
0.4604307767404966,0.9475985184285628
0.4604307767404966,0.9476592385694336
0.4607358594179022,0.9476592385694336
0.4607358594179022,0.9477806788511748
0.4615900909146379,0.9478413989920456
0.4620172066630056,0.9479021191329164
0.462200256269449,0.9479021191329164
0.462200256269449,0.9479628392737872
0.4629934712307035,0.9481449996963992
0.4633595704435902,0.9482664399781408
0.4636036365855147,0.9482664399781408
0.4636036365855147,0.9483271601190116
0.4666544633595704,0.9483878802598822
0.4689120751723717,0.9485093205416236
0.4689120751723717,0.9485700406824944
0.4691561413142961,0.9485700406824944
0.4694612239917017,0.9486914809642358
0.4709256208432485,0.9488129212459772
0.4723900176947953,0.948873641386848
0.4729391665141253,0.9489343615277188
0.4729391665141253,0.9489950816685896
0.4759289767526999,0.9490558018094604
0.4763560925010678,0.9491772420912016
0.4764171090365489,0.9492379622320724
0.47702727439136,0.9493594025138138
0.4776374397461712,0.9493594025138138
0.4776374397461712,0.9494201226546846
0.4783086216364635,0.9494201226546846
0.4786747208493502,0.9494808427955552
0.4789187869912746,0.949541562936426
0.4793459027396424,0.9496630032181674
0.4793459027396424,0.9497237233590382
0.4799560680944535,0.9497237233590382
0.4799560680944535,0.9497844434999088
0.4803221673073403,0.9499058837816504
0.4819085972298493,0.950027324063392
0.483372994081396,0.950027324063392
0.483372994081396,0.9500880442042624
0.4853865397522728,0.9501487643451332
0.4860577216425651,0.9501487643451332
0.4868509366038196,0.9502702046268748
0.4868509366038196,0.9503309247677456
0.4869119531393007,0.9503916449086162
0.4877051681005552,0.9504523650494868
0.488132283848923,0.9505130851903576
0.4906339618036487,0.9506952456129698
0.4908170114100921,0.950877406035582
0.49179327597779,0.9509381261764528
0.49179327597779,0.9509988463173236
0.4938678381841479,0.9511202865990648
0.4944169870034779,0.9512417268808064
0.4946000366099213,0.9512417268808064
0.4946000366099213,0.9513024470216772
0.4950881688937702,0.9513024470216772
0.4951491854292513,0.9513631671625478
0.4951491854292513,0.9514238873034184
0.4954542681066569,0.9514238873034184
0.4954542681066569,0.9514846074442892
0.4978339129904204,0.9516060477260307
0.4978339129904204,0.9516667678669014
0.4983830618097504,0.9516667678669014
0.4987491610226371,0.951788208148643
0.4991152602355238,0.9518489282895136
0.500274574409665,0.9519096484303844
0.5019220208676551,0.951970368571255
0.5028372688998719,0.9520310887121258
0.5028372688998719,0.9520918088529964
0.5035084507901642,0.9520918088529964
0.5035084507901642,0.9521525289938672
0.5041796326804564,0.9521525289938672
0.5041796326804564,0.952213249134738
0.5047897980352676,0.9522739692756088
0.5050948807126732,0.9522739692756088
0.5050948807126732,0.9523346894164796
0.5099151870156813,0.95239540955735
0.5102812862285679,0.9525168498390916
0.5104033192995302,0.9525168498390916
0.5104033192995302,0.9525775699799623
0.5105863689059735,0.9526382901208332
0.5105863689059735,0.9526990102617038
0.5107694185124169,0.9526990102617038
0.5107694185124169,0.9527597304025746
0.5126609311123315,0.9527597304025746
0.5126609311123315,0.9528204505434452
0.512966013789737,0.952881170684316
0.5149795594606138,0.9529418908251868
0.5160778570992739,0.9530633311069282
0.5172981878088962,0.9530633311069282
0.5172981878088962,0.9531240512477988
0.5173592043443773,0.9531240512477988
0.5173592043443773,0.9531847713886696
0.5174812374153396,0.9531847713886696
0.5174812374153396,0.9532454915295404
0.5175422539508207,0.9533062116704112
0.5179083531637073,0.9533062116704112
0.5181524193056318,0.9533669318112818
0.5181524193056318,0.9534276519521524
0.5186405515894807,0.9534883720930232
0.5192507169442919,0.9536705325156354
0.5194947830862163,0.9536705325156354
0.5195557996216975,0.9537919727973768
0.5202879980474708,0.9538526929382476
0.520349014582952,0.9539134130791184
0.521447312221612,0.953974133219989
0.5226676429312344,0.9540955735017306
0.5235828909634511,0.954217013783472
0.5237049240344134,0.954217013783472
0.5238879736408567,0.9543384540652134
0.5250472878149979,0.954399174206084
0.526206601989139,0.9544598943469548
0.5263286350601013,0.9545206144878255
0.5277930319116481,0.9545206144878255
0.5277930319116481,0.9546420547695672
0.5285252303374215,0.9546420547695672
0.5299286106534871,0.9547634950513084
0.5299286106534871,0.9548242151921792
0.5301116602599304,0.9548242151921792
0.5301116602599304,0.95488493533305
0.5308438586857038,0.95488493533305
0.5308438586857038,0.9549456554739209
0.5318811397888827,0.9549456554739209
0.5327353712856184,0.9550670957556622
0.5336506193178351,0.9550670957556622
0.5337726523887973,0.9551278158965328
0.5340167185307219,0.9551885360374036
0.5340167185307219,0.9552492561782744
0.5360912807370798,0.9552492561782744
0.5362133138080419,0.955309976319145
0.5362743303435231,0.9553706964600158
0.5362743303435231,0.9554921367417571
0.5374946610531454,0.955552856882628
0.5374946610531454,0.9556135770234988
0.5378607602660321,0.9556135770234988
0.5379217768015132,0.95573501730524
0.5380438098724755,0.95573501730524
0.5380438098724755,0.9557957374461108
0.5387149917627677,0.9559171777278525
0.5389590579046921,0.9559171777278525
0.5389590579046921,0.955977897868723
0.5406675208981634,0.9560993381504646
0.542559033498078,0.956220778432206
0.542559033498078,0.9563422187139474
0.5434132649948136,0.9563422187139474
0.5434132649948136,0.9564029388548182
0.5442064799560681,0.9564029388548182
0.5443285130270303,0.9565243791365596
0.5443895295625114,0.9565243791365596
0.544694612239917,0.9565850992774304
0.5456098602721338,0.9568279798409132
0.5460979925559827,0.9568279798409132
0.5496369516138874,0.9569494201226548
0.5496369516138874,0.9570101402635254
0.5506742327170663,0.9570101402635254
0.5513454146073586,0.9571315805452668
0.5514674476783208,0.9571923006861376
0.5539081090975655,0.957313740967879
0.5539081090975655,0.9573744611087498
0.5565928366587345,0.9574351812496203
0.5573250350845079,0.957556621531362
0.5585453657941302,0.9576173416722328
0.5585453657941302,0.9576780618131034
0.560009762645677,0.9576780618131034
0.560009762645677,0.957738781953974
0.561047043748856,0.9578602222357157
0.5624504240649216,0.9578602222357157
0.5624504240649216,0.9579209423765864
0.5640978705229117,0.9580423826583278
0.5645249862712796,0.9580423826583278
0.5653182012325341,0.9581031027991984
0.565806333516383,0.9582852632218106
0.5664775154066752,0.9582852632218106
0.5664775154066752,0.9584067035035522
0.5671486972969675,0.9584674236444228
0.5671486972969675,0.9585281437852936
0.5681249618646653,0.9585281437852936
0.570077491000061,0.958649584067035
0.5708707059613155,0.9587103042079058
0.57111477210324,0.9588317444896473
0.5722740862773812,0.958892464630518
0.5743486484837391,0.9589531847713888
0.5743486484837391,0.9590139049122594
0.5745316980901825,0.95907462505313
0.5783147232900115,0.9592567854757424
0.5783147232900115,0.959317505616613
0.5786808225028983,0.9593782257574838
0.5786808225028983,0.9594996660392252
0.5789248886448227,0.9594996660392252
0.5791689547867472,0.9596211063209666
0.5804503020318507,0.959742546602708
0.5805723351028128,0.9598032667435789
0.5815485996705108,0.9598032667435789
0.5819146988833974,0.9598639868844496
0.5819146988833974,0.9599247070253204
0.5831960461285008,0.9599854271661912
0.5850265421929343,0.9600461473070616
0.5855146744767832,0.9601068674479324
0.5855146744767832,0.960228307729674
0.5889316004637257,0.9602890278705448
0.5889316004637257,0.9603497480114154
0.5960705351150162,0.960410468152286
0.5966196839343462,0.960410468152286
0.5966196839343462,0.9604711882931568
0.5969247666117518,0.9604711882931568
0.5969247666117518,0.9605319084340276
0.597046799682714,0.960653348715769
0.5985111965342608,0.9607140688566398
0.6002806760632131,0.9607747889975105
0.6010128744889865,0.960896229279252
0.6017450729147599,0.9609569494201228
0.6019281225212032,0.9609569494201228
0.6019281225212032,0.9610176695609932
0.6058941973274757,0.9611391098427348
0.6110806028433705,0.9612605501244764
0.6119348343401062,0.961321270265347
0.6119348343401062,0.9613819904062176
0.6138263469400207,0.9613819904062176
0.6152297272560864,0.9615034306879592
0.6163280248947465,0.9615034306879592
0.6165110745011898,0.9616248709697006
0.620843248520349,0.961746311251442
0.6230398437976692,0.961746311251442
0.6243822075782537,0.9619284716740544
0.6248093233266215,0.961989191814925
0.6248093233266215,0.9620499119557956
0.6259686375007627,0.9620499119557956
0.6270059186039416,0.9621106320966664
0.6270059186039416,0.9621713522375372
0.6290804808102995,0.962232072378408
0.6309719934102141,0.9623535126601492
0.6335957044359021,0.96241423280102
0.6355482335712979,0.9625356730827616
0.6359143327841845,0.9625356730827616
0.6359143327841845,0.9625963932236324
0.6360363658551468,0.9625963932236324
0.6366465312099578,0.962657113364503
0.6366465312099578,0.9627178335053738
0.6373177131002502,0.9627178335053738
0.6373177131002502,0.9628392737871152
0.6421990359387394,0.9629607140688566
0.6421990359387394,0.9630214342097274
0.6436024162548051,0.963082154350598
0.6436024162548051,0.9631428744914688
0.6437244493257673,0.9631428744914688
0.6444566477515407,0.9632035946323396
0.6457379949966441,0.9632643147732104
0.6457379949966441,0.963325034914081
0.6475684910610775,0.9633857550549516
0.6491549209835865,0.963567915477564
0.6491549209835865,0.9636286356184346
0.6497650863383977,0.9636286356184346
0.6505583012996522,0.963750075900176
0.6506803343706145,0.963750075900176
0.6506803343706145,0.9638107960410468
0.6511684666544634,0.9638107960410468
0.653609128073708,0.9639322363227882
0.653609128073708,0.963992956463659
0.653670144609189,0.963992956463659
0.653670144609189,0.9640536766045296
0.6545853926414058,0.9640536766045296
0.6556226737445848,0.9642965571680128
0.657331136738056,0.9644787175906248
0.6578192690219049,0.9645394377314956
0.6581853682347917,0.9646001578723664
0.662090426505583,0.9647823182949784
0.6621514430410641,0.9647823182949784
0.6621514430410641,0.9648430384358492
0.6634327902861675,0.9648430384358492
0.6661785343828177,0.96490375857672
0.667337848556959,0.9649644787175906
0.667337848556959,0.9650251988584614
0.6707547745439014,0.965328799562815
0.6773445603758619,0.9656931204080392
0.6780157422661541,0.9658145606897808
0.6780157422661541,0.9658752808306516
0.6783818414790408,0.965996721112393
0.6785648910854841,0.9660574412532638
0.679541155653182,0.9660574412532638
0.679541155653182,0.9661181613941344
0.6799682714015498,0.9661788815350052
0.6810055525047288,0.9661788815350052
0.6810055525047288,0.966239601675876
0.6811886021111722,0.966239601675876
0.6812496186466532,0.9663003218167466
0.6821038501433888,0.966421762098488
0.6838733296723412,0.9664824822393588
0.6850936603819635,0.9666039225211004
0.6864970406980292,0.9666039225211004
0.6864970406980292,0.9666646426619708
0.6867411068399536,0.9667253628028416
0.6867411068399536,0.9667860829437124
0.6868631399109159,0.9667860829437124
0.6868631399109159,0.9668468030845832
0.6869851729818781,0.966907523225454
0.6888766855817927,0.966907523225454
0.6892427847946794,0.9670289635071954
0.6894868509366038,0.967089683648066
0.6897309170785283,0.9671504037889368
0.6902800658978583,0.9672111239298076
0.6914393800719996,0.9672718440706782
0.6940020745622063,0.9673932843524196
0.6942461407041308,0.9673932843524196
0.6942461407041308,0.9674540044932904
0.695405454878272,0.967575444775032
0.6955274879492342,0.967575444775032
0.6956495210201965,0.9676361649159028
0.6956495210201965,0.9676968850567732
0.6974190005491488,0.9676968850567732
0.6981511989749222,0.9678183253385148
0.6996155958264689,0.9678790454793856
0.7010799926780158,0.9680612059019976
0.7010799926780158,0.9681219260428684
0.7024223564586003,0.9682433663246098
0.7055952163036183,0.9683648066063514
0.7066324974067972,0.9683648066063514
0.7085240100067118,0.9684862468880928
0.7102934895356642,0.9686076871698344
0.7102934895356642,0.9686684073107048
0.7126121178839465,0.9687291274515756
0.7130392336323144,0.9687291274515756
0.7130392336323144,0.9687898475924464
0.7131002501677954,0.9687898475924464
0.7131002501677954,0.9688505677333172
0.71334431630972,0.9688505677333172
0.7138324485935689,0.968911287874188
0.7138324485935689,0.9689720080150586
0.71444261394838,0.9690934482968
0.71444261394838,0.9691541684376708
0.7157849777289645,0.9691541684376708
0.7157849777289645,0.9692756087194122
0.7163951430837757,0.9693970490011536
0.7166392092257001,0.9695184892828952
0.7170053084385869,0.9696399295646366
0.7170053084385869,0.9697006497055072
0.7174324241869546,0.9697006497055072
0.7174324241869546,0.969761369846378
0.7175544572579169,0.9698220899872488
0.7190798706449448,0.9698220899872488
0.7194459698578315,0.9698828101281196
0.7194459698578315,0.9699435302689904
0.7201781682836048,0.9699435302689904
0.7201781682836048,0.9700042504098608
0.721825614741595,0.9700649705507316
0.722374763560925,0.9701256906916024
0.722374763560925,0.9701864108324731
0.726035755689792,0.9701864108324731
0.7315882604185734,0.9705507316776976
0.7331136738056013,0.9706114518185682
0.7331136738056013,0.970672171959439
0.7350051864055159,0.9707328921003096
0.7354323021538837,0.9707328921003096
0.7354323021538837,0.9707936122411804
0.7373848312892793,0.970915052522922
0.7388492281408262,0.971097212945534
0.7391543108182317,0.971097212945534
0.7391543108182317,0.9711579330864047
0.739825492708524,0.9712186532272756
0.7415339557019952,0.9712186532272756
0.7415949722374764,0.971340093509017
0.7418390383794008,0.971340093509017
0.742998352553542,0.9715222539316292
0.742998352553542,0.9715829740724998
0.7433644517664287,0.9715829740724998
0.7433644517664287,0.9716436942133706
0.7437915675147965,0.9717044143542412
0.751418634449936,0.9723723359038192
0.7517847336628226,0.9723723359038192
0.7519067667337849,0.9724937761855608
0.7520898163402282,0.9724937761855608
0.7522118494111905,0.9725544963264314
0.7528220147660016,0.9726152164673022
0.7528220147660016,0.972675936608173
0.7534931966562939,0.9727366567490436
0.755689791933614,0.9727973768899144
0.7562389407529441,0.9728580970307852
0.7562389407529441,0.9729188171716558
0.7578863872109342,0.9729795373125264
0.7584965525657453,0.9730402574533972
0.7706998596619684,0.9731616977351388
0.7716761242296662,0.9731616977351388
0.7716761242296662,0.9732224178760096
0.7728964549392886,0.9732831380168802
0.7758862651778632,0.9732831380168802
0.7758862651778632,0.9733438581577508
0.7783269265971078,0.9734652984394924
0.7791201415583623,0.9734652984394924
0.7792421746293245,0.9735260185803633
0.7792421746293245,0.9735867387212338
0.7793031911648056,0.9735867387212338
0.780523521874428,0.9736474588621046
0.780523521874428,0.9737081790029752
0.7811947037647202,0.9737081790029752
0.7820489352614558,0.9738296192847168
0.7853438281774361,0.9739510595664582
0.7866251754225395,0.9741939401299412
0.7889438037708218,0.9741939401299412
0.791628531331991,0.974254660270812
0.7941302092867167,0.974436820693424
0.7971200195252913,0.9744975408342949
0.7971200195252913,0.9745582609751656
0.7981573006284703,0.9745582609751656
0.7981573006284703,0.9746189811160362
0.7988894990542437,0.9746189811160362
0.7988894990542437,0.974679701256907
0.7991945817316493,0.9747404213977776
0.8023674415766673,0.9747404213977776
0.8023674415766673,0.9748011415386484
0.8028555738605162,0.974861861679519
0.8081640124473732,0.9749225818203898
0.8098114589053633,0.9749225818203898
0.8098114589053633,0.9749833019612606
0.8125572030020135,0.9749833019612606
0.8125572030020135,0.9750440221021311
0.8157300628470315,0.9750440221021311
0.8174995423759839,0.975104742243002
0.8174995423759839,0.9751654623838728
0.8184758069436817,0.9751654623838728
0.8184758069436817,0.9752261825247436
0.818658856550125,0.975286902665614
0.8193300384404174,0.9753476228064848
0.8234181463176521,0.9754083429473556
0.8279333699432546,0.9754690630882265
0.829153700652877,0.9755297832290972
0.829153700652877,0.9755905033699678
0.8298248825431692,0.9756512235108386
0.830740130575386,0.9756512235108386
0.830740130575386,0.9757119436517092
0.8331807919946306,0.9757119436517092
0.8331807919946306,0.97577266379258
0.8336079077429983,0.97577266379258
0.8336079077429983,0.9758333839334508
0.8395265116846665,0.9759548242151922
0.8397095612911099,0.9760155443560627
0.8398315943620721,0.9760155443560627
0.841845140032949,0.9761369846378044
0.841845140032949,0.9761977047786752
0.8425163219232412,0.9761977047786752
0.8428824211361279,0.9763191450604164
0.8476417109036549,0.9763798652012872
0.8482518762584661,0.9763798652012872
0.8482518762584661,0.976440585342158
0.8484959424003905,0.976440585342158
0.8484959424003905,0.9765013054830288
0.8546586124839831,0.9765620256238996
0.8546586124839831,0.9766227457647702
0.8596619683934347,0.9768049061873824
0.8596619683934347,0.9768656263282532
0.8600890841418024,0.9768656263282532
0.8645432912319239,0.9769263464691238
0.8645432912319239,0.9769870666099946
0.8658856550125084,0.9770477867508652
0.8659466715479895,0.977108506891736
0.866190737689914,0.9772906673143482
0.8691805479284886,0.9773513874552188
0.871499176276771,0.9774121075960897
0.871499176276771,0.9774728277369604
0.8722923912380255,0.9775335478778312
0.8748550857282323,0.9775942680187018
0.8770516810055525,0.9776549881595724
0.8771126975410336,0.9777157083004432
0.8774787967539203,0.977776428441314
0.8780279455732504,0.9778371485821848
0.8793703093538349,0.9778371485821848
0.879431325889316,0.9778978687230554
0.8816279211666361,0.9780800291456676
0.8818719873085606,0.9780800291456676
0.882116053450485,0.9781407492865384
0.8829092684117396,0.9782621895682798
0.8849228140826164,0.9782621895682798
0.8849228140826164,0.9783229097091504
0.8883397400695588,0.9783229097091504
0.8896821038501433,0.9783836298500213
0.8896821038501433,0.978444349990892
0.8914515833790957,0.9785050701317628
0.8914515833790957,0.9785657902726336
0.8915125999145769,0.9785657902726336
0.8916956495210202,0.9786872305543748
0.8920007321984258,0.9787479506952456
0.892122765269388,0.9788086708361164
0.8930380133016047,0.9788693909769872
0.8930380133016047,0.9789301111178578
0.8938312282628592,0.9789301111178578
0.8938312282628592,0.9789908312587284
0.8943803770821893,0.9789908312587284
0.8943803770821893,0.97911227154047
0.8950515589724816,0.97911227154047
0.8956617243272927,0.9791729916813408
0.8960278235401794,0.9792944319630822
0.8985295014949051,0.9793551521039529
0.8997498322045274,0.9794158722448236
0.9004820306303009,0.9794765923856944
0.9004820306303009,0.9795373125265652
0.9015193117334798,0.9795980326674358
0.9024955763011776,0.9796587528083064
0.9061565684300446,0.9797194729491772
0.9061565684300446,0.979780193090048
0.9066447007138936,0.979780193090048
0.9066447007138936,0.9798409132309188
0.9107938251266092,0.9801445139352724
0.9123192385136372,0.9801445139352724
0.9156141314296176,0.9802659542170138
0.9156141314296176,0.9803266743578846
0.9178717432424188,0.9803873944987552
0.9178717432424188,0.980448114639626
0.919092073952041,0.980448114639626
0.919092073952041,0.9805088347804968
0.9200683385197388,0.9805695549213674
0.9212886692293611,0.9807517153439796
0.922264933797059,0.9808124354848504
0.9241564463969736,0.9809945959074624
0.9245835621453414,0.9810553160483332
0.9252547440356336,0.9810553160483332
0.925376777106596,0.981116036189204
0.925376777106596,0.9811767563300748
0.925925925925926,0.9811767563300748
0.9261699920678504,0.9812981966118162
0.9273293062419916,0.9813589167526868
0.9288547196290194,0.9814803570344284
0.9306241991579718,0.9816017973161698
0.931844529867594,0.9817232375979112
0.9325157117578864,0.981783957738782
0.9351394227835744,0.9819053980205236
0.9356885716029044,0.9821482785840064
0.9358106046738666,0.9821482785840064
0.9358106046738666,0.982208998724877
0.9363597534931968,0.9823304390066184
0.9369699188480078,0.9823304390066184
0.93709195191897,0.9823911591474892
0.9391054975898468,0.9826340397109722
0.941302092867167,0.9827554799927136
0.9428275062541948,0.9829376404153256
0.9430715723961194,0.9829983605561964
0.9447800353895904,0.983119800837938
0.945085118066996,0.983119800837938
0.9467935810604674,0.9831805209788088
0.9467935810604674,0.9832412411196794
0.9474037464152786,0.98330196126055
0.9497223747635608,0.98330196126055
0.9505155897248154,0.9833626814014208
0.9506986393312588,0.9834234015422916
0.9506986393312588,0.983544841824033
0.9510037220086645,0.983544841824033
0.9533223503569468,0.9836662821057744
0.9549087802794556,0.9837270022466452
0.956617243272927,0.983787722387516
0.956617243272927,0.9838484425283868
0.9589358716212092,0.983969882810128
0.9605833180791996,0.9840913230918696
0.9616816157178596,0.9842127633736112
0.9641222771371042,0.9845163640779646
0.9641832936725852,0.9845163640779646
0.9641832936725852,0.9845770842188354
0.9643663432790286,0.9845770842188354
0.9646104094209532,0.9846985245005768
0.9650375251693208,0.9846985245005768
0.965647690524132,0.9848199647823184
0.9668070046982732,0.984880684923189
0.9670510708401976,0.984880684923189
0.9670510708401976,0.9849414050640596
0.9676002196595276,0.9849414050640596
0.9678442858014522,0.9850021252049304
0.9691866495820368,0.985123565486672
0.96936969918848,0.9852450057684132
0.9696137653304046,0.985305725909284
0.9696747818658856,0.985305725909284
0.9696747818658856,0.9853664460501548
0.969857831472329,0.9854271661910255
0.9715052779303192,0.985548606472767
0.9715052779303192,0.9856093266136378
0.9720544267496491,0.9856093266136378
0.9721764598206114,0.9857307668953792
0.9721764598206114,0.98579148703625
0.9724205259625358,0.98579148703625
0.9724205259625358,0.9859129273179914
0.9728476417109037,0.985973647458862
0.9735798401366772,0.9860343675997328
0.9735798401366772,0.9860950877406036
0.9739459393495636,0.9860950877406036
0.9743730550979316,0.9862772481632156
0.9744340716334128,0.9863986884449572
0.9748001708462992,0.9865201287266988
0.9748611873817804,0.9865808488675694
0.9760815180914028,0.98664156900844
0.9760815180914028,0.9867022891493108
0.976264567697846,0.9867022891493108
0.976752699981695,0.9868237294310522
0.9769967661236196,0.9870058898536644
0.9780340472267984,0.9872487704171472
0.9788272621880528,0.9874309308397596
0.9788272621880528,0.987552371121501
0.9791323448654584,0.987552371121501
0.9791323448654584,0.9876130912623716
0.9796204771493074,0.9877345315441132
0.9796814936847886,0.987795251684984
0.979925559826713,0.9879166919667254
0.9802916590395996,0.987977412107596
0.9808408078589298,0.9880988523893376
0.9810238574653732,0.9880988523893376
0.9810238574653732,0.9881595725302084
0.98193910549759,0.9885846135163032
0.98193910549759,0.988645333657174
0.982061138568552,0.988645333657174
0.9823052047104766,0.9887667739389157
0.9827323204588444,0.9890096545023984
0.9832204527426932,0.9890703746432692
0.9835255354200988,0.989313255206752
0.9835255354200988,0.9893739753476228
0.9837696015620232,0.9893739753476228
0.98413570077491,0.9894954156293644
0.98413570077491,0.9896168559111056
0.9844407834523156,0.989799016333718
0.9851119653426078,0.9899204566154594
0.9859051803038624,0.98998117675633
0.986210262981268,0.98998117675633
0.9863322960522302,0.9900418968972008
0.9863322960522302,0.9901026170380716
0.9865763621941546,0.9903454976015544
0.9877966929037768,0.9904062177424252
0.9877966929037768,0.990466937883296
0.9881627921166636,0.9905276580241666
0.9881627921166636,0.9905883781650372
0.9883458417231068,0.9905883781650372
0.988833974006956,0.9908312587285204
0.9890170236133992,0.9908312587285204
0.9891390566843614,0.9909526990102616
0.9892000732198426,0.9910134191511324
0.9892610897553236,0.991134859432874
0.9906034535359084,0.9912562997146154
0.9906034535359084,0.991317019855486
0.9908475196778328,0.991317019855486
0.9908475196778328,0.9913777399963568
0.9910915858197572,0.9914384601372276
0.9913356519616816,0.9914384601372276
0.9917627677100496,0.991559900418969
0.9918237842455304,0.991559900418969
0.9918237842455304,0.9916206205598396
0.992616999206785,0.9916206205598396
0.9928000488132284,0.9916813407007103
0.9928000488132284,0.9917420608415812
0.9928610653487095,0.991802780982452
0.9933491976325584,0.9919242212641932
0.9935322472390018,0.991984941405064
0.9935932637744828,0.991984941405064
0.9935932637744828,0.9920456615459348
0.9938373299164074,0.9922885421094176
0.994203429129294,0.9923492622502884
0.9945085118066996,0.9923492622502884
0.9949356275550674,0.9925921428137712
0.9955457929098784,0.992652862954642
0.9955457929098784,0.9927135830955128
0.9956678259808408,0.9927135830955128
0.9959118921227652,0.9930779039407372
0.9959729086582464,0.9930779039407372
0.9959729086582464,0.9932600643633492
0.9960339251937276,0.9932600643633492
0.9960339251937276,0.99332078450422
0.9960949417292086,0.99332078450422
0.9960949417292086,0.9933815046450908
0.9964000244066142,0.993563665067703
0.9965220574775764,0.9936243852085735
0.9965220574775764,0.9936851053494444
0.9967051070840196,0.9936851053494444
0.9967661236195008,0.9938672657720566
0.9968881566904632,0.993988706053798
0.9969491732259442,0.993988706053798
0.9969491732259442,0.9941101463355396
0.9974373055097931,0.9941708664764102
0.9974983220452742,0.9941708664764102
0.9974983220452742,0.994231586617281
0.9975593385807554,0.9942923067581516
0.9978034047226798,0.9942923067581516
0.9980474708646044,0.9947780678851176
0.9981695039355666,0.9947780678851176
0.9982305204710477,0.9948995081668588
0.9982915370065288,0.9948995081668588
0.9982915370065288,0.9949602283077296
0.9984745866129722,0.9950816685894712
0.9988406858258588,0.9952031088712124
0.99890170236134,0.9952638290120832
0.9989627188968212,0.995324549152954
0.9989627188968212,0.9953852692938248
0.9990847519677832,0.9953852692938248
0.9990847519677832,0.9955067095755662
0.9995728842516322,0.995567429716437
0.9996339007871132,0.9957495901390492
0.9996949173225944,0.9960531908434028
0.9998169503935568,0.9960531908434028
0.9998169503935568,0.9972068735199464
0.9998779669290376,0.997996235351266
0.9999389834645188,0.997996235351266
1.0,1.0


==> BN_CIKM_sampled.csv <==
FPR,TPR
0,6.07E-05
0,0.031270873
6.10E-05,0.031270873
6.10E-05,0.040257453
0.00018305,0.045115065
0.000244066,0.045782986
0.000244066,0.04754387
0.000366099,0.04754387
0.000427116,0.048029631
0.000488132,0.048211792
0.000549149,0.049304754
0.000671182,0.049669075
0.000732198,0.049669075
0.000732198,0.051187079
0.000793215,0.052097881
0.000854231,0.052097881
0.000854231,0.053737325
0.000976265,0.053737325
0.001037281,0.053919485
0.001037281,0.054648127
0.001159314,0.055498209
0.001159314,0.05604469
0.001220331,0.05604469
0.001220331,0.057684134
0.001342364,0.058048455
0.00140338,0.059262857
0.00140338,0.059384298
0.001464397,0.060052219
0.001525413,0.060052219
0.001525413,0.06041654
0.001647446,0.06053798
0.001647446,0.060659421
0.00176948,0.060780861
0.001891513,0.060841581
0.001952529,0.061023742
0.002013546,0.061145182
0.002074562,0.061145182
0.002074562,0.061327342
0.002135579,0.061570223
0.002318628,0.061570223
0.002318628,0.061934544
0.002562694,0.061995264
0.002562694,0.062238144
0.002623711,0.062238144
0.002684728,0.062481025
0.002806761,0.062784626
0.002806761,0.062906066
0.002867777,0.062906066
0.002867777,0.063088226
0.002928794,0.063088226
0.002928794,0.063452547
0.00298981,0.063816868
0.003050827,0.063816868
0.003050827,0.063877588
0.003111843,0.063877588
0.003233876,0.064302629
0.003294893,0.064302629
0.003355909,0.064363349
0.003355909,0.06460623
0.003416926,0.06460623
0.003477943,0.065031271
0.003660992,0.065577752
0.003660992,0.065699192
0.003660992,0.066002793
0.003783025,0.066063513
0.003844042,0.067035036
0.003905058,0.067035036
0.003905058,0.067217196
0.003966075,0.067399356
0.004088108,0.067399356
0.004088108,0.068370879
0.004332174,0.068553039
0.004332174,0.069585281
0.00457624,0.069767442
0.004698273,0.069767442
0.004698273,0.070313923
0.00475929,0.070313923
0.004820306,0.070374643
0.004881323,0.070496084
0.004881323,0.070678244
0.004942339,0.070678244
0.005003356,0.071103285
0.005064372,0.071406886
0.005064372,0.071467606
0.005186406,0.072439128
0.005186406,0.072803449
0.005247422,0.072803449
0.005308439,0.07316777
0.005369455,0.07316777
0.005430472,0.073835691
0.005491488,0.073835691
0.005491488,0.073957132
0.005552505,0.073957132
0.005552505,0.074139292
0.005674538,0.074139292
0.005674538,0.074746493
0.005796571,0.074989374
0.005796571,0.076325217
0.005918604,0.076810978
0.00597962,0.076810978
0.00597962,0.0777825
0.006040637,0.0777825
0.006101654,0.077903941
0.00616267,0.077964661
0.00616267,0.078450422
0.00634572,0.079179064
0.006467753,0.079239784
0.006528769,0.079421944
0.006589786,0.080514907
0.006650802,0.080514907
0.006650802,0.081000668
0.006772835,0.081122108
0.006772835,0.081364989
0.006833852,0.081364989
0.006833852,0.081547149
0.006894869,0.08209363
0.006955885,0.08209363
0.006955885,0.082215071
0.007016902,0.082215071
0.007077918,0.082822272
0.007138935,0.083490194
0.007321984,0.083975955
0.007383001,0.084036675
0.007444017,0.084097395
0.007505034,0.084279556
0.007505034,0.084461716
0.00756605,0.084461716
0.00756605,0.084522436
0.007688083,0.084643876
0.007810117,0.085068917
0.007871133,0.085251078
0.00793215,0.085676119
0.007993166,0.085676119
0.007993166,0.085797559
0.008115199,0.08604044
0.008176216,0.08610116
0.008298249,0.08616188
0.008359265,0.086586921
0.008481298,0.088712126
0.008481298,0.088894286
0.008542315,0.088894286
0.008603332,0.089015727
0.008603332,0.089319327
0.008664348,0.089319327
0.008664348,0.089380047
0.008725365,0.089380047
0.008725365,0.089987249
0.008786381,0.089987249
0.008908414,0.090290849
0.008908414,0.09035157
0.008969431,0.09035157
0.008969431,0.09065517
0.009030447,0.09065517
0.009091464,0.091323092
0.00915248,0.091505252
0.00915248,0.091869573
0.009213497,0.091869573
0.009274513,0.092112454
0.009274513,0.092294614
0.00933553,0.092355334
0.009457563,0.092962536
0.009457563,0.093266136
0.009579596,0.093326857
0.009640613,0.093691177
0.009823662,0.094298379
0.009884679,0.094298379
0.009884679,0.0946627
0.010067728,0.0946627
0.010128745,0.09472342
0.010189761,0.096180703
0.010311794,0.096302143
0.010433828,0.096666464
0.010433828,0.096970065
0.010494844,0.096970065
0.010494844,0.098245188
0.010616877,0.098245188
0.010616877,0.098730949
0.01073891,0.098730949
0.01073891,0.098913109
0.010799927,0.098913109
0.010799927,0.09897383
0.010860943,0.09897383
0.010860943,0.099398871
0.01092196,0.099398871
0.01092196,0.099581031
0.010982976,0.099581031
0.011043993,0.099641751
0.011105009,0.099945352
0.011166026,0.100006072
0.011227043,0.100856154
0.011288059,0.102252717
0.011349076,0.102617038
0.011410092,0.102617038
0.011410092,0.103102799
0.011532125,0.10328496
0.011654158,0.103892161
0.011715175,0.103892161
0.011715175,0.105349444
0.011837208,0.105592325
0.011959241,0.106260247
0.011959241,0.106806728
0.012020257,0.10777825
0.012081274,0.10783897
0.012142291,0.10783897
0.012264324,0.108142571
0.01232534,0.108810492
0.012447373,0.108931933
0.01250839,0.109174813
0.012630423,0.109174813
0.012630423,0.109721295
0.012691439,0.109721295
0.012691439,0.110449936
0.012813472,0.110449936
0.012996522,0.110935697
0.013057539,0.111057138
0.013179572,0.111300018
0.013362621,0.11208938
0.013423638,0.11208938
0.013423638,0.1121501
0.013484654,0.11221082
0.013545671,0.11221082
0.013667704,0.112392981
0.01372872,0.112635861
0.013789737,0.112878742
0.013789737,0.112939462
0.013850754,0.112939462
0.013850754,0.113121622
0.01391177,0.113243063
0.014033803,0.113607384
0.014033803,0.113728824
0.01409482,0.113728824
0.01409482,0.113910984
0.014155836,0.113971704
0.014216853,0.113971704
0.014216853,0.114093145
0.014277869,0.114275305
0.014338886,0.114275305
0.014338886,0.114578906
0.014399902,0.114578906
0.014399902,0.114700346
0.014460919,0.114700346
0.014460919,0.115003947
0.014521935,0.115186107
0.014582952,0.115186107
0.014643969,0.115428988
0.014766002,0.115732588
0.014827018,0.115793309
0.014888035,0.11621835
0.015071084,0.116643391
0.015132101,0.116643391
0.015132101,0.116946991
0.015254134,0.116946991
0.01531515,0.117675633
0.015376167,0.117675633
0.015376167,0.117857793
0.015559217,0.118768596
0.01568125,0.119072196
0.015742266,0.119193637
0.015803283,0.119193637
0.015803283,0.119922278
0.015925316,0.120286599
0.015986332,0.120286599
0.015986332,0.120347319
0.016047349,0.1205902
0.016108365,0.1205902
0.016108365,0.121015241
0.016169382,0.121015241
0.016169382,0.121075961
0.016230398,0.121075961
0.016230398,0.121136681
0.016291415,0.121136681
0.016291415,0.121258121
0.016352432,0.121258121
0.016352432,0.121379562
0.016474465,0.121379562
0.016535481,0.121501002
0.016535481,0.121561722
0.016596498,0.121561722
0.016596498,0.121926043
0.016657514,0.121926043
0.016718531,0.122047483
0.016840564,0.122290364
0.016840564,0.122472524
0.016962597,0.122593964
0.017145646,0.122654685
0.017206663,0.122654685
0.01726768,0.123504767
0.017389713,0.123808367
0.017450729,0.123808367
0.017450729,0.124597729
0.017511746,0.124779889
0.017572762,0.12484061
0.017694795,0.12490133
0.017694795,0.12496205
0.017755812,0.12496205
0.017877845,0.12502277
0.017999878,0.125265651
0.018060895,0.125569251
0.018060895,0.125994292
0.018121911,0.125994292
0.018121911,0.126540774
0.018182928,0.126540774
0.018182928,0.127208695
0.018243944,0.127208695
0.018243944,0.127451576
0.018304961,0.127451576
0.018426994,0.127512296
0.01848801,0.127937337
0.01848801,0.127998057
0.018549027,0.127998057
0.018549027,0.128058777
0.01867106,0.128058777
0.018732076,0.128605258
0.018793093,0.129030299
0.018915126,0.130244702
0.019098176,0.130244702
0.019098176,0.130912624
0.019159192,0.130912624
0.019159192,0.131337665
0.019464275,0.131459105
0.019464275,0.131762706
0.019525291,0.131762706
0.019525291,0.132005586
0.019586308,0.132005586
0.019647324,0.132369907
0.019708341,0.132612788
0.019708341,0.132794948
0.019769357,0.132794948
0.019769357,0.132916388
0.019830374,0.132916388
0.019830374,0.133037829
0.019891391,0.133037829
0.019891391,0.133280709
0.02007444,0.133341429
0.02007444,0.134009351
0.020135457,0.134009351
0.02025749,0.134191511
0.02025749,0.134373672
0.020318506,0.134373672
0.020318506,0.134434392
0.020440539,0.134677272
0.020501556,0.134737993
0.020562572,0.134920153
0.020562572,0.135223754
0.020745622,0.135588075
0.020745622,0.135770235
0.020806639,0.135770235
0.020989688,0.135830955
0.021050705,0.136984638
0.021050705,0.137348959
0.021111721,0.137348959
0.021172738,0.137470399
0.021233754,0.138199041
0.021355787,0.138563361
0.021416804,0.138563361
0.02166087,0.138988402
0.021721887,0.139595604
0.021782903,0.139595604
0.021782903,0.139717044
0.021904936,0.139717044
0.022026969,0.140020645
0.022087986,0.140142085
0.022087986,0.140202805
0.022149002,0.140567126
0.022210019,0.140567126
0.022210019,0.140931447
0.022332052,0.141174328
0.022393069,0.141174328
0.022393069,0.141963689
0.022454085,0.141963689
0.022515102,0.14208513
0.022515102,0.14244945
0.022576118,0.142510171
0.022637135,0.142510171
0.022698151,0.143238812
0.022881201,0.143663853
0.022881201,0.143906734
0.022942217,0.143906734
0.02306425,0.144271055
0.02306425,0.144392495
0.023125267,0.144513935
0.023186283,0.144513935
0.023369333,0.144574655
0.023369333,0.144999696
0.02343035,0.144999696
0.02343035,0.145728338
0.023491366,0.145728338
0.023491366,0.145789058
0.023613399,0.145789058
0.023613399,0.145849778
0.023674416,0.145849778
0.023735432,0.146214099
0.023796449,0.146335539
0.023796449,0.147610662
0.023918482,0.147914263
0.023979498,0.147914263
0.023979498,0.148096424
0.024162548,0.148096424
0.024284581,0.148825065
0.024284581,0.149007226
0.024467631,0.149007226
0.024528647,0.149189386
0.024589664,0.149371547
0.02465068,0.149553707
0.02483373,0.149796588
0.02483373,0.149978748
0.024894746,0.149978748
0.024894746,0.150039468
0.02501678,0.150100188
0.02501678,0.150282349
0.025382879,0.15064667
0.025443895,0.15064667
0.025626945,0.151739632
0.025626945,0.151921792
0.025687961,0.151921792
0.025687961,0.152407554
0.025748978,0.152407554
0.025871011,0.153439796
0.025871011,0.153743397
0.026115077,0.154229158
0.02623711,0.154411318
0.02623711,0.1549578
0.026298127,0.15507924
0.026359143,0.15507924
0.026359143,0.15538284
0.026481176,0.15538284
0.026481176,0.155868602
0.026603209,0.156111482
0.026664226,0.156900844
0.026725243,0.156900844
0.026847276,0.157022284
0.026847276,0.157143725
0.026908292,0.157325885
0.027091342,0.157447325
0.027091342,0.157629486
0.027152358,0.157629486
0.027152358,0.157750926
0.027213375,0.157750926
0.027213375,0.157872366
0.027335408,0.157872366
0.027335408,0.157993807
0.027396424,0.158054527
0.027518458,0.158054527
0.027579474,0.158236687
0.027579474,0.158297407
0.027640491,0.158661728
0.027701507,0.158661728
0.027701507,0.158904609
0.027762524,0.158904609
0.027762524,0.15951181
0.02782354,0.15951181
0.027884557,0.15957253
0.027884557,0.159876131
0.027945573,0.161151254
0.02800659,0.161151254
0.02800659,0.161272694
0.028128623,0.161272694
0.028128623,0.161515575
0.028189639,0.161515575
0.028189639,0.161819175
0.028250656,0.161819175
0.028311672,0.162608537
0.028372689,0.162608537
0.028494722,0.162851418
0.028494722,0.162972858
0.028555739,0.163276459
0.028616755,0.16388366
0.028677772,0.1640051
0.028799805,0.1640051
0.028860821,0.164126541
0.028860821,0.164430141
0.028921838,0.164430141
0.028921838,0.164490862
0.028982854,0.164490862
0.028982854,0.164915903
0.029043871,0.164976623
0.029165904,0.165219503
0.029165904,0.165280223
0.02922692,0.165280223
0.02922692,0.165340944
0.029287937,0.165401664
0.029348954,0.165401664
0.029348954,0.165887425
0.02940997,0.165948145
0.029532003,0.165948145
0.02959302,0.166312466
0.029654036,0.166676787
0.029654036,0.166737507
0.029776069,0.166798227
0.029837086,0.167405428
0.029898102,0.167466149
0.030020135,0.167587589
0.030081152,0.16819479
0.030142169,0.16819479
0.030142169,0.168376951
0.030203185,0.168376951
0.030203185,0.168437671
0.030264202,0.168923432
0.030325218,0.169166312
0.030386235,0.169227033
0.030508268,0.169287753
0.030569284,0.169409193
0.030630301,0.170016394
0.030691317,0.170137835
0.03081335,0.170137835
0.03081335,0.170684316
0.030874367,0.170684316
0.030874367,0.171473678
0.030935383,0.171473678
0.0309964,0.171837999
0.031057417,0.171959439
0.031240466,0.171959439
0.031362499,0.17232376
0.031362499,0.172809521
0.031423516,0.173416722
0.031545549,0.173416722
0.031667582,0.173477442
0.031667582,0.173538163
0.031728598,0.173538163
0.031728598,0.173963204
0.031911648,0.174448965
0.031972665,0.174448965
0.032033681,0.174934726
0.032216731,0.174934726
0.032216731,0.175056166
0.032277747,0.175056166
0.032277747,0.175238327
0.032338764,0.175238327
0.03239978,0.175784808
0.03239978,0.175906248
0.032521813,0.175906248
0.032521813,0.176088409
0.032826896,0.17651345
0.032887913,0.176999211
0.032948929,0.177120651
0.032948929,0.177242091
0.033009946,0.177424252
0.033070962,0.177484972
0.033131979,0.177484972
0.033192995,0.177727852
0.033254012,0.177727852
0.033254012,0.177849293
0.033376045,0.177849293
0.033376045,0.178092173
0.033498078,0.178395774
0.033620111,0.179367296
0.033681128,0.179367296
0.033681128,0.179488736
0.033742144,0.179670897
0.033803161,0.179670897
0.033925194,0.180095938
0.033925194,0.180156658
0.03398621,0.180217378
0.034047227,0.180217378
0.034047227,0.180338818
0.03416926,0.180338818
0.034291293,0.180520979
0.034352309,0.180763859
0.034474343,0.1811889
0.034535359,0.18124962
0.034535359,0.181431781
0.034596376,0.181492501
0.034657392,0.181978262
0.034718409,0.181978262
0.034718409,0.182281863
0.034779425,0.182281863
0.034779425,0.182342583
0.034962475,0.182706904
0.035267558,0.182889064
0.035389591,0.183071225
0.035450607,0.183496266
0.035450607,0.183921307
0.03557264,0.184042747
0.035633657,0.184164187
0.035633657,0.184224907
0.03575569,0.184407068
0.03575569,0.184467788
0.035877723,0.184467788
0.035877723,0.184892829
0.035938739,0.184892829
0.035999756,0.185682191
0.035999756,0.185925071
0.036060772,0.185925071
0.036365855,0.187321635
0.036365855,0.187503795
0.036487888,0.187685955
0.036548905,0.187685955
0.036609921,0.187807396
0.036609921,0.187868116
0.036670938,0.187989556
0.036731954,0.187989556
0.036731954,0.188536037
0.036853987,0.188536037
0.036853987,0.189203959
0.036915004,0.189203959
0.036915004,0.18944684
0.036976021,0.18950756
0.037098054,0.18950756
0.037098054,0.189993321
0.037281103,0.190904123
0.037281103,0.191025563
0.03734212,0.191025563
0.03734212,0.191207724
0.037403136,0.191450604
0.037464153,0.191450604
0.037464153,0.191693485
0.037769235,0.191693485
0.037769235,0.191754205
0.037830252,0.191754205
0.037830252,0.192239966
0.037891269,0.192725727
0.038013302,0.192847167
0.038013302,0.193090048
0.038074318,0.193090048
0.038135335,0.193332929
0.038196351,0.193515089
0.038196351,0.193575809
0.038257368,0.193575809
0.038257368,0.19412229
0.038318384,0.19412229
0.038318384,0.194243731
0.038440417,0.194304451
0.038623467,0.194365171
0.038623467,0.194668772
0.038684483,0.194668772
0.0387455,0.195275973
0.038806517,0.195275973
0.039172616,0.195883174
0.039172616,0.196368936
0.039294649,0.196611816
0.039416682,0.197219018
0.039416682,0.197340458
0.039599732,0.197461898
0.039599732,0.197644059
0.039782781,0.1983727
0.039843798,0.198737021
0.039965831,0.198858461
0.040026847,0.198919181
0.040087864,0.199222782
0.040209897,0.199526383
0.04033193,0.199708543
0.040392946,0.199708543
0.040392946,0.200315745
0.04051498,0.200376465
0.040575996,0.201773028
0.040698029,0.202198069
0.040759046,0.202198069
0.040881079,0.20262311
0.041003112,0.20268383
0.041003112,0.202865991
0.041125145,0.203048151
0.041186161,0.203048151
0.041247178,0.203716073
0.041369211,0.204201834
0.041369211,0.204262554
0.041552261,0.204566155
0.041613277,0.204748315
0.041613277,0.204809035
0.041674294,0.204809035
0.041674294,0.204869755
0.04173531,0.204869755
0.04173531,0.205173356
0.041796327,0.205173356
0.041796327,0.205294796
0.04191836,0.205294796
0.042040393,0.205355516
0.042101409,0.205416237
0.042101409,0.205537677
0.042223443,0.206084158
0.042223443,0.206387759
0.042345476,0.20693424
0.042406492,0.207966482
0.042467509,0.207966482
0.042467509,0.208087923
0.042528525,0.208087923
0.042528525,0.208209363
0.042589542,0.208209363
0.042589542,0.208391523
0.042650558,0.208391523
0.042650558,0.209059445
0.042711575,0.209120165
0.042772591,0.209120165
0.042772591,0.209241605
0.042833608,0.209423766
0.042894624,0.209423766
0.042894624,0.209545206
0.042955641,0.209848807
0.043016658,0.210091687
0.043199707,0.210941769
0.043260724,0.210941769
0.04332174,0.211609691
0.043382757,0.211609691
0.043382757,0.211791851
0.043443773,0.211791851
0.043443773,0.211913292
0.04350479,0.211913292
0.043565806,0.212216892
0.043565806,0.212399053
0.043626823,0.212459773
0.043809872,0.212459773
0.043931906,0.212581213
0.043992922,0.212581213
0.043992922,0.212641933
0.044053939,0.212641933
0.044053939,0.213066974
0.044114955,0.213370575
0.044175972,0.213977776
0.044298005,0.213977776
0.044359021,0.214524258
0.044359021,0.214584978
0.044420038,0.214584978
0.044420038,0.214827858
0.044481054,0.214949299
0.044603087,0.214949299
0.044603087,0.21543506
0.044725121,0.21543506
0.044725121,0.21549578
0.044786137,0.21549578
0.044847154,0.21567794
0.044847154,0.215799381
0.044969187,0.215799381
0.044969187,0.215860101
0.04509122,0.216224422
0.045152236,0.216224422
0.045213253,0.216406582
0.045213253,0.216528022
0.045274269,0.216528022
0.045274269,0.216588742
0.045335286,0.216710183
0.045396302,0.216710183
0.045396302,0.216831623
0.045457319,0.216831623
0.045579352,0.217013783
0.045640369,0.217074504
0.045762402,0.217985306
0.045823418,0.218288906
0.045884435,0.218288906
0.045945451,0.218410347
0.045945451,0.218774668
0.046006468,0.218774668
0.04631155,0.219321149
0.046433584,0.219381869
0.046738666,0.220596272
0.046738666,0.221021313
0.046799683,0.221021313
0.046799683,0.221142753
0.046921716,0.221142753
0.046982732,0.221567794
0.047104765,0.221628514
0.047104765,0.221871395
0.047287815,0.221871395
0.047287815,0.221932115
0.047409848,0.222174995
0.047409848,0.222296436
0.047531881,0.222964357
0.047653914,0.223146518
0.047653914,0.223328678
0.047775947,0.223328678
0.047775947,0.223692999
0.047836964,0.223692999
0.047836964,0.223875159
0.04789798,0.223875159
0.047958997,0.2243002
0.048020013,0.224482361
0.04808103,0.224603801
0.048142046,0.224725241
0.048569162,0.225453883
0.048691195,0.226061084
0.048691195,0.226182525
0.048752212,0.226182525
0.048752212,0.226486125
0.048935261,0.226546846
0.049057295,0.226668286
0.049057295,0.226850446
0.049179328,0.226850446
0.049179328,0.226911166
0.049301361,0.226911166
0.049423394,0.227579088
0.049423394,0.227700528
0.049545427,0.227882689
0.049606443,0.227882689
0.04966746,0.228125569
0.04966746,0.228186289
0.049728476,0.228186289
0.049789493,0.228672051
0.049789493,0.228793491
0.049850509,0.228793491
0.049911526,0.228854211
0.049972543,0.229400692
0.050155592,0.229886453
0.050216609,0.229947173
0.050460675,0.230007894
0.050582708,0.230068614
0.050582708,0.230311494
0.050826774,0.230311494
0.050826774,0.230432935
0.050887791,0.230432935
0.050887791,0.230554375
0.050948807,0.230615095
0.05107084,0.230979416
0.05107084,0.231100856
0.051192873,0.231100856
0.051192873,0.231222296
0.051314906,0.231465177
0.051436939,0.231829498
0.051558972,0.232072378
0.051681006,0.232436699
0.051742022,0.232436699
0.051742022,0.232497419
0.051986088,0.232497419
0.052169138,0.23280102
0.052230154,0.23280102
0.052413204,0.233043901
0.052596254,0.233226061
0.052596254,0.233286781
0.05265727,0.233286781
0.05265727,0.233529662
0.052718287,0.233711822
0.052779303,0.233711822
0.05284032,0.234076143
0.053023369,0.234197583
0.053145402,0.234319024
0.053206419,0.234683344
0.053328452,0.234744065
0.053450485,0.234926225
0.053511502,0.234926225
0.053511502,0.235229826
0.053633535,0.235351266
0.053694551,0.235533426
0.053755568,0.235533426
0.053755568,0.235594147
0.053816584,0.235594147
0.053877601,0.235654867
0.053877601,0.235776307
0.053938617,0.235776307
0.053938617,0.236687109
0.053999634,0.236747829
0.05406065,0.23686927
0.054182684,0.23723359
0.054304717,0.237476471
0.054365733,0.237476471
0.054365733,0.238144392
0.054487766,0.238205113
0.054548783,0.238326553
0.054670816,0.238326553
0.054670816,0.238508713
0.054792849,0.239237355
0.054853865,0.239237355
0.054853865,0.239540956
0.054914882,0.239662396
0.055036915,0.239662396
0.055158948,0.239723116
0.055158948,0.240269597
0.055219965,0.240512478
0.055280981,0.240512478
0.055341998,0.240694638
0.055341998,0.240755359
0.055403014,0.240755359
0.055403014,0.240816079
0.055525047,0.240816079
0.055525047,0.24142328
0.055586064,0.241666161
0.05583013,0.241787601
0.05583013,0.241848321
0.055891147,0.241848321
0.055891147,0.242091202
0.05601318,0.242091202
0.05601318,0.242212642
0.056074196,0.242212642
0.056074196,0.242334082
0.056257246,0.242334082
0.056257246,0.242455522
0.056318262,0.242455522
0.056379279,0.242516243
0.056379279,0.242576963
0.056440295,0.242576963
0.056440295,0.242698403
0.056501312,0.242698403
0.056623345,0.243123444
0.056989444,0.243487765
0.056989444,0.243791366
0.057050461,0.243912806
0.057111477,0.243973526
0.057477576,0.244884328
0.057660626,0.244945048
0.057721643,0.244945048
0.057721643,0.245066489
0.057843676,0.245127209
0.057904692,0.245248649
0.057904692,0.245309369
0.058026725,0.245309369
0.058087742,0.24549153
0.058087742,0.24555225
0.058148758,0.246463052
0.058331808,0.246705932
0.058331808,0.246827373
0.058392824,0.247373854
0.058514858,0.247677455
0.058514858,0.248163216
0.058697907,0.248163216
0.058697907,0.248406096
0.058758924,0.248466816
0.05881994,0.248770417
0.058880957,0.248770417
0.058880957,0.249377619
0.059125023,0.249377619
0.059247056,0.249559779
0.059552139,0.25016698
0.059674172,0.250288421
0.059796205,0.250531301
0.059857221,0.250956342
0.059918238,0.251138503
0.059918238,0.251502823
0.059979254,0.251502823
0.059979254,0.251806424
0.060101287,0.251806424
0.060101287,0.251927864
0.060162304,0.251927864
0.060162304,0.252231465
0.060284337,0.252231465
0.060284337,0.252413626
0.06040637,0.252413626
0.06040637,0.252656506
0.060467387,0.252717226
0.060528403,0.252717226
0.060528403,0.252899387
0.06058942,0.252899387
0.060711453,0.253020827
0.060772469,0.253445868
0.060772469,0.253506588
0.060833486,0.253506588
0.060833486,0.253931629
0.061077552,0.254053069
0.061138569,0.254053069
0.061199585,0.25411379
0.061199585,0.25429595
0.061260602,0.25429595
0.061260602,0.25441739
0.061321618,0.25441739
0.061321618,0.254720991
0.061443651,0.254720991
0.061626701,0.255328192
0.061687717,0.255328192
0.061748734,0.255571073
0.061870767,0.255935394
0.0619928,0.255935394
0.062053817,0.255996114
0.06217585,0.256117554
0.062297883,0.256542595
0.062358899,0.256967636
0.062480932,0.257149797
0.062480932,0.257392677
0.062541949,0.257392677
0.062724998,0.257514117
0.062724998,0.258121319
0.062786015,0.258121319
0.062786015,0.258303479
0.062908048,0.258303479
0.062969065,0.258849961
0.063030081,0.259032121
0.063091098,0.259032121
0.063091098,0.259275002
0.063152114,0.259335722
0.063152114,0.259457162
0.063213131,0.259457162
0.063213131,0.259760763
0.063335164,0.259760763
0.063335164,0.260125083
0.063457197,0.260125083
0.063457197,0.260246524
0.063518213,0.260307244
0.06357923,0.260367964
0.063884313,0.260489404
0.063884313,0.260550124
0.064006346,0.260550124
0.064006346,0.260671565
0.064067362,0.260671565
0.064067362,0.260732285
0.064128379,0.260732285
0.064128379,0.260793005
0.064250412,0.260793005
0.064311428,0.260975165
0.064494478,0.261521647
0.064494478,0.261582367
0.064738544,0.261885968
0.064799561,0.262068128
0.064860577,0.262068128
0.064921594,0.262128848
0.064921594,0.262432449
0.06498261,0.262432449
0.06498261,0.262553889
0.065104643,0.262553889
0.06516566,0.263343251
0.06534871,0.263343251
0.06534871,0.263525411
0.065409726,0.263525411
0.065409726,0.263889732
0.065470743,0.263889732
0.065470743,0.264193333
0.065531759,0.264436213
0.065592776,0.264436213
0.065653792,0.264496934
0.065714809,0.265043415
0.065714809,0.265164855
0.065836842,0.265164855
0.066019891,0.265589896
0.066080908,0.265589896
0.066080908,0.266014937
0.066141924,0.266014937
0.066202941,0.266075657
0.066202941,0.266136377
0.066263958,0.266136377
0.066263958,0.266439978
0.066324974,0.266439978
0.066324974,0.266561418
0.066447007,0.266743579
0.066508024,0.267715101
0.066630057,0.267775821
0.066691073,0.267775821
0.066691073,0.268018702
0.06675209,0.268018702
0.06675209,0.268079422
0.066813106,0.268200862
0.066874123,0.268200862
0.066935139,0.268443743
0.066935139,0.268565183
0.066996156,0.268686623
0.067118189,0.268868784
0.067179206,0.268868784
0.067179206,0.268929504
0.067240222,0.268929504
0.067240222,0.268990224
0.067301239,0.269172384
0.067362255,0.269233105
0.067484288,0.269354545
0.067484288,0.269415265
0.067545305,0.269415265
0.067545305,0.269536705
0.067911404,0.269901026
0.067972421,0.270083187
0.068033437,0.270143907
0.06815547,0.270143907
0.06815547,0.270265347
0.06833852,0.270265347
0.06833852,0.270629668
0.068460553,0.270629668
0.068521569,0.27160119
0.068582586,0.27172263
0.068643602,0.27172263
0.068643602,0.271783351
0.068704619,0.271783351
0.068704619,0.271844071
0.068887669,0.271904791
0.068948685,0.272026231
0.069070718,0.272026231
0.069070718,0.272390552
0.069375801,0.272511992
0.06955885,0.272633433
0.06955885,0.272815593
0.069680884,0.272997753
0.069802917,0.272997753
0.069802917,0.273058473
0.070046983,0.273179914
0.070046983,0.273362074
0.070107999,0.273362074
0.070107999,0.273422794
0.070291049,0.273422794
0.070291049,0.273604955
0.070352065,0.273665675
0.070474098,0.273665675
0.070596132,0.273847835
0.070596132,0.273908555
0.070840198,0.274090716
0.070840198,0.274272876
0.071084264,0.274272876
0.07114528,0.274394317
0.071206297,0.274637197
0.07132833,0.274697917
0.071389347,0.274697917
0.071389347,0.274758637
0.07151138,0.274758637
0.071755446,0.275062238
0.071877479,0.275062238
0.071877479,0.275122958
0.071938495,0.275244399
0.071999512,0.275487279
0.072060528,0.275547999
0.072365611,0.27573016
0.072426628,0.276215921
0.072426628,0.276398081
0.072487644,0.276398081
0.072487644,0.276458801
0.072853743,0.276580242
0.07291476,0.276640962
0.07291476,0.277308883
0.073036793,0.277308883
0.07309781,0.277855365
0.07309781,0.278098245
0.073158826,0.278098245
0.073402892,0.278584006
0.073463909,0.278887607
0.073585942,0.278887607
0.073585942,0.279009047
0.073707975,0.279009047
0.073768991,0.279494808
0.073830008,0.279494808
0.073891024,0.279798409
0.073952041,0.279798409
0.074196107,0.28016273
0.07431814,0.28016273
0.074379157,0.28022345
0.074379157,0.28034489
0.07450119,0.280527051
0.074745256,0.280891372
0.074745256,0.280952092
0.074806272,0.281073532
0.074928306,0.281073532
0.075172372,0.281437853
0.075233388,0.281437853
0.075233388,0.281498573
0.075294405,0.281498573
0.075294405,0.282105774
0.075477454,0.282105774
0.075477454,0.282470095
0.075599487,0.282470095
0.075782537,0.282712976
0.075782537,0.282895136
0.075843554,0.282895136
0.075843554,0.283077297
0.07590457,0.283077297
0.07608762,0.283198737
0.076148636,0.283380897
0.076148636,0.283441618
0.076331686,0.283441618
0.076453719,0.283927379
0.076514735,0.283988099
0.076514735,0.284048819
0.076575752,0.284048819
0.076575752,0.284230979
0.076636769,0.284230979
0.076697785,0.2845953
0.076758802,0.28465602
0.076758802,0.284777461
0.076880835,0.284777461
0.076880835,0.284838181
0.076941851,0.284898901
0.077063884,0.284898901
0.077124901,0.285931143
0.077185917,0.285991864
0.077246934,0.285991864
0.077246934,0.286113304
0.07730795,0.286234744
0.077368967,0.286234744
0.07767405,0.287024106
0.077857099,0.287206266
0.078040149,0.287206266
0.078040149,0.287266986
0.078223198,0.287388427
0.078528281,0.287388427
0.078528281,0.287449147
0.078650314,0.287813468
0.078772347,0.287813468
0.078833364,0.287874188
0.078955397,0.288238509
0.078955397,0.288299229
0.07907743,0.288299229
0.079443529,0.289088591
0.079443529,0.289149311
0.079565562,0.289149311
0.079626579,0.289210031
0.079626579,0.289392191
0.079748612,0.289452912
0.079748612,0.289635072
0.079809628,0.289817232
0.079931661,0.290181553
0.079931661,0.290242273
0.079992678,0.290545874
0.080053695,0.290545874
0.080053695,0.290728034
0.080236744,0.291153075
0.080236744,0.291274516
0.080297761,0.291274516
0.080297761,0.291335236
0.080419794,0.291517396
0.080541827,0.291638837
0.080541827,0.291699557
0.080602843,0.291699557
0.080602843,0.291942437
0.08066386,0.291942437
0.080724876,0.292124598
0.080724876,0.292367478
0.08084691,0.292367478
0.08084691,0.292428198
0.080907926,0.292428198
0.080907926,0.292549639
0.080968943,0.292731799
0.081029959,0.292731799
0.081029959,0.29297468
0.081213009,0.29297468
0.081335042,0.293521161
0.081396058,0.293521161
0.081396058,0.293642601
0.081457075,0.293642601
0.081457075,0.293703321
0.081518091,0.293703321
0.081518091,0.293946202
0.081579108,0.293946202
0.081579108,0.294006922
0.081701141,0.294310523
0.082006224,0.294431963
0.082006224,0.294553403
0.08206724,0.294735564
0.082311306,0.294917724
0.082372323,0.294917724
0.082372323,0.294978444
0.082555373,0.294978444
0.082555373,0.295039164
0.082616389,0.295039164
0.082677406,0.295160605
0.082860455,0.295282045
0.083043505,0.295282045
0.083470621,0.295646366
0.083531637,0.295646366
0.083531637,0.295707086
0.083714687,0.295707086
0.08383672,0.295889246
0.084019769,0.295889246
0.084019769,0.296496448
0.084141802,0.296496448
0.084141802,0.296800049
0.084263835,0.296800049
0.084324852,0.297164369
0.084385869,0.29722509
0.084385869,0.29734653
0.084446885,0.29752869
0.084507902,0.29752869
0.084751968,0.297953731
0.08505705,0.298014451
0.08505705,0.298196612
0.085301117,0.298196612
0.085301117,0.298378772
0.08542315,0.298378772
0.08542315,0.298439492
0.085545183,0.298560933
0.085606199,0.298560933
0.085606199,0.298682373
0.085728232,0.298682373
0.085911282,0.298743093
0.085911282,0.298925254
0.085972298,0.298985974
0.086094332,0.299107414
0.086216365,0.299107414
0.086216365,0.299289574
0.086338398,0.299289574
0.086338398,0.299593175
0.086521447,0.299593175
0.086582464,0.299775335
0.086582464,0.300078936
0.086704497,0.300078936
0.086948563,0.300443257
0.086948563,0.300564697
0.087131613,0.300686138
0.087192629,0.300686138
0.087192629,0.300989738
0.087253646,0.301111179
0.087375679,0.301111179
0.087497712,0.301475499
0.087558728,0.301475499
0.087558728,0.30159694
0.087680761,0.30171838
0.087741778,0.30183982
0.087741778,0.301961261
0.087863811,0.301961261
0.087863811,0.302082701
0.087924828,0.302082701
0.087924828,0.302204141
0.087985844,0.302204141
0.087985844,0.302264861
0.088046861,0.302264861
0.088046861,0.302568462
0.088107877,0.302689902
0.08822991,0.302811343
0.08822991,0.302872063
0.088351943,0.302993503
0.08841296,0.302993503
0.08841296,0.303297104
0.088473976,0.303297104
0.088473976,0.303418544
0.088534993,0.303418544
0.08859601,0.303600704
0.088718043,0.303661424
0.088901092,0.303782865
0.088962109,0.303782865
0.089084142,0.304086465
0.089084142,0.304390066
0.089145158,0.304390066
0.089145158,0.304450786
0.089267191,0.304450786
0.089267191,0.304511506
0.089389224,0.304693667
0.089389224,0.304754387
0.089450241,0.304754387
0.089511258,0.304815107
0.089511258,0.305118708
0.089755324,0.305118708
0.089877357,0.305422309
0.090060406,0.305665189
0.090182439,0.305725909
0.090243456,0.305725909
0.090365489,0.30584735
0.090426506,0.30584735
0.090426506,0.30590807
0.090548539,0.30590807
0.090548539,0.30596879
0.090609555,0.30596879
0.090609555,0.30602951
0.090792605,0.30602951
0.090853621,0.306272391
0.090914638,0.306454551
0.090975654,0.306454551
0.090975654,0.306636711
0.091097687,0.306940312
0.09140277,0.307183193
0.091524803,0.307304633
0.091646836,0.307304633
0.091646836,0.307365353
0.091768869,0.307426073
0.091829886,0.307426073
0.092073952,0.307972554
0.092134969,0.308154715
0.092257002,0.308154715
0.092440051,0.308215435
0.092440051,0.308397595
0.092562084,0.308458316
0.092562084,0.308519036
0.092623101,0.308640476
0.092684117,0.308640476
0.092684117,0.308701196
0.09280615,0.308701196
0.092928184,0.308822636
0.0929892,0.308822636
0.093233266,0.308883357
0.093355299,0.309004797
0.093538349,0.309126237
0.093599365,0.309369118
0.093721398,0.309429838
0.093721398,0.309611998
0.093843432,0.309611998
0.093904448,0.309672718
0.093904448,0.309794159
0.093965465,0.309794159
0.093965465,0.309976319
0.094087498,0.309976319
0.094087498,0.31040136
0.094148514,0.31046208
0.094270547,0.310947841
0.09439258,0.311008562
0.094453597,0.311069282
0.094453597,0.311130002
0.094514613,0.311130002
0.09457563,0.311190722
0.09457563,0.311555043
0.094636647,0.311737203
0.094697663,0.311737203
0.09475868,0.311797923
0.09475868,0.312040804
0.094941729,0.312040804
0.094941729,0.312283684
0.095002746,0.312283684
0.095124779,0.312344405
0.095185795,0.312405125
0.095185795,0.312526565
0.095246812,0.312648005
0.095307828,0.312648005
0.095673928,0.312830166
0.095734944,0.312890886
0.095795961,0.313194487
0.095856977,0.313619528
0.095856977,0.313680248
0.096040027,0.313680248
0.096040027,0.314044569
0.09616206,0.314044569
0.09616206,0.314105289
0.096223076,0.314105289
0.09634511,0.31446961
0.096406126,0.31446961
0.096406126,0.31459105
0.096528159,0.31483393
0.096772225,0.314894651
0.096894258,0.314955371
0.096894258,0.315016091
0.097016291,0.315016091
0.097016291,0.315076811
0.097077308,0.315198251
0.097138324,0.315258971
0.097199341,0.315258971
0.097199341,0.315380412
0.097260358,0.315623292
0.097382391,0.315623292
0.097504424,0.315744733
0.097504424,0.315805453
0.097809506,0.315987613
0.097870523,0.316109053
0.097931539,0.316109053
0.097992556,0.316169774
0.097992556,0.316291214
0.098480688,0.316655535
0.098541705,0.316655535
0.098663738,0.317019855
0.098663738,0.317141296
0.098724754,0.317202016
0.098785771,0.317202016
0.098785771,0.317384176
0.098968821,0.317444896
0.099090854,0.317869937
0.09915187,0.317869937
0.09915187,0.318234258
0.099212887,0.3189629
0.09933492,0.3189629
0.09933492,0.31902362
0.099640002,0.319327221
0.099884069,0.319387941
0.099884069,0.319509381
0.099945085,0.319509381
0.100067118,0.319570101
0.100067118,0.319630822
0.100128135,0.319630822
0.100128135,0.319812982
0.100250168,0.319995142
0.100311184,0.319995142
0.100372201,0.320055863
0.100433217,0.320116583
0.100433217,0.320238023
0.100494234,0.320238023
0.10055525,0.320602344
0.100677284,0.320845224
0.1007383,0.320845224
0.1007383,0.321027385
0.100799317,0.321027385
0.100982366,0.321391706
0.101226432,0.321391706
0.101348465,0.321452426
0.101409482,0.321573866
0.101470499,0.321573866
0.101470499,0.321816747
0.101592532,0.321816747
0.101592532,0.321938187
0.101653548,0.322059627
0.101836598,0.322241788
0.101897614,0.322484668
0.101958631,0.322484668
0.102080664,0.322788269
0.102080664,0.322909709
0.10214168,0.32309187
0.102263713,0.32309187
0.102263713,0.32327403
0.102385747,0.32339547
0.102385747,0.32345619
0.102568796,0.323577631
0.102568796,0.323638351
0.102629813,0.323638351
0.102629813,0.323881231
0.102690829,0.324063392
0.102812862,0.324063392
0.102934895,0.324124112
0.102934895,0.324184832
0.103056928,0.324184832
0.103117945,0.324245552
0.103423028,0.324670593
0.103423028,0.325095634
0.103484044,0.325095634
0.103545061,0.325399235
0.103606077,0.325702836
0.10391116,0.325824276
0.104033193,0.325884996
0.104216243,0.326431477
0.104216243,0.326492197
0.104338276,0.326492197
0.104338276,0.326552918
0.104460309,0.326552918
0.104521325,0.326674358
0.104582342,0.326856518
0.104582342,0.326917238
0.104643358,0.326917238
0.104643358,0.326977959
0.104704375,0.326977959
0.104704375,0.327099399
0.104887424,0.327099399
0.104887424,0.327220839
0.105131491,0.327403
0.105253524,0.32776732
0.105253524,0.328010201
0.10531454,0.328010201
0.105375557,0.328070921
0.105375557,0.328374522
0.105619623,0.328495962
0.105619623,0.328678123
0.105680639,0.328738843
0.105802673,0.328860283
0.105802673,0.329163884
0.105863689,0.329163884
0.105863689,0.329224604
0.106046739,0.329285324
0.106046739,0.329528205
0.106107755,0.329588925
0.106229788,0.329588925
0.106351821,0.329649645
0.106351821,0.329710365
0.106412838,0.329892525
0.106595887,0.329892525
0.106595887,0.330317566
0.106656904,0.330317566
0.106656904,0.330378286
0.106778937,0.330439007
0.106839954,0.330621167
0.10690097,0.330864048
0.10690097,0.331046208
0.106961987,0.331167648
0.107267069,0.331289089
0.107389102,0.331471249
0.107450119,0.331531969
0.107450119,0.331592689
0.107511136,0.331592689
0.107511136,0.33189629
0.107572152,0.33189629
0.107633169,0.33195701
0.107633169,0.332442771
0.107755202,0.332503491
0.107755202,0.332564212
0.107938251,0.332746372
0.107938251,0.333110693
0.107999268,0.333232133
0.108243334,0.333232133
0.108243334,0.333353573
0.1084874,0.333353573
0.1084874,0.333414294
0.108609433,0.333414294
0.108731466,0.333717894
0.108853499,0.333717894
0.108914516,0.333778614
0.108914516,0.333839335
0.109036549,0.333839335
0.109097565,0.333960775
0.109097565,0.334082215
0.109280615,0.334142935
0.109280615,0.334325096
0.109341632,0.334325096
0.109402648,0.334507256
0.109524681,0.334507256
0.109524681,0.334689416
0.109646714,0.334750137
0.109707731,0.334750137
0.109707731,0.334810857
0.109768747,0.334810857
0.109768747,0.334871577
0.109829764,0.334871577
0.109829764,0.335053737
0.10989078,0.335053737
0.110439929,0.33620742
0.110500946,0.336450301
0.110500946,0.336571741
0.110622979,0.336753901
0.110683995,0.336753901
0.110683995,0.336936062
0.110806028,0.336936062
0.110806028,0.337118222
0.110867045,0.337118222
0.110867045,0.337178942
0.110928062,0.337178942
0.111050095,0.337239662
0.111050095,0.337300383
0.111111111,0.337543263
0.111233144,0.337725424
0.111233144,0.337907584
0.111355177,0.337968304
0.111355177,0.338029024
0.11147721,0.338029024
0.11166026,0.338393345
0.11184331,0.338514785
0.11184331,0.339000546
0.111965343,0.339061267
0.112026359,0.339182707
0.112026359,0.339364867
0.112087376,0.339364867
0.112087376,0.339668468
0.112148392,0.339729188
0.112331442,0.339972069
0.112514491,0.34057927
0.112575508,0.34057927
0.112697541,0.34070071
0.112697541,0.340822151
0.112941607,0.340882871
0.112941607,0.340943591
0.113002624,0.340943591
0.113124657,0.341004311
0.113124657,0.341125751
0.113307706,0.341186472
0.113368723,0.341186472
0.113490756,0.341550792
0.113490756,0.341793673
0.113551773,0.341854393
0.113673806,0.341854393
0.113734822,0.341975833
0.113795839,0.342400874
0.113795839,0.342461595
0.113856855,0.342461595
0.113856855,0.342583035
0.114161938,0.342704475
0.114283971,0.342765195
0.114283971,0.342947356
0.114406004,0.342947356
0.114406004,0.343068796
0.114589054,0.343190236
0.114589054,0.343433117
0.11465007,0.343433117
0.11465007,0.343554557
0.114711087,0.343554557
0.114711087,0.343675997
0.114772103,0.343675997
0.114772103,0.343736717
0.11483312,0.343736717
0.115016169,0.344040318
0.115077186,0.344040318
0.115077186,0.344161758
0.115199219,0.344343919
0.115260236,0.344343919
0.115443285,0.34464752
0.115443285,0.34476896
0.115504302,0.34482968
0.115565318,0.3448904
0.115687351,0.345194001
0.115687351,0.345376161
0.115748368,0.345376161
0.115748368,0.345497602
0.115870401,0.345558322
0.115870401,0.345619042
0.115931417,0.345619042
0.115931417,0.345740482
0.115992434,0.345740482
0.115992434,0.345801202
0.116175484,0.345861922
0.116297517,0.345861922
0.116297517,0.346044083
0.11641955,0.346104803
0.116602599,0.346104803
0.116602599,0.346165523
0.116663616,0.346165523
0.116724632,0.346347684
0.116724632,0.346469124
0.116907682,0.346469124
0.116907682,0.346529844
0.116968699,0.346529844
0.117090732,0.346833445
0.117090732,0.347015605
0.117334798,0.347015605
0.117334798,0.347137045
0.117395814,0.347258486
0.117456831,0.347258486
0.117578864,0.347622806
0.117761913,0.347744247
0.11800598,0.347744247
0.11800598,0.347804967
0.118066996,0.348230008
0.118250046,0.348230008
0.118250046,0.348412168
0.118311062,0.348412168
0.118311062,0.348655049
0.118616145,0.349383691
0.118738178,0.349444411
0.118738178,0.349505131
0.118860211,0.349565851
0.118921228,0.349565851
0.119043261,0.350173052
0.119104277,0.350233773
0.119287327,0.350415933
0.119287327,0.350476653
0.119348343,0.350476653
0.119348343,0.350598093
0.11940936,0.350598093
0.119531393,0.350658814
0.119531393,0.350719534
0.11959241,0.350719534
0.119714443,0.350780254
0.119714443,0.350840974
0.119836476,0.350901694
0.120141558,0.351023134
0.120202575,0.351448175
0.120385625,0.351508896
0.120446641,0.351508896
0.120568674,0.351691056
0.120568674,0.351751776
0.120629691,0.351751776
0.120690707,0.352176817
0.12081274,0.352237537
0.120934773,0.352237537
0.120934773,0.352358977
0.12099579,0.352541138
0.121178839,0.352601858
0.121178839,0.352844739
0.121361889,0.352844739
0.121361889,0.352905459
0.121483922,0.352905459
0.121483922,0.353026899
0.121605955,0.353026899
0.121727988,0.353209059
0.121789005,0.353209059
0.121789005,0.35339122
0.121850021,0.35339122
0.121850021,0.35351266
0.122033071,0.35351266
0.122033071,0.353755541
0.122094087,0.353816261
0.122216121,0.353816261
0.122338154,0.353998421
0.122338154,0.354180582
0.12239917,0.354180582
0.122460187,0.354302022
0.122704253,0.354362742
0.122765269,0.354362742
0.122765269,0.354484182
0.122887302,0.354605623
0.122948319,0.354605623
0.122948319,0.354666343
0.123131369,0.354727063
0.123192385,0.354787783
0.123253402,0.355091384
0.123375435,0.355273544
0.123558484,0.355334264
0.123558484,0.355394985
0.123741534,0.355455705
0.12380255,0.355637865
0.12380255,0.355820026
0.1239856,0.355820026
0.1239856,0.355941466
0.124046617,0.356123626
0.124351699,0.356427227
0.124412716,0.356670107
0.124473732,0.356670107
0.124473732,0.357216589
0.124534749,0.357216589
0.124595765,0.35776307
0.124656782,0.35776307
0.124961865,0.358005951
0.125266947,0.358066671
0.125327964,0.358188111
0.125327964,0.358309551
0.12538898,0.358309551
0.125449997,0.358430992
0.125449997,0.358491712
0.125511013,0.358491712
0.125511013,0.358613152
0.12557203,0.358613152
0.125694063,0.358977473
0.12575508,0.359098913
0.125816096,0.359098913
0.125877113,0.359402514
0.125938129,0.359402514
0.126243212,0.359706115
0.126487278,0.359766835
0.126548295,0.359766835
0.126548295,0.359827555
0.126670328,0.359827555
0.126731344,0.359948995
0.126792361,0.360131156
0.126853377,0.360313316
0.126914394,0.360434756
0.12697541,0.360434756
0.12697541,0.360556196
0.127280493,0.360738357
0.127463543,0.360859797
0.127524559,0.360859797
0.127524559,0.361041958
0.127707609,0.361041958
0.127707609,0.361102678
0.127768625,0.361102678
0.127890658,0.361466999
0.128012691,0.361466999
0.128012691,0.361527719
0.128134725,0.361831319
0.128195741,0.36189204
0.128317774,0.36189204
0.12856184,0.36219564
0.12856184,0.362317081
0.128683873,0.362317081
0.128683873,0.362377801
0.128805906,0.362559961
0.129110989,0.362742122
0.129416072,0.363410043
0.129477088,0.363774364
0.129477088,0.363835084
0.129538105,0.363835084
0.129538105,0.364199405
0.129599121,0.364199405
0.129599121,0.364624446
0.129721154,0.364624446
0.129721154,0.364685166
0.129782171,0.365049487
0.129904204,0.365049487
0.129904204,0.365170927
0.129965221,0.365353088
0.13014827,0.365413808
0.13033132,0.365899569
0.130453353,0.366021009
0.130453353,0.366142449
0.130514369,0.36626389
0.130575386,0.36626389
0.130697419,0.366871091
0.130758436,0.366871091
0.130758436,0.366931811
0.130819452,0.366931811
0.131063518,0.367478293
0.131246568,0.367478293
0.131368601,0.367660453
0.13155165,0.368146214
0.131612667,0.368449815
0.131612667,0.368510535
0.131673684,0.368631975
0.131795717,0.368692695
0.131978766,0.368692695
0.132100799,0.368753416
0.132100799,0.368996296
0.132161816,0.369117736
0.132588932,0.369117736
0.132710965,0.369239177
0.132832998,0.369360617
0.132832998,0.369421337
0.132894014,0.369421337
0.132955031,0.369542777
0.132955031,0.369664218
0.133016047,0.369664218
0.133016047,0.369846378
0.133077064,0.370271419
0.133199097,0.370271419
0.13332113,0.37063574
0.133382147,0.371425102
0.133382147,0.371485822
0.13350418,0.371728702
0.133931295,0.371971583
0.133931295,0.372093023
0.134175362,0.372153743
0.134175362,0.372214464
0.134236378,0.372214464
0.134480444,0.372760945
0.134602477,0.372882385
0.134663494,0.372882385
0.134663494,0.372943105
0.13490756,0.373003825
0.13509061,0.373246706
0.13509061,0.373489586
0.135151626,0.373489586
0.135456709,0.373793187
0.135456709,0.373914627
0.135822808,0.374218228
0.135944841,0.374400389
0.136005858,0.374400389
0.136249924,0.374703989
0.136249924,0.374764709
0.136677039,0.37494687
0.136677039,0.37512903
0.136738056,0.37512903
0.136860089,0.375371911
0.136860089,0.375493351
0.137043139,0.375493351
0.137043139,0.375614791
0.137104155,0.375675512
0.137165172,0.375675512
0.137165172,0.375736232
0.137226188,0.375736232
0.137226188,0.375796952
0.137348221,0.376161273
0.137592288,0.376161273
0.137592288,0.376221993
0.137714321,0.376282713
0.137836354,0.376343433
0.137958387,0.376404153
0.138019403,0.376404153
0.138202453,0.376464873
0.138385502,0.376586314
0.138385502,0.376707754
0.138446519,0.377011355
0.138568552,0.377314955
0.138568552,0.377739996
0.138629569,0.377739996
0.138812618,0.378165037
0.138812618,0.378225757
0.138934651,0.378468638
0.138995668,0.378772239
0.139056684,0.378772239
0.139056684,0.378893679
0.139117701,0.378954399
0.139178717,0.378954399
0.139178717,0.379075839
0.139239734,0.379075839
0.139239734,0.37937944
0.139300751,0.37937944
0.139361767,0.37944016
0.13966685,0.379743761
0.13966685,0.379865201
0.139727866,0.379865201
0.139727866,0.379986642
0.139910916,0.379986642
0.139910916,0.380108082
0.139971932,0.380168802
0.140154982,0.380168802
0.140338032,0.380229522
0.140338032,0.380411683
0.140399048,0.380411683
0.140460065,0.380533123
0.140704131,0.381140324
0.140765147,0.381140324
0.140765147,0.381201044
0.140826164,0.381201044
0.140826164,0.381261765
0.14088718,0.381261765
0.14088718,0.381383205
0.141009213,0.381383205
0.141009213,0.381565365
0.14107023,0.381686806
0.14125328,0.381686806
0.141375313,0.381747526
0.141375313,0.381868966
0.141497346,0.381929686
0.141497346,0.382051126
0.141619379,0.382051126
0.141619379,0.382111846
0.141680395,0.382172567
0.141741412,0.382172567
0.141802428,0.382658328
0.141863445,0.382658328
0.141863445,0.382719048
0.141924462,0.382719048
0.142107511,0.38369057
0.142168528,0.38375129
0.142290561,0.38375129
0.142351577,0.383994171
0.142412594,0.383994171
0.142412594,0.384054891
0.142534627,0.384054891
0.142534627,0.384115611
0.142595643,0.384115611
0.14265666,0.384297772
0.14283971,0.384479932
0.142961743,0.384479932
0.143022759,0.384722813
0.143266825,0.384844253
0.143266825,0.385026413
0.143327842,0.385026413
0.143449875,0.385390734
0.143449875,0.385451454
0.143510891,0.385451454
0.143571908,0.385572895
0.143571908,0.385694335
0.143632925,0.385694335
0.143632925,0.385997936
0.143693941,0.385997936
0.143815974,0.386058656
0.143938007,0.386180096
0.143999024,0.386180096
0.143999024,0.386362256
0.14406004,0.386362256
0.14424309,0.386422977
0.14424309,0.386544417
0.144487156,0.386605137
0.144548173,0.387212338
0.144609189,0.387273058
0.144731222,0.387273058
0.144731222,0.387333779
0.144853255,0.387333779
0.144853255,0.387455219
0.145097321,0.387576659
0.145097321,0.387698099
0.145219354,0.387698099
0.145341388,0.38781954
0.145402404,0.38781954
0.145524437,0.38794098
0.145524437,0.38812314
0.145585454,0.38812314
0.145585454,0.388305301
0.14564647,0.388548181
0.146012569,0.388548181
0.146012569,0.388608902
0.146073586,0.388608902
0.146073586,0.388669622
0.146195619,0.388669622
0.146195619,0.388851782
0.146378669,0.388912502
0.146561718,0.388973222
0.146744768,0.388973222
0.146805784,0.389033943
0.146805784,0.389337543
0.146927817,0.389641144
0.146927817,0.389762584
0.1472329,0.390005465
0.14741595,0.390066185
0.147537983,0.390066185
0.147721032,0.390187625
0.147721032,0.390309066
0.147782049,0.390309066
0.147843065,0.390369786
0.147843065,0.390855547
0.148148148,0.391098427
0.148270181,0.391219868
0.148392214,0.391341308
0.148514247,0.391341308
0.148514247,0.391462748
0.148575264,0.391462748
0.148575264,0.391705629
0.14863628,0.391705629
0.14863628,0.391766349
0.148758314,0.391887789
0.149063396,0.391887789
0.149063396,0.39219139
0.149246446,0.392798591
0.149307462,0.393223632
0.149429495,0.393223632
0.149429495,0.393284352
0.149490512,0.393284352
0.149490512,0.393405793
0.149551528,0.393405793
0.149612545,0.393466513
0.149612545,0.393587953
0.149795595,0.393587953
0.149795595,0.393648673
0.149856611,0.393770114
0.150039661,0.393770114
0.150039661,0.393830834
0.150100677,0.393830834
0.15022271,0.394195155
0.150283727,0.394559475
0.15040576,0.394620196
0.150649826,0.394802356
0.150710843,0.395288117
0.150832876,0.395288117
0.150954909,0.395348837
0.150954909,0.395591718
0.151015925,0.395713158
0.151076942,0.395713158
0.151198975,0.395773878
0.151259991,0.395956039
0.151321008,0.395956039
0.151321008,0.396016759
0.151443041,0.396016759
0.151443041,0.396077479
0.151687107,0.396259639
0.151687107,0.39650252
0.151748124,0.39668468
0.15180914,0.39668468
0.15180914,0.3967454
0.151931173,0.3967454
0.151931173,0.396927561
0.15199219,0.396927561
0.152053206,0.397109721
0.152114223,0.397170441
0.152175239,0.397170441
0.152175239,0.397231162
0.152297273,0.397231162
0.152541339,0.397474042
0.152541339,0.397534762
0.152602355,0.397534762
0.152602355,0.397899083
0.152846421,0.397899083
0.152846421,0.398020523
0.153029471,0.398081244
0.153212521,0.398081244
0.153212521,0.398141964
0.153273537,0.398141964
0.153334554,0.398202684
0.153334554,0.398384844
0.15357862,0.398445564
0.15357862,0.398506285
0.153761669,0.398506285
0.153883702,0.398567005
0.153883702,0.398627725
0.154127769,0.399295646
0.154188785,0.399295646
0.154249802,0.399599247
0.154371835,0.399599247
0.154371835,0.399659967
0.154432851,0.399659967
0.154676917,0.399781407
0.154737934,0.399963568
0.154737934,0.400024288
0.154798951,0.400024288
0.154920984,0.400206448
0.155043017,0.400449329
0.155104033,0.400449329
0.15516505,0.40075293
0.155226066,0.40075293
0.155226066,0.40081365
0.155287083,0.40081365
0.155409116,0.401360131
0.155470132,0.401360131
0.155470132,0.401420851
0.155653182,0.401481571
0.155714199,0.401542292
0.156263347,0.401542292
0.156263347,0.401663732
0.15638538,0.401663732
0.15638538,0.401724452
0.15656843,0.401845892
0.156629447,0.401845892
0.156690463,0.401906612
0.156690463,0.402028053
0.156812496,0.402331653
0.156934529,0.402453094
0.156995546,0.402453094
0.157056562,0.402635254
0.157056562,0.402695974
0.157117579,0.402695974
0.157117579,0.402878135
0.157300628,0.402878135
0.157300628,0.402999575
0.157422662,0.403121015
0.157605711,0.403363896
0.157666728,0.403363896
0.157666728,0.403485336
0.157849777,0.403728217
0.158032827,0.403788937
0.15815486,0.403910377
0.158276893,0.403910377
0.158276893,0.403971097
0.15833791,0.403971097
0.15833791,0.404153258
0.15833791,0.404274698
0.15833791,0.404335418
0.158459943,0.404456858
0.158459943,0.404578299
0.158765025,0.404699739
0.159009091,0.404760459
0.159009091,0.404821179
0.159070108,0.404821179
0.159070108,0.40500334
0.159131125,0.40500334
0.159253158,0.40512478
0.159314174,0.4051855
0.159314174,0.40524622
0.159375191,0.40524622
0.159436207,0.40530694
0.15955824,0.40536766
0.15955824,0.405974862
0.159924339,0.406035582
0.160046373,0.406035582
0.160046373,0.406217742
0.160107389,0.406339183
0.160290439,0.406399903
0.160290439,0.406764224
0.160534505,0.406764224
0.160534505,0.407007104
0.160656538,0.407189265
0.160778571,0.407432145
0.160778571,0.407675026
0.160839588,0.407735746
0.160900604,0.407735746
0.160961621,0.407796466
0.160961621,0.407978627
0.161022637,0.408039347
0.161083654,0.408282227
0.16132772,0.408282227
0.161388736,0.408342947
0.161388736,0.408525108
0.161449753,0.408585828
0.161632802,0.408585828
0.161632802,0.408767988
0.161754836,0.408767988
0.161815852,0.408828708
0.161815852,0.409071589
0.161815852,0.409193029
0.161815852,0.40949663
0.161876869,0.40955735
0.161998902,0.40955735
0.161998902,0.40961807
0.162181951,0.40961807
0.162181951,0.409739511
0.162303984,0.409921671
0.162365001,0.409921671
0.162487034,0.410528872
0.162548051,0.410528872
0.162548051,0.410650313
0.162609067,0.410650313
0.162609067,0.410953913
0.162853133,0.411075354
0.162975166,0.411196794
0.163036183,0.411196794
0.163097199,0.411378954
0.163097199,0.411439675
0.163158216,0.411561115
0.163280249,0.411561115
0.163280249,0.411621835
0.163341265,0.411682555
0.163402282,0.411682555
0.163463299,0.411803995
0.163463299,0.411864716
0.163707365,0.411864716
0.163707365,0.412046876
0.163768381,0.412046876
0.163890414,0.412107596
0.163890414,0.412471917
0.163951431,0.412471917
0.163951431,0.412593357
0.164012447,0.412654077
0.16413448,0.412654077
0.16431753,0.412896958
0.16431753,0.413200559
0.164439563,0.413200559
0.164439563,0.413382719
0.164561596,0.413443439
0.164622613,0.4136256
0.165049728,0.41386848
0.165110745,0.41386848
0.165110745,0.414050641
0.165171762,0.414111361
0.165232778,0.414354241
0.165354811,0.414657842
0.165659894,0.414900723
0.16572091,0.414900723
0.165781927,0.414961443
0.165842943,0.415143603
0.165964977,0.415204323
0.166025993,0.415265043
0.166148026,0.415325764
0.166148026,0.415386484
0.166270059,0.415447204
0.166331076,0.415447204
0.166331076,0.415507924
0.166575142,0.415811525
0.166697175,0.415993685
0.166819208,0.415993685
0.166819208,0.416054405
0.166880225,0.416115125
0.167002258,0.416175846
0.167063274,0.416175846
0.167185307,0.416661607
0.167429373,0.416965207
0.16749039,0.417025928
0.167551406,0.417268808
0.167612423,0.417450968
0.16767344,0.417450968
0.16767344,0.417754569
0.167795473,0.417754569
0.167795473,0.417815289
0.167917506,0.417815289
0.168039539,0.41805817
0.168100555,0.41811889
0.168100555,0.41817961
0.168222588,0.41824033
0.168283605,0.418422491
0.168405638,0.418483211
0.168405638,0.418604651
0.168527671,0.418604651
0.168527671,0.418665371
0.168649704,0.418908252
0.168771737,0.419151132
0.16889377,0.419151132
0.168954787,0.419333293
0.168954787,0.419636894
0.169198853,0.419940494
0.169198853,0.420001214
0.169320886,0.420061935
0.169381902,0.420426255
0.169442919,0.420547696
0.169564952,0.420547696
0.169564952,0.420608416
0.169992068,0.420608416
0.170053084,0.420729856
0.170053084,0.420790576
0.170114101,0.420790576
0.170297151,0.420972737
0.170297151,0.421094177
0.170358167,0.421094177
0.170419184,0.421154897
0.170419184,0.421337058
0.1704802,0.421519218
0.170541217,0.421519218
0.17066325,0.421701378
0.17066325,0.421883539
0.170724266,0.421883539
0.170724266,0.421944259
0.171029349,0.422004979
0.171090365,0.422065699
0.171090365,0.422126419
0.171151382,0.422126419
0.171273415,0.42230858
0.171395448,0.4223693
0.171578498,0.422794341
0.171578498,0.422855061
0.171639514,0.422915781
0.171761547,0.422976501
0.171822564,0.422976501
0.17188358,0.423037221
0.17188358,0.423158662
0.171944597,0.423158662
0.172127647,0.423401542
0.172127647,0.423462262
0.172310696,0.423462262
0.172310696,0.423522983
0.172371713,0.423583703
0.172493746,0.423705143
0.172615779,0.423705143
0.172615779,0.423826583
0.172676795,0.423826583
0.172676795,0.424069464
0.172737812,0.424130184
0.172798828,0.424251624
0.172920862,0.424251624
0.173042895,0.424251624
0.173164928,0.424251624
0.173225944,0.424312344
0.173286961,0.424373065
0.173286961,0.424494505
0.173347977,0.424676665
0.173531027,0.424676665
0.173531027,0.424737385
0.173592043,0.424737385
0.17365306,0.424798106
0.17365306,0.424919546
0.173775093,0.424919546
0.173958143,0.425040986
0.173958143,0.425101706
0.174080176,0.425101706
0.174080176,0.425587467
0.174141192,0.425587467
0.174141192,0.425769628
0.174446275,0.425769628
0.174507291,0.425830348
0.174568308,0.425951788
0.174934407,0.426133949
0.17523949,0.426376829
0.17523949,0.426437549
0.17542254,0.426437549
0.17542254,0.426498269
0.175605589,0.426498269
0.175605589,0.42655899
0.175727622,0.42655899
0.175727622,0.42661971
0.176154738,0.42680187
0.176215754,0.42680187
0.176215754,0.42692331
0.176398804,0.427044751
0.176398804,0.427166191
0.176459821,0.427166191
0.176520837,0.427226911
0.176581854,0.427287631
0.176886936,0.427469792
0.176886936,0.427712672
0.177008969,0.427712672
0.177069986,0.427955553
0.177131003,0.427955553
0.177192019,0.428198433
0.177192019,0.428259154
0.177314052,0.428259154
0.177314052,0.428380594
0.177375069,0.428380594
0.177375069,0.428441314
0.177436085,0.428441314
0.177436085,0.428562754
0.177497102,0.428623474
0.177680151,0.428623474
0.177680151,0.428684195
0.177924217,0.428805635
0.177924217,0.429109236
0.178046251,0.429291396
0.178168284,0.429412836
0.1782293,0.429534277
0.178351333,0.429534277
0.178473366,0.429594997
0.178717432,0.429777157
0.178717432,0.429959318
0.178839465,0.430080758
0.178900482,0.430445079
0.178961499,0.430445079
0.178961499,0.430566519
0.179266581,0.43093084
0.179388614,0.43093084
0.179388614,0.43117372
0.179510647,0.43117372
0.179510647,0.43123444
0.17981573,0.431295161
0.179876747,0.431355881
0.180059796,0.431355881
0.180059796,0.431538041
0.180120813,0.431538041
0.180181829,0.431598761
0.180303862,0.431841642
0.180303862,0.431902362
0.180364879,0.431902362
0.180791995,0.431963082
0.180975044,0.432084522
0.18140216,0.432266683
0.18140216,0.432327403
0.181646226,0.432327403
0.181646226,0.432448843
0.181890292,0.432448843
0.181890292,0.432509563
0.182134358,0.432631004
0.182744524,0.432813164
0.182744524,0.433116765
0.182927573,0.433116765
0.182927573,0.433420366
0.183476722,0.433541806
0.183476722,0.433723966
0.183659772,0.433906127
0.183720788,0.433966847
0.183964854,0.434331168
0.184086888,0.434452608
0.184086888,0.434513328
0.184147904,0.434574048
0.184452987,0.434756209
0.184452987,0.434877649
0.184758069,0.435059809
0.185002136,0.435059809
0.185063152,0.43518125
0.185246202,0.43524197
0.185307218,0.43530269
0.185307218,0.43548485
0.185612301,0.435788451
0.185673317,0.435788451
0.185673317,0.435849171
0.186039417,0.436031332
0.186100433,0.436031332
0.186100433,0.436092052
0.18616145,0.436334932
0.186222466,0.436334932
0.186588566,0.436517093
0.186588566,0.436577813
0.186649582,0.436577813
0.186649582,0.436638533
0.186771615,0.436759973
0.186832632,0.436759973
0.186832632,0.437002854
0.187076698,0.437002854
0.187076698,0.437245734
0.187137714,0.437245734
0.187198731,0.437367175
0.18774788,0.437488615
0.187991946,0.437670775
0.188052962,0.437792216
0.188297028,0.437852936
0.188358045,0.437852936
0.188480078,0.437974376
0.188480078,0.438095816
0.188846177,0.438460137
0.18896821,0.438763738
0.189029227,0.438824458
0.189273293,0.438824458
0.189273293,0.439006618
0.189456343,0.439128059
0.189517359,0.439128059
0.189517359,0.439188779
0.189639392,0.439310219
0.189822442,0.439431659
0.189822442,0.43967454
0.189883458,0.43967454
0.189944475,0.43973526
0.189944475,0.439978141
0.190127525,0.439978141
0.190127525,0.440038861
0.190188541,0.440038861
0.190188541,0.440160301
0.190371591,0.440160301
0.19055464,0.440281741
0.19055464,0.440463902
0.190615657,0.440463902
0.190798706,0.440646062
0.190798706,0.440706782
0.190859723,0.440767503
0.19092074,0.440767503
0.19092074,0.440828223
0.190981756,0.440828223
0.191042773,0.440888943
0.191042773,0.441010383
0.191225822,0.441071103
0.191408872,0.441071103
0.191408872,0.441192544
0.191469888,0.441192544
0.191530905,0.441253264
0.191591921,0.441374704
0.191713954,0.441374704
0.191835988,0.441556864
0.191897004,0.441617585
0.191958021,0.441678305
0.192080054,0.441739025
0.19214107,0.442042626
0.192202087,0.442103346
0.192385136,0.442103346
0.192446153,0.442164066
0.192629203,0.442224786
0.192629203,0.442285506
0.192690219,0.442285506
0.192690219,0.442406946
0.192873269,0.442589107
0.192873269,0.442649827
0.193178351,0.442710547
0.193422417,0.442771267
0.193544451,0.442892708
0.193544451,0.442953428
0.193849533,0.442953428
0.193971566,0.443074868
0.193971566,0.443135588
0.194032583,0.443135588
0.194032583,0.443317748
0.194154616,0.443317748
0.194154616,0.443378469
0.194398682,0.443378469
0.194459699,0.443499909
0.194459699,0.443682069
0.194520715,0.443682069
0.194581732,0.44398567
0.194642748,0.44404639
0.194764781,0.44404639
0.194764781,0.44416783
0.194886814,0.44416783
0.195069864,0.444228551
0.195191897,0.444228551
0.195191897,0.444349991
0.195374947,0.444349991
0.195374947,0.444410711
0.195435963,0.444410711
0.19549698,0.444471431
0.195557996,0.444532151
0.195557996,0.444653592
0.195619013,0.444653592
0.195619013,0.444835752
0.195802062,0.445078633
0.195802062,0.445139353
0.195863079,0.445139353
0.195863079,0.445321513
0.195924095,0.445321513
0.195924095,0.445382233
0.196107145,0.445442953
0.196168162,0.445564394
0.196229178,0.445685834
0.196351211,0.445807274
0.196412228,0.445807274
0.196412228,0.445867994
0.196473244,0.445867994
0.196473244,0.445989435
0.196534261,0.446110875
0.19671731,0.446110875
0.19671731,0.446535916
0.19690036,0.446596636
0.19690036,0.446718076
0.197022393,0.446718076
0.197022393,0.446778797
0.197144426,0.446778797
0.197144426,0.446839517
0.197205443,0.446839517
0.197449509,0.447203838
0.197510525,0.447203838
0.197510525,0.447325278
0.197632558,0.447385998
0.197632558,0.447446718
0.197693575,0.447446718
0.197754591,0.447507438
0.197754591,0.447568158
0.197998658,0.447811039
0.198120691,0.447811039
0.198364757,0.44811464
0.198425773,0.44811464
0.198730856,0.44841824
0.199218988,0.448600401
0.199280005,0.448600401
0.199280005,0.448782561
0.199402038,0.448782561
0.199402038,0.448843281
0.199524071,0.448843281
0.199585088,0.448904001
0.199585088,0.449086162
0.19989017,0.449086162
0.199951187,0.449207602
0.200012203,0.449268322
0.20007322,0.449268322
0.20007322,0.449511203
0.200256269,0.449693363
0.200317286,0.449875524
0.200500336,0.450057684
0.200500336,0.450179124
0.200561352,0.450361285
0.200683385,0.450482725
0.200866435,0.450543445
0.200866435,0.450604165
0.201293551,0.450847046
0.201415584,0.451029206
0.201415584,0.451150647
0.201720666,0.451393527
0.201720666,0.451454247
0.201781683,0.451454247
0.201781683,0.451514968
0.201903716,0.451514968
0.202391848,0.451757848
0.202391848,0.451818568
0.202513881,0.451818568
0.202574898,0.451879288
0.202574898,0.451940009
0.202635914,0.451940009
0.202635914,0.452000729
0.202757947,0.452000729
0.202818964,0.452122169
0.202940997,0.452182889
0.20324608,0.452304329
0.20324608,0.45260793
0.203368113,0.453154411
0.203490146,0.453154411
0.203612179,0.453215131
0.203673195,0.453458012
0.203673195,0.453518732
0.203734212,0.453518732
0.203734212,0.453700893
0.203856245,0.453700893
0.203856245,0.454065213
0.203978278,0.454125934
0.204039295,0.454125934
0.204344377,0.454550975
0.204710477,0.454611695
0.204771493,0.454793855
0.20483251,0.454976016
0.204893526,0.455097456
0.205076576,0.455097456
0.205076576,0.455158176
0.205198609,0.455158176
0.205320642,0.455218896
0.205320642,0.455279616
0.205442675,0.455340336
0.205686741,0.455340336
0.205686741,0.455401057
0.205869791,0.455401057
0.20605284,0.455704657
0.20605284,0.455947538
0.20641894,0.456008258
0.206540973,0.456190418
0.206724022,0.456190418
0.206724022,0.456251139
0.207212154,0.456433299
0.207334188,0.456494019
0.207517237,0.456554739
0.207578254,0.456676179
0.20763927,0.456676179
0.20763927,0.4567369
0.207700287,0.4567369
0.207700287,0.45679762
0.207761303,0.45679762
0.207761303,0.45697978
0.20782232,0.45697978
0.207883336,0.4570405
0.207883336,0.45710122
0.208005369,0.457222661
0.208188419,0.457586982
0.208249436,0.457586982
0.208310452,0.457647702
0.208310452,0.457708422
0.208371469,0.457708422
0.208371469,0.457829862
0.208432485,0.457829862
0.208432485,0.457890582
0.208798584,0.458012023
0.208920617,0.458194183
0.208920617,0.458254903
0.208981634,0.458254903
0.208981634,0.458315623
0.209042651,0.458315623
0.209042651,0.458376343
0.209103667,0.458376343
0.209103667,0.458437064
0.209164684,0.458437064
0.20940875,0.458862105
0.209652816,0.458862105
0.209774849,0.459165705
0.210018915,0.459226425
0.210018915,0.459287146
0.210079932,0.459287146
0.210079932,0.459347866
0.210323998,0.459408586
0.210690097,0.459772907
0.210873147,0.459894347
0.210873147,0.460319388
0.211544329,0.460319388
0.211544329,0.460440828
0.211605345,0.460440828
0.211666362,0.460501548
0.211849411,0.460865869
0.211849411,0.460926589
0.211910428,0.460926589
0.211910428,0.46104803
0.211971444,0.46104803
0.211971444,0.46110875
0.212032461,0.46110875
0.212093477,0.46123019
0.212093477,0.46129091
0.212276527,0.461533791
0.21239856,0.461533791
0.212459577,0.461655231
0.212642626,0.461776671
0.212947709,0.461776671
0.213008725,0.461898112
0.213008725,0.462080272
0.213557874,0.462140992
0.213557874,0.462383873
0.213618891,0.462383873
0.21380194,0.462566033
0.214107023,0.462687473
0.214290073,0.462808914
0.214595155,0.462930354
0.214839221,0.462930354
0.214900238,0.462991074
0.214900238,0.463173235
0.215022271,0.463355395
0.215083288,0.463355395
0.215083288,0.463416115
0.215144304,0.463416115
0.215144304,0.463476835
0.215266337,0.463476835
0.215449387,0.463537555
0.215693453,0.463658996
0.215754469,0.463780436
0.215815486,0.464023317
0.215876503,0.464023317
0.215876503,0.464205477
0.216059552,0.464205477
0.216059552,0.464266197
0.216425651,0.464387637
0.216425651,0.464448358
0.216547684,0.464751958
0.216730734,0.464812678
0.216730734,0.464873399
0.216791751,0.464873399
0.216852767,0.464994839
0.216852767,0.465116279
0.216913784,0.465116279
0.216913784,0.465176999
0.2169748,0.465176999
0.2169748,0.465237719
0.217096833,0.465298439
0.217279883,0.465298439
0.217279883,0.46535916
0.217340899,0.46535916
0.217462932,0.4654806
0.217706999,0.46554132
0.217829032,0.46560204
0.217890048,0.46566276
0.217890048,0.46572348
0.218317164,0.46572348
0.218317164,0.465784201
0.218439197,0.466027081
0.218622247,0.466330682
0.218683263,0.466330682
0.218683263,0.466573562
0.218866313,0.466573562
0.218866313,0.466634283
0.218927329,0.466755723
0.218988346,0.466755723
0.218988346,0.466877163
0.219049362,0.466877163
0.219049362,0.466937883
0.219171395,0.466937883
0.219171395,0.466998603
0.219232412,0.467241484
0.219354445,0.467423644
0.219415462,0.467423644
0.219415462,0.467484365
0.219476478,0.467545085
0.219598511,0.467605805
0.219659528,0.467605805
0.219659528,0.467848685
0.219720544,0.467848685
0.219781561,0.467909406
0.219781561,0.467970126
0.219842577,0.468213006
0.220879858,0.469002368
0.221001892,0.469063088
0.221001892,0.469184529
0.221062908,0.469245249
0.22155104,0.469548849
0.221673073,0.469548849
0.221673073,0.469609569
0.22173409,0.469609569
0.22173409,0.46967029
0.221856123,0.46967029
0.221856123,0.46973101
0.22191714,0.46973101
0.222405272,0.46991317
0.222405272,0.47003461
0.222527305,0.470156051
0.222649338,0.470277491
0.222832388,0.470277491
0.223015437,0.470338211
0.223015437,0.470459651
0.223259503,0.470459651
0.223259503,0.470581092
0.22332052,0.470641812
0.223381536,0.470641812
0.223381536,0.470763252
0.223564586,0.471066853
0.223625603,0.471127573
0.223686619,0.471127573
0.223686619,0.471188293
0.223747636,0.471188293
0.223747636,0.471249013
0.223991702,0.471309733
0.224113735,0.471613334
0.224113735,0.471674054
0.224113735,0.471795495
0.224296784,0.471856215
0.224479834,0.471856215
0.224479834,0.471977655
0.224662884,0.471977655
0.224662884,0.472159815
0.224784917,0.472159815
0.225273049,0.472463416
0.225334066,0.472524136
0.225517115,0.472584856
0.225578132,0.472584856
0.225578132,0.472706297
0.225883214,0.472767017
0.225883214,0.472888457
0.22612728,0.473009897
0.226188297,0.473131338
0.226188297,0.473192058
0.226249314,0.473192058
0.22631033,0.473252778
0.22631033,0.473313498
0.226371347,0.473313498
0.226371347,0.473556379
0.22649338,0.473738539
0.22649338,0.473799259
0.226554396,0.473799259
0.226615413,0.47398142
0.226676429,0.47416358
0.226676429,0.474527901
0.226798462,0.474527901
0.226859479,0.474770781
0.227286595,0.475013662
0.227286595,0.475195822
0.227408628,0.475317263
0.227652694,0.475317263
0.227835743,0.475377983
0.227835743,0.475499423
0.227957777,0.475499423
0.228262859,0.475620863
0.228445909,0.475985184
0.228628958,0.476045904
0.228628958,0.476167345
0.228812008,0.476228065
0.228995058,0.476349505
0.229422173,0.476531666
0.229422173,0.476592386
0.22948319,0.476592386
0.22966624,0.476713826
0.22966624,0.476774546
0.229788273,0.476774546
0.229788273,0.476895986
0.229971322,0.477017427
0.230032339,0.477017427
0.230032339,0.477138867
0.230276405,0.477138867
0.230337421,0.477260307
0.230398438,0.477260307
0.230581488,0.477563908
0.230764537,0.477685348
0.230825554,0.477746068
0.230825554,0.477867509
0.23088657,0.477988949
0.230947587,0.478110389
0.231130636,0.478110389
0.231130636,0.478171109
0.231252669,0.478171109
0.231313686,0.478231829
0.231496736,0.47829255
0.231557752,0.47835327
0.231679785,0.478778311
0.231923851,0.479203352
0.232106901,0.479203352
0.232534017,0.479446232
0.232778083,0.479446232
0.232778083,0.479506952
0.232839099,0.479567673
0.232900116,0.479567673
0.232900116,0.479931993
0.232961132,0.479931993
0.232961132,0.479992714
0.233205199,0.480053434
0.233327232,0.480296314
0.233388248,0.480296314
0.233388248,0.480357034
0.233510281,0.480357034
0.233510281,0.480417755
0.233571298,0.480417755
0.233571298,0.480478475
0.233632314,0.480539195
0.233815364,0.480842796
0.23387638,0.480842796
0.23387638,0.481085676
0.23405943,0.481085676
0.23405943,0.481146396
0.234181463,0.481146396
0.234425529,0.481510717
0.234547562,0.481510717
0.234547562,0.481571437
0.234791629,0.481571437
0.234791629,0.481632157
0.234852645,0.481632157
0.234852645,0.481692878
0.235157728,0.481996478
0.235157728,0.482057198
0.235218744,0.482117919
0.235279761,0.482178639
0.235340777,0.482178639
0.235340777,0.482239359
0.23546281,0.482239359
0.23546281,0.482542959
0.235706877,0.482542959
0.235767893,0.4826644
0.235767893,0.48278584
0.235950943,0.48278584
0.236011959,0.48284656
0.236011959,0.48290728
0.236133992,0.483150161
0.236256025,0.483150161
0.236256025,0.483271601
0.236317042,0.483271601
0.236317042,0.483332321
0.236378058,0.483514482
0.236439075,0.483514482
0.236439075,0.483575202
0.236622125,0.483575202
0.236622125,0.483696642
0.236683141,0.483757362
0.236866191,0.483757362
0.236927207,0.484060963
0.236988224,0.484060963
0.236988224,0.484121683
0.23723229,0.484121683
0.237354323,0.484182403
0.23741534,0.484546724
0.237537373,0.484607444
0.237537373,0.484728885
0.237659406,0.484728885
0.237781439,0.484850325
0.237903472,0.485032485
0.238025505,0.485032485
0.238025505,0.485153926
0.238086521,0.485153926
0.238086521,0.485336086
0.238330588,0.485336086
0.238452621,0.485396806
0.23881872,0.485457526
0.23881872,0.485518246
0.238879736,0.485639687
0.239001769,0.485700407
0.239550918,0.485821847
0.240100067,0.485821847
0.240100067,0.486125448
0.240161084,0.486125448
0.2402221,0.486489769
0.240344133,0.486611209
0.240466166,0.486732649
0.240527183,0.486732649
0.240588199,0.48709697
0.240710232,0.48709697
0.240771249,0.487339851
0.240771249,0.487522011
0.240832266,0.487522011
0.240832266,0.487643451
0.240893282,0.487643451
0.241198365,0.487886332
0.241198365,0.488007772
0.241320398,0.488007772
0.241320398,0.488068492
0.241442431,0.488068492
0.241442431,0.488311373
0.241503447,0.488372093
0.241686497,0.488372093
0.24199158,0.488736414
0.24199158,0.488797134
0.242113613,0.488857854
0.242418695,0.488857854
0.242418695,0.488979294
0.242479712,0.488979294
0.242479712,0.489040015
0.242723778,0.489100735
0.243150894,0.489343615
0.243333943,0.489404335
0.243455977,0.489465056
0.243700043,0.489465056
0.243761059,0.489525776
0.243761059,0.489647216
0.244066142,0.489707936
0.244066142,0.489890097
0.244127158,0.489890097
0.244127158,0.489950817
0.244188175,0.489950817
0.244188175,0.490011537
0.244310208,0.490132977
0.244432241,0.490132977
0.244432241,0.490254417
0.244554274,0.490254417
0.244554274,0.490315138
0.24479834,0.490436578
0.24498139,0.490436578
0.245042406,0.490497298
0.245103423,0.490740179
0.245103423,0.490800899
0.245225456,0.490800899
0.245286473,0.490861619
0.245347489,0.491043779
0.245408506,0.491104499
0.245530539,0.491104499
0.245652572,0.49122594
0.245652572,0.49128666
0.245713588,0.49128666
0.245713588,0.49134738
0.245774605,0.49134738
0.245774605,0.4914081
0.245835621,0.49152954
0.246018671,0.49159026
0.246079688,0.49159026
0.246079688,0.491650981
0.246201721,0.491650981
0.246201721,0.491772421
0.246445787,0.491772421
0.246445787,0.491893861
0.246689853,0.491893861
0.246689853,0.492015301
0.246872903,0.492015301
0.247177985,0.492076022
0.247177985,0.492197462
0.247239002,0.492197462
0.247483068,0.492379622
0.247788151,0.492440342
0.247788151,0.492501063
0.247849167,0.492501063
0.247849167,0.492561783
0.248337299,0.493047544
0.248581366,0.493897626
0.248581366,0.494079786
0.248825432,0.494079786
0.248825432,0.494201227
0.248886448,0.494201227
0.248886448,0.494322667
0.248947465,0.494322667
0.248947465,0.494383387
0.249130514,0.494444107
0.249130514,0.494504827
0.249191531,0.494565547
0.249618647,0.494565547
0.249618647,0.494686988
0.24974068,0.494686988
0.250045762,0.494747708
0.250045762,0.494808428
0.250167795,0.494990588
0.250411862,0.495051309
0.250411862,0.495112029
0.250716944,0.495233469
0.250777961,0.495233469
0.250777961,0.49553707
0.250838977,0.49553707
0.250838977,0.49559779
0.25096101,0.49559779
0.25096101,0.49565851
0.251022027,0.49565851
0.251022027,0.49571923
0.251205077,0.49590139
0.251205077,0.495962111
0.251388126,0.496144271
0.251754225,0.496265711
0.251937275,0.496265711
0.251937275,0.496326431
0.252364391,0.496447872
0.252364391,0.496508592
0.252608457,0.496508592
0.252669473,0.496690752
0.25273049,0.496690752
0.252852523,0.496933633
0.252852523,0.497115793
0.253157606,0.497115793
0.253157606,0.497237234
0.253279639,0.497237234
0.253401672,0.497540834
0.253401672,0.497844435
0.253584721,0.497905155
0.253645738,0.497965875
0.253767771,0.498087316
0.253767771,0.498208756
0.253889804,0.498208756
0.253889804,0.498269476
0.253950821,0.498269476
0.254011837,0.498330196
0.254255903,0.498694517
0.254377936,0.498755237
0.254377936,0.498876677
0.254499969,0.498937398
0.254560986,0.498998118
0.254744036,0.499240998
0.254866069,0.499240998
0.254866069,0.499301718
0.254927085,0.499301718
0.255049118,0.499423159
0.255049118,0.499483879
0.255171151,0.499483879
0.255476234,0.499666039
0.255476234,0.499726759
0.255537251,0.499726759
0.255659284,0.49978748
0.2557203,0.49996964
0.2557203,0.500333961
0.255781317,0.500394681
0.255781317,0.500516121
0.255842333,0.500637561
0.25590335,0.500698282
0.256025383,0.500819722
0.256147416,0.500819722
0.256147416,0.500880442
0.256269449,0.500880442
0.256269449,0.500941162
0.256574532,0.500941162
0.256818598,0.501123323
0.256818598,0.501305483
0.256940631,0.501305483
0.257062664,0.501426923
0.257062664,0.501487643
0.257245714,0.501669804
0.257550796,0.501730524
0.257672829,0.501791244
0.257672829,0.501851964
0.257794862,0.502277005
0.257855879,0.502277005
0.257855879,0.502337725
0.257916895,0.502519886
0.257977912,0.502519886
0.258038929,0.502641326
0.258038929,0.502884207
0.25871011,0.503127087
0.25871011,0.503187807
0.258954177,0.503491408
0.258954177,0.503612848
0.25907621,0.503612848
0.25907621,0.503734289
0.259198243,0.503734289
0.259259259,0.503916449
0.259320276,0.503916449
0.259320276,0.50415933
0.259381292,0.50422005
0.259503325,0.50428077
0.259564342,0.50434149
0.259808408,0.504584371
0.259930441,0.504766531
0.259991458,0.504766531
0.260113491,0.504827251
0.260113491,0.504887971
0.260174507,0.505252292
0.260235524,0.505252292
0.260235524,0.505495173
0.26029654,0.505495173
0.26029654,0.505677333
0.260357557,0.505677333
0.260357557,0.505798773
0.260418573,0.505798773
0.260418573,0.505859494
0.260540607,0.505859494
0.260540607,0.505920214
0.260601623,0.505980934
0.26066264,0.505980934
0.261272805,0.506163094
0.261333821,0.506223814
0.261394838,0.506345255
0.261455855,0.506405975
0.261455855,0.506527415
0.261516871,0.506648855
0.261577888,0.506648855
0.261760937,0.506770296
0.261821954,0.506770296
0.26188297,0.506952456
0.261943987,0.507681098
0.262005003,0.507681098
0.26206602,0.507802538
0.262249069,0.507802538
0.262371103,0.507863258
0.262371103,0.508045419
0.262493136,0.508106139
0.262615169,0.508349019
0.262737202,0.50847046
0.262798218,0.50853118
0.262798218,0.50871334
0.262920251,0.50871334
0.262920251,0.50877406
0.262981268,0.508895501
0.263042284,0.508956221
0.263286351,0.509138381
0.263530417,0.509138381
0.263530417,0.509199101
0.26365245,0.509259821
0.263774483,0.509320542
0.263835499,0.509320542
0.264140582,0.509502702
0.264140582,0.509624142
0.264323632,0.509745583
0.264445665,0.509745583
0.264445665,0.509806303
0.264506681,0.509806303
0.264567698,0.509867023
0.264567698,0.509988463
0.264689731,0.510170624
0.264689731,0.510231344
0.264750747,0.510292064
0.264872781,0.510352784
0.264994814,0.510352784
0.264994814,0.510717105
0.26505583,0.510717105
0.265116847,0.511081426
0.265177863,0.511567187
0.265360913,0.511688627
0.265360913,0.511749347
0.265421929,0.511749347
0.265421929,0.511870788
0.265543962,0.511870788
0.265543962,0.511992228
0.265604979,0.512052948
0.265727012,0.512052948
0.265727012,0.512235108
0.265849045,0.512356549
0.266032095,0.512538709
0.266398194,0.512538709
0.266398194,0.512599429
0.266581244,0.512599429
0.266581244,0.51272087
0.26682531,0.51284231
0.26682531,0.51290303
0.266886326,0.51290303
0.266886326,0.51296375
0.267008359,0.51296375
0.267069376,0.51302447
0.267252425,0.513328071
0.267313442,0.513328071
0.267313442,0.513449511
0.267374458,0.513874552
0.267435475,0.513874552
0.267435475,0.513935272
0.267679541,0.513935272
0.267923607,0.514360313
0.267984624,0.514360313
0.26822869,0.514542474
0.268289707,0.514603194
0.268289707,0.514663914
0.268350723,0.514663914
0.268472756,0.514906795
0.268472756,0.515331836
0.268533773,0.515331836
0.268533773,0.515392556
0.268655806,0.515513996
0.268838855,0.515756877
0.268960888,0.515756877
0.268960888,0.515878317
0.269082921,0.515939037
0.269082921,0.516060477
0.269204955,0.516181918
0.269449021,0.516181918
0.269754103,0.516303358
0.26981512,0.516364078
0.26981512,0.516485518
0.269876136,0.516728399
0.26999817,0.516971279
0.270120203,0.517032
0.270547318,0.51727488
0.270608335,0.51727488
0.270730368,0.5173356
0.270791384,0.517578481
0.270791384,0.517699921
0.271035451,0.517699921
0.271096467,0.517760641
0.271096467,0.517882081
0.271279517,0.517882081
0.271645616,0.518124962
0.271767649,0.518124962
0.271767649,0.518185682
0.271950699,0.518185682
0.271950699,0.518246402
0.272011715,0.518246402
0.272011715,0.518307122
0.272072732,0.518307122
0.272072732,0.518732163
0.272194765,0.518732163
0.272194765,0.518853604
0.272255781,0.518853604
0.272377814,0.519217925
0.272560864,0.519278645
0.272560864,0.519339365
0.272621881,0.519339365
0.272621881,0.519460805
0.272926963,0.519460805
0.272926963,0.519521525
0.27298798,0.519521525
0.273048996,0.519703686
0.273048996,0.519764406
0.273171029,0.519885846
0.273293062,0.519885846
0.273293062,0.520128727
0.273415095,0.520128727
0.273415095,0.520189447
0.273537129,0.520189447
0.273537129,0.520432327
0.273720178,0.520493048
0.273781195,0.520493048
0.274086277,0.520796648
0.274086277,0.520918089
0.274147294,0.520918089
0.27420831,0.521039529
0.274330344,0.521221689
0.27439136,0.521221689
0.274513393,0.52140385
0.274513393,0.52146457
0.274635426,0.52146457
0.274635426,0.52164673
0.274696443,0.52164673
0.275062542,0.521828891
0.275245592,0.521889611
0.275306608,0.521950331
0.275428641,0.522011051
0.275611691,0.522071771
0.275611691,0.522436092
0.275916773,0.522496812
0.275916773,0.522861133
0.276099823,0.522861133
0.276099823,0.522982573
0.276465922,0.523043293
0.276526939,0.523043293
0.276526939,0.523225454
0.276587955,0.523225454
0.276587955,0.523286174
0.276648972,0.523407614
0.276709988,0.523407614
0.276709988,0.523529055
0.276954055,0.523529055
0.276954055,0.523589775
0.277076088,0.523589775
0.277076088,0.523893375
0.277259137,0.523893375
0.277259137,0.523954096
0.277320154,0.523954096
0.277320154,0.524257696
0.277442187,0.524257696
0.277442187,0.524318416
0.277625236,0.524379137
0.27774727,0.524439857
0.277991336,0.524500577
0.278235402,0.524743457
0.278235402,0.524925618
0.278418451,0.524925618
0.278479468,0.524986338
0.278479468,0.525047058
0.278662518,0.525107778
0.27915065,0.525289939
0.279211666,0.525289939
0.279211666,0.525350659
0.279394716,0.52571498
0.279516749,0.5257757
0.279516749,0.52589714
0.279638782,0.52589714
0.279699799,0.526079301
0.279760815,0.526079301
0.280065898,0.526261461
0.280248947,0.526322181
0.280798096,0.526504341
0.280920129,0.526504341
0.280920129,0.526625782
0.280981146,0.526686502
0.281042162,0.526686502
0.281225212,0.526807942
0.281347245,0.526868662
0.281408262,0.526990103
0.281469278,0.526990103
0.281774361,0.527354423
0.281774361,0.527658024
0.281835377,0.527658024
0.281835377,0.527840185
0.282018427,0.528204505
0.28214046,0.528386666
0.282201477,0.528386666
0.282201477,0.528447386
0.282262493,0.528447386
0.282262493,0.528568826
0.28232351,0.528568826
0.28232351,0.528811707
0.282445543,0.528811707
0.282506559,0.529054587
0.282750625,0.529115308
0.282750625,0.529176028
0.283116725,0.529176028
0.283177741,0.529297468
0.283177741,0.529358188
0.283299774,0.529479628
0.283604857,0.529783229
0.283604857,0.52996539
0.283665873,0.52996539
0.283665873,0.53002611
0.283787907,0.53014755
0.28390994,0.53014755
0.284031973,0.53032971
0.284031973,0.530451151
0.284154006,0.530876192
0.284276039,0.530876192
0.284337055,0.531361953
0.284520105,0.531361953
0.284520105,0.531422673
0.284581121,0.531422673
0.284703155,0.531483393
0.284703155,0.531786994
0.28513027,0.531969154
0.285252303,0.531969154
0.285252303,0.532515635
0.285557386,0.532697796
0.285618403,0.532758516
0.285679419,0.532819236
0.285801452,0.533062117
0.285862469,0.533244277
0.286045518,0.533244277
0.286045518,0.533304997
0.286106535,0.533304997
0.286167551,0.533487158
0.286411618,0.533608598
0.286472634,0.533912199
0.286838733,0.533912199
0.286960766,0.534094359
0.287021783,0.5345194
0.287082799,0.5345194
0.287143816,0.53458012
0.287143816,0.534701561
0.287265849,0.534701561
0.287265849,0.534762281
0.287326866,0.534762281
0.287509915,0.534823001
0.287509915,0.534883721
0.287631948,0.534883721
0.287631948,0.534944441
0.287753981,0.534944441
0.287876014,0.535187322
0.287937031,0.535187322
0.287937031,0.535248042
0.287998047,0.535248042
0.287998047,0.535308762
0.288181097,0.535308762
0.288181097,0.535490922
0.288242114,0.535490922
0.288364147,0.535612363
0.288364147,0.535794523
0.28848618,0.535855243
0.288547196,0.536037404
0.288913296,0.536037404
0.288913296,0.536219564
0.288974312,0.536219564
0.288974312,0.536401724
0.289035329,0.536583885
0.289096345,0.536644605
0.289157362,0.536705325
0.289279395,0.536705325
0.289279395,0.536766045
0.289523461,0.536826765
0.289523461,0.536887486
0.289584477,0.536887486
0.289584477,0.536948206
0.289645494,0.536948206
0.289645494,0.537008926
0.289828544,0.537008926
0.289828544,0.537069646
0.289950577,0.537191086
0.289950577,0.537251806
0.29007261,0.537251806
0.29007261,0.537373247
0.290133626,0.537373247
0.290133626,0.537494687
0.290316676,0.538162609
0.290377692,0.538223329
0.290377692,0.538405489
0.290438709,0.538405489
0.290438709,0.538466209
0.290682775,0.538526929
0.290865825,0.53864837
0.290865825,0.53870909
0.290987858,0.53870909
0.290987858,0.539012691
0.291231924,0.539012691
0.291231924,0.539134131
0.29129294,0.539134131
0.291414973,0.539377011
0.291414973,0.539437731
0.29165904,0.539437731
0.29165904,0.539619892
0.291964122,0.539619892
0.291964122,0.539802052
0.292208188,0.539862772
0.292269205,0.540227093
0.292269205,0.540287813
0.292513271,0.540287813
0.292513271,0.540530694
0.292574288,0.540834295
0.292635304,0.540834295
0.292635304,0.540895015
0.292696321,0.540955735
0.292818354,0.540955735
0.293123436,0.541077175
0.293123436,0.541137895
0.293184453,0.541441496
0.293428519,0.541441496
0.293550552,0.541623657
0.293550552,0.541684377
0.293672585,0.541745097
0.293733602,0.541927257
0.293794618,0.541927257
0.293794618,0.542109418
0.293916651,0.542230858
0.294038684,0.542230858
0.294343767,0.542413018
0.294526817,0.542777339
0.294526817,0.5429595
0.294770883,0.54320238
0.294953933,0.54320238
0.294953933,0.5432631
0.295075966,0.5432631
0.295075966,0.543566701
0.295503081,0.543748861
0.295564098,0.543809582
0.295686131,0.544113182
0.295808164,0.544113182
0.295869181,0.544295343
0.295869181,0.544416783
0.295930197,0.544416783
0.295991214,0.544477503
0.295991214,0.544538223
0.296113247,0.544538223
0.296113247,0.544902544
0.296296296,0.544902544
0.296296296,0.544963264
0.296784429,0.544963264
0.296784429,0.545023984
0.296845445,0.545023984
0.296845445,0.545084705
0.296967478,0.545084705
0.297028495,0.545145425
0.297028495,0.545388305
0.297333577,0.545509746
0.297394594,0.545631186
0.297699677,0.545631186
0.297699677,0.545752626
0.297760693,0.545874066
0.29782171,0.545934787
0.297882726,0.545934787
0.297882726,0.546056227
0.297943743,0.546116947
0.298065776,0.546116947
0.298126792,0.546116947
0.298309842,0.546359828
0.298736958,0.546541988
0.298920007,0.546784869
0.299164073,0.546845589
0.299164073,0.547088469
0.299286107,0.547088469
0.299652206,0.547149189
0.299652206,0.54720991
0.299713222,0.54720991
0.300018305,0.54733135
0.300140338,0.54739207
0.300140338,0.54751351
0.300262371,0.54751351
0.300262371,0.547634951
0.30062847,0.547817111
0.300689487,0.547877831
0.300689487,0.548059991
0.301116603,0.548059991
0.301116603,0.548242152
0.301421685,0.548242152
0.301543718,0.548363592
0.301604735,0.548363592
0.301604735,0.548545753
0.301665751,0.548545753
0.301665751,0.548788633
0.301726768,0.548788633
0.301726768,0.548849353
0.301848801,0.548849353
0.301970834,0.548970794
0.302275917,0.549456555
0.302336933,0.549456555
0.302336933,0.549517275
0.302458966,0.549517275
0.302764049,0.549820876
0.302764049,0.549942316
0.302825066,0.549942316
0.303008115,0.550063756
0.303069132,0.550063756
0.303069132,0.550367357
0.303130148,0.550428077
0.303191165,0.550428077
0.303191165,0.550853118
0.303374214,0.550853118
0.303374214,0.550913838
0.303435231,0.550913838
0.303496247,0.550974558
0.303496247,0.551095999
0.303618281,0.551095999
0.303618281,0.551156719
0.303679297,0.551156719
0.303679297,0.551278159
0.30380133,0.551278159
0.30380133,0.551399599
0.303862347,0.551399599
0.303862347,0.55158176
0.304106413,0.55158176
0.304106413,0.5517032
0.304167429,0.55182464
0.304228446,0.55182464
0.30520471,0.552310401
0.305326744,0.552310401
0.305936909,0.552371122
0.305936909,0.552431842
0.305997925,0.552431842
0.306058942,0.552492562
0.306058942,0.552553282
0.306119959,0.552674722
0.306180975,0.552674722
0.306180975,0.552796162
0.306303008,0.552796162
0.306303008,0.552978323
0.306425041,0.552978323
0.306425041,0.553039043
0.306486058,0.553221203
0.306608091,0.553403364
0.306608091,0.553524804
0.30679114,0.553524804
0.306852157,0.553646244
0.306852157,0.553706965
0.306913173,0.553706965
0.307218256,0.553949845
0.307340289,0.553949845
0.307340289,0.554192726
0.307401306,0.554314166
0.307706388,0.554435606
0.308011471,0.554435606
0.308072488,0.554617767
0.308133504,0.554739207
0.308194521,0.554860647
0.308255537,0.554860647
0.30837757,0.555103528
0.308438587,0.555164248
0.308438587,0.555346408
0.308499603,0.555346408
0.308499603,0.555407129
0.308926719,0.555407129
0.308926719,0.555528569
0.308987736,0.555589289
0.309048752,0.555589289
0.309109769,0.555771449
0.309414851,0.555771449
0.309414851,0.55583217
0.309536884,0.55583217
0.309536884,0.55595361
0.309597901,0.55595361
0.309597901,0.55607505
0.309964,0.55619649
0.310086033,0.55619649
0.310269083,0.556439371
0.310269083,0.556500091
0.310452133,0.556621531
0.310574166,0.556803692
0.310635182,0.556925132
0.310818232,0.556985852
0.310818232,0.557046572
0.311001281,0.557046572
0.311184331,0.557168013
0.311245347,0.557228733
0.311367381,0.557471613
0.311489414,0.557471613
0.31155043,0.557532333
0.31155043,0.557593054
0.311672463,0.557593054
0.311672463,0.557835934
0.311794496,0.557835934
0.311794496,0.557896654
0.312221612,0.558078815
0.312465678,0.558260975
0.312587711,0.558260975
0.312587711,0.558321695
0.312709744,0.558382415
0.312770761,0.558382415
0.312770761,0.558443136
0.313075844,0.558443136
0.313075844,0.558503856
0.313380926,0.558625296
0.313380926,0.558686016
0.313441943,0.558928897
0.314052108,0.558989617
0.314052108,0.559050337
0.314113125,0.559050337
0.314113125,0.559111057
0.314174141,0.559111057
0.314174141,0.559171777
0.31454024,0.559232497
0.314601257,0.559596818
0.314784307,0.559778979
0.314845323,0.559778979
0.31490634,0.560021859
0.314967356,0.560082579
0.314967356,0.56020402
0.315089389,0.56026474
0.315272439,0.56032546
0.315272439,0.5604469
0.315455488,0.5604469
0.315455488,0.560568341
0.315638538,0.560568341
0.315882604,0.560871941
0.315943621,0.560993382
0.316004637,0.560993382
0.316004637,0.561054102
0.31612667,0.561054102
0.31612667,0.561114822
0.316248703,0.561114822
0.316614803,0.561479143
0.316614803,0.561539863
0.316797852,0.562025624
0.316858869,0.562025624
0.316919885,0.562207784
0.316919885,0.562329225
0.316980902,0.562329225
0.316980902,0.562754266
0.317102935,0.562754266
0.317163951,0.562814986
0.317347001,0.562936426
0.317469034,0.562936426
0.317469034,0.563179307
0.317591067,0.563300747
0.317652084,0.563361467
0.317774117,0.563361467
0.317774117,0.563604348
0.317835133,0.563665068
0.318262249,0.563907948
0.318384282,0.563907948
0.318384282,0.563968668
0.318506315,0.564211549
0.318567332,0.564211549
0.318567332,0.564272269
0.318628348,0.564272269
0.318628348,0.56451515
0.31929953,0.56481875
0.319421563,0.56481875
0.31948258,0.564940191
0.31948258,0.565000911
0.319543596,0.565000911
0.319543596,0.565061631
0.319604613,0.565243791
0.319665629,0.565243791
0.320031729,0.565547392
0.320214778,0.565668832
0.320397828,0.565729552
0.320397828,0.565790273
0.320519861,0.565790273
0.320519861,0.565911713
0.320580877,0.565911713
0.320580877,0.565972433
0.320641894,0.565972433
0.320763927,0.566033153
0.320763927,0.566093873
0.320946977,0.566093873
0.321191043,0.566215314
0.321191043,0.566276034
0.321252059,0.566276034
0.321252059,0.566336754
0.321313076,0.566336754
0.321435109,0.566458194
0.321435109,0.566640355
0.321496125,0.566883235
0.321618159,0.566883235
0.321862225,0.567004675
0.321862225,0.567368996
0.321984258,0.567368996
0.321984258,0.567672597
0.322106291,0.567672597
0.322350357,0.567794037
0.322594423,0.567794037
0.32265544,0.567976198
0.322777473,0.568036918
0.322838489,0.568219078
0.322838489,0.568279798
0.323143572,0.568279798
0.323143572,0.568340519
0.323204588,0.568340519
0.323204588,0.568401239
0.323265605,0.568522679
0.323753737,0.568583399
0.32387577,0.568644119
0.32387577,0.56882628
0.323936787,0.56882628
0.323997803,0.56906916
0.32405882,0.56906916
0.32405882,0.56912988
0.32424187,0.56912988
0.324363903,0.569312041
0.324424919,0.569312041
0.324607969,0.569372761
0.324607969,0.569494201
0.324974068,0.569554921
0.325218134,0.569676362
0.325218134,0.569797802
0.325584233,0.569858522
0.32564525,0.569858522
0.325767283,0.570162123
0.325950333,0.570283563
0.326011349,0.570283563
0.326011349,0.570344283
0.326438465,0.570344283
0.326438465,0.570465723
0.326499481,0.570465723
0.326499481,0.570587164
0.32704863,0.570587164
0.327109647,0.570708604
0.327292696,0.570951485
0.327292696,0.571133645
0.327597779,0.571315805
0.327719812,0.571315805
0.328390994,0.571437246
0.328390994,0.571497966
0.328696077,0.571680126
0.32881811,0.571680126
0.328940143,0.571740846
0.328940143,0.571801567
0.329001159,0.571801567
0.329184209,0.571862287
0.329184209,0.571923007
0.329245225,0.571923007
0.329245225,0.571983727
0.329306242,0.571983727
0.329306242,0.572165887
0.329428275,0.572165887
0.329428275,0.572287328
0.329672341,0.572408768
0.329794374,0.572469488
0.329794374,0.572530208
0.329916407,0.572530208
0.33003844,0.572530208
0.33003844,0.572651649
0.330160473,0.572651649
0.330160473,0.572712369
0.33022149,0.572712369
0.33022149,0.572833809
0.330343523,0.572894529
0.330343523,0.573015969
0.330526573,0.573015969
0.330587589,0.57313741
0.330831655,0.57338029
0.331014705,0.573562451
0.331258771,0.573562451
0.331258771,0.573623171
0.331380804,0.573623171
0.331380804,0.573683891
0.331685887,0.573683891
0.331685887,0.573805331
0.331746903,0.573805331
0.331746903,0.573866051
0.332051986,0.573866051
0.332174019,0.574169652
0.332296052,0.574230372
0.332540118,0.574655413
0.332540118,0.574837574
0.332662151,0.575080454
0.332723168,0.575080454
0.332723168,0.575262615
0.332906218,0.575323335
0.332967234,0.575323335
0.332967234,0.575444775
0.333028251,0.575444775
0.333028251,0.575566215
0.3332113,0.576051976
0.3332113,0.576234137
0.333333333,0.576234137
0.333333333,0.576294857
0.33339435,0.576294857
0.333516383,0.576416297
0.333516383,0.576477017
0.333882482,0.576719898
0.333882482,0.576780618
0.334004515,0.576902058
0.334370614,0.577144939
0.334431631,0.577144939
0.334736714,0.577266379
0.334858747,0.577266379
0.334919763,0.577327099
0.334919763,0.57744854
0.33498078,0.57744854
0.33498078,0.57775214
0.335041796,0.577873581
0.335163829,0.577934301
0.335285862,0.577934301
0.335407896,0.578177181
0.335529929,0.578177181
0.335529929,0.578237902
0.335651962,0.578237902
0.335651962,0.578298622
0.335712978,0.578298622
0.335773995,0.578359342
0.335773995,0.578662942
0.335896028,0.578784383
0.336018061,0.578784383
0.336079077,0.578966543
0.336140094,0.578966543
0.336140094,0.579027263
0.336201111,0.579027263
0.336262127,0.579087983
0.336628226,0.579270144
0.336994325,0.579452304
0.336994325,0.579513024
0.337299408,0.579695185
0.337299408,0.580059506
0.337360425,0.580059506
0.337360425,0.580120226
0.337543474,0.580120226
0.337543474,0.580180946
0.337726524,0.580545267
0.337726524,0.580666707
0.338214656,0.580727427
0.338214656,0.580848868
0.338336689,0.580848868
0.338336689,0.581091748
0.338519739,0.581334629
0.338702788,0.581395349
0.338946855,0.581456069
0.338946855,0.581577509
0.339190921,0.581638229
0.339251937,0.58175967
0.339312954,0.58175967
0.339312954,0.58182039
0.339862103,0.58182039
0.339862103,0.582245431
0.339984136,0.582245431
0.339984136,0.582488311
0.340167185,0.582488311
0.340167185,0.582609752
0.340289218,0.582609752
0.340472268,0.582670472
0.340472268,0.582791912
0.340594301,0.582852632
0.340716334,0.582852632
0.340716334,0.582974072
0.340838367,0.583277673
0.3409604,0.583277673
0.341021417,0.583399113
0.341082433,0.583641994
0.34114345,0.583702714
0.341265483,0.583702714
0.341570566,0.583884875
0.341753615,0.584006315
0.341753615,0.584127755
0.341997681,0.584127755
0.341997681,0.584309916
0.342180731,0.584309916
0.342180731,0.584370636
0.342363781,0.584370636
0.342363781,0.584431356
0.343095979,0.584492076
0.343095979,0.584552796
0.343156996,0.584613516
0.343401062,0.584613516
0.343401062,0.584674236
0.343462078,0.584674236
0.343462078,0.584734957
0.343523095,0.584734957
0.343523095,0.584856397
0.343706144,0.584856397
0.343706144,0.584917117
0.343767161,0.585038557
0.344072244,0.585159998
0.34413326,0.585159998
0.344255293,0.585281438
0.344255293,0.585524318
0.344377326,0.585524318
0.344377326,0.585585039
0.344438343,0.585585039
0.344499359,0.585645759
0.344499359,0.585706479
0.344804442,0.585767199
0.344804442,0.585827919
0.344926475,0.585888639
0.345109525,0.58601008
0.345170541,0.58601008
0.345170541,0.5860708
0.345414607,0.5860708
0.345414607,0.58619224
0.345475624,0.58619224
0.345475624,0.58625296
0.34571969,0.586435121
0.34571969,0.586495841
0.345841723,0.586617281
0.34590274,0.586617281
0.346146806,0.586678001
0.346146806,0.586860162
0.346329855,0.586920882
0.346329855,0.587163762
0.346390872,0.587163762
0.346451888,0.587345923
0.346451888,0.587406643
0.346512905,0.587406643
0.346634938,0.587467363
0.346634938,0.587588803
0.346879004,0.587588803
0.346879004,0.587770964
0.346940021,0.587953124
0.347367136,0.588013844
0.347428153,0.588256725
0.347733236,0.588256725
0.347733236,0.588317445
0.347794252,0.588317445
0.347855269,0.588378165
0.347855269,0.588438885
0.348160351,0.588438885
0.348160351,0.588560325
0.348282385,0.588560325
0.348404418,0.588803206
0.348587467,0.588863926
0.348648484,0.588863926
0.348648484,0.588924646
0.348770517,0.589167527
0.349197633,0.589592568
0.349319666,0.589653288
0.349380682,0.589653288
0.349441699,0.589774728
0.349441699,0.589835448
0.349502715,0.589835448
0.349746781,0.590017609
0.349807798,0.590078329
0.349807798,0.590139049
0.349990848,0.590139049
0.350417963,0.590199769
0.350417963,0.59044265
0.35047898,0.59044265
0.350601013,0.59056409
0.350601013,0.59062481
0.350845079,0.59068553
0.350906096,0.59068553
0.350906096,0.590867691
0.350967112,0.590928411
0.351150162,0.591049851
0.351211178,0.591292732
0.351577277,0.591292732
0.351577277,0.591353452
0.351638294,0.591353452
0.351638294,0.591414172
0.351943377,0.591657053
0.351943377,0.591839213
0.352248459,0.592021373
0.352675575,0.592021373
0.352675575,0.592142814
0.352797608,0.592142814
0.352797608,0.592203534
0.352858625,0.592203534
0.352919641,0.592385694
0.353102691,0.592567855
0.353224724,0.592567855
0.35328574,0.592689295
0.353346757,0.592689295
0.35346879,0.592810735
0.35346879,0.592871455
0.353956922,0.592871455
0.353956922,0.592932176
0.354078955,0.592932176
0.354200988,0.592992896
0.354262005,0.593114336
0.354262005,0.593175056
0.354323022,0.593235776
0.354567088,0.593357217
0.354933187,0.593357217
0.355177253,0.593478657
0.355177253,0.593600097
0.355299286,0.593600097
0.355482336,0.593721537
0.355726402,0.593721537
0.355787418,0.593842978
0.355787418,0.593903698
0.355848435,0.593903698
0.355848435,0.593964418
0.355970468,0.594146578
0.356214534,0.594146578
0.356214534,0.594268019
0.356275551,0.594268019
0.356275551,0.594328739
0.356580633,0.594389459
0.356763683,0.594450179
0.356824699,0.594450179
0.356824699,0.594510899
0.356885716,0.594510899
0.357068766,0.59475378
0.357190799,0.59475378
0.357251815,0.59475378
0.357312832,0.5948145
0.357373848,0.59493594
0.357434865,0.59493594
0.357434865,0.595057381
0.357556898,0.595057381
0.357556898,0.595178821
0.357617914,0.595239541
0.357678931,0.595360981
0.357861981,0.595360981
0.357922997,0.595421701
0.357922997,0.595482422
0.358289096,0.595482422
0.358289096,0.595664582
0.358350113,0.595664582
0.358350113,0.595846742
0.358411129,0.595846742
0.358533162,0.595907463
0.358960278,0.596150343
0.359204344,0.596393224
0.359265361,0.596393224
0.359875526,0.596453944
0.360058576,0.596696824
0.360058576,0.597121865
0.360119592,0.597121865
0.360363659,0.597243306
0.360363659,0.597364746
0.360790774,0.597364746
0.360790774,0.597607626
0.360912807,0.597607626
0.360912807,0.597668347
0.36103484,0.597729067
0.361156874,0.597789787
0.361156874,0.597850507
0.36121789,0.597850507
0.36140094,0.597971947
0.36140094,0.598457708
0.361522973,0.598457708
0.361522973,0.598700589
0.361706022,0.598700589
0.361889072,0.598761309
0.361889072,0.59900419
0.361950088,0.59906491
0.362011105,0.59906491
0.362011105,0.59918635
0.362194155,0.59918635
0.362438221,0.59930779
0.362438221,0.599489951
0.362499237,0.599550671
0.36262127,0.599672111
0.36280432,0.599672111
0.36280432,0.599793552
0.362926353,0.599793552
0.363353469,0.599914992
0.363353469,0.600097152
0.363475502,0.600218593
0.363536518,0.600218593
0.363536518,0.600279313
0.363963634,0.600340033
0.363963634,0.600400753
0.364024651,0.600400753
0.364268717,0.600582913
0.364512783,0.600582913
0.365061932,0.600643633
0.365122948,0.600704354
0.365183965,0.600765074
0.365305998,0.600947234
0.365305998,0.601068674
0.365428031,0.601068674
0.365428031,0.601129395
0.365550064,0.601250835
0.365611081,0.601250835
0.365611081,0.601311555
0.365733114,0.601311555
0.365733114,0.601372275
0.365855147,0.601432995
0.365855147,0.601493715
0.36597718,0.601493715
0.366160229,0.601797316
0.366221246,0.601858036
0.366221246,0.601918756
0.366343279,0.601979477
0.366709378,0.602222357
0.366953444,0.602222357
0.366953444,0.602283077
0.367014461,0.602343797
0.367136494,0.602343797
0.367319544,0.602404518
0.36738056,0.602465238
0.36738056,0.602525958
0.367441577,0.602586678
0.36756361,0.602586678
0.36756361,0.602708118
0.367624626,0.602708118
0.367624626,0.602768838
0.367868692,0.602950999
0.367868692,0.603133159
0.367929709,0.603133159
0.367929709,0.603193879
0.368295808,0.60331532
0.368478858,0.6035582
0.368478858,0.60361892
0.368539874,0.60361892
0.368539874,0.603861801
0.368661907,0.603861801
0.368661907,0.603983241
0.368722924,0.603983241
0.368844957,0.604226122
0.368905974,0.604408282
0.36915004,0.604711883
0.369455122,0.604833323
0.369943255,0.604894043
0.369943255,0.605136924
0.370004271,0.605197644
0.370065288,0.605197644
0.370126304,0.605319084
0.370248337,0.605440525
0.37037037,0.605744125
0.37055342,0.605744125
0.371041552,0.606108446
0.371102569,0.606108446
0.371102569,0.606169166
0.371346635,0.606169166
0.371529685,0.606472767
0.371834767,0.606594207
0.371834767,0.606776368
0.371895784,0.606837088
0.3719568,0.606837088
0.3719568,0.606897808
0.372017817,0.606897808
0.372017817,0.607019248
0.372078833,0.607019248
0.372078833,0.607079968
0.37213985,0.607079968
0.37213985,0.607201409
0.372200866,0.607201409
0.372261883,0.607322849
0.372261883,0.607383569
0.3723229,0.607444289
0.372444933,0.607444289
0.372444933,0.60774789
0.372505949,0.60774789
0.372505949,0.60786933
0.372627982,0.607990771
0.372933065,0.608294371
0.372994081,0.608355091
0.373177131,0.608355091
0.373177131,0.608476532
0.373421197,0.608476532
0.373421197,0.608658692
0.37354323,0.608719412
0.373787296,0.608780132
0.373909329,0.608962293
0.373909329,0.609205173
0.373970346,0.609205173
0.373970346,0.609448054
0.374092379,0.609569494
0.374214412,0.609933815
0.374336445,0.609933815
0.374458478,0.610115975
0.374458478,0.610176696
0.374946611,0.610419576
0.375190677,0.610480296
0.375251693,0.610480296
0.375739825,0.610966057
0.375739825,0.611026778
0.376166941,0.611087498
0.376227958,0.611087498
0.376288974,0.611148218
0.376349991,0.611148218
0.376349991,0.611269658
0.37653304,0.611269658
0.376655074,0.611512539
0.376655074,0.611633979
0.377082189,0.61187686
0.377143206,0.61193758
0.377204222,0.61193758
0.377204222,0.61205902
0.377326255,0.61218046
0.377509305,0.61218046
0.377570322,0.612301901
0.377631338,0.612301901
0.377631338,0.612362621
0.377692355,0.612362621
0.377692355,0.612423341
0.377753371,0.612423341
0.377753371,0.612484061
0.377875404,0.612484061
0.377875404,0.612787662
0.378058454,0.612787662
0.378058454,0.612909102
0.378241503,0.612909102
0.37830252,0.612969822
0.37830252,0.613030542
0.378546586,0.613091262
0.378729636,0.613091262
0.378729636,0.613151983
0.378790652,0.613151983
0.378790652,0.613212703
0.378912685,0.613212703
0.378912685,0.613273423
0.378973702,0.613273423
0.378973702,0.613334143
0.379095735,0.613334143
0.379156751,0.613698464
0.379217768,0.613698464
0.379217768,0.613880624
0.379278785,0.614002064
0.379522851,0.614244945
0.380133016,0.614366385
0.380316066,0.614487826
0.380499115,0.614548546
0.380560132,0.614609266
0.380621148,0.614669986
0.380804198,0.614669986
0.380865214,0.614791426
0.380865214,0.614852146
0.380926231,0.614852146
0.380987248,0.614912867
0.380987248,0.615095027
0.381048264,0.615095027
0.381048264,0.615155747
0.381170297,0.615155747
0.381170297,0.615216467
0.38147538,0.615216467
0.381536396,0.615459348
0.381536396,0.615641508
0.381719446,0.615641508
0.381963512,0.615823669
0.382146562,0.615945109
0.382146562,0.616005829
0.382268595,0.616005829
0.382268595,0.61624871
0.382329611,0.61630943
0.382390628,0.61630943
0.382451644,0.61643087
0.382512661,0.61655231
0.382573677,0.616613031
0.382756727,0.616613031
0.382756727,0.616673751
0.382817744,0.616673751
0.38306181,0.616795191
0.383305876,0.616977351
0.383549942,0.617038072
0.383671975,0.617038072
0.383855025,0.617159512
0.383855025,0.617220232
0.384099091,0.617402392
0.384160107,0.617463113
0.384221124,0.617584553
0.384343157,0.617645273
0.384404174,0.617888154
0.38446519,0.617888154
0.38446519,0.618131034
0.384709256,0.618191754
0.384770273,0.618191754
0.384770273,0.618313194
0.384831289,0.618434635
0.385014339,0.618434635
0.385075355,0.618556075
0.385319422,0.618677515
0.385441455,0.618738235
0.385563488,0.618798956
0.385563488,0.618859676
0.385624504,0.618859676
0.385624504,0.618920396
0.385746537,0.618920396
0.385929587,0.619102556
0.385990603,0.619163276
0.386112637,0.619223997
0.386356703,0.619345437
0.386539752,0.619527597
0.386661785,0.619831198
0.386661785,0.619891918
0.386905851,0.619952638
0.386905851,0.620013358
0.387149918,0.620013358
0.387149918,0.620074079
0.387577033,0.620134799
0.387699066,0.620195519
0.387699066,0.620256239
0.388065166,0.620438399
0.388553298,0.62049912
0.388553298,0.62062056
0.388919397,0.62062056
0.388919397,0.620742
0.388980414,0.620742
0.388980414,0.620924161
0.389102447,0.621167041
0.389285496,0.621167041
0.389285496,0.621288481
0.389468546,0.621349202
0.389468546,0.621409922
0.389651596,0.621652802
0.389712612,0.621652802
0.389712612,0.621956403
0.389773629,0.621956403
0.389895662,0.622017123
0.389895662,0.622260004
0.389956678,0.622320724
0.390017695,0.622320724
0.390200744,0.622381444
0.390200744,0.622442164
0.390261761,0.622442164
0.390444811,0.622624324
0.390505827,0.622806485
0.391054976,0.622867205
0.391238026,0.622927925
0.391543108,0.623231526
0.391604125,0.623231526
0.391604125,0.623292246
0.391726158,0.623352966
0.391787174,0.623352966
0.391787174,0.623413686
0.39203124,0.623413686
0.39203124,0.623535127
0.392092257,0.623535127
0.392519373,0.623595847
0.392519373,0.623656567
0.392580389,0.623656567
0.392580389,0.623778007
0.392702422,0.623778007
0.392702422,0.623899447
0.393129538,0.624020888
0.393190555,0.624081608
0.393190555,0.624142328
0.393495637,0.624385209
0.393739703,0.624385209
0.393739703,0.624445929
0.39380072,0.624445929
0.39380072,0.624506649
0.393922753,0.624567369
0.39398377,0.624567369
0.39398377,0.624628089
0.394044786,0.624628089
0.394044786,0.624688809
0.394166819,0.624688809
0.394166819,0.624749529
0.394288852,0.624749529
0.394349869,0.62481025
0.394349869,0.62487097
0.394593935,0.62487097
0.394776985,0.62499241
0.394776985,0.62511385
0.394838001,0.62511385
0.394960034,0.625296011
0.395082067,0.625296011
0.395082067,0.625356731
0.3952041,0.625417451
0.3952041,0.625478171
0.395265117,0.625478171
0.395509183,0.625660332
0.395509183,0.625903212
0.395692233,0.625963932
0.395997315,0.625963932
0.395997315,0.626024652
0.396241381,0.626206813
0.396363414,0.626267533
0.396363414,0.626510414
0.396607481,0.626631854
0.396729514,0.626692574
0.39679053,0.626814014
0.396851547,0.626996175
0.396851547,0.627117615
0.39697358,0.627117615
0.397034596,0.627239055
0.397034596,0.627360495
0.397339679,0.627724816
0.397461712,0.627724816
0.397461712,0.627846257
0.397522729,0.627846257
0.397522729,0.627967697
0.397644762,0.627967697
0.397949844,0.628332018
0.398132894,0.628574898
0.398132894,0.628757059
0.398193911,0.628757059
0.398193911,0.628817779
0.398315944,0.628817779
0.398437977,0.628999939
0.398498993,0.6291821
0.39856001,0.629546421
0.398682043,0.629546421
0.398743059,0.629607141
0.398804076,0.629667861
0.399170175,0.629728581
0.399292208,0.630032182
0.399292208,0.630153622
0.399719324,0.630153622
0.39978034,0.630335782
0.399841357,0.630335782
0.399841357,0.630457223
0.399902374,0.630578663
0.400085423,0.630578663
0.400085423,0.630639383
0.400207456,0.630700103
0.400268473,0.630700103
0.400268473,0.630821544
0.400329489,0.630882264
0.400390506,0.630882264
0.400390506,0.631003704
0.400451522,0.631003704
0.400512539,0.631064424
0.400756605,0.631671625
0.400817622,0.631671625
0.400817622,0.632035946
0.400939655,0.632218107
0.401000671,0.632218107
0.401000671,0.632339547
0.401122704,0.632339547
0.401122704,0.632400267
0.40136677,0.632460987
0.40136677,0.632643148
0.401427787,0.632643148
0.40154982,0.632703868
0.40154982,0.632886028
0.401610837,0.632886028
0.401610837,0.633068189
0.401671853,0.633068189
0.40173287,0.633128909
0.40173287,0.633189629
0.401793886,0.633189629
0.401854903,0.633311069
0.401854903,0.633371789
0.402037952,0.63343251
0.402098969,0.63343251
0.402098969,0.63379683
0.402526085,0.633978991
0.402709134,0.634586192
0.402709134,0.634646912
0.402831167,0.634646912
0.402831167,0.634707633
0.403014217,0.634768353
0.403014217,0.634829073
0.403197266,0.634889793
0.403258283,0.634889793
0.403258283,0.634950513
0.4033193,0.634950513
0.4033193,0.635011233
0.403380316,0.635011233
0.403380316,0.635132674
0.403502349,0.635132674
0.403563366,0.635254114
0.403868448,0.635679155
0.403990481,0.635679155
0.404051498,0.635800595
0.404234548,0.635800595
0.404417597,0.635982755
0.40453963,0.635982755
0.404783696,0.636104196
0.404783696,0.636164916
0.405027763,0.636347076
0.405088779,0.636347076
0.405149796,0.636407796
0.405210812,0.636468517
0.405271829,0.636529237
0.405271829,0.636589957
0.405332845,0.636589957
0.405576911,0.636711397
0.405698944,0.636832837
0.405943011,0.636954278
0.405943011,0.637075718
0.406187077,0.637075718
0.406187077,0.637379319
0.406431143,0.637379319
0.406431143,0.637500759
0.406797242,0.638290121
0.406858259,0.638411561
0.406919275,0.638411561
0.407224358,0.638472281
0.407224358,0.638533001
0.407346391,0.638533001
0.407590457,0.638958042
0.407651474,0.638958042
0.407834523,0.639200923
0.408078589,0.639443804
0.408261639,0.639565244
0.408627738,0.639565244
0.408627738,0.639625964
0.408993837,0.639686684
0.409054854,0.639747404
0.40911587,0.639868844
0.409176887,0.639929565
0.409237903,0.639929565
0.40929892,0.639990285
0.40929892,0.640051005
0.409420953,0.640051005
0.409604003,0.640172445
0.409665019,0.640293885
0.409665019,0.640354606
0.409726036,0.640354606
0.409726036,0.640415326
0.409848069,0.640415326
0.409848069,0.640476046
0.410031118,0.640476046
0.410031118,0.640536766
0.410153152,0.640536766
0.410336201,0.640658206
0.410336201,0.640718926
0.410458234,0.640718926
0.410763317,0.640901087
0.41088535,0.641083247
0.411251449,0.641386848
0.411312466,0.641447568
0.411434499,0.641508288
0.411739581,0.641508288
0.412044664,0.641690449
0.412044664,0.641751169
0.412105681,0.641751169
0.412166697,0.64205477
0.412349747,0.64205477
0.41247178,0.64211549
0.412532796,0.64229765
0.412532796,0.64235837
0.412654829,0.64235837
0.412654829,0.64241909
0.412715846,0.64241909
0.412715846,0.642540531
0.412837879,0.642540531
0.412837879,0.642661971
0.413020929,0.642661971
0.413020929,0.642783411
0.413081945,0.642783411
0.413326011,0.642965572
0.413692111,0.643087012
0.413753127,0.643269172
0.413814144,0.643269172
0.413814144,0.643451333
0.41387516,0.643451333
0.413936177,0.643572773
0.413997193,0.643694213
0.41405821,0.643694213
0.41405821,0.643754934
0.414180243,0.643754934
0.414241259,0.643876374
0.414241259,0.643937094
0.414302276,0.643937094
0.414302276,0.644240695
0.414363292,0.644240695
0.414363292,0.644483575
0.414668375,0.644483575
0.414668375,0.644544295
0.414729392,0.644605015
0.415095491,0.644605015
0.415095491,0.644665736
0.415156507,0.644665736
0.415217524,0.644726456
0.415217524,0.644787176
0.415705656,0.644787176
0.415766673,0.644847896
0.415766673,0.644969336
0.415827689,0.645030056
0.416010739,0.645090777
0.416193789,0.645090777
0.416315822,0.645151497
0.416437855,0.645212217
0.416437855,0.645394377
0.416498871,0.645394377
0.416498871,0.645455097
0.416620904,0.645455097
0.416620904,0.645576538
0.416742937,0.645576538
0.41686497,0.645637258
0.41686497,0.645758698
0.416925987,0.645758698
0.416925987,0.645819418
0.41723107,0.646062299
0.41723107,0.6463659
0.417841235,0.64642662
0.417902252,0.64660878
0.417963268,0.646790941
0.418207334,0.646851661
0.4184514,0.646973101
0.4184514,0.647033821
0.418573433,0.647155261
0.4188175,0.647215982
0.418878516,0.647215982
0.418878516,0.647337422
0.418939533,0.647519582
0.419000549,0.647519582
0.419122582,0.647580302
0.419183599,0.647701743
0.419366648,0.647762463
0.419366648,0.647944623
0.419549698,0.647944623
0.419610715,0.648005343
0.419671731,0.648126784
0.419671731,0.648187504
0.419854781,0.648308944
0.419854781,0.648430384
0.419915797,0.648491104
0.419976814,0.648491104
0.419976814,0.648612545
0.420403929,0.648733985
0.420464946,0.648733985
0.420525963,0.649037586
0.420770029,0.649219746
0.420770029,0.649341186
0.421075111,0.649462627
0.421136128,0.649523347
0.421136128,0.649644787
0.421197144,0.649705507
0.421502227,0.649766227
0.421746293,0.650069828
0.421746293,0.650191268
0.421929343,0.650373429
0.422112392,0.650555589
0.422295442,0.65067703
0.422295442,0.65073775
0.422600525,0.65073775
0.422661541,0.65085919
0.422661541,0.65104135
0.422722558,0.65104135
0.422722558,0.651162791
0.422783574,0.651162791
0.422783574,0.651223511
0.423088657,0.651284231
0.42321069,0.651527112
0.42339374,0.651587832
0.423576789,0.651587832
0.423576789,0.651648552
0.423637806,0.651709272
0.423759839,0.651709272
0.423759839,0.651891432
0.423759839,0.651952153
0.423820855,0.651952153
0.423820855,0.652073593
0.423881872,0.652073593
0.424125938,0.652195033
0.424125938,0.652255753
0.424247971,0.652255753
0.424247971,0.652498634
0.424370004,0.652498634
0.424675087,0.652559354
0.424675087,0.652620074
0.424736103,0.652620074
0.424736103,0.652802235
0.42498017,0.652862955
0.42498017,0.652984395
0.425163219,0.652984395
0.425590335,0.653287996
0.425590335,0.653409436
0.425895418,0.653470156
0.425895418,0.653652316
0.426017451,0.653834477
0.426444566,0.653895197
0.4265666,0.654077357
0.426627616,0.654077357
0.426627616,0.654380958
0.426688633,0.654380958
0.426688633,0.654502398
0.426749649,0.654502398
0.426749649,0.654563119
0.426871682,0.654563119
0.426993715,0.654623839
0.427054732,0.654684559
0.427054732,0.654745279
0.427237781,0.65498816
0.427420831,0.65498816
0.427481848,0.65504888
0.427542864,0.65523104
0.427603881,0.65523104
0.427603881,0.65535248
0.427725914,0.65535248
0.42778693,0.655413201
0.42778693,0.655473921
0.428153029,0.655595361
0.428275063,0.655656081
0.428275063,0.655716801
0.428458112,0.655716801
0.428580145,0.655838242
0.428885228,0.655838242
0.428885228,0.655898962
0.429678443,0.656020402
0.429739459,0.656020402
0.429800476,0.656445443
0.429922509,0.656688324
0.429922509,0.656749044
0.429983526,0.656809764
0.430105559,0.656809764
0.430105559,0.656870484
0.430227592,0.657052644
0.430288608,0.657174085
0.430288608,0.657295525
0.430349625,0.657295525
0.430349625,0.657416965
0.430471658,0.657416965
0.430471658,0.657477685
0.430532674,0.657477685
0.430532674,0.657902726
0.430837757,0.657963446
0.430837757,0.658024167
0.430898774,0.658084887
0.43095979,0.658084887
0.431020807,0.658145607
0.431081823,0.658388487
0.431203856,0.658388487
0.431203856,0.658509928
0.431569955,0.658874249
0.431630972,0.658874249
0.431630972,0.658995689
0.431875038,0.658995689
0.432058088,0.659117129
0.432058088,0.659238569
0.432180121,0.65929929
0.432302154,0.65948145
0.43236317,0.65954217
0.432424187,0.65954217
0.432424187,0.65960289
0.432668253,0.659785051
0.432790286,0.659906491
0.433034352,0.660210092
0.433095369,0.660270812
0.433522485,0.660392252
0.433705534,0.660392252
0.433827567,0.660452972
0.433888584,0.660513692
0.4339496,0.660635133
0.434010617,0.660938733
0.434071633,0.660938733
0.434071633,0.661060174
0.434193666,0.661303054
0.434254683,0.661303054
0.434254683,0.661485215
0.434559766,0.661606655
0.434742815,0.661606655
0.434803832,0.661667375
0.434864848,0.661728095
0.434864848,0.661788815
0.434925865,0.661910256
0.434986881,0.661910256
0.434986881,0.661970976
0.435230948,0.661970976
0.435230948,0.662092416
0.435413997,0.662092416
0.435413997,0.662153136
0.435597047,0.662274576
0.435658063,0.662335297
0.435658063,0.662396017
0.435780096,0.662396017
0.435780096,0.662456737
0.435902129,0.662456737
0.435902129,0.662760338
0.435963146,0.662760338
0.436085179,0.662821058
0.436085179,0.662881778
0.436390262,0.662881778
0.436390262,0.663003218
0.436634328,0.66379258
0.436817378,0.664217621
0.436878394,0.664217621
0.436878394,0.664399781
0.43712246,0.664521222
0.43712246,0.664581942
0.437244493,0.664581942
0.437244493,0.664703382
0.437366526,0.664764102
0.437427543,0.664764102
0.437549576,0.664764102
0.437549576,0.664824822
0.437854659,0.664885543
0.437854659,0.664946263
0.438159741,0.665006983
0.438342791,0.665189143
0.438403807,0.665249863
0.438403807,0.665371304
0.438525841,0.665371304
0.438586857,0.665492744
0.438586857,0.665614184
0.43870889,0.665614184
0.438769907,0.665735625
0.439380072,0.665857065
0.439380072,0.666039225
0.439502105,0.666160665
0.439624138,0.666403546
0.439685155,0.666464266
0.439685155,0.666524986
0.439807188,0.666524986
0.439807188,0.666585706
0.440417353,0.666585706
0.440417353,0.666707147
0.44047837,0.667010747
0.440600403,0.667132188
0.440783452,0.667192908
0.440905485,0.667192908
0.440966502,0.667253628
0.440966502,0.667435788
0.441027518,0.667435788
0.441210568,0.667617949
0.441332601,0.667860829
0.441332601,0.66816443
0.441454634,0.66822515
0.441515651,0.668346591
0.441515651,0.668407311
0.441576667,0.668407311
0.442003783,0.669196673
0.4420648,0.669318113
0.442125816,0.669318113
0.442125816,0.669560993
0.442186833,0.669560993
0.442308866,0.669682434
0.442308866,0.669803874
0.442430899,0.669803874
0.442430899,0.669864594
0.442796998,0.669864594
0.442796998,0.669925314
0.442980048,0.669925314
0.443041064,0.670107475
0.443163097,0.670228915
0.44346818,0.670350355
0.44346818,0.670411075
0.443529196,0.670411075
0.443590213,0.670836116
0.443773263,0.670836116
0.443773263,0.671139717
0.443834279,0.671139717
0.443895296,0.671200437
0.443895296,0.671504038
0.444017329,0.671504038
0.444383428,0.671686198
0.444444444,0.671807639
0.444627494,0.672111239
0.444810544,0.6722934
0.444810544,0.672718441
0.445542742,0.672900601
0.445542742,0.672961321
0.445603759,0.672961321
0.445603759,0.673082762
0.445786808,0.673325642
0.446030874,0.673507803
0.446091891,0.673568523
0.446213924,0.673568523
0.446274941,0.673689963
0.446274941,0.673750683
0.446763073,0.673872123
0.446763073,0.673993564
0.446824089,0.673993564
0.446824089,0.674115004
0.446885106,0.674115004
0.447678321,0.674600765
0.44786137,0.674843646
0.44786137,0.674965086
0.447983404,0.674965086
0.447983404,0.675025806
0.448288486,0.675086526
0.448654585,0.675086526
0.448776618,0.675147246
0.449020685,0.675450847
0.449142718,0.675511567
0.449264751,0.675754448
0.449874916,0.675875888
0.449874916,0.675936608
0.449996949,0.676179489
0.450363048,0.676361649
0.450485081,0.67660453
0.450485081,0.67666525
0.450607115,0.67666525
0.450790164,0.67690813
0.450790164,0.677090291
0.450851181,0.677090291
0.450851181,0.677333171
0.45103423,0.677333171
0.451156263,0.677454612
0.45121728,0.677454612
0.45121728,0.677515332
0.451278296,0.677515332
0.451278296,0.677636772
0.451339313,0.677636772
0.451339313,0.677697492
0.451461346,0.677879653
0.451522363,0.678183253
0.451583379,0.678183253
0.451583379,0.678243974
0.451705412,0.678243974
0.451766429,0.678486854
0.451766429,0.678547574
0.452010495,0.678547574
0.452010495,0.678608294
0.452071511,0.678851175
0.452193544,0.678851175
0.452193544,0.678911895
0.452254561,0.678972615
0.452376594,0.678972615
0.452376594,0.679033335
0.452437611,0.679033335
0.452742693,0.679519096
0.45280371,0.679579817
0.452864726,0.679761977
0.452925743,0.679761977
0.453108792,0.679822697
0.453230826,0.679883417
0.453230826,0.680065578
0.453352859,0.680126298
0.453535908,0.680126298
0.453535908,0.680247738
0.453657941,0.680247738
0.453657941,0.680308458
0.453718958,0.680308458
0.454085057,0.680551339
0.454146074,0.680612059
0.454268107,0.680794219
0.454329123,0.680794219
0.454329123,0.68085494
0.454451156,0.68085494
0.454451156,0.6810371
0.454512173,0.68109782
0.454573189,0.68109782
0.454573189,0.681279981
0.454695222,0.681401421
0.454939289,0.681583581
0.455305388,0.681583581
0.455366404,0.681765742
0.455366404,0.682130063
0.455488437,0.682130063
0.45561047,0.682372943
0.45561047,0.682433663
0.455915553,0.682433663
0.455915553,0.682555104
0.456098603,0.682615824
0.456403685,0.682797984
0.456525718,0.682980145
0.456647752,0.683283745
0.456708768,0.683283745
0.456708768,0.683344465
0.456830801,0.683344465
0.456830801,0.683465906
0.456891818,0.683465906
0.456891818,0.683526626
0.456952834,0.683526626
0.457013851,0.683708786
0.457074867,0.683769506
0.457074867,0.684012387
0.457257917,0.684012387
0.457501983,0.684073107
0.457501983,0.684133827
0.457563,0.684133827
0.458051132,0.684194547
0.458051132,0.684315988
0.458234181,0.684376708
0.458295198,0.684801749
0.458417231,0.684862469
0.458600281,0.684862469
0.458600281,0.684983909
0.458722314,0.685105349
0.45878333,0.685105349
0.45878333,0.68534823
0.458905363,0.68553039
0.458905363,0.685651831
0.459027396,0.685651831
0.459088413,0.685712551
0.459088413,0.685773271
0.459210446,0.685773271
0.459332479,0.685833991
0.459332479,0.685894711
0.459576545,0.686259032
0.459698578,0.686259032
0.459820611,0.686380472
0.460003661,0.686501913
0.460064678,0.686684073
0.460186711,0.686684073
0.460308744,0.686805513
0.46036976,0.686987674
0.460491793,0.687109114
0.46055281,0.687109114
0.460674843,0.687291275
0.460735859,0.687351995
0.460735859,0.687534155
0.460857892,0.687534155
0.460979926,0.687777036
0.461101959,0.687837756
0.461101959,0.687959196
0.461162975,0.687959196
0.461285008,0.688080636
0.461346025,0.688080636
0.461346025,0.688262797
0.461468058,0.688262797
0.461468058,0.688444957
0.461590091,0.688444957
0.461590091,0.688566397
0.461834157,0.688627118
0.461895174,0.688627118
0.461895174,0.688687838
0.46195619,0.688687838
0.462383306,0.689295039
0.462505339,0.689295039
0.462505339,0.689416479
0.462627372,0.689416479
0.462749405,0.68972008
0.462749405,0.6897808
0.462871438,0.6897808
0.462871438,0.68984152
0.462993471,0.689902241
0.463176521,0.690023681
0.463237537,0.690084401
0.46335957,0.690145121
0.463420587,0.690145121
0.463420587,0.690205841
0.463481604,0.690205841
0.463481604,0.690266561
0.463908719,0.690570162
0.463969736,0.690752323
0.464030752,0.690813043
0.464091769,0.690813043
0.464091769,0.690873763
0.464274818,0.690873763
0.464274818,0.690934483
0.464396852,0.690934483
0.464396852,0.690995203
0.464457868,0.690995203
0.464518885,0.691177364
0.464518885,0.691238084
0.464579901,0.691359524
0.464762951,0.691420244
0.464823967,0.691420244
0.464884984,0.691541684
0.464946,0.691541684
0.465007017,0.691663125
0.465068033,0.691663125
0.465068033,0.691784565
0.46512905,0.691784565
0.46512905,0.692027446
0.465373116,0.692027446
0.465373116,0.692088166
0.465434133,0.692088166
0.465434133,0.692331046
0.465617182,0.692331046
0.465617182,0.692452486
0.465739215,0.692573927
0.465800232,0.692573927
0.465800232,0.692695367
0.465861248,0.692695367
0.465861248,0.692938248
0.465922265,0.692938248
0.466044298,0.693181128
0.466166331,0.693241848
0.466166331,0.693363289
0.466410397,0.693363289
0.466654463,0.693727609
0.466654463,0.69390977
0.466776496,0.69390977
0.466776496,0.69403121
0.466959546,0.69409193
0.467081579,0.69409193
0.467142596,0.69415265
0.467264629,0.694213371
0.467264629,0.694274091
0.467325645,0.694395531
0.467447678,0.694395531
0.467447678,0.694516971
0.467935811,0.695002732
0.467996827,0.695002732
0.468179877,0.695063453
0.468179877,0.695367053
0.468240893,0.695367053
0.468362926,0.695609934
0.468423943,0.695609934
0.468423943,0.695731374
0.468484959,0.695731374
0.468484959,0.695913535
0.468545976,0.695913535
0.468545976,0.696217135
0.468606992,0.696520736
0.468668009,0.696520736
0.468668009,0.696581456
0.468973092,0.696763616
0.469095125,0.696885057
0.469522241,0.697249378
0.469583257,0.697249378
0.469583257,0.697370818
0.46970529,0.697431538
0.469949356,0.697795859
0.469949356,0.697856579
0.470010373,0.697917299
0.470071389,0.697917299
0.470071389,0.697978019
0.470132406,0.697978019
0.470132406,0.698038739
0.470376472,0.698038739
0.470437489,0.69828162
0.470498505,0.698645941
0.470498505,0.698767381
0.470681555,0.698828101
0.470803588,0.698888821
0.470925621,0.698888821
0.470925621,0.699010262
0.471169687,0.699070982
0.471352737,0.699131702
0.47147477,0.699131702
0.47147477,0.699313862
0.471657819,0.699313862
0.471840869,0.699556743
0.471962902,0.699556743
0.471962902,0.699860344
0.472023918,0.699860344
0.472084935,0.700163944
0.472206968,0.700163944
0.472206968,0.700224665
0.472329001,0.700224665
0.472451034,0.700831866
0.472756117,0.701014026
0.473000183,0.701014026
0.473671365,0.701681948
0.473732381,0.701803388
0.473793398,0.702349869
0.473976448,0.702349869
0.473976448,0.70241059
0.474159497,0.70241059
0.47428153,0.70253203
0.47428153,0.70271419
0.474342547,0.70271419
0.474342547,0.70277491
0.47446458,0.70277491
0.474769663,0.703017791
0.474830679,0.703321392
0.474891696,0.703321392
0.475501861,0.703503552
0.475501861,0.703564272
0.475562878,0.703564272
0.475562878,0.703867873
0.475745927,0.703867873
0.475806944,0.703989313
0.475928977,0.704232194
0.476234059,0.704292914
0.476356093,0.704414354
0.476539142,0.704414354
0.476539142,0.704596515
0.476600159,0.704596515
0.476600159,0.704657235
0.476722192,0.704657235
0.476722192,0.704717955
0.476905241,0.704900115
0.476905241,0.704960836
0.477210324,0.704960836
0.477210324,0.705021556
0.477332357,0.705082276
0.477393374,0.705082276
0.47745439,0.705264436
0.47763744,0.705568037
0.47763744,0.705628757
0.477698456,0.705628757
0.477881506,0.705689477
0.477881506,0.705810917
0.478247605,0.705871638
0.478308622,0.705932358
0.478308622,0.705993078
0.478369638,0.705993078
0.478369638,0.706053798
0.478430655,0.706175238
0.478796754,0.706175238
0.478796754,0.706235958
0.478918787,0.706418119
0.478918787,0.706478839
0.479284886,0.706600279
0.479406919,0.70672172
0.479528952,0.70672172
0.479528952,0.70678244
0.479834035,0.70678244
0.479834035,0.70684316
0.480017085,0.707146761
0.480017085,0.707207481
0.480078101,0.707207481
0.480078101,0.707450361
0.480139118,0.707450361
0.480139118,0.707632522
0.480261151,0.707693242
0.480383184,0.707753962
0.480383184,0.707875402
0.48062725,0.707875402
0.48062725,0.708118283
0.480871316,0.708239723
0.480932333,0.708300443
0.480932333,0.708725484
0.480993349,0.708725484
0.480993349,0.708846925
0.481237415,0.709089805
0.481298432,0.709089805
0.481298432,0.709150525
0.481603515,0.709150525
0.481603515,0.709454126
0.481664531,0.709454126
0.481664531,0.709575566
0.481725548,0.709575566
0.481725548,0.709697006
0.481847581,0.709757727
0.481908597,0.709757727
0.481908597,0.709818447
0.48203063,0.709818447
0.48203063,0.710000607
0.482091647,0.710000607
0.482152663,0.710364928
0.482640796,0.710607809
0.482884862,0.710668529
0.483128928,0.710729249
0.483128928,0.710972129
0.483189944,0.710972129
0.483250961,0.71109357
0.483250961,0.71121501
0.483678077,0.71127573
0.483739093,0.71127573
0.483922143,0.711700771
0.483922143,0.711761491
0.483983159,0.711761491
0.483983159,0.711882932
0.484105193,0.711882932
0.484105193,0.711943652
0.484166209,0.711943652
0.484166209,0.712004372
0.484227226,0.712125812
0.484288242,0.712186532
0.484349259,0.712186532
0.484471292,0.712247252
0.484471292,0.712429413
0.484837391,0.712611573
0.484898407,0.712672293
0.484898407,0.712733014
0.485630606,0.712793734
0.485630606,0.712975894
0.486118738,0.713279495
0.486240771,0.713400935
0.486423821,0.713522375
0.486423821,0.713643816
0.486545854,0.713643816
0.486545854,0.713765256
0.48660687,0.713765256
0.48660687,0.713886696
0.486667887,0.713947416
0.48678992,0.713947416
0.486850937,0.714008136
0.486850937,0.714068857
0.487095003,0.714190297
0.487339069,0.714190297
0.487339069,0.714251017
0.487400085,0.714251017
0.487400085,0.714372457
0.487888218,0.714372457
0.487949234,0.714493898
0.487949234,0.714676058
0.488071267,0.714676058
0.488132284,0.714797498
0.48837635,0.714918939
0.48837635,0.714979659
0.488437367,0.714979659
0.488437367,0.715101099
0.488620416,0.715161819
0.488742449,0.715161819
0.488925499,0.715222539
0.488925499,0.71546542
0.489047532,0.71546542
0.489047532,0.71552614
0.489108548,0.71558686
0.489230581,0.7157083
0.489413631,0.716497662
0.489596681,0.716497662
0.489596681,0.716619103
0.489657697,0.716619103
0.489657697,0.716679823
0.489901763,0.716801263
0.48996278,0.717044144
0.490084813,0.717044144
0.490084813,0.717226304
0.490267863,0.717226304
0.490267863,0.717287024
0.490450912,0.717287024
0.490450912,0.717529905
0.490694978,0.717651345
0.490878028,0.717894226
0.490878028,0.718015666
0.491061078,0.718319267
0.491305144,0.718379987
0.49136616,0.718501427
0.491427177,0.718501427
0.491427177,0.718622867
0.491488193,0.718622867
0.491488193,0.718805028
0.49154921,0.718805028
0.491610226,0.718987188
0.491793276,0.719047908
0.492037342,0.719290789
0.492220392,0.719472949
0.492281408,0.719472949
0.492403441,0.719533669
0.492403441,0.719594389
0.492464458,0.72001943
0.492708524,0.720080151
0.492891574,0.720140871
0.493318689,0.720201591
0.493379706,0.720262311
0.493745805,0.720383751
0.493745805,0.720444471
0.493928855,0.720565912
0.493928855,0.720626632
0.493989871,0.720626632
0.493989871,0.720687352
0.494050888,0.720687352
0.494050888,0.720748072
0.494111904,0.720748072
0.494233937,0.720990953
0.494233937,0.721051673
0.494294954,0.721051673
0.494294954,0.721112393
0.49453902,0.721112393
0.49453902,0.721294553
0.494661053,0.721294553
0.494661053,0.721415994
0.494905119,0.721415994
0.494966136,0.721476714
0.494966136,0.721658874
0.495149185,0.721658874
0.495454268,0.721841035
0.495515285,0.721962475
0.495515285,0.722083915
0.495637318,0.722083915
0.495637318,0.722144635
0.495698334,0.722144635
0.496064433,0.722387516
0.496186467,0.722387516
0.4963085,0.722691117
0.4963085,0.722751837
0.496735615,0.722994717
0.496796632,0.723055437
0.496918665,0.723055437
0.496918665,0.723176878
0.496979681,0.723176878
0.496979681,0.723541199
0.497101715,0.723601919
0.497223748,0.723601919
0.497223748,0.723662639
0.497284764,0.723723359
0.497406797,0.723844799
0.497467814,0.723844799
0.497467814,0.72402696
0.49752883,0.72402696
0.497650863,0.72420912
0.49771188,0.72433056
0.49771188,0.724391281
0.497833913,0.724391281
0.498077979,0.724452001
0.498261029,0.724634161
0.498444078,0.724755601
0.498444078,0.724816322
0.498566111,0.724816322
0.498688144,0.724937762
0.498688144,0.724998482
0.498871194,0.724998482
0.498871194,0.725119922
0.498993227,0.725119922
0.498993227,0.725180642
0.499176277,0.725241363
0.49929831,0.725362803
0.499359326,0.725423523
0.499481359,0.725605683
0.500030508,0.725848564
0.500030508,0.725909284
0.500091525,0.725909284
0.500152541,0.725970004
0.500335591,0.726212885
0.500457624,0.726273605
0.500579657,0.726273605
0.500579657,0.726395045
0.50070169,0.726395045
0.50070169,0.726455765
0.500762707,0.726455765
0.500762707,0.726577206
0.500945756,0.726698646
0.501433889,0.726698646
0.501433889,0.726820086
0.501555922,0.726820086
0.501555922,0.726941527
0.501677955,0.727123687
0.501738971,0.727123687
0.501799988,0.727184407
0.501799988,0.727245127
0.501983037,0.727245127
0.501983037,0.727305847
0.502044054,0.727305847
0.502044054,0.727366567
0.502227104,0.727366567
0.502349137,0.727427288
0.502349137,0.727488008
0.502410153,0.727488008
0.502410153,0.727548728
0.50247117,0.727548728
0.502837269,0.727670168
0.503142352,0.727913049
0.503264385,0.727973769
0.503325401,0.727973769
0.503325401,0.728034489
0.503386418,0.728034489
0.503386418,0.728095209
0.503447434,0.72827737
0.503508451,0.72827737
0.503508451,0.72833809
0.503569467,0.72833809
0.503569467,0.72839881
0.503630484,0.72839881
0.503630484,0.72845953
0.503813533,0.72858097
0.50387455,0.72858097
0.504118616,0.728823851
0.504179633,0.729006011
0.504362682,0.729127452
0.504423699,0.729188172
0.504484715,0.729188172
0.504484715,0.729248892
0.504728781,0.729431052
0.504728781,0.729977534
0.504972848,0.729977534
0.505216914,0.730341854
0.505216914,0.730463295
0.50546098,0.730524015
0.50546098,0.730584735
0.505521996,0.730706175
0.50564403,0.730706175
0.505705046,0.730827616
0.505827079,0.731009776
0.505949112,0.731252657
0.506132162,0.731252657
0.506132162,0.731313377
0.506620294,0.731495537
0.506803344,0.731556257
0.506803344,0.731616977
0.50686436,0.731616977
0.50686436,0.731677697
0.507474526,0.731799138
0.507596559,0.731981298
0.507962658,0.732042018
0.508511807,0.732224179
0.508694856,0.732284899
0.508694856,0.732406339
0.508816889,0.732467059
0.508999939,0.732467059
0.509121972,0.73270994
0.509244005,0.73270994
0.509244005,0.73283138
0.509427055,0.73295282
0.509610104,0.733013541
0.509915187,0.733256421
0.51003722,0.733256421
0.51003722,0.733377861
0.510159253,0.733377861
0.510159253,0.733438582
0.510342303,0.733438582
0.510342303,0.733499302
0.510464336,0.733499302
0.510464336,0.733560022
0.510952468,0.733681462
0.510952468,0.733863623
0.511074501,0.733863623
0.511074501,0.733985063
0.511379584,0.734106503
0.511379584,0.734167223
0.5114406,0.734167223
0.5114406,0.734227943
0.51162365,0.734288664
0.51162365,0.734349384
0.511867716,0.734410104
0.511989749,0.734410104
0.511989749,0.734470824
0.512233815,0.734774425
0.512599915,0.734956585
0.512660931,0.735138746
0.512843981,0.735138746
0.512843981,0.735260186
0.512966014,0.735320906
0.513088047,0.735320906
0.51339313,0.735381626
0.51339313,0.735503066
0.513576179,0.735624507
0.513698212,0.735624507
0.513759229,0.735988827
0.513942278,0.735988827
0.514125328,0.736049548
0.514125328,0.736292428
0.514186344,0.736292428
0.514491427,0.736474589
0.514491427,0.736596029
0.514674477,0.736596029
0.514674477,0.736778189
0.514735493,0.736778189
0.514735493,0.736838909
0.514918543,0.73696035
0.514979559,0.73708179
0.515162609,0.73726395
0.515162609,0.737324671
0.515223626,0.737324671
0.515223626,0.737446111
0.515406675,0.737446111
0.515406675,0.737628271
0.515467692,0.737628271
0.515467692,0.737688991
0.515589725,0.737810432
0.515833791,0.737992592
0.516016841,0.737992592
0.516016841,0.738114032
0.51619989,0.738114032
0.51619989,0.738174753
0.51638294,0.738478353
0.516627006,0.738599794
0.516749039,0.738660514
0.516932089,0.738721234
0.517054122,0.738842674
0.517054122,0.738964114
0.517115138,0.739024835
0.517298188,0.739024835
0.517298188,0.739085555
0.51778632,0.739085555
0.51778632,0.739449876
0.517847337,0.739449876
0.518091403,0.739632036
0.518640552,0.740057077
0.518701568,0.740178517
0.518762585,0.740178517
0.519006651,0.740239237
0.519067667,0.740299957
0.519128684,0.740360678
0.519128684,0.740542838
0.5191897,0.740664278
0.519738849,0.740724998
0.519860882,0.740907159
0.520165965,0.740907159
0.520226982,0.741089319
0.520532064,0.7413322
0.520898163,0.74139292
0.52095918,0.74139292
0.52095918,0.74145364
0.521020196,0.74145364
0.521020196,0.74157508
0.521203246,0.74157508
0.521203246,0.741696521
0.521386296,0.741696521
0.521447312,0.741817961
0.521447312,0.741878681
0.521630362,0.741878681
0.521630362,0.741939401
0.521752395,0.741939401
0.521752395,0.742121562
0.521874428,0.742121562
0.521874428,0.742182282
0.522057478,0.742182282
0.522179511,0.742364442
0.522179511,0.742485883
0.522240527,0.742485883
0.522240527,0.742607323
0.52236256,0.742668043
0.522484593,0.742668043
0.522484593,0.742728763
0.52254561,0.742728763
0.52254561,0.742971644
0.522789676,0.743032364
0.523033742,0.743032364
0.523033742,0.743093084
0.523094759,0.743093084
0.523094759,0.743153804
0.523338825,0.743153804
0.523399841,0.743457405
0.523582891,0.743457405
0.523704924,0.743761006
0.52394899,0.743882446
0.52413204,0.743882446
0.52413204,0.744003886
0.524254073,0.744003886
0.524254073,0.744064606
0.524315089,0.744064606
0.524315089,0.744186047
0.524376106,0.744186047
0.524437122,0.744246767
0.524437122,0.744489647
0.524742205,0.744489647
0.524803222,0.744853968
0.524803222,0.744914688
0.524925255,0.744914688
0.524925255,0.744975408
0.525108304,0.745218289
0.525230337,0.745279009
0.525413387,0.745400449
0.52553542,0.745400449
0.52553542,0.745461169
0.525657453,0.74564333
0.525657453,0.74582549
0.52571847,0.74582549
0.52571847,0.746129091
0.525779486,0.746189811
0.525901519,0.746189811
0.525901519,0.746250531
0.525962536,0.746250531
0.526023552,0.746493412
0.526206602,0.746493412
0.526328635,0.746614852
0.526511685,0.746675572
0.526877784,0.746918453
0.5269388,0.747161333
0.527060833,0.747161333
0.527060833,0.747222054
0.52712185,0.747222054
0.52712185,0.747343494
0.527365916,0.747404214
0.527365916,0.747464934
0.527487949,0.747464934
0.527548966,0.747586374
0.527548966,0.747647095
0.527609982,0.747647095
0.527609982,0.747707815
0.527670999,0.747707815
0.527670999,0.747889975
0.527732015,0.747889975
0.527976082,0.747950695
0.528098115,0.748072136
0.528098115,0.748132856
0.528220148,0.748254296
0.528281164,0.748315016
0.528464214,0.748315016
0.528464214,0.748375736
0.52852523,0.748436456
0.528586247,0.748436456
0.528586247,0.748497177
0.528830313,0.748557897
0.52889133,0.748557897
0.52889133,0.748618617
0.529013363,0.748618617
0.529135396,0.748679337
0.529257429,0.748922217
0.529379462,0.749043658
0.529501495,0.749043658
0.529501495,0.749104378
0.529562511,0.749104378
0.529562511,0.749165098
0.529623528,0.749225818
0.529806578,0.749225818
0.529806578,0.749347258
0.530050644,0.749407979
0.530172677,0.74983302
0.530416743,0.74983302
0.530416743,0.75001518
0.530477759,0.75001518
0.530477759,0.7500759
0.530843859,0.75013662
0.530843859,0.750258061
0.531270974,0.750318781
0.531270974,0.750379501
0.531331991,0.750379501
0.531331991,0.750561661
0.531759107,0.750804542
0.53188114,0.750804542
0.53188114,0.750865262
0.532064189,0.750986702
0.532064189,0.751047422
0.532247239,0.751108143
0.532247239,0.751168863
0.532308256,0.751168863
0.532552322,0.751290303
0.532857404,0.751411743
0.532918421,0.751472463
0.533589603,0.751776064
0.533772652,0.751836784
0.534077735,0.751897504
0.534382818,0.752140385
0.534382818,0.752201105
0.534504851,0.752201105
0.5346879,0.752261825
0.5346879,0.752383266
0.534748917,0.752383266
0.534748917,0.752443986
0.53487095,0.752443986
0.53487095,0.752504706
0.534931967,0.752504706
0.534931967,0.752565426
0.535542132,0.752747586
0.535664165,0.752747586
0.535725182,0.752808307
0.535725182,0.752929747
0.535908231,0.752929747
0.535969248,0.753111907
0.536030264,0.753111907
0.536030264,0.753233348
0.536091281,0.753233348
0.536091281,0.753354788
0.536152297,0.753354788
0.536213314,0.753536948
0.536213314,0.753719109
0.536335347,0.753719109
0.536335347,0.753779829
0.53645738,0.753779829
0.53645738,0.753840549
0.53664043,0.753840549
0.536762463,0.753961989
0.537006529,0.754022709
0.537189578,0.75426559
0.537189578,0.75444775
0.537311611,0.754629911
0.537372628,0.754812071
0.537494661,0.754812071
0.537677711,0.754994232
0.537738727,0.755176392
0.538287876,0.755176392
0.538409909,0.755237112
0.538409909,0.755297832
0.538470926,0.755297832
0.538470926,0.755479993
0.538653975,0.755601433
0.538714992,0.755662153
0.538714992,0.755783593
0.538776008,0.755783593
0.538776008,0.755844314
0.539081091,0.755844314
0.539081091,0.755905034
0.539325157,0.755965754
0.539752273,0.755965754
0.539752273,0.756269355
0.539935322,0.756269355
0.539935322,0.756330075
0.539996339,0.756330075
0.539996339,0.756390795
0.540118372,0.756451515
0.540301422,0.756451515
0.540545488,0.756512235
0.540728537,0.756633675
0.541338703,0.756694396
0.541338703,0.756815836
0.541460736,0.756815836
0.541521752,0.756876556
0.541521752,0.756937276
0.541582769,0.756997996
0.541704802,0.756997996
0.541826835,0.757180157
0.542131918,0.757240877
0.542314967,0.757301597
0.542314967,0.757483757
0.542375984,0.757483757
0.542498017,0.757544478
0.542498017,0.757605198
0.542864116,0.757665918
0.542864116,0.757726638
0.543169199,0.757969518
0.543230215,0.757969518
0.543230215,0.758030239
0.543352248,0.758090959
0.543413265,0.758090959
0.543596315,0.758212399
0.543657331,0.758212399
0.543779364,0.758273119
0.54402343,0.758273119
0.54402343,0.75845528
0.544084447,0.75857672
0.544145463,0.75857672
0.544328513,0.75863744
0.544633596,0.75875888
0.544633596,0.7588196
0.544877662,0.7588196
0.544999695,0.759001761
0.544999695,0.759062481
0.545243761,0.759062481
0.545243761,0.759123201
0.54560986,0.759183921
0.545670877,0.759244641
0.545670877,0.759366082
0.545731893,0.759366082
0.545731893,0.759487522
0.545853926,0.759487522
0.545853926,0.759548242
0.545975959,0.759791123
0.546097993,0.759791123
0.546830191,0.759973283
0.546830191,0.760034003
0.546891208,0.760094723
0.547013241,0.760094723
0.547074257,0.760276884
0.547562389,0.760337604
0.547745439,0.760398324
0.548172555,0.760641205
0.548721704,0.760762645
0.54878272,0.760762645
0.54878272,0.760823365
0.549514919,0.760823365
0.549514919,0.761005526
0.549636952,0.761005526
0.549758985,0.761066246
0.549758985,0.761126966
0.549820001,0.761248406
0.549942034,0.761248406
0.549942034,0.761309126
0.550125084,0.761309126
0.550247117,0.761369846
0.550247117,0.761430567
0.550430167,0.761430567
0.550796266,0.761612727
0.550796266,0.761673447
0.550857282,0.761673447
0.550918299,0.761794887
0.550918299,0.761977048
0.550979315,0.761977048
0.550979315,0.762159208
0.551406431,0.762219928
0.552016596,0.762219928
0.552016596,0.762280648
0.552077613,0.762280648
0.55213863,0.762341369
0.55213863,0.762462809
0.552321679,0.762462809
0.552565745,0.762523529
0.552565745,0.762705689
0.55335896,0.76276641
0.553419977,0.76282713
0.553480993,0.76282713
0.553480993,0.76288785
0.55354201,0.76288785
0.553603026,0.76294857
0.553725059,0.76313073
0.554091159,0.763191451
0.554091159,0.763373611
0.554152175,0.763373611
0.554152175,0.763434331
0.554213192,0.763555771
0.554335225,0.763677212
0.554579291,0.763859372
0.554640308,0.764041533
0.554701324,0.764041533
0.554823357,0.764102253
0.554823357,0.764162973
0.555067423,0.764405853
0.555189456,0.764405853
0.555189456,0.764527294
0.555250473,0.764527294
0.555311489,0.764709454
0.555372506,0.764709454
0.555494539,0.764770174
0.555555556,0.764830894
0.556104704,0.764952335
0.556104704,0.765073775
0.556226737,0.765073775
0.556226737,0.765134495
0.556836903,0.765134495
0.556836903,0.765195215
0.557203002,0.765316656
0.557447068,0.765377376
0.557691134,0.765438096
0.557874184,0.765559536
0.557874184,0.765680976
0.5579352,0.765680976
0.5579352,0.765863137
0.558179267,0.765863137
0.558423333,0.765923857
0.558423333,0.766106017
0.558667399,0.766106017
0.558789432,0.766227458
0.558850448,0.766227458
0.558850448,0.766409618
0.559033498,0.766409618
0.559338581,0.766591778
0.559399597,0.766652499
0.55952163,0.766713219
0.55970468,0.766895379
0.560192812,0.766956099
0.560192812,0.76719898
0.560436878,0.76719898
0.560558911,0.76732042
0.560680945,0.76738114
0.560741961,0.767502581
0.560925011,0.767684741
0.560986027,0.767745461
0.561047044,0.767745461
0.561047044,0.767806181
0.561596193,0.767806181
0.561840259,0.767806181
0.561840259,0.767866901
0.561901275,0.767866901
0.561901275,0.767927622
0.562023308,0.768109782
0.562084325,0.768109782
0.562084325,0.768170502
0.562145341,0.768231222
0.562206358,0.768291942
0.562267374,0.768291942
0.562511441,0.768474103
0.56269449,0.768474103
0.56269449,0.768656263
0.562999573,0.768656263
0.563060589,0.768777704
0.563243639,0.768899144
0.563304656,0.768959864
0.563304656,0.769081304
0.563487705,0.769324185
0.563792788,0.769445625
0.564158887,0.769567065
0.564219904,0.769567065
0.564708036,0.769870666
0.564769052,0.769870666
0.564830069,0.769931386
0.564830069,0.769992106
0.565135152,0.770417147
0.565806334,0.770599308
0.5660504,0.770660028
0.566294466,0.770963629
0.566477515,0.770963629
0.566477515,0.771024349
0.566538532,0.771024349
0.566660565,0.771085069
0.566660565,0.771145789
0.566843615,0.771145789
0.567331747,0.771267229
0.567819879,0.77151011
0.567819879,0.77163155
0.567941912,0.77163155
0.567941912,0.77169227
0.568185978,0.771874431
0.568308011,0.771935151
0.568308011,0.772056591
0.568491061,0.772178031
0.568552078,0.772178031
0.568552078,0.772299472
0.568613094,0.772360192
0.56885716,0.772360192
0.56885716,0.772481632
0.568918177,0.772481632
0.568918177,0.772542352
0.569162243,0.772603072
0.569162243,0.772663793
0.569467326,0.772845953
0.569528342,0.772906673
0.569589359,0.772906673
0.569589359,0.772967393
0.569894441,0.772967393
0.570077491,0.773028113
0.570077491,0.773149554
0.570138508,0.773149554
0.57044359,0.773270994
0.57044359,0.773331714
0.570504607,0.773331714
0.570504607,0.773392434
0.570687656,0.773453154
0.570870706,0.773513875
0.570992739,0.773574595
0.571663921,0.773756755
0.571785954,0.773817475
0.571846971,0.773878195
0.571846971,0.773938916
0.57203002,0.773938916
0.572091037,0.774060356
0.57221307,0.774060356
0.57221307,0.774181796
0.572579169,0.774181796
0.572579169,0.774424677
0.572701202,0.774424677
0.572701202,0.774485397
0.572884252,0.774546117
0.572945268,0.774728277
0.573067301,0.774849718
0.5734334,0.774971158
0.573555434,0.775031878
0.57361645,0.775031878
0.573677467,0.775092598
0.573677467,0.775153318
0.573738483,0.775214038
0.573860516,0.775214038
0.573921533,0.775396199
0.573921533,0.775456919
0.573982549,0.775456919
0.573982549,0.775517639
0.574043566,0.775517639
0.574104582,0.775639079
0.574165599,0.7756998
0.574165599,0.77576052
0.574409665,0.77576052
0.574409665,0.77582124
0.574653731,0.776367721
0.574775764,0.776367721
0.574775764,0.776428441
0.574958814,0.776428441
0.57501983,0.776610602
0.57538593,0.776610602
0.57538593,0.776671322
0.575568979,0.776732042
0.575629996,0.776732042
0.575629996,0.777035643
0.576057111,0.777399964
0.576118128,0.777460684
0.576179145,0.777460684
0.576179145,0.777521404
0.576423211,0.777703564
0.576484227,0.777703564
0.576484227,0.777764284
0.57660626,0.777825005
0.576911343,0.778128605
0.576911343,0.778371486
0.577155409,0.778492926
0.577338459,0.778857247
0.577643541,0.779100128
0.577704558,0.779100128
0.577704558,0.779160848
0.578009641,0.779343008
0.578009641,0.779403728
0.578070657,0.779525168
0.578436756,0.779525168
0.578436756,0.779585889
0.578619806,0.779585889
0.578863872,0.779768049
0.578924889,0.779889489
0.578985905,0.779889489
0.578985905,0.78001093
0.579046922,0.78013237
0.579168955,0.78013237
0.579168955,0.78019309
0.579352004,0.78025381
0.579413021,0.78031453
0.579596071,0.78037525
0.579840137,0.78037525
0.579840137,0.780496691
0.580084203,0.780557411
0.580267252,0.780557411
0.580267252,0.780618131
0.580511319,0.780678851
0.580511319,0.780739571
0.580572335,0.780739571
0.580572335,0.780800291
0.580755385,0.780861012
0.580816401,0.780861012
0.580877418,0.780982452
0.580877418,0.781043172
0.580999451,0.781043172
0.580999451,0.781164612
0.5811825,0.781225332
0.581243517,0.781225332
0.5815486,0.781953974
0.581609616,0.782136135
0.581670633,0.782379015
0.581670633,0.782439735
0.581731649,0.782561176
0.581853682,0.782561176
0.581853682,0.782621896
0.581914699,0.782925496
0.582036732,0.782925496
0.582097748,0.782986217
0.582097748,0.783046937
0.582158765,0.783046937
0.582158765,0.783168377
0.582219782,0.783229097
0.582280798,0.783229097
0.582402831,0.783289817
0.582402831,0.783471978
0.582463848,0.783471978
0.582463848,0.783593418
0.582707914,0.783836299
0.58276893,0.783836299
0.582829947,0.783897019
0.582890963,0.783957739
0.582890963,0.784018459
0.583012997,0.784018459
0.58313503,0.784139899
0.58313503,0.784261339
0.583196046,0.784261339
0.583257063,0.78432206
0.583379096,0.78462566
0.583440112,0.78468638
0.583501129,0.784747101
0.583623162,0.784747101
0.583623162,0.784929261
0.583989261,0.784989981
0.583989261,0.785050701
0.584172311,0.785050701
0.584233327,0.785232862
0.584416377,0.785232862
0.584416377,0.785293582
0.58453841,0.785293582
0.58453841,0.785354302
0.584599426,0.785354302
0.584782476,0.785536462
0.584782476,0.785657903
0.585087559,0.785657903
0.585087559,0.785718623
0.585209592,0.785840063
0.585270608,0.785840063
0.585270608,0.785900783
0.585392641,0.785900783
0.585392641,0.785961503
0.585514674,0.786204384
0.585819757,0.786204384
0.586185856,0.786507985
0.587040088,0.786933026
0.587162121,0.787236626
0.587223137,0.787236626
0.587223137,0.787358067
0.587345171,0.787358067
0.587345171,0.787479507
0.587406187,0.787479507
0.587467204,0.787540227
0.587467204,0.787600947
0.587589237,0.787783108
0.587650253,0.787783108
0.58771127,0.788086708
0.587772286,0.788086708
0.587772286,0.788329589
0.588016352,0.788390309
0.588077369,0.788390309
0.588321435,0.78875463
0.588809567,0.789058231
0.588809567,0.789118951
0.588992617,0.789118951
0.589236683,0.789179671
0.589236683,0.789240391
0.589419733,0.789301111
0.589480749,0.789361831
0.589663799,0.789543992
0.589663799,0.789604712
0.589724815,0.789665432
0.589846848,0.789726152
0.590273964,0.789847592
0.590395997,0.789847592
0.590457014,0.789908313
0.59070108,0.789969033
0.59070108,0.790090473
0.590823113,0.790090473
0.590823113,0.790151193
0.591006163,0.790151193
0.591006163,0.790211913
0.591250229,0.790394074
0.591494295,0.790515514
0.591616328,0.790576234
0.591677345,0.790576234
0.591799378,0.790636954
0.591860394,0.790758395
0.591860394,0.790819115
0.592043444,0.790879835
0.592165477,0.791001275
0.592165477,0.791061995
0.592958692,0.791122715
0.593080725,0.791244156
0.593263774,0.791304876
0.593324791,0.791304876
0.593324791,0.791365596
0.593385808,0.791365596
0.593629874,0.791790637
0.593812923,0.791790637
0.593934956,0.791851357
0.594118006,0.792094238
0.594179023,0.792094238
0.594301056,0.792154958
0.594301056,0.792215678
0.594484105,0.792215678
0.594484105,0.792397838
0.594606138,0.792397838
0.594606138,0.792640719
0.594667155,0.792640719
0.594667155,0.792701439
0.594911221,0.792762159
0.594972237,0.792822879
0.594972237,0.792883599
0.595094271,0.79300504
0.59527732,0.79300504
0.59527732,0.79306576
0.59546037,0.79312648
0.595582403,0.79312648
0.595582403,0.7931872
0.595643419,0.79324792
0.595948502,0.79324792
0.596131552,0.793490801
0.596192568,0.793490801
0.596192568,0.793551521
0.596253585,0.793551521
0.596314601,0.793733681
0.596741717,0.793733681
0.596802734,0.793855122
0.59686375,0.793915842
0.596985783,0.794037282
0.596985783,0.794098002
0.597229849,0.794158722
0.597229849,0.794219443
0.597351882,0.794280163
0.597778998,0.794280163
0.597778998,0.794340883
0.597840015,0.794401603
0.597901031,0.794401603
0.597901031,0.794462323
0.598023064,0.794462323
0.598084081,0.794523043
0.598084081,0.794583763
0.598145097,0.794705204
0.598206114,0.794765924
0.59826713,0.794765924
0.598389163,0.794887364
0.598389163,0.794948084
0.59863323,0.795069525
0.598816279,0.795190965
0.598877296,0.795190965
0.598877296,0.795251685
0.599060345,0.795251685
0.599060345,0.795312405
0.599304411,0.795555286
0.599365428,0.795616006
0.599426445,0.795737446
0.599487461,0.795737446
0.599487461,0.795798166
0.599548478,0.795798166
0.599548478,0.795919607
0.599731527,0.795980327
0.600097626,0.795980327
0.60021966,0.796162487
0.60021966,0.796223207
0.600280676,0.796223207
0.600280676,0.796283927
0.600524742,0.796283927
0.600524742,0.796344648
0.600646775,0.796344648
0.601256941,0.796526808
0.601378974,0.796830409
0.601562023,0.796830409
0.601562023,0.796891129
0.601928123,0.796951849
0.601928123,0.797012569
0.602050156,0.797012569
0.602416255,0.797073289
0.602416255,0.797134009
0.602477271,0.797134009
0.602477271,0.79725545
0.602538288,0.79725545
0.602660321,0.79731617
0.603148453,0.79749833
0.603331503,0.79761977
0.603514552,0.797741211
0.603575569,0.797801931
0.603636586,0.797801931
0.603636586,0.797862651
0.604124718,0.797862651
0.604124718,0.798226972
0.604185734,0.798226972
0.604673867,0.798348412
0.604856916,0.798409132
0.604917933,0.798530573
0.604917933,0.798591293
0.605100982,0.798652013
0.605345049,0.798712733
0.605467082,0.798712733
0.605589115,0.798834173
0.605711148,0.798894893
0.605955214,0.799016334
0.606260297,0.799077054
0.606260297,0.799259214
0.60638233,0.799259214
0.60638233,0.799319934
0.607175545,0.799380655
0.607175545,0.799502095
0.607419611,0.799502095
0.607541644,0.799623535
0.607541644,0.799684255
0.608151809,0.799684255
0.608273842,0.799744975
0.608273842,0.799805696
0.608517908,0.799805696
0.608517908,0.799987856
0.608578925,0.800170016
0.608639941,0.800230737
0.608700958,0.800230737
0.609433156,0.800352177
0.610043322,0.800473617
0.610470437,0.800534337
0.610470437,0.800595057
0.610531454,0.800655778
0.610592471,0.800837938
0.61077552,0.800898658
0.610897553,0.800898658
0.610897553,0.800959378
0.61095857,0.800959378
0.61095857,0.801141539
0.611080603,0.801384419
0.611263652,0.801384419
0.611263652,0.801445139
0.611629752,0.801445139
0.611690768,0.80174874
0.612056867,0.80180946
0.612056867,0.80187018
0.612239917,0.80187018
0.612300934,0.802113061
0.612483983,0.802173781
0.612606016,0.802173781
0.612606016,0.802234501
0.612728049,0.802234501
0.612728049,0.802295221
0.613155165,0.802416662
0.613216182,0.802538102
0.613338215,0.802538102
0.613521264,0.802659542
0.61376533,0.802902423
0.613826347,0.802963143
0.613887363,0.802963143
0.613887363,0.803023863
0.61394838,0.803023863
0.614009397,0.803084583
0.614009397,0.803145303
0.614558545,0.803327464
0.614619562,0.803388184
0.614741595,0.803631064
0.614802612,0.803631064
0.614802612,0.803691785
0.615229727,0.803752505
0.615473793,0.803752505
0.615473793,0.803813225
0.61553481,0.804056105
0.615656843,0.804056105
0.615656843,0.804177546
0.615778876,0.804238266
0.615961926,0.804238266
0.615961926,0.804359706
0.616022942,0.804359706
0.616083959,0.804420426
0.616267008,0.804602587
0.616450058,0.804663307
0.616511075,0.804663307
0.616511075,0.804906187
0.616694124,0.804966908
0.617060223,0.805088348
0.617182256,0.805149068
0.617304289,0.805209788
0.617975471,0.805391949
0.618402587,0.805391949
0.618402587,0.805452669
0.61852462,0.805452669
0.618585637,0.805634829
0.618646653,0.805634829
0.618646653,0.805695549
0.61870767,0.805695549
0.619073769,0.80587771
0.619256819,0.80587771
0.619256819,0.80599915
0.619622918,0.80612059
0.619622918,0.806363471
0.619805967,0.806363471
0.619928,0.806484911
0.619989017,0.806727792
0.6202941,0.806788512
0.6202941,0.806849232
0.620416133,0.806909952
0.620660199,0.807031392
0.620782232,0.807152833
0.621148331,0.807152833
0.621148331,0.807274273
0.621392397,0.807274273
0.621392397,0.807456433
0.621453414,0.807456433
0.622002563,0.807577874
0.622002563,0.807638594
0.622490695,0.807638594
0.622490695,0.808002915
0.622551712,0.808124355
0.622673745,0.808185075
0.622673745,0.808306515
0.622795778,0.808306515
0.622856794,0.808367235
0.622856794,0.808427956
0.622978827,0.808488676
0.623222893,0.808974437
0.623527976,0.809035157
0.623588993,0.809035157
0.623588993,0.809095877
0.623894075,0.809156597
0.624077125,0.809642358
0.624199158,0.809763799
0.624260175,0.810006679
0.624321191,0.810006679
0.624443224,0.810128119
0.624443224,0.810371
0.624992373,0.810613881
0.625114406,0.810674601
0.625114406,0.810735321
0.625297456,0.810735321
0.625297456,0.810917481
0.625419489,0.810917481
0.625480505,0.810978201
0.625480505,0.811160362
0.625724571,0.811160362
0.625724571,0.811221082
0.625785588,0.811221082
0.625785588,0.811281802
0.626151687,0.811281802
0.626151687,0.811342522
0.62627372,0.811342522
0.626517786,0.811767563
0.626639819,0.811767563
0.626639819,0.811828283
0.626883886,0.811828283
0.627005919,0.811889004
0.627249985,0.811949724
0.627249985,0.812010444
0.627494051,0.812071164
0.627494051,0.812131884
0.627555067,0.812253324
0.627616084,0.812253324
0.627738117,0.812314045
0.627799134,0.812374765
0.627799134,0.812556925
0.6280432,0.812556925
0.6280432,0.812617645
0.628104216,0.812617645
0.628104216,0.812678365
0.628287266,0.812678365
0.628409299,0.812860526
0.628470315,0.812921246
0.628470315,0.813103406
0.628531332,0.813224847
0.628592349,0.813285567
0.628653365,0.813285567
0.628653365,0.813467727
0.628775398,0.813528447
0.628958448,0.813589168
0.629019464,0.813649888
0.62926353,0.813710608
0.62944658,0.813710608
0.62944658,0.813771328
0.629507597,0.813832048
0.629751663,0.813892768
0.629873696,0.813892768
0.629873696,0.814014209
0.629995729,0.814014209
0.630117762,0.814074929
0.630117762,0.814196369
0.630239795,0.814196369
0.630300812,0.814378529
0.630361828,0.814439249
0.630788944,0.81468213
0.631155043,0.81468213
0.631155043,0.814925011
0.631277076,0.814925011
0.631277076,0.814985731
0.631826225,0.815046451
0.631948258,0.815107171
0.632070291,0.815107171
0.632497407,0.815653652
0.632558423,0.815653652
0.632558423,0.815714372
0.63261944,0.815714372
0.63261944,0.815775093
0.632985539,0.815835813
0.632985539,0.815957253
0.633229605,0.815957253
0.633351638,0.816078693
0.633351638,0.816139413
0.633534688,0.816260854
0.633717738,0.816321574
0.633717738,0.816382294
0.633778754,0.816382294
0.63402282,0.816443014
0.63402282,0.816503734
0.634144853,0.816503734
0.634266886,0.816564454
0.634388919,0.816746615
0.634510952,0.816868055
0.634571969,0.816928775
0.634571969,0.816989495
0.634755019,0.816989495
0.634755019,0.817110936
0.634816035,0.817171656
0.635121118,0.817171656
0.635121118,0.817232376
0.635243151,0.817232376
0.635670267,0.817293096
0.6357923,0.817353816
0.6357923,0.817414536
0.635853316,0.817414536
0.636097382,0.817535977
0.636158399,0.817535977
0.636158399,0.817839577
0.636219415,0.817961018
0.636280432,0.817961018
0.636280432,0.818082458
0.636585515,0.818264618
0.636646531,0.818325339
0.636646531,0.818386059
0.636829581,0.818689659
0.636890597,0.818689659
0.636890597,0.81875038
0.63701263,0.81875038
0.63701263,0.8188111
0.637073647,0.8188111
0.637134663,0.81887182
0.637256697,0.81899326
0.637256697,0.81905398
0.63737873,0.8191147
0.637500763,0.8191147
0.637500763,0.81917542
0.637744829,0.819600461
0.637805845,0.819600461
0.637805845,0.819661182
0.637988895,0.819661182
0.637988895,0.819782622
0.638171945,0.819964782
0.639148209,0.819964782
0.639148209,0.820025502
0.639331259,0.820086223
0.639453292,0.820268383
0.639514308,0.820389823
0.639575325,0.820389823
0.639575325,0.820511264
0.639697358,0.820511264
0.639697358,0.820571984
0.640002441,0.820632704
0.640124474,0.820632704
0.640124474,0.820693424
0.640429556,0.820814864
0.640490573,0.820814864
0.640612606,0.820997025
0.640856672,0.821179185
0.640978705,0.821179185
0.640978705,0.821543506
0.641100738,0.821543506
0.641100738,0.821604226
0.641222771,0.821604226
0.641222771,0.821664946
0.641344804,0.821664946
0.641344804,0.821847107
0.641405821,0.821847107
0.641466838,0.821968547
0.64177192,0.821968547
0.64195497,0.822150707
0.642199036,0.822150707
0.642199036,0.822211428
0.642260052,0.822272148
0.642565135,0.822393588
0.642748185,0.822393588
0.642748185,0.822454308
0.642870218,0.822454308
0.642870218,0.822575748
0.643175301,0.822636469
0.643175301,0.822757909
0.643297334,0.822757909
0.643297334,0.822879349
0.643419367,0.822940069
0.643663433,0.822940069
0.643785466,0.82342583
0.644334615,0.82348655
0.644334615,0.823547271
0.644395631,0.823547271
0.644700714,0.823607991
0.644822747,0.823911591
0.64512783,0.823972312
0.645188846,0.824154472
0.645188846,0.824215192
0.645371896,0.824397353
0.645615962,0.824397353
0.645615962,0.824458073
0.645676978,0.824458073
0.645676978,0.824700953
0.645737995,0.824761673
0.645799012,0.824761673
0.645921045,0.825065274
0.645921045,0.825125994
0.645982061,0.825186714
0.646043078,0.825186714
0.646104094,0.825490315
0.646104094,0.825551035
0.646897309,0.825611755
0.646958326,0.825611755
0.646958326,0.825672476
0.647263408,0.825672476
0.647690524,0.826158237
0.647751541,0.826158237
0.647751541,0.826279677
0.648422723,0.826279677
0.648483739,0.826401117
0.648788822,0.826522558
0.648849838,0.826583278
0.648849838,0.826643998
0.648910855,0.826643998
0.648910855,0.827129759
0.649276954,0.827190479
0.649276954,0.827251199
0.649337971,0.827251199
0.649460004,0.827311919
0.649460004,0.82737264
0.64952102,0.82737264
0.649582037,0.82743336
0.649826103,0.82749408
0.649887119,0.82761552
0.650558301,0.82779768
0.650558301,0.827919121
0.650924401,0.827979841
0.651168467,0.828040561
0.651168467,0.828162001
0.652083715,0.828526322
0.652449814,0.828587042
0.652449814,0.828708483
0.652571847,0.828708483
0.652571847,0.828890643
0.65269388,0.828890643
0.65269388,0.828951363
0.652815913,0.829072803
0.652937946,0.829315684
0.652937946,0.829376404
0.652998963,0.829437124
0.653120996,0.829437124
0.653243029,0.829497844
0.653243029,0.829558565
0.653304045,0.829558565
0.653304045,0.829680005
0.653365062,0.829680005
0.653365062,0.829740725
0.653426078,0.829740725
0.653426078,0.829983606
0.653670145,0.829983606
0.653731161,0.830105046
0.653914211,0.830226486
0.65428031,0.830226486
0.65428031,0.830287206
0.654829459,0.830287206
0.654829459,0.830408647
0.655073525,0.830408647
0.655134541,0.830469367
0.655134541,0.830590807
0.655256575,0.830590807
0.655256575,0.830712247
0.655378608,0.830712247
0.655378608,0.831015848
0.655439624,0.831076568
0.655744707,0.831137288
0.655805723,0.831198008
0.65586674,0.831198008
0.656049789,0.831319449
0.656049789,0.831501609
0.656232839,0.831501609
0.656232839,0.831562329
0.656354872,0.831562329
0.656354872,0.831623049
0.656476905,0.831623049
0.656476905,0.83168377
0.656598938,0.83168377
0.656598938,0.83186593
0.656720971,0.83186593
0.656720971,0.83192665
0.656781988,0.83192665
0.656781988,0.83198737
0.656904021,0.83198737
0.656904021,0.832169531
0.657331137,0.832169531
0.657575203,0.832230251
0.657697236,0.832412411
0.657880286,0.832412411
0.657880286,0.832473131
0.658002319,0.832533851
0.658063335,0.832655292
0.658124352,0.832655292
0.658307401,0.832716012
0.658368418,0.832776732
0.658551467,0.832898172
0.658551467,0.833019613
0.658734517,0.833080333
0.658978583,0.833383933
0.659161633,0.833383933
0.659283666,0.833444654
0.659405699,0.833566094
0.659405699,0.833687534
0.659466715,0.833687534
0.659588749,0.833869695
0.659588749,0.833930415
0.659649765,0.833930415
0.659893831,0.834234015
0.660137897,0.834234015
0.660137897,0.834416176
0.660320947,0.834416176
0.660320947,0.834476896
0.660381964,0.834476896
0.660381964,0.834598336
0.660992129,0.834962657
0.661053145,0.835144818
0.661114162,0.835144818
0.661236195,0.835205538
0.661297212,0.835326978
0.661480261,0.835569859
0.661480261,0.835752019
0.661663311,0.835752019
0.662090427,0.835934179
0.662090427,0.83605562
0.66221246,0.83605562
0.662578559,0.83611634
0.662578559,0.83623778
0.662700592,0.83623778
0.662700592,0.8362985
0.663005675,0.8362985
0.663188724,0.83641994
0.663249741,0.83641994
0.663310757,0.836480661
0.663371774,0.836602101
0.663493807,0.836662821
0.66361584,0.836784261
0.66361584,0.836905702
0.663676856,0.837027142
0.663737873,0.837148582
0.663798889,0.837148582
0.663798889,0.837270022
0.663859906,0.837330743
0.663981939,0.837330743
0.663981939,0.837452183
0.664042956,0.837512903
0.664103972,0.837634343
0.664409055,0.837634343
0.664470071,0.837877224
0.664531088,0.837937944
0.664836171,0.838241545
0.664897187,0.838302265
0.664897187,0.838362985
0.665873452,0.838362985
0.665934468,0.838605866
0.666178534,0.838605866
0.666239551,0.838666586
0.666239551,0.838727306
0.666300567,0.838788026
0.666544634,0.838909466
0.666666667,0.839030907
0.666727683,0.839030907
0.666727683,0.839091627
0.666910733,0.839091627
0.667032766,0.839152347
0.667215815,0.839334507
0.667459882,0.839455948
0.667642931,0.839577388
0.667703948,0.839698828
0.667886997,0.840063149
0.668131064,0.840184589
0.668619196,0.84048819
0.668802245,0.84060963
0.668802245,0.84067035
0.668863262,0.84073107
0.668924278,0.84073107
0.668924278,0.841095391
0.669107328,0.841095391
0.669107328,0.841156111
0.669351394,0.841216832
0.669412411,0.841216832
0.669412411,0.841277552
0.669473427,0.841277552
0.669473427,0.841338272
0.66959546,0.841398992
0.669717493,0.841398992
0.670144609,0.841520432
0.670266642,0.841641873
0.670266642,0.841763313
0.670449692,0.841763313
0.670571725,0.841945473
0.670571725,0.842006193
0.670632741,0.842006193
0.670876808,0.842066914
0.670876808,0.842127634
0.670937824,0.842127634
0.671120874,0.842249074
0.671120874,0.842309794
0.67136494,0.842431234
0.67136494,0.842491955
0.67154799,0.842491955
0.67154799,0.842613395
0.671792056,0.842613395
0.671792056,0.842795555
0.672280188,0.842977716
0.672280188,0.843099156
0.672402221,0.843099156
0.672402221,0.843281316
0.672463238,0.843281316
0.672524254,0.843524197
0.672707304,0.843584917
0.672707304,0.843645637
0.673195436,0.843827798
0.673378486,0.843949238
0.673561535,0.843949238
0.673622552,0.844009958
0.673622552,0.844070678
0.673805601,0.844070678
0.673805601,0.844131398
0.673866618,0.844131398
0.673866618,0.844192119
0.674232717,0.844313559
0.674232717,0.844374279
0.674293734,0.844434999
0.674415767,0.844434999
0.674415767,0.844495719
0.674476783,0.844495719
0.675025932,0.844556439
0.675025932,0.8447386
0.675453048,0.8447386
0.675636097,0.84486004
0.675636097,0.84492076
0.675819147,0.845285081
0.676063213,0.845285081
0.676063213,0.845406521
0.67612423,0.845406521
0.67612423,0.845467241
0.676246263,0.845527962
0.676368296,0.845527962
0.676368296,0.845588682
0.676612362,0.845588682
0.676612362,0.845831562
0.676856428,0.845831562
0.676856428,0.845892282
0.677100494,0.846195883
0.677100494,0.846317323
0.677161511,0.846317323
0.677161511,0.846378044
0.677283544,0.846378044
0.677466593,0.846620924
0.677588627,0.846620924
0.67771066,0.846681644
0.67771066,0.846742364
0.677771676,0.846803085
0.677832693,0.846803085
0.678381841,0.846863805
0.678381841,0.846924525
0.678442858,0.846924525
0.678686924,0.847106685
0.678747941,0.847167405
0.678747941,0.847228126
0.67911404,0.847288846
0.679236073,0.847349566
0.67929709,0.847349566
0.67929709,0.847410286
0.679358106,0.847471006
0.679419123,0.847471006
0.679419123,0.847592446
0.679541156,0.847592446
0.679602172,0.847713887
0.679785222,0.847713887
0.679785222,0.847896047
0.679846238,0.847896047
0.679846238,0.848017487
0.679968271,0.848017487
0.679968271,0.848138928
0.680090304,0.848138928
0.680090304,0.848321088
0.680212338,0.848321088
0.680212338,0.848381808
0.680456404,0.848503249
0.68051742,0.848503249
0.68051742,0.848624689
0.680578437,0.848624689
0.680639453,0.848685409
0.680639453,0.848746129
0.680944536,0.84898901
0.681005553,0.84898901
0.681432668,0.84929261
0.681432668,0.849414051
0.681554701,0.849414051
0.681676734,0.849474771
0.681676734,0.849596211
0.68210385,0.849596211
0.68210385,0.849656931
0.682225883,0.849717651
0.682408933,0.849717651
0.682408933,0.850142692
0.682897065,0.850385573
0.683202148,0.850810614
0.683385197,0.850932054
0.684422478,0.851114215
0.684910611,0.851114215
0.684910611,0.851357095
0.68545976,0.851357095
0.68545976,0.851417815
0.685764842,0.851417815
0.685764842,0.851478535
0.685886875,0.851599976
0.685947892,0.851660696
0.685947892,0.851782136
0.686130941,0.851782136
0.686130941,0.851842856
0.686619074,0.851903576
0.686802123,0.852085737
0.68686314,0.852207177
0.68686314,0.852267897
0.686924156,0.852267897
0.687168223,0.852510778
0.687473305,0.852510778
0.687473305,0.852632218
0.687595338,0.852692938
0.687717371,0.852692938
0.687717371,0.852814379
0.687839404,0.852814379
0.687961438,0.853057259
0.688083471,0.853178699
0.688205504,0.853178699
0.688205504,0.85360374
0.68826652,0.85360374
0.68826652,0.853785901
0.68844957,0.853846621
0.688632619,0.854028781
0.688815669,0.854089501
0.688876686,0.854210942
0.688937702,0.854210942
0.688937702,0.854271662
0.688998719,0.854393102
0.689303801,0.854453822
0.689425834,0.854757423
0.689486851,0.854757423
0.689547867,0.854818143
0.689669901,0.854878863
0.689669901,0.854939583
0.689730917,0.854939583
0.689730917,0.855121744
0.690097016,0.855243184
0.690097016,0.855303904
0.690219049,0.855425345
0.690341082,0.855486065
0.690585149,0.855607505
0.690646165,0.855607505
0.690646165,0.855668225
0.691012264,0.855789665
0.691073281,0.855789665
0.691073281,0.855911106
0.691134297,0.855971826
0.691195314,0.856032546
0.69143938,0.856032546
0.69162243,0.856093266
0.691683446,0.856153986
0.692049545,0.856579027
0.692110562,0.856639747
0.692110562,0.856700468
0.692598694,0.856882628
0.69302581,0.857307669
0.69302581,0.857429109
0.693574959,0.857429109
0.693696992,0.85755055
0.693880041,0.85767199
0.694002075,0.85773271
0.694002075,0.85779343
0.694063091,0.85779343
0.694063091,0.85785415
0.694185124,0.85785415
0.694246141,0.857975591
0.694673256,0.858157751
0.694734273,0.858218471
0.694734273,0.858339911
0.694978339,0.858643512
0.695161389,0.858643512
0.695283422,0.858704232
0.695283422,0.858886393
0.695344438,0.858886393
0.695466471,0.859250713
0.695527488,0.859311434
0.695588504,0.859311434
0.695588504,0.859554314
0.695710538,0.859554314
0.695710538,0.859615034
0.695771554,0.859615034
0.695832571,0.859675754
0.695954604,0.859918635
0.696137653,0.859918635
0.696137653,0.859979355
0.696259686,0.859979355
0.696259686,0.860040075
0.696625786,0.860100795
0.696747819,0.860161516
0.696869852,0.860222236
0.696869852,0.860282956
0.697113918,0.860282956
0.697174934,0.860404396
0.697174934,0.860525836
0.697235951,0.860525836
0.697235951,0.860586557
0.697296967,0.860647277
0.697480017,0.860707997
0.697480017,0.860768717
0.697846116,0.860829437
0.697907133,0.860829437
0.697968149,0.860890157
0.697968149,0.860950877
0.698700348,0.861011598
0.698700348,0.861193758
0.69918848,0.861254478
0.699249497,0.861315198
0.699310513,0.861315198
0.699310513,0.861375918
0.699432546,0.861436639
0.699493563,0.861618799
0.699798645,0.861618799
0.699859662,0.861679519
0.699859662,0.86186168
0.699920679,0.86198312
0.700042712,0.86204384
0.700225761,0.862226
0.70077491,0.862408161
0.70077491,0.862529601
0.700835927,0.862529601
0.700835927,0.862590321
0.70095796,0.862590321
0.701079993,0.862772482
0.701385075,0.862772482
0.701690158,0.862954642
0.70217829,0.862954642
0.70217829,0.863015362
0.70254439,0.863258243
0.702605406,0.863379683
0.702849472,0.863379683
0.702849472,0.863440403
0.702971505,0.863501123
0.703032522,0.863683284
0.703398621,0.863744004
0.703459638,0.863804724
0.703703704,0.864108325
0.703703704,0.864169045
0.703825737,0.864169045
0.703825737,0.864229765
0.704130819,0.864290485
0.704252853,0.864290485
0.704252853,0.864351205
0.704496919,0.864411925
0.704740985,0.864533366
0.704740985,0.864654806
0.705168101,0.864958407
0.705229117,0.865140567
0.705229117,0.865201287
0.705412167,0.865262007
0.705473183,0.865262007
0.705473183,0.865322728
0.705656233,0.865444168
0.705656233,0.865504888
0.705717249,0.865504888
0.705717249,0.865565608
0.705778266,0.865626328
0.705961316,0.865747769
0.706022332,0.865747769
0.706144365,0.865929929
0.706327415,0.865990649
0.706632497,0.86617281
0.706632497,0.86629425
0.70675453,0.86653713
0.706876564,0.866597851
0.707547745,0.866658571
0.707608762,0.866658571
0.707608762,0.866719291
0.707669779,0.866719291
0.707669779,0.866780011
0.707730795,0.866780011
0.707730795,0.866901451
0.708096894,0.867265772
0.708096894,0.867508653
0.708279944,0.867569373
0.708279944,0.867751533
0.70834096,0.867751533
0.70870706,0.867994414
0.708768076,0.868115854
0.709073159,0.868115854
0.709317225,0.868358735
0.709317225,0.868419455
0.709378242,0.868480175
0.709561291,0.868480175
0.709622308,0.868662335
0.709683324,0.868662335
0.709683324,0.868723055
0.709744341,0.868723055
0.710049423,0.868844496
0.710049423,0.868905216
0.71011044,0.868905216
0.71011044,0.868965936
0.710232473,0.868965936
0.710232473,0.869026656
0.710415523,0.869026656
0.710415523,0.869087376
0.710537556,0.869087376
0.710537556,0.869148096
0.710903655,0.869148096
0.710903655,0.869208817
0.711025688,0.869208817
0.711208738,0.869269537
0.711208738,0.869390977
0.711269754,0.869390977
0.711330771,0.869512417
0.711330771,0.869573137
0.711391787,0.869633858
0.711879919,0.869694578
0.712123986,0.869755298
0.712123986,0.869876738
0.712185002,0.869876738
0.712429068,0.870180339
0.712490085,0.87048394
0.712673134,0.87054466
0.712734151,0.87054466
0.712734151,0.87060538
0.712856184,0.87078754
0.712856184,0.870908981
0.712917201,0.870908981
0.712978217,0.871151861
0.712978217,0.871334021
0.713161267,0.871334021
0.713161267,0.871516182
0.713222283,0.871516182
0.713222283,0.871698342
0.713344316,0.871698342
0.713466349,0.871759062
0.713466349,0.872001943
0.713771432,0.872062663
0.713771432,0.872123383
0.714015498,0.872123383
0.714076515,0.872487704
0.714137531,0.872548424
0.714442614,0.872669865
0.714442614,0.872791305
0.714564647,0.872912745
0.71486973,0.872912745
0.715357862,0.873155626
0.715479895,0.873277066
0.715540912,0.873277066
0.715540912,0.873337786
0.715601928,0.873337786
0.715601928,0.873459226
0.715723961,0.873459226
0.715723961,0.873641387
0.715968027,0.873641387
0.716029044,0.873702107
0.71609006,0.873823547
0.716212093,0.873884267
0.716212093,0.874066428
0.716395143,0.874066428
0.716395143,0.874127148
0.71645616,0.874127148
0.71645616,0.874248588
0.716517176,0.874248588
0.716517176,0.874309308
0.716639209,0.874309308
0.716761242,0.874491469
0.716822259,0.874491469
0.717005308,0.874612909
0.717310391,0.874734349
0.717371408,0.87485579
0.717493441,0.87485579
0.717554457,0.87491651
0.717554457,0.87497723
0.71767649,0.87497723
0.71767649,0.87515939
0.71785954,0.87515939
0.71785954,0.875341551
0.717981573,0.875402271
0.718164623,0.875402271
0.718164623,0.875462991
0.718225639,0.875462991
0.718286656,0.875705872
0.718347672,0.875705872
0.718408689,0.875948752
0.718713771,0.876252353
0.718957838,0.876313073
0.719018854,0.876434513
0.719140887,0.876434513
0.719568003,0.876738114
0.719629019,0.876798834
0.719690036,0.876798834
0.719934102,0.877406036
0.719995119,0.877588196
0.720056135,0.877770356
0.720239185,0.877831077
0.720544267,0.877831077
0.720544267,0.877891797
0.720666301,0.877952517
0.720727317,0.878013237
0.720727317,0.878073957
0.720788334,0.878073957
0.720788334,0.878134677
0.72084935,0.878195397
0.720971383,0.878256118
0.721093416,0.878256118
0.721093416,0.878316838
0.721154433,0.878498998
0.721337482,0.878559718
0.721398499,0.878559718
0.721398499,0.878620438
0.721642565,0.878620438
0.721642565,0.878984759
0.721947648,0.878984759
0.722191714,0.8791062
0.722191714,0.87916692
0.72225273,0.87916692
0.722313747,0.87934908
0.722313747,0.87947052
0.72261883,0.87947052
0.72261883,0.879591961
0.722679846,0.879591961
0.722679846,0.879834841
0.722740863,0.879834841
0.722740863,0.879895561
0.722923912,0.879895561
0.722923912,0.879956281
0.722984929,0.880017002
0.723045945,0.880017002
0.723106962,0.880199162
0.723228995,0.880199162
0.723228995,0.880320602
0.723595094,0.880320602
0.723595094,0.880381322
0.723656111,0.880381322
0.723717127,0.880442043
0.723961193,0.880624203
0.723961193,0.880684923
0.724144243,0.880684923
0.724144243,0.880745643
0.724266276,0.880745643
0.724266276,0.880806363
0.724388309,0.880806363
0.724449326,0.880988524
0.724510342,0.881170684
0.724632375,0.881231404
0.724632375,0.881413565
0.724754408,0.881413565
0.724754408,0.881535005
0.724937458,0.881535005
0.724998475,0.881595725
0.724998475,0.881899326
0.72542559,0.881960046
0.72542559,0.882081486
0.725730673,0.882081486
0.725730673,0.882324367
0.725852706,0.882324367
0.725852706,0.882445807
0.725913723,0.882445807
0.725913723,0.882627968
0.726035756,0.882627968
0.726035756,0.882688688
0.726157789,0.882688688
0.726157789,0.882749408
0.727134053,0.882870848
0.72719507,0.882992289
0.727256086,0.882992289
0.727317103,0.883295889
0.727439136,0.883295889
0.727439136,0.883356609
0.727683202,0.883356609
0.727683202,0.88341733
0.727805235,0.88353877
0.727927268,0.88359949
0.728049301,0.88359949
0.728354384,0.88366021
0.728354384,0.88378165
0.728659467,0.88378165
0.728659467,0.883842371
0.7287815,0.883842371
0.728842516,0.884085251
0.729208616,0.884145971
0.729391665,0.884267412
0.729513698,0.884388852
0.729574715,0.884388852
0.729574715,0.884449572
0.729635731,0.884449572
0.729635731,0.884571012
0.729696748,0.884631732
0.729818781,0.884631732
0.729818781,0.884753173
0.730245897,0.884813893
0.73036793,0.884813893
0.730611996,0.884935333
0.730673012,0.885056773
0.730673012,0.885117493
0.730734029,0.885117493
0.730734029,0.885178214
0.730978095,0.885421094
0.731161145,0.885421094
0.731161145,0.885481814
0.731710293,0.885603255
0.73177131,0.885603255
0.73177131,0.885663975
0.73195436,0.886028296
0.732320459,0.886028296
0.732320459,0.886149736
0.732625542,0.886149736
0.732625542,0.886210456
0.732869608,0.886392616
0.732991641,0.886574777
0.733113674,0.886635497
0.733113674,0.886756937
0.733235707,0.886939098
0.73354079,0.887060538
0.733906889,0.887303419
0.734150955,0.887546299
0.734150955,0.887607019
0.734211971,0.887667739
0.734272988,0.887667739
0.734272988,0.88778918
0.734456038,0.88778918
0.734456038,0.88791062
0.735371286,0.88809278
0.735371286,0.888153501
0.735432302,0.888153501
0.735920434,0.888214221
0.735920434,0.888274941
0.736408567,0.888517821
0.736408567,0.888639262
0.737018732,0.888699982
0.737018732,0.888760702
0.737201782,0.888882142
0.737872964,0.889246463
0.738056013,0.889246463
0.738056013,0.889307183
0.738239063,0.889307183
0.738239063,0.889367903
0.738300079,0.889367903
0.738300079,0.889489344
0.738605162,0.889489344
0.738605162,0.889550064
0.738666179,0.889550064
0.738666179,0.889610784
0.739093294,0.889732224
0.739093294,0.889792944
0.739154311,0.890096545
0.739398377,0.890096545
0.739581427,0.890157265
0.739581427,0.890339426
0.739825493,0.890400146
0.739825493,0.890460866
0.740069559,0.890460866
0.740069559,0.890582306
0.740191592,0.890582306
0.740313625,0.890582306
0.740374642,0.890764467
0.740435658,0.890764467
0.740435658,0.890825187
0.740618708,0.890825187
0.740801757,0.890946627
0.740862774,0.890946627
0.740862774,0.891007347
0.740984807,0.891068067
0.74110684,0.891189508
0.74110684,0.891250228
0.741472939,0.891250228
0.741472939,0.891371668
0.741594972,0.891371668
0.741594972,0.891432388
0.741655989,0.891432388
0.741717005,0.891493108
0.741717005,0.891553828
0.741961071,0.891735989
0.741961071,0.89203959
0.742022088,0.89203959
0.742022088,0.89222175
0.742083105,0.89234319
0.742327171,0.89240391
0.742388187,0.892464631
0.742571237,0.892464631
0.74269327,0.892525351
0.74269327,0.892646791
0.742998353,0.893011112
0.743242419,0.893011112
0.743730551,0.893193272
0.743852584,0.893253992
0.743852584,0.893314712
0.74409665,0.893496873
0.74409665,0.893557593
0.744462749,0.893679033
0.744645799,0.893679033
0.744645799,0.893739753
0.744706816,0.893739753
0.744706816,0.893861194
0.744767832,0.893861194
0.744767832,0.893982634
0.745133931,0.894043354
0.745133931,0.894164794
0.745377997,0.894225515
0.745500031,0.894225515
0.745500031,0.894346955
0.745561047,0.894346955
0.745561047,0.894468395
0.745622064,0.894468395
0.74586613,0.894832716
0.745927146,0.894832716
0.745927146,0.894893436
0.746110196,0.894893436
0.746415279,0.894954156
0.746415279,0.895257757
0.746537312,0.895257757
0.747330527,0.895500638
0.747391543,0.895561358
0.747574593,0.895561358
0.747574593,0.895864958
0.747757642,0.895925679
0.747757642,0.895986399
0.748123742,0.895986399
0.748123742,0.896047119
0.748245775,0.896168559
0.748916956,0.89635072
0.748977973,0.896775761
0.74903899,0.896775761
0.74903899,0.896836481
0.749161023,0.896836481
0.749161023,0.896897201
0.749222039,0.897140081
0.749344072,0.897140081
0.749466105,0.897200802
0.749893221,0.897261522
0.749954238,0.897322242
0.749954238,0.897382962
0.750137287,0.897382962
0.750198304,0.897565122
0.75025932,0.897808003
0.750381353,0.897808003
0.750503386,0.897868723
0.750503386,0.897990163
0.750564403,0.898111604
0.750869486,0.898172324
0.750869486,0.898233044
0.751235585,0.898233044
0.751235585,0.898415204
0.751296601,0.898415204
0.751418634,0.898475924
0.751418634,0.898658085
0.751479651,0.898658085
0.751479651,0.898718805
0.751784734,0.898779525
0.752272866,0.898840245
0.752272866,0.898900965
0.752455916,0.898900965
0.752455916,0.898961686
0.752699982,0.898961686
0.752883031,0.899326006
0.752944048,0.899447447
0.753188114,0.899447447
0.753371164,0.899568887
0.753371164,0.899690327
0.753676246,0.899811768
0.753798279,0.899872488
0.753798279,0.899933208
0.753859296,0.899933208
0.753859296,0.900054648
0.754469461,0.900297529
0.754591494,0.900297529
0.754591494,0.900358249
0.755323693,0.900358249
0.755445726,0.900479689
0.755445726,0.900540409
0.755872842,0.900601129
0.755933858,0.900601129
0.755994875,0.90072257
0.756177924,0.90072257
0.756177924,0.90078329
0.756238941,0.90078329
0.756238941,0.90084401
0.756483007,0.90084401
0.756483007,0.90090473
0.756544023,0.90090473
0.756544023,0.90096545
0.756971139,0.90102617
0.757520288,0.901147611
0.757520288,0.901208331
0.757642321,0.901208331
0.757642321,0.901269051
0.757764354,0.901269051
0.758435536,0.901451211
0.758618586,0.901511932
0.758618586,0.901633372
0.758862652,0.901876252
0.758923668,0.901876252
0.758923668,0.901936972
0.759045701,0.902058413
0.759106718,0.902119133
0.759106718,0.902240573
0.759167734,0.902362013
0.75959485,0.902483454
0.759655867,0.902483454
0.759655867,0.902544174
0.7597779,0.902544174
0.759838916,0.902726334
0.760082982,0.902726334
0.760082982,0.902787054
0.760143999,0.902787054
0.760143999,0.902847775
0.760327049,0.902847775
0.760510098,0.903029935
0.760815181,0.903090655
0.761059247,0.903212095
0.76118128,0.903272816
0.761242297,0.903576416
0.761547379,0.903576416
0.761852462,0.903697857
0.762035512,0.903697857
0.762035512,0.903758577
0.762096528,0.903758577
0.762218561,0.903940737
0.762279578,0.903940737
0.762401611,0.904001457
0.762401611,0.904062177
0.76276771,0.904183618
0.76276771,0.904305058
0.762828727,0.904305058
0.763133809,0.904426498
0.763377875,0.904426498
0.763438892,0.904547939
0.763988041,0.904730099
0.764110074,0.904790819
0.764110074,0.90497298
0.764781256,0.9050337
0.764903289,0.9050337
0.764903289,0.90509442
0.765513454,0.90527658
0.765513454,0.905519461
0.765574471,0.905519461
0.765635487,0.905762341
0.765818537,0.905823062
0.76612362,0.906126662
0.76612362,0.906187382
0.766245653,0.906187382
0.766245653,0.906248102
0.766550735,0.906248102
0.766855818,0.906551703
0.766916834,0.906612423
0.767282934,0.906612423
0.76734395,0.906673143
0.76734395,0.906855304
0.767404967,0.906855304
0.767404967,0.906916024
0.767710049,0.906916024
0.767710049,0.906976744
0.768198182,0.906976744
0.768198182,0.907098184
0.768259198,0.907341065
0.768503264,0.907583946
0.768747331,0.907705386
0.768869364,0.907705386
0.768869364,0.907766106
0.769052413,0.907766106
0.769052413,0.907826826
0.769174446,0.907826826
0.769174446,0.907887546
0.769296479,0.908069707
0.769479529,0.908069707
0.769479529,0.908130427
0.769784612,0.908130427
0.769784612,0.908191147
0.769845628,0.908251867
0.769906645,0.908251867
0.769906645,0.908312587
0.770028678,0.908373307
0.770638843,0.908373307
0.770638843,0.908434028
0.770821893,0.908434028
0.770821893,0.908494748
0.771004942,0.908494748
0.771187992,0.908737628
0.771493075,0.908859069
0.771615108,0.908859069
0.771615108,0.908919789
0.77228629,0.909041229
0.77228629,0.909101949
0.772530356,0.90928411
0.772774422,0.90928411
0.772774422,0.90934483
0.772957471,0.90934483
0.772957471,0.90940555
0.773018488,0.90940555
0.773140521,0.90946627
0.773140521,0.90952699
0.773262554,0.90952699
0.773262554,0.90958771
0.773323571,0.90964843
0.773445604,0.90964843
0.773445604,0.909709151
0.77350662,0.909709151
0.77350662,0.909769871
0.773811703,0.909769871
0.774055769,0.909891311
0.774116786,0.909952031
0.774177802,0.910012751
0.774177802,0.910073471
0.774238819,0.910073471
0.774238819,0.910134192
0.774421868,0.910194912
0.774665934,0.910194912
0.774665934,0.910255632
0.774726951,0.910255632
0.775032034,0.910437792
0.7752761,0.910498512
0.775703216,0.910619953
0.775703216,0.910680673
0.776069315,0.910680673
0.776069315,0.910741393
0.776130331,0.910741393
0.776130331,0.910862833
0.776313381,0.910923553
0.776435414,0.910923553
0.776435414,0.911044994
0.776496431,0.911105714
0.77667948,0.911166434
0.77667948,0.911227154
0.776740497,0.911227154
0.776740497,0.911287874
0.776801513,0.911287874
0.776801513,0.911348594
0.777106596,0.911348594
0.777106596,0.911409314
0.777167612,0.911409314
0.777472695,0.911530755
0.777716761,0.911591475
0.777716761,0.911652195
0.777777778,0.911652195
0.777777778,0.911712915
0.777899811,0.911773635
0.777960827,0.911895076
0.778509976,0.911955796
0.778937092,0.912077236
0.778937092,0.912137956
0.779303191,0.912137956
0.779364208,0.912198676
0.779547257,0.912259396
0.779547257,0.912320117
0.779608274,0.912320117
0.779791323,0.912380837
0.779791323,0.912562997
0.77985234,0.912562997
0.77985234,0.912623717
0.780157423,0.912623717
0.780157423,0.912684437
0.780218439,0.912745158
0.780523522,0.912866598
0.780523522,0.912927318
0.780645555,0.913048758
0.780706571,0.913048758
0.780706571,0.913109478
0.780889621,0.913109478
0.780889621,0.913170199
0.781011654,0.913170199
0.781011654,0.913291639
0.781316737,0.913352359
0.781377753,0.913352359
0.781377753,0.913473799
0.781499786,0.913473799
0.781560803,0.913534519
0.781560803,0.91365596
0.781743853,0.91383812
0.781804869,0.91383812
0.781804869,0.91389884
0.781865886,0.91395956
0.781987919,0.914020281
0.782598084,0.914020281
0.782598084,0.914141721
0.782659101,0.914141721
0.782659101,0.914202441
0.78284215,0.914202441
0.78284215,0.914384601
0.782903167,0.914384601
0.782903167,0.914445322
0.783147233,0.914445322
0.783147233,0.914506042
0.783269266,0.914566762
0.783330283,0.914566762
0.783574349,0.914627482
0.784062481,0.914748922
0.784245531,0.914809642
0.784245531,0.914870362
0.784306547,0.914870362
0.784550613,0.915113243
0.784855696,0.915173963
0.785221795,0.915295403
0.785221795,0.915356124
0.785404845,0.915356124
0.785404845,0.915477564
0.785465861,0.915477564
0.785526878,0.915538284
0.785526878,0.915659724
0.785709927,0.915659724
0.785892977,0.915781165
0.785892977,0.915841885
0.78601501,0.915841885
0.78601501,0.915902605
0.786076027,0.915963325
0.786137043,0.915963325
0.786137043,0.916024045
0.786259076,0.916024045
0.786259076,0.916084765
0.786747208,0.916145485
0.786808225,0.916145485
0.786808225,0.916206206
0.786869242,0.916206206
0.786869242,0.916266926
0.786991275,0.916327646
0.787052291,0.916327646
0.787662457,0.916449086
0.787967539,0.916631247
0.788333638,0.916691967
0.788516688,0.916752687
0.788516688,0.916813407
0.788943804,0.916813407
0.788943804,0.916874127
0.789065837,0.916874127
0.78918787,0.916934847
0.78918787,0.916995567
0.789309903,0.916995567
0.789676002,0.917056288
0.789676002,0.917177728
0.789981085,0.917238448
0.790042101,0.917238448
0.790164134,0.917602769
0.7907743,0.917724209
0.790957349,0.917845649
0.791079383,0.91796709
0.791079383,0.91802781
0.791323449,0.91802781
0.791323449,0.91808853
0.791689548,0.91808853
0.791689548,0.91814925
0.791811581,0.91814925
0.791811581,0.91820997
0.791933614,0.91820997
0.791933614,0.91827069
0.79217768,0.91827069
0.79236073,0.918331411
0.79236073,0.918392131
0.792604796,0.918392131
0.792604796,0.918452851
0.792665812,0.918452851
0.793275978,0.918513571
0.793398011,0.918635011
0.793398011,0.918695731
0.793703094,0.918877892
0.793886143,0.918938612
0.79394716,0.918999332
0.794008176,0.918999332
0.794008176,0.919060052
0.794191226,0.919060052
0.794191226,0.919120772
0.794618342,0.919120772
0.794679358,0.919242213
0.794862408,0.919363653
0.794923424,0.919424373
0.794984441,0.919424373
0.795289523,0.919727974
0.795411557,0.919727974
0.795838672,0.919910134
0.795838672,0.919970854
0.795899689,0.920031574
0.796570871,0.920092295
0.796570871,0.920213735
0.796631887,0.920213735
0.796631887,0.920395895
0.79675392,0.920395895
0.797547135,0.920638776
0.798096284,0.920638776
0.798218317,0.921003097
0.798279334,0.921003097
0.798279334,0.921185257
0.798706449,0.921245977
0.798706449,0.921367418
0.799011532,0.921428138
0.799011532,0.921488858
0.799133565,0.921488858
0.799133565,0.921549578
0.799316615,0.921610298
0.799377631,0.921610298
0.799438648,0.921731738
0.799438648,0.921792459
0.799560681,0.921792459
0.799560681,0.921913899
0.799804747,0.921974619
0.800170846,0.921974619
0.800170846,0.922035339
0.800353896,0.922035339
0.800842028,0.92227822
0.800842028,0.92239966
0.800903045,0.92239966
0.800903045,0.92258182
0.801208127,0.92258182
0.801208127,0.922642541
0.801757276,0.922642541
0.801757276,0.922763981
0.802001342,0.922885421
0.802001342,0.922946141
0.80328269,0.923128302
0.803343706,0.923189022
0.803343706,0.923249742
0.803465739,0.923310462
0.803587772,0.923371182
0.803709805,0.923431902
0.803709805,0.923492623
0.804564037,0.923553343
0.804564037,0.923614063
0.804747086,0.923796223
0.804991153,0.923796223
0.804991153,0.923856943
0.805113186,0.923978384
0.805418268,0.923978384
0.805418268,0.924099824
0.805601318,0.924099824
0.805662334,0.924342704
0.80608945,0.924403425
0.806150467,0.924403425
0.806150467,0.924464145
0.806577583,0.924524865
0.806699616,0.924524865
0.806699616,0.924585585
0.807065715,0.924585585
0.807431814,0.924646305
0.807553847,0.924828466
0.807919946,0.924889186
0.807980963,0.924949906
0.808164012,0.925010626
0.808225029,0.925071346
0.808469095,0.925132066
0.808591128,0.925132066
0.808591128,0.925192786
0.808835194,0.925253507
0.808896211,0.925253507
0.808896211,0.925314227
0.808957227,0.925314227
0.80907926,0.925557107
0.80907926,0.925617827
0.809201294,0.925617827
0.809201294,0.925678548
0.80926231,0.925739268
0.809567393,0.926164309
0.809750442,0.926164309
0.809933492,0.926225029
0.809933492,0.926285749
0.810177558,0.926285749
0.810238575,0.926467909
0.810482641,0.926467909
0.810482641,0.92652863
0.810604674,0.92652863
0.810604674,0.92658935
0.810909757,0.92671079
0.810909757,0.92677151
0.81103179,0.92677151
0.811153823,0.92683223
0.811153823,0.92689295
0.811458905,0.926953671
0.811641955,0.926953671
0.812008054,0.927135831
0.812008054,0.927257271
0.81243517,0.927317991
0.812496186,0.927317991
0.812496186,0.927378712
0.812679236,0.927378712
0.812679236,0.927500152
0.812740253,0.927500152
0.812984319,0.927743032
0.813167368,0.927743032
0.813167368,0.927803753
0.813472451,0.927864473
0.813472451,0.927925193
0.813777534,0.927925193
0.81383855,0.927985913
0.8140216,0.928046633
0.814204649,0.928107353
0.814204649,0.928168073
0.814570749,0.928228793
0.814631765,0.928228793
0.814631765,0.928350234
0.814814815,0.928471674
0.814814815,0.928532394
0.814997864,0.928532394
0.814997864,0.928653834
0.815180914,0.928714555
0.815241931,0.928775275
0.815241931,0.928957435
0.81542498,0.929078875
0.815669046,0.929139596
0.815669046,0.929200316
0.815730063,0.929321756
0.815791079,0.929321756
0.815791079,0.929382476
0.816157179,0.929382476
0.816157179,0.929564637
0.816767344,0.929686077
0.81682836,0.929807517
0.816950394,0.929868237
0.817133443,0.929868237
0.817133443,0.929989678
0.817377509,0.930050398
0.817377509,0.930111118
0.817438526,0.930171838
0.817560559,0.930171838
0.817560559,0.930232558
0.817743609,0.930414719
0.817926658,0.930414719
0.81859784,0.930536159
0.81859784,0.930596879
0.819024956,0.930596879
0.819024956,0.930657599
0.819940204,0.930718319
0.820306303,0.930718319
0.820306303,0.930779039
0.82036732,0.930779039
0.82036732,0.93083976
0.820733419,0.93083976
0.820855452,0.93102192
0.820916468,0.93102192
0.820916468,0.93114336
0.820977485,0.93114336
0.820977485,0.93120408
0.821038501,0.93120408
0.821038501,0.931264801
0.821160535,0.931264801
0.821343584,0.931386241
0.821404601,0.931386241
0.822075783,0.931629121
0.822319849,0.931689842
0.822807981,0.931811282
0.822807981,0.931872002
0.822930014,0.931872002
0.822930014,0.932114883
0.823052047,0.932114883
0.82335713,0.932175603
0.82335713,0.932236323
0.823418146,0.932236323
0.823418146,0.932297043
0.823601196,0.932357763
0.823662212,0.932357763
0.823784246,0.932479203
0.823906279,0.932600644
0.824272378,0.932600644
0.824272378,0.932661364
0.824699494,0.932782804
0.824882543,0.932964964
0.825126609,0.932964964
0.825126609,0.933025685
0.825187626,0.933025685
0.825370675,0.933147125
0.825553725,0.933329285
0.825858808,0.933390005
0.825858808,0.933572166
0.825980841,0.933572166
0.825980841,0.933754326
0.826102874,0.933815046
0.826285923,0.933815046
0.826285923,0.933936487
0.826468973,0.933936487
0.826468973,0.934118647
0.826652023,0.934179367
0.826713039,0.934240087
0.826835072,0.934300808
0.827018122,0.934482968
0.827384221,0.934725849
0.827689304,0.934725849
0.827811337,0.934786569
0.827811337,0.934847289
0.827994386,0.934847289
0.828421502,0.935090169
0.828726585,0.935090169
0.828787601,0.93533305
0.828848618,0.93551521
0.829092684,0.935575931
0.829214717,0.935636651
0.829214717,0.935818811
0.829458783,0.936061692
0.829702849,0.936183132
0.829763866,0.936183132
0.829763866,0.936243852
0.830129965,0.936243852
0.830129965,0.936304572
0.830190982,0.936365292
0.830251998,0.936365292
0.830740131,0.936547453
0.830740131,0.936668893
0.830801147,0.936729613
0.83092318,0.936790333
0.83092318,0.936911774
0.830984197,0.936911774
0.831045213,0.936972494
0.83110623,0.937033214
0.831228263,0.937215374
0.831289279,0.937215374
0.831411312,0.937336815
0.831411312,0.937458255
0.831533346,0.937458255
0.831533346,0.937518975
0.831777412,0.937518975
0.831777412,0.937579695
0.832387577,0.937579695
0.832387577,0.937822576
0.832448594,0.937944016
0.832631643,0.937944016
0.832631643,0.938186897
0.83269266,0.938186897
0.83269266,0.938247617
0.832875709,0.938247617
0.832875709,0.938308337
0.832936726,0.938308337
0.832936726,0.938490497
0.833058759,0.938490497
0.833058759,0.938672658
0.833119775,0.938672658
0.833180792,0.938733378
0.833180792,0.938794098
0.833607908,0.938854818
0.833607908,0.938915538
0.833729941,0.938915538
0.833729941,0.938976258
0.833790957,0.939036979
0.833974007,0.939036979
0.834035023,0.939097699
0.834035023,0.939219139
0.834157057,0.939219139
0.834157057,0.939279859
0.834340106,0.939401299
0.834401123,0.939401299
0.834401123,0.93952274
0.834889255,0.93952274
0.834889255,0.93964418
0.835377387,0.93976562
0.835621453,0.939947781
0.83568247,0.940008501
0.83568247,0.940069221
0.83586552,0.940069221
0.83586552,0.940129941
0.835926536,0.940129941
0.835987553,0.940251381
0.836109586,0.940312102
0.836109586,0.940433542
0.836292635,0.940494262
0.836414668,0.940494262
0.836414668,0.940615702
0.836597718,0.940737143
0.836719751,0.940737143
0.836719751,0.940980023
0.836780768,0.941222904
0.83708585,0.941222904
0.83708585,0.941405064
0.837207883,0.941405064
0.837329916,0.941465784
0.837512966,0.941708665
0.837818049,0.941708665
0.837879065,0.941769385
0.837879065,0.941830105
0.837940082,0.941830105
0.837940082,0.941951545
0.838062115,0.941951545
0.838062115,0.942012265
0.838123131,0.942012265
0.838367198,0.942133706
0.838611264,0.942315866
0.838611264,0.942558747
0.838733297,0.942680187
0.839099396,0.942680187
0.839282446,0.942740907
0.839282446,0.942862347
0.839404479,0.943105228
0.839648545,0.943105228
0.839831594,0.943226668
0.839831594,0.943287388
0.840136677,0.943348109
0.840502776,0.943348109
0.840868875,0.943712429
0.841418024,0.94383387
0.841418024,0.94395531
0.841479041,0.94401603
0.841967173,0.94413747
0.842089206,0.94413747
0.842455305,0.944198191
0.842455305,0.944319631
0.842577338,0.944380351
0.842760388,0.944380351
0.842760388,0.944441071
0.843187504,0.944441071
0.843309537,0.944501791
0.843309537,0.944562511
0.843858686,0.944623232
0.843919702,0.944623232
0.843980719,0.944805392
0.844407835,0.944866112
0.844529868,0.944987552
0.844529868,0.945291153
0.844590884,0.945291153
0.844773934,0.945412593
0.845384099,0.945534034
0.845567149,0.945594754
0.845567149,0.945655474
0.845750198,0.945655474
0.845750198,0.945776914
0.845872231,0.945776914
0.846055281,0.945959075
0.846909512,0.946201955
0.847214595,0.946323395
0.847214595,0.946384116
0.848068827,0.946444836
0.848068827,0.946566276
0.848373909,0.946626996
0.848495942,0.946626996
0.848495942,0.946748436
0.848617975,0.946748436
0.848740009,0.946809157
0.848740009,0.946930597
0.848862042,0.946930597
0.848862042,0.946991317
0.849045091,0.947052037
0.849289157,0.947112757
0.849350174,0.947112757
0.84941119,0.947294918
0.84941119,0.947416358
0.849716273,0.947416358
0.849838306,0.947477078
0.849960339,0.947719959
0.849960339,0.947902119
0.850021356,0.947902119
0.850082372,0.94820572
0.850143389,0.94820572
0.850326438,0.9484486
0.850631521,0.9484486
0.850753554,0.948509321
0.850753554,0.948630761
0.850814571,0.948630761
0.850814571,0.948691481
0.851058637,0.948691481
0.851485753,0.948752201
0.851546769,0.948873641
0.851607786,0.948873641
0.851607786,0.948995082
0.851851852,0.948995082
0.851851852,0.949116522
0.851912868,0.949177242
0.852095918,0.949420123
0.852156935,0.949480843
0.852278968,0.949480843
0.852401001,0.949602283
0.852401001,0.949723723
0.852706083,0.949723723
0.852950149,0.950088044
0.852950149,0.950209484
0.853133199,0.950330925
0.853194216,0.950391645
0.853438282,0.950391645
0.853438282,0.950452365
0.853682348,0.950452365
0.853682348,0.950513085
0.853926414,0.950513085
0.85417048,0.950695246
0.854231497,0.950695246
0.854292513,0.950755966
0.854597596,0.950938126
0.854597596,0.951059566
0.854963695,0.951059566
0.854963695,0.951241727
0.855085728,0.951302447
0.855207761,0.951423887
0.855390811,0.951545328
0.85575691,0.951606048
0.855817927,0.951788208
0.85593996,0.952091809
0.856489109,0.952152529
0.856611142,0.952273969
0.856977241,0.95239541
0.857404357,0.95239541
0.857404357,0.95251685
0.857465373,0.95251685
0.857892489,0.95257757
0.857892489,0.952881171
0.858075538,0.952881171
0.858075538,0.952941891
0.858380621,0.952941891
0.858380621,0.953063331
0.858624687,0.953124051
0.858685704,0.953124051
0.858685704,0.953245492
0.858807737,0.953245492
0.858868753,0.953306212
0.858990787,0.953366932
0.858990787,0.953427652
0.859051803,0.953427652
0.859051803,0.953488372
0.859356886,0.953488372
0.859417902,0.953549092
0.859417902,0.953670533
0.859478919,0.953670533
0.859845018,0.953913413
0.859906035,0.953974133
0.860089084,0.953974133
0.860089084,0.954034853
0.860577216,0.954156294
0.860821283,0.954338454
0.860821283,0.954520614
0.861309415,0.954945655
0.861370431,0.954945655
0.861553481,0.955067096
0.861614498,0.955370696
0.861614498,0.955431417
0.861736531,0.955674297
0.861797547,0.955674297
0.861797547,0.955735017
0.862163646,0.955735017
0.862163646,0.955795737
0.862346696,0.955795737
0.862346696,0.955917178
0.862468729,0.955917178
0.862529746,0.955977898
0.862651779,0.956038618
0.862651779,0.956099338
0.862773812,0.956160058
0.862834828,0.956220778
0.863200927,0.956402939
0.863322961,0.956402939
0.863322961,0.956585099
0.863383977,0.956585099
0.864055159,0.956645819
0.864055159,0.95676726
0.864543291,0.95701014
0.864787357,0.957192301
0.864787357,0.957253021
0.864970407,0.957313741
0.864970407,0.957374461
0.865153457,0.957374461
0.865153457,0.957435181
0.86527549,0.957435181
0.865336506,0.957678062
0.865519556,0.957738782
0.865580572,0.957799502
0.865763622,0.958042383
0.866129721,0.958103103
0.866251754,0.958103103
0.866251754,0.958163823
0.866312771,0.958163823
0.866739887,0.958345983
0.86686192,0.958345983
0.866983953,0.958467424
0.867289035,0.958588864
0.867411068,0.958588864
0.867411068,0.958831744
0.867594118,0.958831744
0.867960217,0.958953185
0.868021234,0.959013905
0.868021234,0.959074625
0.868204283,0.959135345
0.868509366,0.959135345
0.868509366,0.959196065
0.868692416,0.959196065
0.868692416,0.959317506
0.868814449,0.959378226
0.868814449,0.959438946
0.869241564,0.959499666
0.869302581,0.959560386
0.869485631,0.959560386
0.869729697,0.959681826
0.869729697,0.959742547
0.869790713,0.959742547
0.869790713,0.959803267
0.870156812,0.959863987
0.871011044,0.959924707
0.87125511,0.959985427
0.87125511,0.960046147
0.871987309,0.960349748
0.872353408,0.960349748
0.872353408,0.960410468
0.87265849,0.960531908
0.872963573,0.960592629
0.873268656,0.960653349
0.873268656,0.960714069
0.873390689,0.960714069
0.873451705,0.960774789
0.873573738,0.960896229
0.873573738,0.960956949
0.873634755,0.960956949
0.873634755,0.96107839
0.873695772,0.96107839
0.873756788,0.96113911
0.873756788,0.96126055
0.873939838,0.96126055
0.874061871,0.96138199
0.87424492,0.96138199
0.87461102,0.961442711
0.87461102,0.961503431
0.875526268,0.961503431
0.8760144,0.961685591
0.876685582,0.962049912
0.876746598,0.962049912
0.876807615,0.962110632
0.876807615,0.962171352
0.876868631,0.962171352
0.876929648,0.962232072
0.876929648,0.962292793
0.876990664,0.962292793
0.876990664,0.962353513
0.877051681,0.962353513
0.877539813,0.962535673
0.877539813,0.962596393
0.87760083,0.962717834
0.877722863,0.962717834
0.877722863,0.962778554
0.877783879,0.962778554
0.877783879,0.962839274
0.877905913,0.962839274
0.878210995,0.962899994
0.878210995,0.963021434
0.878516078,0.963021434
0.878516078,0.963082154
0.878638111,0.963082154
0.878638111,0.963142874
0.878760144,0.963203595
0.878943194,0.963264315
0.878943194,0.963446475
0.879309293,0.963507195
0.879614375,0.963750076
0.879614375,0.963810796
0.879675392,0.963810796
0.879675392,0.963871516
0.879858442,0.963871516
0.879858442,0.963932236
0.880163524,0.964175117
0.880163524,0.964235837
0.880224541,0.964235837
0.880224541,0.964357277
0.881078772,0.964478718
0.881139789,0.964721598
0.881139789,0.964782318
0.881200805,0.964782318
0.881200805,0.964843038
0.881261822,0.964843038
0.881261822,0.965146639
0.881749954,0.965268079
0.881749954,0.9653288
0.88199402,0.96538952
0.88217707,0.96538952
0.882604186,0.96551096
0.882848252,0.96551096
0.883214351,0.9656324
0.883214351,0.96569312
0.883519434,0.96569312
0.884007566,0.965875281
0.884434682,0.965936001
0.884617731,0.965996721
0.88516688,0.966239602
0.885227897,0.966239602
0.885227897,0.966300322
0.885960095,0.966361042
0.886082128,0.966361042
0.886204161,0.966482482
0.886448227,0.966482482
0.886631277,0.966543202
0.886631277,0.966664643
0.886692294,0.966725363
0.886875343,0.966725363
0.886875343,0.966786083
0.887302459,0.966968243
0.887668558,0.966968243
0.887668558,0.967028964
0.887729575,0.967028964
0.887729575,0.967089684
0.887790591,0.967089684
0.887790591,0.967150404
0.888766856,0.967150404
0.888766856,0.967211124
0.888888889,0.967332564
0.889071938,0.967332564
0.889071938,0.967393284
0.889254988,0.967514725
0.889560071,0.967514725
0.88992617,0.967636165
0.890719385,0.967757605
0.890780401,0.967879045
0.891756666,0.967939766
0.891756666,0.968000486
0.892244798,0.968000486
0.892244798,0.968121926
0.892732931,0.968243366
0.893404113,0.968304086
0.893709195,0.968304086
0.893892245,0.968425527
0.894075294,0.968486247
0.894746476,0.968486247
0.894746476,0.968546967
0.894807493,0.968546967
0.894807493,0.968607687
0.895173592,0.968607687
0.895173592,0.968668407
0.895661724,0.968668407
0.895661724,0.968789848
0.89608884,0.968789848
0.896393923,0.968850568
0.896393923,0.968911288
0.896515956,0.968972008
0.896637989,0.968972008
0.896637989,0.969093448
0.896821039,0.969093448
0.896821039,0.969154168
0.897187138,0.969336329
0.897248154,0.969457769
0.897309171,0.969457769
0.897309171,0.969518489
0.897736287,0.969518489
0.897736287,0.969579209
0.897919336,0.96963993
0.898041369,0.96963993
0.898041369,0.96970065
0.898224419,0.96970065
0.898590518,0.96976137
0.898590518,0.96982209
0.898956617,0.96982209
0.898956617,0.96994353
0.899017634,0.96994353
0.899017634,0.97000425
0.899322716,0.970064971
0.899871865,0.970125691
0.899871865,0.970186411
0.900298981,0.970186411
0.900298981,0.970247131
0.900604064,0.970247131
0.900909146,0.970368571
0.900909146,0.970429291
0.900970163,0.970429291
0.901214229,0.970490012
0.902312527,0.970672172
0.902922692,0.970854332
0.902983709,0.970975773
0.903471841,0.970975773
0.903776924,0.971097213
0.904265056,0.971340094
0.904448105,0.971400814
0.904509122,0.971400814
0.904509122,0.971582974
0.904814205,0.971582974
0.904814205,0.971643694
0.905119287,0.971643694
0.905119287,0.971704414
0.905180304,0.971704414
0.905180304,0.971765134
0.905485387,0.971765134
0.905912502,0.971825855
0.905912502,0.971886575
0.905973519,0.971886575
0.905973519,0.971947295
0.906034535,0.972008015
0.906461651,0.972129455
0.906583684,0.972433056
0.907071816,0.972433056
0.907315883,0.972554496
0.907742998,0.972554496
0.907865031,0.972615216
0.907987064,0.972736657
0.908353164,0.972736657
0.908353164,0.972797377
0.908536213,0.972797377
0.908536213,0.972858097
0.908658246,0.972918817
0.908841296,0.972918817
0.909451461,0.972979537
0.909451461,0.973100978
0.909695527,0.973222418
0.909878577,0.973222418
0.909878577,0.973283138
0.910305693,0.973283138
0.910488742,0.973343858
0.910610776,0.973404578
0.910610776,0.973465298
0.910671792,0.973465298
0.910671792,0.973526019
0.910976875,0.973526019
0.910976875,0.973586739
0.911709073,0.973586739
0.911709073,0.973647459
0.91177009,0.973647459
0.911831106,0.973768899
0.912014156,0.9740725
0.913783635,0.97425466
0.913783635,0.97431538
0.913844652,0.97431538
0.914271768,0.974497541
0.914271768,0.974558261
0.915492098,0.974618981
0.915553115,0.974679701
0.915614131,0.974740421
0.915614131,0.974801142
0.915675148,0.975044022
0.916773446,0.975165462
0.916773446,0.975286903
0.917078528,0.975286903
0.917322594,0.975469063
0.917444627,0.975529783
0.918054793,0.975651224
0.918054793,0.975711944
0.918786991,0.975711944
0.91915309,0.975772664
0.91915309,0.975833384
0.919580206,0.975894104
0.919946305,0.975894104
0.919946305,0.975954824
0.920190372,0.975954824
0.920190372,0.976015544
0.920251388,0.976136985
0.920373421,0.976197705
0.921227653,0.976258425
0.921410702,0.976379865
0.921776802,0.976440585
0.921776802,0.976501305
0.922081884,0.976501305
0.922203917,0.976562026
0.922203917,0.976622746
0.922264934,0.976683466
0.92232595,0.976683466
0.922447983,0.976744186
0.923424248,0.976804906
0.923424248,0.976865626
0.923485265,0.976865626
0.923973397,0.976987067
0.924034413,0.977047787
0.924034413,0.977108507
0.92409543,0.977108507
0.924217463,0.977290667
0.924400513,0.977290667
0.924400513,0.977351387
0.924583562,0.977351387
0.925620843,0.977533548
0.925620843,0.977594268
0.925803893,0.977594268
0.925803893,0.977654988
0.925925926,0.977715708
0.926169992,0.977776428
0.926231009,0.977776428
0.926231009,0.977897869
0.926353042,0.978080029
0.926780157,0.978140749
0.927024224,0.97832291
0.927451339,0.97838363
0.927756422,0.97850507
0.927756422,0.97856579
0.928427604,0.97856579
0.928427604,0.978687231
0.928732687,0.978687231
0.928732687,0.978747951
0.92885472,0.978808671
0.928915736,0.978808671
0.928915736,0.978869391
0.929159802,0.978930111
0.929830984,0.979112272
0.929830984,0.979172992
0.930380133,0.979172992
0.930380133,0.979294432
0.93044115,0.979537313
0.930624199,0.979537313
0.930624199,0.979598033
0.930685216,0.979598033
0.930746232,0.979780193
0.930929282,0.979780193
0.930929282,0.979840913
0.931478431,0.979962354
0.931722497,0.979962354
0.931722497,0.980023074
0.93184453,0.980083794
0.932210629,0.980083794
0.932210629,0.980144514
0.933003844,0.980205234
0.933308927,0.980265954
0.93343096,0.980265954
0.93343096,0.980326674
0.933797059,0.980326674
0.934590274,0.980751715
0.93501739,0.980751715
0.93501739,0.980812435
0.935078406,0.980812435
0.935078406,0.980994596
0.935139423,0.980994596
0.935444505,0.981055316
0.935932638,0.981176756
0.937030935,0.981237476
0.937213985,0.981298197
0.937580084,0.981358917
0.93782415,0.981419637
0.93782415,0.981541077
0.9380072,0.981541077
0.93819025,0.981662517
0.93819025,0.981723238
0.938251266,0.981844678
0.938617365,0.981844678
0.938617365,0.981905398
0.938800415,0.981905398
0.938861431,0.981966118
0.939166514,0.982087558
0.939166514,0.982148279
0.93941058,0.982148279
0.93941058,0.982208999
0.939776679,0.982208999
0.939776679,0.982269719
0.939837696,0.982269719
0.939898713,0.982391159
0.940020746,0.982391159
0.940020746,0.982451879
0.940264812,0.982451879
0.940386845,0.982512599
0.940752944,0.98263404
0.941058027,0.9828162
0.941912258,0.983059081
0.942034291,0.983119801
0.942522424,0.983301961
0.942827506,0.983301961
0.942827506,0.983362681
0.943254622,0.983423402
0.943437672,0.983423402
0.94398682,0.983544842
0.944535969,0.983727002
0.944719019,0.983848443
0.944780035,0.983909163
0.944841052,0.983909163
0.945085118,0.983969883
0.945085118,0.984091323
0.945146135,0.984091323
0.945146135,0.984212763
0.945207151,0.984212763
0.945207151,0.984273484
0.945451217,0.984273484
0.945878333,0.984394924
0.946427482,0.984455644
0.946427482,0.984577084
0.946976631,0.984577084
0.946976631,0.984759245
0.947098664,0.984759245
0.947098664,0.984819965
0.947220697,0.984819965
0.947281713,0.984941405
0.948013912,0.985184286
0.948013912,0.985245006
0.949234242,0.985366446
0.949417292,0.985548606
0.949478309,0.985548606
0.949539325,0.985609327
0.949722375,0.985670047
0.949722375,0.985852207
0.949844408,0.985852207
0.949844408,0.985912927
0.950027457,0.985973647
0.950210507,0.986034368
0.950637623,0.986216528
0.950820672,0.986277248
0.950820672,0.986337968
0.951003722,0.986337968
0.951003722,0.986398688
0.951064739,0.986398688
0.951064739,0.986520129
0.951308805,0.986520129
0.951369821,0.986702289
0.951430838,0.986702289
0.951430838,0.986763009
0.951552871,0.986763009
0.951796937,0.98688445
0.95191897,0.98694517
0.952041003,0.98700589
0.952041003,0.98706661
0.952163036,0.98706661
0.952163036,0.98712733
0.952956251,0.98712733
0.952956251,0.98718805
0.953261334,0.98718805
0.953261334,0.98724877
0.953932516,0.98724877
0.954054549,0.987370211
0.954115565,0.987370211
0.954298615,0.987491651
0.954298615,0.987552371
0.954359631,0.987613091
0.954603698,0.987613091
0.954603698,0.987734532
0.954786747,0.987734532
0.954786747,0.987795252
0.955213863,0.987855972
0.955457929,0.987855972
0.955457929,0.987916692
0.955640979,0.987916692
0.955640979,0.988098852
0.955885045,0.988220293
0.955885045,0.988281013
0.95649521,0.988281013
0.95649521,0.988341733
0.956617243,0.988341733
0.956739276,0.988402453
0.956739276,0.988463173
0.957044359,0.988523893
0.957227409,0.988523893
0.957227409,0.988584614
0.957471475,0.988584614
0.957471475,0.988645334
0.957532491,0.988645334
0.957532491,0.988706054
0.957715541,0.988827494
0.957715541,0.988948934
0.958020624,0.988948934
0.958020624,0.989252535
0.958325706,0.989313255
0.958447739,0.989434695
0.958630789,0.989495416
0.958630789,0.989556136
0.958691805,0.989616856
0.958813839,0.989616856
0.958813839,0.989677576
0.958935872,0.989738296
0.958996888,0.989738296
0.958996888,0.989799016
0.959118921,0.989799016
0.959362987,0.989981177
0.959424004,0.990102617
0.95966807,0.990102617
0.960705351,0.990406218
0.960705351,0.990588378
0.960888401,0.990588378
0.961193483,0.990709818
0.961315517,0.991013419
0.961559583,0.9912563
0.961681616,0.9912563
0.961681616,0.99137774
0.961742632,0.99137774
0.962230765,0.99149918
0.962230765,0.9915599
0.962352798,0.9915599
0.962352798,0.991681341
0.962718897,0.991863501
0.96284093,0.991924221
0.96284093,0.991984941
0.962901946,0.991984941
0.962901946,0.992045662
0.963084996,0.992106382
0.963390079,0.992106382
0.963390079,0.992167102
0.963512112,0.992227822
0.963634145,0.992227822
0.963634145,0.992288542
0.963756178,0.992288542
0.963756178,0.992349262
0.964549393,0.992409982
0.964610409,0.992470703
0.964671426,0.992531423
0.964671426,0.992774303
0.964854476,0.992835023
0.964915492,0.992835023
0.964976509,0.992895744
0.965037525,0.992956464
0.965037525,0.993077904
0.965464641,0.993077904
0.965525657,0.993138624
0.965525657,0.993320785
0.965586674,0.993381505
0.965769724,0.993442225
0.965891757,0.993442225
0.966135823,0.993685105
0.966562939,0.993745825
0.966562939,0.993806546
0.966623955,0.993806546
0.966623955,0.993867266
0.966684972,0.993867266
0.966684972,0.993927986
0.966929038,0.993927986
0.966929038,0.993988706
0.967051071,0.993988706
0.967295137,0.994049426
0.967356154,0.994110146
0.967783269,0.994170866
0.967905302,0.994231587
0.968088352,0.994353027
0.968210385,0.994353027
0.968210385,0.994413747
0.968332418,0.994474467
0.968393435,0.994474467
0.968393435,0.994656628
0.968454451,0.994717348
0.968576484,0.994717348
0.968576484,0.994778068
0.968759534,0.994778068
0.968759534,0.994899508
0.969125633,0.994899508
0.969308683,0.994960228
0.969308683,0.995020948
0.969674782,0.995020948
0.969918848,0.995142389
0.970834096,0.995324549
0.970834096,0.995385269
0.971200195,0.99550671
0.971200195,0.99562815
0.971261212,0.99568887
0.971688328,0.99568887
0.971688328,0.99574959
0.972237476,0.99587103
0.972237476,0.995931751
0.972603576,0.995931751
0.972603576,0.995992471
0.973030691,0.995992471
0.973030691,0.996053191
0.973091708,0.996113911
0.973457807,0.996113911
0.973640857,0.996174631
0.974128989,0.996235351
0.974128989,0.996296071
0.974312039,0.996296071
0.974861187,0.996356792
0.976447617,0.996538952
0.976508634,0.996538952
0.976508634,0.996599672
0.9767527,0.996599672
0.977362865,0.996781833
0.977545915,0.996781833
0.977606931,0.996842553
0.977850998,0.996903273
0.978217097,0.997024713
0.978217097,0.997146153
0.978461163,0.997146153
0.979681494,0.997206874
0.979681494,0.997328314
0.982000122,0.997449754
0.982000122,0.997510474
0.982366221,0.997510474
0.982427238,0.997571194
0.982793337,0.997692635
0.982793337,0.997753355
0.983952651,0.997814075
0.985233998,0.997996235
0.985356031,0.998056955
0.985356031,0.998117676
0.985783147,0.998117676
0.986027213,0.998239116
0.98608823,0.998239116
0.98627128,0.998360556
0.986393313,0.998360556
0.986393313,0.998421276
0.986698395,0.998421276
0.986698395,0.998481996
0.986759412,0.998481996
0.987369577,0.998603437
0.989322106,0.998967758
0.989383123,0.999028478
0.99048142,0.999028478
0.99048142,0.999089198
0.991945817,0.999089198
0.992311917,0.999149918
0.992311917,0.999210638
0.992616999,0.999271358
0.993715297,0.999332078
0.995179694,0.999332078
0.995179694,0.999392799
0.995301727,0.999392799
0.995301727,0.999453519
0.995484776,0.999514239
0.997803405,0.999514239
0.997925438,0.999574959
0.998779669,0.99981784
0.999023735,0.99981784
0.999938983,0.99987856
0.999938983,1

==> DL_CIKM_sampled.csv <==
FPR,TPR
0.0,0.0
0.0,7.729767334003247e-05
7.736345350456444e-05,0.026203911262271
7.736345350456444e-05,0.0265903996289711
0.0001547269070091,0.0277498647290716
0.0003868172675228,0.0290639251758522
0.0004641807210273,0.0304552832959727
0.0005415441745319,0.0309190693360129
0.0005415441745319,0.0313055577027131
0.0006189076280365,0.0323877251294736
0.000696271081541,0.0323877251294736
0.0008509979885502,0.0330061065161938
0.0009283614420547,0.033392594882894
0.0010057248955593,0.0364845018164953
0.0010830883490639,0.0364845018164953
0.0010830883490639,0.0377985622632758
0.001237815256073,0.0379531576099559
0.0013151787095775,0.0379531576099559
0.0013151787095775,0.0410450645435572
0.0013925421630821,0.0410450645435572
0.0014699056165867,0.0412769575635773
0.0015472690700912,0.0462240086573394
0.0016246325235958,0.0462240086573394
0.0016246325235958,0.0516348457911416
0.0017019959771004,0.0516348457911416
0.0017019959771004,0.0571229805982839
0.0017019959771004,0.0621473293653861
0.0017019959771004,0.0623019247120661
0.0017019959771004,0.0653938316456674
0.0017793594306049,0.0690268222926489
0.0017793594306049,0.0751333384865115
0.0019340863376141,0.0801576872536136
0.0020114497911186,0.0874236685475767
0.0020888132446232,0.0937620777614593
0.0021661766981278,0.0937620777614593
0.0021661766981278,0.0956945195949602
0.0021661766981278,0.0963129009816804
0.0022435401516323,0.0995594032619618
0.0023209036051369,0.1020329288088428
0.0023209036051369,0.107211872922625
0.0023209036051369,0.1131637937698075
0.0025529939656506,0.1205843704104506
0.0026303574191551,0.1244492540774522
0.0027850843261643,0.1311741516580351
0.0027850843261643,0.1314833423513952
0.0028624477796688,0.1317925330447553
0.0030945381401825,0.1379763469119579
0.0032492650471917,0.1389812166653783
0.0033266285006962,0.1423823142923398
0.0033266285006962,0.1450104351859009
0.0033266285006962,0.1533585839066244
0.0034813554077054,0.157146169900286
0.0036360823147145,0.1651078302543093
0.003713445768219,0.1705186673881116
0.003713445768219,0.1707505604081317
0.0037908092217236,0.1709824534281518
0.0039455361287327,0.1723738115482724
0.0040228995822373,0.1750792301151735
0.0041002630357419,0.1839684625492772
0.0041776264892464,0.1839684625492772
0.0041776264892464,0.1844322485893174
0.004254989942751,0.1945582437968617
0.0043323533962556,0.1947128391435418
0.0044097168497601,0.1947128391435418
0.0044870803032647,0.1979593414238231
0.0045644437567693,0.1988869135039035
0.0047191706637784,0.2022107134575249
0.0047965341172829,0.2022107134575249
0.0048738975707875,0.2032928808842853
0.0049512610242921,0.2035247739043054
0.0050286244777966,0.2039112622710056
0.0051059879313012,0.207312359897967
0.0051833513848058,0.207312359897967
0.0052607148383103,0.2076215505913272
0.0052607148383103,0.2085491226714076
0.0053380782918149,0.2085491226714076
0.0054154417453195,0.2123367086650691
0.005492805198824,0.2123367086650691
0.0055701686523286,0.2142691504985699
0.0056475321058332,0.2142691504985699
0.0058022590128423,0.2168972713921311
0.0058796224663468,0.2172837597588312
0.0059569859198514,0.2174383551055113
0.0059569859198514,0.2175929504521914
0.006034349373356,0.2175929504521914
0.006034349373356,0.2182886295122516
0.006034349373356,0.2184432248589317
0.0061117128268605,0.2194480946123521
0.0061117128268605,0.2198345829790523
0.0062664397338697,0.2204529643657725
0.0063438031873742,0.2204529643657725
0.0064985300943834,0.2216897271392131
0.0066532570013925,0.2220762155059132
0.0066532570013925,0.2221535131792533
0.0067306204548971,0.2221535131792533
0.0067306204548971,0.2223854061992734
0.0068853473619062,0.2231583829326737
0.0069627108154108,0.2236221689727139
0.0071948011759244,0.2254000154595346
0.0074268915364381,0.2272551596196954
0.0075042549899427,0.2272551596196954
0.0075816184434473,0.2288011130864961
0.0076589818969518,0.2299605781865965
0.0077363453504564,0.2299605781865965
0.0077363453504564,0.2308108525933369
0.0078910722574655,0.2308108525933369
0.0079684357109701,0.231120043286697
0.0080457991644747,0.2313519363067171
0.0080457991644747,0.2320476153667774
0.0083552529784929,0.2323568060601376
0.0083552529784929,0.2324341037334776
0.0085873433390066,0.2324341037334776
0.0085873433390066,0.2326659967534977
0.0086647067925112,0.2326659967534977
0.0087420702460157,0.2328205921001777
0.0087420702460157,0.233284378140218
0.0088194336995203,0.233284378140218
0.0088194336995203,0.2352168199737188
0.0088967971530249,0.235757903687099
0.0089741606065294,0.235757903687099
0.0089741606065294,0.2361443920537991
0.009051524060034,0.2361443920537991
0.009051524060034,0.2366081780938393
0.0092836144205477,0.2366854757671794
0.0092836144205477,0.2390817036407204
0.0095157047810614,0.2392362989874004
0.0096704316880705,0.2392362989874004
0.0097477951415751,0.2397773827007807
0.0099025220485842,0.2398546803741207
0.0099025220485842,0.2413233361675813
0.0099798855020888,0.2414006338409214
0.0100572489555933,0.2414006338409214
0.0100572489555933,0.2417871222076215
0.0101346124090979,0.2417871222076215
0.0101346124090979,0.2420190152276416
0.0102119758626025,0.2420190152276416
0.0102119758626025,0.242869289634382
0.0103667027696116,0.242869289634382
0.0105214296766207,0.2436422663677823
0.0105987931301253,0.2439514570611424
0.0105987931301253,0.245265517507923
0.0106761565836298,0.245265517507923
0.0107535200371344,0.2465795779547035
0.0109082469441435,0.2468114709747236
0.0109856103976481,0.2479709360748241
0.0112177007581618,0.2481255314215042
0.0113724276651709,0.2492849965216047
0.0114497911186755,0.2495168895416248
0.0115271545721801,0.2497487825616449
0.0116045180256846,0.2504444616217052
0.0116818814791892,0.2507536523150653
0.0117592449326937,0.2507536523150653
0.0117592449326937,0.2509855453350854
0.0118366083861983,0.2514493313751256
0.0119913352932074,0.2518358197418258
0.012068698746712,0.2519131174151658
0.0121460622002166,0.252454201128546
0.0122234256537211,0.252454201128546
0.0123007891072257,0.2532271778619464
0.0123781525607303,0.2532271778619464
0.0123781525607303,0.2543866429620468
0.0125328794677394,0.2550823220221071
0.012610242921244,0.2550823220221071
0.012610242921244,0.2553142150421272
0.0128423332817576,0.2562417871222076
0.0128423332817576,0.257169359202288
0.0129196967352622,0.2576331452423282
0.0129970601887668,0.2579423359356883
0.0131517870957759,0.2583288243023885
0.0132291505492805,0.2597974800958491
0.013306514002785,0.2597974800958491
0.0133838774562896,0.2611115405426297
0.0134612409097942,0.2611888382159697
0.0134612409097942,0.2621937079693901
0.0135386043632987,0.2621937079693901
0.0136933312703079,0.2626574940094303
0.0137706947238124,0.2626574940094303
0.0137706947238124,0.2638942567828708
0.0139254216308216,0.2641261498028909
0.0139254216308216,0.2645126381695911
0.0141575119913352,0.2661358893097317
0.0143122388983444,0.2664450800030919
0.0143122388983444,0.2665996753497719
0.0144669658053535,0.266831568369792
0.0144669658053535,0.2669861637164721
0.0145443292588581,0.2669861637164721
0.0146216927123626,0.2672180567364922
0.0146216927123626,0.2686094148566128
0.0147764196193718,0.2688413078766329
0.0147764196193718,0.2697688799567133
0.0148537830728763,0.2697688799567133
0.0149311465263809,0.2705418566901136
0.0150085099798855,0.2723970008502744
0.0151632368868946,0.2727834892169746
0.0152406003403991,0.2727834892169746
0.0154726907009128,0.273788358970395
0.0154726907009128,0.2741748473370951
0.0155500541544174,0.2744067403571152
0.015627417607922,0.2747159310504753
0.0157047810614265,0.2747159310504753
0.0157047810614265,0.2751797170905156
0.0157821445149311,0.2751797170905156
0.0157821445149311,0.2758753961505759
0.0158595079684357,0.2758753961505759
0.0158595079684357,0.2778078379840766
0.0158595079684357,0.2779624333307567
0.0158595079684357,0.2789673030841771
0.0159368714219402,0.2789673030841771
0.0160142348754448,0.2798948751642575
0.0161689617824539,0.2800494705109376
0.0161689617824539,0.2803586612042977
0.0162463252359585,0.2803586612042977
0.0162463252359585,0.2804359588776378
0.016323688689463,0.2804359588776378
0.016323688689463,0.2805905542243178
0.0164010521429676,0.2805905542243178
0.0165557790499767,0.2818273169977583
0.0165557790499767,0.2825229960578186
0.0166331425034813,0.2825229960578186
0.0166331425034813,0.2831413774445389
0.0167105059569859,0.2846100332379995
0.016865232863995,0.2854603076447399
0.0170973232245087,0.2863878797248202
0.0171746866780133,0.2868516657648605
0.0172520501315178,0.2870062611115405
0.0173294135850224,0.2870835587848805
0.0175615039455361,0.2882430238849811
0.0175615039455361,0.2885522145783412
0.0177162308525452,0.2901754657184818
0.0177162308525452,0.2907938471052021
0.0177935943060498,0.2920306098786426
0.0178709577595543,0.2920306098786426
0.0178709577595543,0.2924943959186828
0.0179483212130589,0.2958181958723042
0.0180256846665635,0.2958181958723042
0.0181804115735726,0.3020020097395068
0.0182577750270772,0.3021566050861869
0.0183351384805817,0.3021566050861869
0.0183351384805817,0.3027749864729072
0.0184125019340863,0.3038571538996676
0.0184898653875909,0.3044755352863879
0.0185672288410954,0.3053258096931282
0.0187219557481045,0.3068717631599288
0.0187993192016091,0.3068717631599288
0.0187993192016091,0.3077993352400093
0.0190314095621228,0.3081085259333694
0.0192634999226365,0.3089588003401097
0.0193408633761411,0.3089588003401097
0.0193408633761411,0.3107366468269305
0.0194182268296456,0.3107366468269305
0.0195729537366548,0.3132101723738115
0.0196503171901593,0.3135193630671716
0.0198050440971684,0.3135966607405117
0.0199597710041776,0.3139831491072118
0.0199597710041776,0.314369637473912
0.0201918613646913,0.3153745072273324
0.0202692248181958,0.3154518049006725
0.0203465882717004,0.3162247816340728
0.0205013151787095,0.3162247816340728
0.0205786786322141,0.3169977583674731
0.0207334055392232,0.3179253304475535
0.0207334055392232,0.3189302002009739
0.0208881324462324,0.3189302002009739
0.0209654958997369,0.3204761536677746
0.0210428593532415,0.3204761536677746
0.0211975862602506,0.3221767024812553
0.0211975862602506,0.3226404885212955
0.0212749497137552,0.3226404885212955
0.0212749497137552,0.3227177861946355
0.0213523131672597,0.3231042745613357
0.0214296766207643,0.3233361675813558
0.0215844035277734,0.323799953621396
0.0217391304347826,0.3244183350081162
0.0218164938882871,0.3247275257014764
0.0220485842488008,0.326196181494937
0.0222033111558099,0.3272783489216974
0.0222806746093145,0.3293653861018783
0.0223580380628191,0.3296745767952385
0.0224354015163236,0.3296745767952385
0.0224354015163236,0.3304475535286388
0.0225901284233328,0.3309113395686789
0.0227448553303419,0.3316843163020793
0.0227448553303419,0.3323026976887995
0.0228222187838465,0.3323026976887995
0.022899582237351,0.3329983767488598
0.0230543091443602,0.3335394604622401
0.0230543091443602,0.3340805441756203
0.0232863995048739,0.3344670325423204
0.023441126411883,0.3354719022957409
0.023441126411883,0.3380227255159619
0.0235184898653875,0.338100023189302
0.0235958533188921,0.338100023189302
0.0236732167723967,0.3407281440828631
0.0236732167723967,0.3409600371028832
0.0239053071329104,0.3409600371028832
0.0239826705864149,0.3410373347762232
0.0239826705864149,0.3417330138362835
0.0241373974934241,0.3421967998763237
0.0242147609469286,0.342969776609724
0.0242921244004332,0.3434335626497642
0.0242921244004332,0.3439746463631444
0.0243694878539378,0.3450568137899049
0.0244468513074423,0.3455205998299451
0.0245242147609469,0.3457524928499652
0.0246015782144514,0.3457524928499652
0.024678941667956,0.3460616835433253
0.0247563051214606,0.3466027672567056
0.0248336685749651,0.3467573626033856
0.0248336685749651,0.3480714230501662
0.0249110320284697,0.3480714230501662
0.0249883954819743,0.3484579114168663
0.0250657589354788,0.3489216974569065
0.0252978492959925,0.3512406276571075
0.0253752127494971,0.3512406276571075
0.0253752127494971,0.3519363067171678
0.0255299396565062,0.3526319857772281
0.0255299396565062,0.3533276648372884
0.0256073031100108,0.3533276648372884
0.0256073031100108,0.3534822601839684
0.0256846665635153,0.3534822601839684
0.0256846665635153,0.3546417252840689
0.0258393934705245,0.354719022957409
0.0259941203775336,0.354719022957409
0.0259941203775336,0.3550282136507691
0.0261488472845427,0.3565741671175698
0.0262262107380473,0.3578882275643503
0.0266903914590747,0.3599752647445312
0.0267677549125792,0.3599752647445312
0.0267677549125792,0.3600525624178712
0.0268451183660838,0.3600525624178712
0.0269224818195884,0.3601298600912112
0.0269224818195884,0.3602844554378913
0.0269998452730929,0.3602844554378913
0.0269998452730929,0.3611347298446317
0.0270772087265975,0.3611347298446317
0.0270772087265975,0.3616758135580119
0.0271545721801021,0.3625260879647523
0.0273092990871112,0.3626806833114323
0.0273866625406158,0.3626806833114323
0.0273866625406158,0.3636082553915127
0.0274640259941203,0.3636082553915127
0.0275413894476249,0.3639947437582129
0.0276187529011295,0.3647677204916132
0.027696116354634,0.3649223158382932
0.0277734798081386,0.3649223158382932
0.0277734798081386,0.3657725902450336
0.0278508432616432,0.3657725902450336
0.0278508432616432,0.3664682693050939
0.0279282067151477,0.3664682693050939
0.0279282067151477,0.3671639483651542
0.0280055701686523,0.3671639483651542
0.0281602970756614,0.3672412460384942
0.0281602970756614,0.3677050320785344
0.028237660529166,0.3677050320785344
0.0283923874361751,0.3682461157919147
0.0284697508896797,0.3684007111385947
0.0285471143431842,0.3694055808920151
0.0285471143431842,0.3703331529720955
0.0286244777966888,0.3704104506454356
0.0287792047036979,0.3713380227255159
0.0288565681572025,0.3713380227255159
0.0290112950642116,0.371569915745536
0.0291660219712207,0.3718018087655561
0.0292433854247253,0.3725747854989565
0.0293207488782299,0.3730385715389966
0.0295528392387436,0.3732704645590168
0.0297075661457527,0.3758212877792378
0.0297075661457527,0.376285073819278
0.0297849295992573,0.3769034552059983
0.0298622930527618,0.3782948133261188
0.030017019959771,0.378526706346139
0.0300943834132755,0.3787585993661591
0.0300943834132755,0.3793769807528793
0.0301717468667801,0.3794542784262193
0.0303264737737892,0.3794542784262193
0.0303264737737892,0.3796088737728994
0.0304038372272938,0.3799180644662596
0.0304812006807983,0.3799180644662596
0.0305585641343029,0.3808456365463399
0.0306359275878075,0.3808456365463399
0.0309453814018257,0.38100023189302
0.0311774717623394,0.3820051016464404
0.031254835215844,0.3823915900131406
0.0313321986693486,0.3823915900131406
0.0313321986693486,0.3831645667465409
0.0314095621228531,0.3837056504599211
0.0315642890298622,0.3837829481332612
0.0316416524833668,0.3837829481332612
0.0317190159368714,0.3841694364999613
0.0317190159368714,0.3852516039267218
0.0317963793903759,0.3852516039267218
0.0317963793903759,0.3854061992734018
0.0318737428438805,0.3860245806601221
0.0321058332043942,0.3863337713534822
0.0321831966578988,0.3866429620468424
0.0323379235649079,0.3869521527402025
0.0323379235649079,0.3877251294736028
0.0324152870184125,0.3877251294736028
0.0324152870184125,0.3887299992270233
0.0325700139254216,0.3891937852670634
0.0326473773789261,0.3895029759604236
0.0328794677394398,0.3900440596738038
0.0331889215534581,0.3901213573471438
0.0331889215534581,0.3901986550204839
0.0332662850069627,0.3901986550204839
0.0332662850069627,0.390430548040504
0.0334210119139718,0.390430548040504
0.0334210119139718,0.390585143387184
0.0337304657279901,0.3917446084872845
0.0337304657279901,0.3927494782407049
0.0338851926349992,0.3927494782407049
0.0339625560885037,0.3928267759140449
0.0339625560885037,0.3941408363608255
0.0340399195420083,0.3941408363608255
0.0340399195420083,0.3942954317075056
0.0341172829955129,0.3942954317075056
0.0341172829955129,0.3946046224008657
0.0341946464490174,0.395300301460926
0.0343493733560266,0.3961505758676664
0.0344267368095311,0.3961505758676664
0.0344267368095311,0.3963824688876864
0.0345041002630357,0.3970781479477467
0.0345814637165403,0.3970781479477467
0.0345814637165403,0.3973100409677669
0.034813554077054,0.3973873386411069
0.0349682809840631,0.3980830177011672
0.0350456444375676,0.3980830177011672
0.0351230078910722,0.3983922083945273
0.0352003713445768,0.3987786967612275
0.0352003713445768,0.3994743758212877
0.0353550982515859,0.3997062688413079
0.0354324617050905,0.3998608641879879
0.0354324617050905,0.3999381618613279
0.035509825158595,0.3999381618613279
0.0355871886120996,0.4004019479013682
0.0355871886120996,0.4007111385947283
0.0359740058796224,0.4007111385947283
0.0359740058796224,0.4017160083481487
0.036051369333127,0.4028754734482492
0.0362060962401361,0.4028754734482492
0.0365155500541544,0.4039576408750097
0.0365929135076589,0.4039576408750097
0.0365929135076589,0.4043441292417098
0.0367476404146681,0.4044987245883898
0.0367476404146681,0.4045760222617299
0.0368250038681726,0.4045760222617299
0.0368250038681726,0.40473061760841
0.0369023673216772,0.4055808920151503
0.0369797307751818,0.4055808920151503
0.0370570942286863,0.4068176547885909
0.0372891845892,0.4074360361753111
0.0375212749497137,0.4075906315219912
0.0376760018567228,0.4075906315219912
0.0376760018567228,0.4078225245420113
0.0377533653102274,0.4078225245420113
0.0379080922172365,0.4082863105820515
0.0380628191242457,0.4083636082553915
0.0381401825777502,0.4089046919687717
0.0382175460312548,0.4089819896421118
0.0382949094847594,0.4092138826621319
0.0383722729382639,0.4092911803354719
0.0386817267522822,0.409600371028832
0.0388364536592913,0.4099095617221922
0.039068544019805,0.4101414547422122
0.0391459074733096,0.4102960500888923
0.0392232709268141,0.4103733477622323
0.0392232709268141,0.4113009198423127
0.0394553612873278,0.411919301229033
0.0395327247408324,0.411996598902373
0.0396874516478415,0.4126922779624333
0.0396874516478415,0.4135425523691737
0.0397648151013461,0.4136971477158537
0.0399195420083552,0.4138517430625338
0.0399969054618598,0.4138517430625338
0.0400742689153643,0.4141609337558939
0.0400742689153643,0.4145474221225941
0.0401516323688689,0.4145474221225941
0.0401516323688689,0.4150885058359743
0.0402289958223735,0.4150885058359743
0.0402289958223735,0.4151658035093143
0.040306359275878,0.4151658035093143
0.040306359275878,0.4156295895493546
0.0406931765434009,0.4162479709360748
0.0407705399969054,0.4172528406894952
0.0409252669039145,0.4172528406894952
0.0410026303574191,0.4183350081162557
0.0410799938109237,0.4183350081162557
0.0411573572644282,0.4184123057895957
0.0411573572644282,0.4191852825229961
0.0414668110784465,0.4197263662363762
0.0416215379854556,0.4197263662363762
0.0416215379854556,0.4198809615830563
0.0416989014389602,0.4198809615830563
0.0416989014389602,0.4204220452964365
0.0418536283459693,0.4206539383164567
0.0419309917994739,0.421504212723197
0.0420083552529784,0.421504212723197
0.0420083552529784,0.4216588080698771
0.042085718706483,0.4216588080698771
0.0421630821599876,0.4217361057432171
0.0423178090669967,0.4221998917832573
0.0423178090669967,0.4222771894565973
0.0424725359740058,0.4225863801499575
0.0425498994275104,0.4225863801499575
0.042627262881015,0.4228182731699776
0.042627262881015,0.4230501661899977
0.0427819897880241,0.4230501661899977
0.0428593532415287,0.4232047615366777
0.0429367166950332,0.423900440596738
0.0430914436020423,0.423900440596738
0.0432461705090515,0.4250599056968385
0.0434782608695652,0.4253690963901986
0.0435556243230697,0.4253690963901986
0.0437103512300789,0.4257555847568988
0.0437103512300789,0.4259101801035789
0.0437877146835834,0.426296668470279
0.0439424415905926,0.426296668470279
0.0439424415905926,0.4264512638169591
0.0440198050440971,0.4266058591636392
0.0442518954046108,0.4266058591636392
0.0442518954046108,0.4267604545103192
0.0443292588581154,0.4267604545103192
0.0443292588581154,0.4268377521836592
0.0444839857651245,0.4273015382236995
0.0447160761256382,0.4275334312437195
0.0447160761256382,0.4276880265903996
0.0448708030326473,0.4277653242637396
0.045102893393161,0.4277653242637396
0.0451802568466656,0.4284610033237999
0.0454123472071793,0.4297750637705805
0.0455670741141884,0.4307026358506609
0.0457218010211975,0.430934528870681
0.0460312548352158,0.430934528870681
0.0461086182887204,0.4313983149107211
0.0461859817422249,0.4317075056040813
0.0462633451957295,0.4317075056040813
0.0462633451957295,0.4323258869908016
0.0463407086492341,0.4324031846641416
0.0464954355562432,0.4325577800108217
0.0465727990097478,0.4325577800108217
0.0468048893702614,0.4330215660508619
0.046882252823766,0.4335626497642421
0.0469596162772706,0.4335626497642421
0.0469596162772706,0.4341037334776223
0.0471143431842797,0.4342583288243024
0.0471143431842797,0.4343356264976424
0.0475011604518025,0.4345675195176625
0.0478106142658208,0.4346448171910025
0.0478106142658208,0.4347994125376826
0.048120068079839,0.4350313055577027
0.0481974315333436,0.4350313055577027
0.0481974315333436,0.4354950915977429
0.0482747949868482,0.4354950915977429
0.0482747949868482,0.4356496869444229
0.0483521584403527,0.4356496869444229
0.0483521584403527,0.435804282291103
0.0484295218938573,0.4364226636778233
0.0485068853473619,0.4364226636778233
0.048661612254371,0.4382778078379841
0.0488163391613801,0.4386642962046842
0.0490484295218938,0.4388961892247043
0.0490484295218938,0.4391280822447244
0.0491257929753984,0.4394372729380845
0.0492031564289029,0.4394372729380845
0.0492805198824075,0.4414470124449254
0.0493578833359121,0.4415243101182654
0.0494352467894166,0.4415243101182654
0.0495126102429212,0.4418335008116256
0.0495899736964258,0.4418335008116256
0.0495899736964258,0.4419107984849656
0.0497447006034349,0.4419880961583056
0.0498220640569395,0.4422972868516657
0.049899427510444,0.4422972868516657
0.0499767909639486,0.443070263585066
0.0500541544174531,0.443070263585066
0.0500541544174531,0.4431475612584061
0.0501315178709577,0.4431475612584061
0.0502088813244623,0.4436886449717863
0.0503636082314714,0.4446935147252068
0.050440971684976,0.4449254077452269
0.0505956985919851,0.4449254077452269
0.0506730620454897,0.445234598438587
0.0507504254989942,0.4466259565587075
0.0508277889524988,0.4466259565587075
0.0509051524060034,0.4470897425987478
0.0510598793130125,0.4470897425987478
0.0514466965805353,0.4473989332921079
0.0514466965805353,0.4474762309654479
0.0515240600340399,0.4475535286387879
0.0516014234875444,0.4475535286387879
0.051678786941049,0.447708123985468
0.051678786941049,0.4480946123521682
0.0517561503945536,0.4480946123521682
0.0517561503945536,0.4481719100255082
0.0519108773015627,0.4481719100255082
0.052220331115581,0.4492540774522687
0.0522976945690855,0.4503362448790291
0.0525297849295992,0.4507227332457293
0.0526071483831038,0.4507227332457293
0.0526071483831038,0.4511865192857694
0.0527618752901129,0.4511865192857694
0.0527618752901129,0.4514184123057896
0.0528392387436175,0.4517276029991497
0.052916602197122,0.4519594960191698
0.0530713291041312,0.4528870680992502
0.0531486925576357,0.4528870680992502
0.0533034194646449,0.4538146401793306
0.0536128732786631,0.4540465331993507
0.0536902367321677,0.4545103192393909
0.0537676001856722,0.4545103192393909
0.0538449636391768,0.4548968076060911
0.0539223270926814,0.4548968076060911
0.0539223270926814,0.4550514029527711
0.0540770539996905,0.4552059982994512
0.0541544174531951,0.4552832959727912
0.0541544174531951,0.4555151889928113
0.0542317809066996,0.4555151889928113
0.0542317809066996,0.4555924866661514
0.0543091443602042,0.4564427610728917
0.0543865078137088,0.4565200587462317
0.0545412347207179,0.4566746540929118
0.0546185981742224,0.4566746540929118
0.0548506885347361,0.4582206075597124
0.0548506885347361,0.4582979052330524
0.0550054154417453,0.4582979052330524
0.0550827788952498,0.4587616912730927
0.0551601423487544,0.4591481796397928
0.055237505802259,0.4591481796397928
0.0553148692557635,0.459534668006493
0.0554695961627727,0.4599211563731931
0.0555469596162772,0.4599211563731931
0.0556243230697818,0.4604622400865734
0.0557016865232864,0.4604622400865734
0.0560111403373046,0.4610806214732936
0.0560111403373046,0.4612352168199737
0.0560885037908092,0.4612352168199737
0.0562432306978183,0.462008193553374
0.0562432306978183,0.4621627889000541
0.0563205941513229,0.4621627889000541
0.0563205941513229,0.4622400865733941
0.0563979576048274,0.4622400865733941
0.056475321058332,0.4638633377135348
0.0565526845118366,0.4638633377135348
0.0566300479653411,0.4647136121202752
0.0567074114188457,0.4653319935069954
0.0569395017793594,0.4653319935069954
0.0570942286863685,0.4654092911803354
0.0570942286863685,0.4658730772203757
0.0571715921398731,0.4658730772203757
0.0571715921398731,0.4661049702403957
0.0572489555933776,0.4661049702403957
0.0572489555933776,0.4674963283605163
0.0573263190468822,0.4677282213805364
0.0576357728609005,0.4683466027672567
0.057713136314405,0.4687330911339569
0.0578678632214142,0.4687330911339569
0.0578678632214142,0.4696606632140372
0.0579452266749187,0.4704336399474376
0.0580225901284233,0.4704336399474376
0.0581773170354324,0.4705882352941176
0.058254680488937,0.4706655329674576
0.058254680488937,0.4709747236608178
0.0584094073959461,0.4712066166808379
0.0584094073959461,0.4713612120275179
0.0584867708494507,0.4713612120275179
0.0585641343029552,0.471593105047538
0.0586414977564598,0.4722114864342583
0.0586414977564598,0.4724433794542784
0.0587188612099644,0.4728298678209786
0.0587962246634689,0.4728298678209786
0.0587962246634689,0.4730617608409987
0.0588735881169735,0.4730617608409987
0.0588735881169735,0.4731390585143387
0.0589509515704781,0.4733709515343588
0.0590283150239826,0.4733709515343588
0.0590283150239826,0.4740666305944191
0.0591056784774872,0.4742212259410991
0.0591830419309917,0.4742212259410991
0.0591830419309917,0.4744531189611192
0.0593377688380009,0.4746850119811394
0.0593377688380009,0.4752260956945195
0.05949249574501,0.4757671794078998
0.0597245861055237,0.4761536677746
0.0598019495590283,0.4761536677746
0.0598019495590283,0.4767720491613202
0.0601114033730465,0.4767720491613202
0.0601114033730465,0.4768493468346603
0.0601887668265511,0.4768493468346603
0.0604208571870648,0.4771585375280204
0.0604208571870648,0.4773131328747004
0.0605755840940739,0.4775450258947206
0.0608076744545876,0.4783180026281209
0.0609624013615967,0.4788590863415011
0.0610397648151013,0.4789363840148412
0.0610397648151013,0.4790136816881812
0.0611171282686059,0.4794001700548813
0.0611944917221104,0.4795547654015614
0.0615039455361287,0.4805596351549818
0.0616586724431378,0.4808688258483419
0.0620454897106606,0.4814099095617222
0.0620454897106606,0.4815645049084022
0.0621228531641652,0.4815645049084022
0.0621228531641652,0.4817191002550823
0.0622002166176698,0.4817191002550823
0.0622002166176698,0.4820282909484424
0.0623549435246789,0.4824920769884826
0.062509670431688,0.4831104583752029
0.062509670431688,0.483342351395223
0.0625870338851926,0.483342351395223
0.0626643973386972,0.4843472211486434
0.0628964876992109,0.4845018164953235
0.0629738511527154,0.4847337095153436
0.0629738511527154,0.4853520909020638
0.06305121460622,0.4853520909020638
0.06305121460622,0.4854293885754038
0.0633606684202382,0.4855839839220839
0.0634380318737428,0.4855839839220839
0.0635153953272474,0.4860477699621241
0.0636701222342565,0.4863569606554843
0.0637474856877611,0.4865888536755043
0.0637474856877611,0.4866661513488444
0.0638248491412656,0.4868207466955244
0.0640569395017793,0.4871299373888846
0.0641343029552839,0.4872072350622246
0.0642116664087884,0.4877483187756048
0.064289029862293,0.488057509468965
0.0643663933157976,0.4885212955090052
0.0644437567693021,0.4885212955090052
0.0646758471298158,0.4896807606091056
0.0647532105833204,0.4906856303625261
0.064830574036825,0.4908402257092061
0.0649853009438341,0.4908402257092061
0.0652173913043478,0.4919223931359666
0.0652173913043478,0.4920769884826467
0.0653721182113569,0.492772667542707
0.0654494816648615,0.492772667542707
0.0654494816648615,0.492849965216047
0.065526845118366,0.4933910489294272
0.0656042085718706,0.4933910489294272
0.0656815720253752,0.4936229419494473
0.0658362989323843,0.4943959186828476
0.0659136623858889,0.4945505140295277
0.0663004796534117,0.4963283605163484
0.0663778431069162,0.4974878256164489
0.0665325700139254,0.4974878256164489
0.0665325700139254,0.497797016309809
0.0666099334674299,0.4980289093298292
0.0666872969209345,0.4982608023498492
0.0667646603744391,0.4982608023498492
0.0667646603744391,0.4984926953698693
0.0668420238279436,0.4984926953698693
0.0669193872814482,0.4990337790832496
0.0672288410954665,0.4991110767565896
0.067306204548971,0.4993429697766097
0.0673835680024756,0.4993429697766097
0.0674609314559802,0.5002705418566901
0.0674609314559802,0.5007343278967303
0.0675382949094847,0.5008889232434104
0.0676156583629893,0.5008889232434104
0.0676930218164938,0.5018164953234907
0.0677703852699984,0.5018164953234907
0.067847748723503,0.502280281363531
0.0679251121770075,0.502280281363531
0.0679251121770075,0.502357579036871
0.0681572025375212,0.5029759604235913
0.0682345659910258,0.5029759604235913
0.0683119294445304,0.5031305557702713
0.0683119294445304,0.5032851511169514
0.0683892928980349,0.5032851511169514
0.0683892928980349,0.5039035325036716
0.0685440198050441,0.5042127231970318
0.0685440198050441,0.5049084022570921
0.0686213832585486,0.5049084022570921
0.0686987467120532,0.5050629976037722
0.0687761101655577,0.5062997603772127
0.0688534736190623,0.5064543557238927
0.0689308370725669,0.506995439437273
0.069085563979576,0.507227332457293
0.0692402908865851,0.5079230115173533
0.0693950177935943,0.5079230115173533
0.0693950177935943,0.5080776068640334
0.0694723812470988,0.5083094998840535
0.069627108154108,0.5089278812707737
0.0697818350611171,0.5097008580041741
0.0701686523286399,0.5100100486975342
0.0704007426891536,0.5100873463708743
0.0704781061426582,0.5103192393908943
0.0706328330496673,0.5112468114709747
0.0710970137706947,0.5113241091443148
0.0710970137706947,0.5114787044909949
0.0711743772241993,0.5114787044909949
0.0712517406777038,0.5116332998376749
0.0713291041312084,0.511787895184355
0.0713291041312084,0.5118651928576949
0.0714064675847129,0.5118651928576949
0.0714838310382175,0.5120970858777151
0.0714838310382175,0.5121743835510552
0.0716385579452266,0.5121743835510552
0.0716385579452266,0.5123289788977352
0.0717932848522358,0.5125608719177552
0.072102738666254,0.5134111463244956
0.0722574655732632,0.5135657416711757
0.0724121924802723,0.514261420731236
0.0724895559337768,0.514261420731236
0.0727216462942905,0.5145706114245961
0.0728763732012997,0.5148798021179563
0.0728763732012997,0.5150343974646363
0.0730311001083088,0.5155754811780165
0.0734952808293362,0.5155754811780165
0.0734952808293362,0.5158073741980367
0.0735726442828407,0.5158073741980367
0.0736500077363453,0.5161165648913968
0.0737273711898499,0.516734946278117
0.0738047346433544,0.516889541624797
0.0739594615503636,0.5177398160315374
0.0741141884573727,0.5177398160315374
0.0741915519108773,0.5180490067248976
0.0741915519108773,0.5181263043982376
0.0744236422713909,0.5183581974182577
0.0745783691784001,0.5195949601916983
0.0748104595389138,0.5199041508850584
0.0748878229924183,0.5199041508850584
0.0748878229924183,0.5202133415784185
0.0749651864459229,0.5202133415784185
0.0749651864459229,0.5204452345984386
0.0753520037134457,0.5212182113318389
0.0758161844344731,0.5224549741052794
0.0759709113414822,0.5226868671252995
0.0760482747949868,0.5226868671252995
0.0760482747949868,0.5228414624719796
0.0762030017019959,0.5228414624719796
0.0765124555160142,0.52376903455206
0.0765124555160142,0.52400092757208
0.0767445458765279,0.5243101182654402
0.076899272783537,0.5243874159387802
0.0769766362370416,0.5246966066321403
0.0771313631440507,0.5246966066321403
0.0772087265975553,0.5254695833655407
0.0773634535045644,0.526010667078921
0.0775181804115735,0.526010667078921
0.0776729073185827,0.5260879647522609
0.0776729073185827,0.526397155445621
0.0777502707720872,0.526397155445621
0.0779049976790964,0.5269382391590013
0.0779823611326009,0.5270928345056813
0.0780597245861055,0.5270928345056813
0.07813708803961,0.5271701321790214
0.0782918149466192,0.5276339182190616
0.078678632214142,0.5283295972791219
0.078678632214142,0.5284841926258019
0.0788333591211511,0.5290252763391822
0.0788333591211511,0.5291798716858622
0.0789880860281602,0.5293344670325423
0.0791428129351694,0.5294890623792223
0.0792975398421785,0.5294890623792223
0.0793749032956831,0.5296436577259025
0.0793749032956831,0.5302620391126227
0.0794522667491876,0.5302620391126227
0.0796843571097013,0.5305712298059828
0.0796843571097013,0.531112313519363
0.0798390840167105,0.531112313519363
0.0798390840167105,0.5314988018860632
0.0801485378307287,0.5315760995594032
0.0802259012842333,0.5318079925794233
0.0803806281912424,0.5325036716394836
0.080457991644747,0.5325036716394836
0.0806127185517561,0.5331220530262039
0.0806127185517561,0.5334312437195641
0.0807674454587652,0.5339723274329443
0.0808448089122698,0.5339723274329443
0.0808448089122698,0.5342815181263044
0.0810768992727835,0.5343588157996444
0.0810768992727835,0.5345134111463244
0.0813863530868018,0.5345134111463244
0.0813863530868018,0.5348998995130246
0.0815410799938109,0.5348998995130246
0.0816184434473154,0.5362912576331452
0.08169580690082,0.5362912576331452
0.08169580690082,0.5363685553064853
0.0818505338078291,0.5363685553064853
0.0819278972613337,0.5364458529798253
0.0820052607148383,0.5365231506531654
0.082237351075352,0.5376053180799258
0.0823147145288565,0.5376053180799258
0.0826241683428748,0.538223699466646
0.0827788952498839,0.5383009971399861
0.0828562587033885,0.5386101878333462
0.082933622156893,0.5386101878333462
0.0830109856103976,0.5386874855066862
0.0830109856103976,0.5388420808533663
0.0830883490639022,0.5388420808533663
0.083475166331425,0.5393058668934065
0.0837072566919387,0.5396150575867666
0.0837846201454432,0.5398469506067868
0.0840167105059569,0.5400015459534668
0.084712981587498,0.540619927340187
0.0849450719480117,0.5406972250135271
0.0849450719480117,0.5410064157068872
0.0850224354015163,0.5410064157068872
0.0850224354015163,0.5412383087269074
0.0850997988550208,0.5412383087269074
0.0850997988550208,0.5414702017469274
0.0851771623085254,0.5417020947669475
0.0853318892155345,0.5417020947669475
0.0853318892155345,0.5421658808069877
0.0854092526690391,0.5421658808069877
0.0854866161225437,0.5425523691736879
0.0856413430295528,0.542861559867048
0.0857187064830574,0.5431707505604081
0.0858734333900665,0.5431707505604081
0.0861055237505802,0.5435572389271083
0.0861828872040847,0.5435572389271083
0.0862602506575893,0.5438664296204684
0.0862602506575893,0.5440210249671484
0.086492341018103,0.5444848110071887
0.0865697044716076,0.5446394063538688
0.0865697044716076,0.5447167040272087
0.0868791582856258,0.545412383087269
0.0869565217391304,0.545412383087269
0.0871886120996441,0.5455669784339492
0.0873433390066532,0.5460307644739893
0.0873433390066532,0.5461080621473293
0.0874980659136623,0.5463399551673495
0.0874980659136623,0.5464172528406895
0.0876527928206715,0.5468810388807297
0.087730156274176,0.5468810388807297
0.0878075197276806,0.5474221225941099
0.0879622466346897,0.5474221225941099
0.0879622466346897,0.5478086109608101
0.0881943369952034,0.5478086109608101
0.0881943369952034,0.5481178016541702
0.0883490639022125,0.5482723970008503
0.0883490639022125,0.5490453737342506
0.0885037908092217,0.5490453737342506
0.0885811542627263,0.5492772667542707
0.0886585177162308,0.5492772667542707
0.0886585177162308,0.5493545644276108
0.0887358811697354,0.5498183504676509
0.0888906080767445,0.5500502434876711
0.0890453349837536,0.5500502434876711
0.0890453349837536,0.550127541161011
0.0891226984372582,0.550127541161011
0.0892000618907628,0.5503594341810312
0.0892774253442673,0.5505140295277112
0.0893547887977719,0.5505140295277112
0.089509515704781,0.5505913272010512
0.0896642426117901,0.5512870062611115
0.0897416060652947,0.5512870062611115
0.0897416060652947,0.5514416016077917
0.0898189695187993,0.5519826853211718
0.0898963329723038,0.5522145783411919
0.090051059879313,0.552291876014532
0.0901284233328175,0.552291876014532
0.0902057867863221,0.552369173687872
0.0902831502398267,0.5538378294813326
0.0903605136933312,0.5544562108680529
0.0906699675073495,0.5552291876014532
0.090747330960854,0.5552291876014532
0.090747330960854,0.5553837829481333
0.0908246944143586,0.5553837829481333
0.0910567847748723,0.5561567596815336
0.0911341482283769,0.5563886527015537
0.0914436020423951,0.5565432480482337
0.0916756924029088,0.5574708201283142
0.0917530558564134,0.5574708201283142
0.0917530558564134,0.5575481178016541
0.0919077827634225,0.5575481178016541
0.0919077827634225,0.5579346061683543
0.0919851462169271,0.5579346061683543
0.0919851462169271,0.5585529875550745
0.0922946000309453,0.5590940712684548
0.0924493269379545,0.5597124526551751
0.0926040538449636,0.5597897503285151
0.0926040538449636,0.5600216433485352
0.0926814172984682,0.5600216433485352
0.0927587807519727,0.5601762386952153
0.0927587807519727,0.5602535363685553
0.0928361442054773,0.5602535363685553
0.0929135076589819,0.5614130014686558
0.093068234565991,0.5623405735487362
0.093068234565991,0.5624178712220762
0.0934550518335138,0.5626497642420963
0.0934550518335138,0.5627270619154363
0.0936871421940275,0.5628816572621164
0.0937645056475321,0.5631135502821365
0.0938418691010366,0.5631135502821365
0.0940739594615503,0.5632681456288166
0.0940739594615503,0.5635000386488367
0.0941513229150549,0.5635773363221767
0.0942286863685595,0.5635773363221767
0.0944607767290731,0.5645049084022571
0.0945381401825777,0.5645049084022571
0.0946155036360823,0.5649686944422972
0.0946928670895868,0.5658962665223777
0.0947702305430914,0.5658962665223777
0.0947702305430914,0.5660508618690577
0.094847593996596,0.5660508618690577
0.0949249574501005,0.5661281595423978
0.0949249574501005,0.5662054572157378
0.0951570478106142,0.5662054572157378
0.0951570478106142,0.5665146479090979
0.0952344112641188,0.5665146479090979
0.0952344112641188,0.566746540929118
0.0953117747176234,0.5669011362757981
0.0956212285316416,0.5672103269691582
0.0956985919851462,0.5673649223158382
0.0958533188921553,0.5677514106825384
0.0958533188921553,0.5679060060292185
0.0961627727061736,0.5681378990492386
0.0961627727061736,0.5687562804359588
0.0964722265201918,0.568910875782639
0.0965495899736964,0.5692973641493391
0.0967816803342101,0.5701476385560794
0.0967816803342101,0.5703022339027596
0.0969364072412192,0.5703795315760996
0.0970137706947238,0.5706114245961197
0.0971684976017329,0.5709979129628198
0.0972458610552375,0.5711525083094999
0.0972458610552375,0.5712298059828399
0.0974779514157512,0.57130710365618
0.0977100417762649,0.5718481873695602
0.0977874052297694,0.5719254850429002
0.097864768683274,0.5719254850429002
0.0979421321367785,0.5720800803895802
0.0980968590437877,0.5720800803895802
0.0980968590437877,0.5721573780629203
0.0981742224972922,0.5721573780629203
0.0981742224972922,0.5722346757362603
0.0983289494043014,0.5724665687562804
0.0984836763113105,0.5727757594496405
0.0986384032183196,0.5728530571229806
0.0986384032183196,0.5730849501430006
0.0987157666718242,0.5733941408363609
0.0987931301253288,0.5733941408363609
0.0988704935788333,0.573703331529721
0.0988704935788333,0.5737806292030609
0.0990252204858424,0.5737806292030609
0.099102583939347,0.5739352245497411
0.0992573108463561,0.5743990105897813
0.0992573108463561,0.5746309036098013
0.0993346742998607,0.5746309036098013
0.0994120377533653,0.5747854989564815
0.0994120377533653,0.5751719873231815
0.0997214915673835,0.5757130710365618
0.0997988550208881,0.5759449640565819
0.0997988550208881,0.5763314524232821
0.0999535819278972,0.5764860477699622
0.1000309453814018,0.5764860477699622
0.1000309453814018,0.5765633454433021
0.1004177626489246,0.5766406431166422
0.1005724895559337,0.5778001082167427
0.1006498530094383,0.578418489603463
0.1007272164629429,0.578418489603463
0.1007272164629429,0.578495787276803
0.1008045799164474,0.578495787276803
0.1009593068234566,0.578573084950143
0.1010366702769611,0.5790368709901832
0.1010366702769611,0.5791914663368632
0.1011140337304657,0.5791914663368632
0.1011140337304657,0.5794233593568834
0.1012687606374748,0.5796552523769034
0.1014234875444839,0.5808920151503439
0.1016555779049976,0.5812785035170441
0.1016555779049976,0.5815876942104042
0.1018103048120068,0.5816649918837443
0.1018103048120068,0.5823606709438046
0.1018876682655113,0.5823606709438046
0.1020423951725205,0.5826698616371647
0.1021971220795296,0.5826698616371647
0.1021971220795296,0.5827471593105048
0.1025065758935478,0.5827471593105048
0.1025065758935478,0.5837520290639252
0.1027386662540615,0.5839839220839452
0.1028160297075661,0.5839839220839452
0.1028160297075661,0.5840612197572853
0.1028933931610707,0.5840612197572853
0.1028933931610707,0.5841385174306254
0.1031254835215844,0.5849887918373657
0.1034349373356026,0.5852979825307258
0.1034349373356026,0.5853752802040658
0.1035123007891072,0.585761768570766
0.1039764815101346,0.5867666383241864
0.1039764815101346,0.5869212336708665
0.1040538449636391,0.5869212336708665
0.1040538449636391,0.5871531266908866
0.1041312084171437,0.5871531266908866
0.1045180256846665,0.5875396150575868
0.1049822064056939,0.5876942104042668
0.1054463871267213,0.588312591790987
0.1055237505802259,0.588312591790987
0.1055237505802259,0.5886217824843473
0.1056011140337304,0.5887763778310273
0.1057558409407396,0.5887763778310273
0.1058332043942441,0.5893174615444076
0.1059879313012533,0.5893174615444076
0.1059879313012533,0.5893947592177475
0.1061426582082624,0.5893947592177475
0.1061426582082624,0.5895493545644276
0.1063747485687761,0.5897812475844477
0.1063747485687761,0.5900131406044679
0.1066068389292898,0.5902450336244879
0.1067615658362989,0.590476926644508
0.1068389292898035,0.590476926644508
0.1071483831038217,0.5907088196645282
0.1072257465573263,0.5916363917446085
0.1072257465573263,0.5917136894179486
0.1073804734643354,0.5921001777846486
0.1073804734643354,0.5921774754579887
0.1076125638248491,0.592718559171369
0.1076899272783537,0.5930277498647291
0.1076899272783537,0.5931050475380691
0.1079993810923719,0.5937234289247894
0.1079993810923719,0.5938007265981294
0.1082314714528856,0.5941099172914895
0.1083861983598947,0.5941872149648295
0.1084635618133993,0.5946510010048698
0.1085409252669039,0.5946510010048698
0.1085409252669039,0.5947282986782098
0.108695652173913,0.5948055963515498
0.1092371963484449,0.5951147870449099
0.1093145598019495,0.5951147870449099
0.1093145598019495,0.5957331684316302
0.1094692867089586,0.5957331684316302
0.1097013770694723,0.5965061451650305
0.1097787405229769,0.5965061451650305
0.1102429212440043,0.5968926335317307
0.1103202846975089,0.5968926335317307
0.1103976481510134,0.5977429079384711
0.1106297385115271,0.597820205611811
0.1106297385115271,0.5979748009584912
0.1110165557790499,0.5987477776918915
0.1110939192325545,0.5987477776918915
0.1111712826860591,0.5992888614052717
0.1112486461395636,0.5995980520986318
0.1113260095930682,0.5996753497719719
0.1114033730465728,0.6002164334853521
0.1114807365000773,0.6002164334853521
0.1114807365000773,0.6002937311586921
0.111712826860591,0.6002937311586921
0.1117901903140956,0.6003710288320322
0.1120996441281138,0.6012986009121125
0.1121770075816184,0.6016850892788127
0.1121770075816184,0.6018396846254928
0.1124090979421321,0.6020715776455129
0.1124864613956367,0.6020715776455129
0.1124864613956367,0.6023034706655329
0.1125638248491412,0.6023034706655329
0.1125638248491412,0.602380768338873
0.1127959152096549,0.6026126613588931
0.1131827324771777,0.6029218520522532
0.1131827324771777,0.6033083404189534
0.1133374593841869,0.6033083404189534
0.1133374593841869,0.6034629357656335
0.1135695497447006,0.6034629357656335
0.1137242766517097,0.6036948287856535
0.1139563670122234,0.6038494241323337
0.1140337304657279,0.6038494241323337
0.1140337304657279,0.6039267218056736
0.1141884573727371,0.6039267218056736
0.1142658208262416,0.6043905078457138
0.1144205477332508,0.6051634845791142
0.1144979111867553,0.6051634845791142
0.1144979111867553,0.6052407822524541
0.1145752746402599,0.6052407822524541
0.1146526380937645,0.6054726752724743
0.114730001547269,0.6055499729458144
0.114730001547269,0.6060910566591946
0.1148073650007736,0.6062456520058747
0.1150394553612873,0.6067094380459148
0.1153489091753055,0.6072505217592951
0.1155036360823147,0.6072505217592951
0.1155036360823147,0.6077916054726753
0.1156583629893238,0.6077916054726753
0.1158904533498375,0.6080234984926953
0.1159678168033421,0.6084099868593955
0.1160451802568466,0.6087964752260957
0.1164319975243694,0.6094148566128159
0.1168188147918923,0.6098013449795161
0.1168188147918923,0.6098786426528562
0.1168961782453968,0.6101105356728762
0.1169735416989014,0.6101105356728762
0.117050905152406,0.6101878333462163
0.117050905152406,0.6104970240395764
0.1172829955129197,0.6108835124062766
0.1174377224199288,0.6108835124062766
0.1174377224199288,0.6109608100796166
0.1175924493269379,0.6111154054262967
0.1176698127804425,0.6111154054262967
0.117747176233947,0.6114245961196568
0.1178245396874516,0.6114245961196568
0.1178245396874516,0.6117337868130169
0.1179792665944607,0.6119656798330371
0.1180566300479653,0.6119656798330371
0.1181339935014699,0.6128159542397774
0.1183660838619835,0.6129705495864575
0.1184434473154881,0.6129705495864575
0.1184434473154881,0.6132797402798176
0.1185981742224973,0.6137435263198577
0.1188302645830109,0.614052717013218
0.1188302645830109,0.614207312359898
0.1189076280365155,0.614207312359898
0.1192170818505338,0.614439205379918
0.1192170818505338,0.6149802890932983
0.1192944453040383,0.6149802890932983
0.1192944453040383,0.6152894797866584
0.1193718087575429,0.6153667774599985
0.119526535664552,0.6153667774599985
0.119526535664552,0.6154440751333385
0.1196038991180566,0.6154440751333385
0.1197586260250657,0.6155213728066785
0.1197586260250657,0.6158305635000386
0.1199907163855794,0.6160624565200588
0.1199907163855794,0.6161397541933987
0.120068079839084,0.6161397541933987
0.120068079839084,0.6162170518667388
0.1201454432925885,0.6163716472134189
0.1203775336531022,0.6163716472134189
0.1205322605601114,0.616603540233439
0.1206096240136159,0.616680837906779
0.1206096240136159,0.616835433253459
0.1207643509206251,0.6171446239468192
0.1209190778276342,0.6174538146401793
0.1210738047346433,0.6175311123135193
0.1211511681881479,0.6176084099868594
0.1212285316416524,0.6179948983535596
0.1214606220021661,0.6179948983535596
0.1214606220021661,0.6181494937002396
0.1216927123626798,0.6183813867202598
0.1219248027231935,0.6188451727602999
0.1219248027231935,0.61899976810698
0.1220021661766981,0.61899976810698
0.1220021661766981,0.6193862564736802
0.1220795296302026,0.6193862564736802
0.1220795296302026,0.6194635541470201
0.1222342565372118,0.6196954471670403
0.1223116199907163,0.6197727448403803
0.1223889834442209,0.6197727448403803
0.1226210738047346,0.6202365308804205
0.1227758007117437,0.6203138285537605
0.1227758007117437,0.6204684239004405
0.123085254525762,0.6205457215737806
0.1233947083397802,0.6212414006338409
0.1233947083397802,0.621395995980521
0.1235494352467894,0.621395995980521
0.1236267987002939,0.621550591327201
0.1236267987002939,0.6217051866738811
0.1238588890608076,0.6217051866738811
0.1240909794213213,0.6217824843472212
0.1242457063283305,0.6219370796939012
0.1242457063283305,0.6220143773672413
0.1245551601423487,0.6220143773672413
0.1247872505028624,0.6221689727139214
0.1247872505028624,0.6222462703872613
0.124864613956367,0.6224781634072815
0.1250193408633761,0.6226327587539615
0.1251740677703852,0.6226327587539615
0.1252514312238898,0.6229419494473216
0.1254835215844035,0.6229419494473216
0.1254835215844035,0.6231738424673418
0.1257929753984218,0.6234830331607019
0.1261797926659446,0.6234830331607019
0.1261797926659446,0.6235603308340419
0.1262571561194491,0.623714926180722
0.1263345195729537,0.623714926180722
0.1264892464799628,0.623869521527402
0.1265666099334674,0.623869521527402
0.1267213368404765,0.6241014145474221
0.1267213368404765,0.6244106052407823
0.1270307906544948,0.6244106052407823
0.1270307906544948,0.6244879029141223
0.1271081541079994,0.6246424982608023
0.1271855175615039,0.6246424982608023
0.1272628810150085,0.6247970936074824
0.1276496982825313,0.6251062843008426
0.1276496982825313,0.6252608796475226
0.1277270617360359,0.6252608796475226
0.1277270617360359,0.6255700703408827
0.1279591520965496,0.6256473680142228
0.1279591520965496,0.6260338563809229
0.1284233328175769,0.6264976424209632
0.1284233328175769,0.6266522377676432
0.1285006962710815,0.6268841307876633
0.1286554231780906,0.6270387261343433
0.1288875135386043,0.6272706191543634
0.129119603899118,0.6272706191543634
0.129119603899118,0.6273479168277035
0.1292743308061271,0.6273479168277035
0.1292743308061271,0.6275798098477235
0.1293516942596317,0.6275798098477235
0.1293516942596317,0.6277344051944036
0.1295064211666408,0.6279662982144237
0.1297385115271545,0.6283527865811239
0.1301253287946774,0.6285846796011441
0.1302026922481819,0.6291257633145242
0.130357419155191,0.6297441447012445
0.1306668729692093,0.6298987400479246
0.1307442364227139,0.6298987400479246
0.1309763267832276,0.6299760377212645
0.1309763267832276,0.6301306330679447
0.1312084171437413,0.6301306330679447
0.1312857805972458,0.6302079307412847
0.1314405075042549,0.6303625260879647
0.1315178709577595,0.6303625260879647
0.1318273247717778,0.6305944191079849
0.1319820516787869,0.6305944191079849
0.1320594151322915,0.6312128004947051
0.132136778585796,0.6312900981680452
0.1322915054928052,0.6313673958413851
0.1324462323998143,0.6313673958413851
0.1324462323998143,0.6315219911880653
0.1325235958533188,0.6315219911880653
0.1326009593068234,0.6320630749014454
0.1327556862138325,0.6327587539615057
0.1330651400278508,0.6327587539615057
0.1330651400278508,0.6330679446548659
0.1333745938418691,0.6337636237149262
0.1333745938418691,0.6339182190616063
0.1334519572953736,0.6339182190616063
0.1335293207488782,0.6342274097549664
0.1336840476558873,0.6346138981216666
0.1336840476558873,0.6346911957950065
0.1339935014699056,0.6352322795083868
0.1339935014699056,0.6353095771817269
0.1342255918304193,0.6355414702017469
0.1345350456444375,0.635773363221767
0.1345350456444375,0.6359279585684471
0.1346124090979421,0.6362371492618072
0.1349992263654649,0.6365463399551673
0.1350765898189695,0.6367782329751874
0.1355407705399969,0.6368555306485275
0.1355407705399969,0.6370101259952076
0.1359275878075197,0.6370101259952076
0.1359275878075197,0.6372420190152276
0.1360823147145288,0.6372420190152276
0.1361596781680334,0.6375512097085878
0.1361596781680334,0.6379376980752879
0.1367785857960699,0.6385560794620082
0.1370880396100882,0.6387106748086883
0.1371654030635927,0.6388652701553683
0.1372427665170973,0.6388652701553683
0.1373974934241064,0.6391744608487284
0.1376295837846201,0.6396382468887687
0.1378616741451338,0.6396382468887687
0.1379390375986384,0.6398701399087887
0.1380937645056475,0.6400247352554688
0.1381711279591521,0.6400247352554688
0.1381711279591521,0.6401020329288089
0.1382484914126566,0.6401020329288089
0.1384032183196658,0.6408750096622091
0.1385579452266749,0.6413387957022494
0.1385579452266749,0.6415706887222694
0.1386353086801794,0.6416479863956095
0.1388673990406931,0.6418025817422895
0.139254216308216,0.6420344747623097
0.139254216308216,0.6421117724356497
0.1393315797617205,0.6421117724356497
0.1393315797617205,0.6421890701089897
0.1394089432152251,0.6421890701089897
0.1394089432152251,0.6422663677823297
0.1395636701222342,0.6425755584756899
0.1396410335757388,0.6425755584756899
0.1396410335757388,0.64273015382237
0.1397183970292433,0.64311664218907
0.1397957604827479,0.6431939398624101
0.139950487389757,0.6440442142691505
0.1400278508432616,0.6440442142691505
0.1400278508432616,0.6441215119424906
0.1401825777502707,0.6441215119424906
0.1403373046572799,0.6441988096158305
0.1403373046572799,0.6442761072891706
0.1404146681107844,0.6444307026358507
0.140492031564289,0.6444307026358507
0.1405693950177935,0.6445080003091906
0.1405693950177935,0.6446625956558708
0.1406467584712981,0.6447398933292108
0.1410335757388209,0.6452036793692509
0.1414203930063438,0.6454355723892711
0.1414203930063438,0.6455901677359511
0.1418845737273711,0.6458993584293112
0.1419619371808757,0.6459766561026513
0.1421166640878848,0.6461312514493314
0.1421166640878848,0.6462085491226714
0.1421940275413894,0.6462858467960114
0.142271390994894,0.6462858467960114
0.142271390994894,0.6464404421426915
0.1423487544483986,0.6464404421426915
0.1423487544483986,0.6465177398160316
0.1425034813554077,0.6465177398160316
0.1425034813554077,0.6466723351627116
0.1425808448089122,0.6466723351627116
0.1428902986229305,0.6469815258560717
0.1428902986229305,0.6470588235294118
0.1430450255299396,0.6471361212027518
0.1434318427974625,0.647522609569452
0.143509206250967,0.6479090979361521
0.1436639331579761,0.6479090979361521
0.1442054773325081,0.6492231583829327
0.1442054773325081,0.6493004560562727
0.1445922946000309,0.6493004560562727
0.1445922946000309,0.6496869444229729
0.1446696580535355,0.6496869444229729
0.1446696580535355,0.6503053258096931
0.1453659291350766,0.6506918141763933
0.1454432925885811,0.6506918141763933
0.1455206560420857,0.6509237071964133
0.1456753829490948,0.6510783025430934
0.1459848367631131,0.6516193862564736
0.1460622002166176,0.6516966839298137
0.1462169271236268,0.6516966839298137
0.1462169271236268,0.6517739816031537
0.1468358347516633,0.6520058746231738
0.1468358347516633,0.6520831722965139
0.147067925112177,0.6520831722965139
0.147067925112177,0.6523150653165339
0.1471452885656815,0.6523150653165339
0.1471452885656815,0.6527015536832341
0.1475321058332044,0.6530880420499343
0.1475321058332044,0.6532426373966144
0.1476094692867089,0.6532426373966144
0.147764196193718,0.6535518280899745
0.1479189231007272,0.6536291257633146
0.1479962865542317,0.6540929118033547
0.1482283769147454,0.6542475071500348
0.1491567383568002,0.6544794001700549
0.1492341018103048,0.6544794001700549
0.1492341018103048,0.6547112931900749
0.1493114652638093,0.6547112931900749
0.1493114652638093,0.6548658885367551
0.1493888287173139,0.6548658885367551
0.1496209190778276,0.6552523769034552
0.1497756459848367,0.6552523769034552
0.1497756459848367,0.6555615675968154
0.1500077363453504,0.6555615675968154
0.1503171901593687,0.6557934606168354
0.1506266439733869,0.6558707582901755
0.1506266439733869,0.6559480559635155
0.1507813708803961,0.6560253536368555
0.1508587343339006,0.6561799489835356
0.1510908246944143,0.6565664373502358
0.1516323688689463,0.6565664373502358
0.1517097323224508,0.6567210326969158
0.1517097323224508,0.6567983303702558
0.1517870957759554,0.6567983303702558
0.1517870957759554,0.657030223390276
0.1519418226829645,0.657030223390276
0.1519418226829645,0.657107521063616
0.1522512764969828,0.6576486047769962
0.1523286399504874,0.6577259024503362
0.1524060034039919,0.6578032001236763
0.1524060034039919,0.6582669861637165
0.1525607303110011,0.6583442838370565
0.1526380937645056,0.6584215815103965
0.1527928206715147,0.6588080698770967
0.1528701841250193,0.6588080698770967
0.1529475475785239,0.6588853675504367
0.153102274485533,0.6590399628971167
0.1533343648460467,0.6591172605704568
0.1535664552065604,0.659349153590477
0.153643818660065,0.659349153590477
0.153643818660065,0.6594264512638169
0.1537985455670741,0.6594264512638169
0.1539532724740832,0.6600448326505373
0.1539532724740832,0.6601994279972173
0.1540306359275878,0.6601994279972173
0.1540306359275878,0.6605086186905774
0.1542627262881015,0.6605086186905774
0.1542627262881015,0.6606632140372575
0.1544948166486152,0.6606632140372575
0.1546495435556243,0.6608178093839375
0.1547269070091289,0.6608951070572776
0.1547269070091289,0.6609724047306176
0.1548042704626334,0.6609724047306176
0.154881633916138,0.6611270000772976
0.154881633916138,0.6612042977506377
0.1549589973696425,0.6612042977506377
0.1551137242766517,0.6613588930973178
0.1551137242766517,0.6615134884439978
0.1552684511836608,0.6615907861173379
0.1553458146371654,0.6615907861173379
0.1553458146371654,0.6616680837906779
0.1556552684511836,0.6622091675040581
0.1558099953581928,0.6622864651773982
0.1558873588116973,0.6622864651773982
0.1561968126257156,0.6624410605240783
0.1563515395327247,0.6625183581974182
0.1563515395327247,0.6627502512174384
0.1565062664397338,0.6632140372574785
0.1565836298932384,0.6632140372574785
0.156660993346743,0.6635232279508387
0.1567383568002475,0.6635232279508387
0.1568157202537521,0.6642189070108989
0.1569704471607612,0.664296204684239
0.1569704471607612,0.6650691814176394
0.1570478106142658,0.6650691814176394
0.1570478106142658,0.6653783721109995
0.1572025375212749,0.6655329674576795
0.1575119913352932,0.6657648604776997
0.1575119913352932,0.6658421581510396
0.1575893547887977,0.6658421581510396
0.1576667182423023,0.6661513488443997
0.1576667182423023,0.6662286465177398
0.1577440816958069,0.66646053953776
0.1579761720563205,0.6667697302311201
0.1580535355098251,0.6667697302311201
0.1582082624168342,0.6671562185978203
0.1582856258703388,0.6672335162711602
0.1582856258703388,0.6675427069645203
0.1584403527773479,0.6677745999845405
0.1584403527773479,0.6679291953312205
0.1585950796843571,0.6679291953312205
0.1585950796843571,0.6681610883512407
0.1587498065913662,0.6681610883512407
0.1587498065913662,0.6685475767179407
0.1588271700448708,0.6685475767179407
0.1588271700448708,0.669011362757981
0.1589045334983753,0.669011362757981
0.1590592604053844,0.6693978511246812
0.159136623858889,0.6694751487980212
0.1592913507658981,0.6697843394913813
0.1594460776729073,0.6697843394913813
0.1594460776729073,0.6698616371647214
0.1596008045799164,0.6698616371647214
0.159678168033421,0.6703254232047615
0.1597555314869256,0.6711756976115019
0.1599102583939347,0.671252995284842
0.1599102583939347,0.6713302929581819
0.1602970756614575,0.6720259720182422
0.1603744391149621,0.6720259720182422
0.1603744391149621,0.6721032696915823
0.1604518025684666,0.6721032696915823
0.1606838929289803,0.6723351627116024
0.1612254371035123,0.6725670557316225
0.1613801640105214,0.6725670557316225
0.1617669812780442,0.6727989487516426
0.1620764350920625,0.6734173301383628
0.162153798545567,0.673958413851743
0.1624632523595853,0.6744994975651233
0.1626179792665944,0.6748859859318235
0.162695342720099,0.6749632836051634
0.1629274330806127,0.6749632836051634
0.1629274330806127,0.6751178789518435
0.1630047965341172,0.6751178789518435
0.1630047965341172,0.6751951766251836
0.1631595234411264,0.6751951766251836
0.1631595234411264,0.6756589626652237
0.1632368868946309,0.6756589626652237
0.1634689772551446,0.675968153358584
0.1635463407086492,0.676200046378604
0.1635463407086492,0.6762773440519441
0.1636237041621538,0.6762773440519441
0.1638557945226675,0.6764319393986241
0.163933157976172,0.6768957254386643
0.1640878848831811,0.6768957254386643
0.1640878848831811,0.6773595114787045
0.1641652483366857,0.6773595114787045
0.1642426117901903,0.6775141068253846
0.1643199752436948,0.6775141068253846
0.164474702150704,0.6777459998454046
0.164474702150704,0.6779005951920847
0.1645520656042085,0.6779005951920847
0.1645520656042085,0.6782097858854449
0.1646294290577131,0.6782870835587849
0.1647841559647222,0.678364381232125
0.1647841559647222,0.6784416789054649
0.165170973232245,0.6784416789054649
0.165170973232245,0.678518976578805
0.1653257001392542,0.678518976578805
0.1654804270462633,0.678596274252145
0.1654804270462633,0.678750869598825
0.165712517406777,0.678750869598825
0.1660993346742998,0.6791373579655252
0.1666408788488318,0.6802968230656258
0.1671050595698592,0.6802968230656258
0.1671050595698592,0.6805287160856458
0.1671824230233637,0.6805287160856458
0.1671824230233637,0.6806060137589859
0.1673371499303728,0.6809925021256861
0.1674145133838774,0.6809925021256861
0.1674145133838774,0.6811470974723661
0.1675692402908865,0.6811470974723661
0.1675692402908865,0.6813789904923861
0.1676466037443911,0.6813789904923861
0.1677239671978957,0.6814562881657262
0.1677239671978957,0.6815335858390662
0.1679560575584094,0.6819200742057664
0.1680334210119139,0.6819200742057664
0.1681107844654185,0.6819973718791065
0.1681107844654185,0.6823065625724666
0.1682655113724276,0.6824611579191466
0.1685749651864459,0.6830022416325269
0.168729692093455,0.6837752183659271
0.1688844190004642,0.6840071113859473
0.1689617824539687,0.6840844090592874
0.1690391459074733,0.6840844090592874
0.1690391459074733,0.6841617067326273
0.1691165093609778,0.6841617067326273
0.1691165093609778,0.6842390044059674
0.169271236267987,0.6843163020793074
0.1694259631749961,0.6843163020793074
0.1694259631749961,0.6843935997526475
0.1695033266285007,0.6843935997526475
0.1695033266285007,0.6847800881193477
0.1695806900820052,0.6847800881193477
0.1695806900820052,0.6848573857926876
0.1697354169890144,0.685707660199428
0.1700448708030326,0.6860941485661282
0.1700448708030326,0.6861714462394682
0.1701222342565372,0.6861714462394682
0.1701995977100417,0.6862487439128082
0.1702769611635463,0.6864033392594883
0.1706637784310691,0.6872536136662286
0.1706637784310691,0.6873309113395687
0.1708958687915828,0.6873309113395687
0.1708958687915828,0.6874082090129087
0.1709732322450874,0.6874082090129087
0.171050595698592,0.6877173997062689
0.171050595698592,0.6877946973796089
0.1713600495126102,0.6878719950529489
0.1713600495126102,0.688026590399629
0.1716695033266285,0.688258483419649
0.1716695033266285,0.6883357810929891
0.171746866780133,0.6883357810929891
0.1719015936871422,0.6884903764396691
0.1720563205941513,0.6888768648063693
0.1720563205941513,0.6892633531730695
0.1721336840476559,0.6892633531730695
0.1722110475011604,0.6893406508464095
0.1723657744081695,0.6894952461930896
0.1724431378616741,0.6896498415397696
0.1724431378616741,0.6898044368864498
0.1727525916756924,0.6900363299064698
0.1727525916756924,0.6902682229264899
0.1728299551291969,0.6902682229264899
0.1728299551291969,0.6903455205998299
0.1730620454897106,0.69057741361985
0.1732167723967198,0.6906547112931901
0.1732941358502243,0.6907320089665301
0.1733714993037289,0.6907320089665301
0.173526226210738,0.6911957950065704
0.1736035896642426,0.6912730926799103
0.1736035896642426,0.6913503903532504
0.1737583165712517,0.6914276880265904
0.1737583165712517,0.6916595810466105
0.1739904069317654,0.6917368787199505
0.17406777038527,0.6917368787199505
0.17406777038527,0.6921233670866507
0.1746093145598019,0.6921233670866507
0.1748414049203156,0.6922779624333307
0.1748414049203156,0.6923552601066708
0.1750734952808293,0.692819046146711
0.1753829490948475,0.6931282368400711
0.1753829490948475,0.6932055345134112
0.1759244932693795,0.6935147252067713
0.1759244932693795,0.6937466182267914
0.1760018567228841,0.6937466182267914
0.1764660374439114,0.6942104042668316
0.1764660374439114,0.6942877019401716
0.176543400897416,0.6943649996135116
0.1769302181649389,0.6944422972868517
0.177084945071948,0.6944422972868517
0.177084945071948,0.6945968926335317
0.1771623085254526,0.6945968926335317
0.1775491257929754,0.6947514879802118
0.1775491257929754,0.6949060833268919
0.1776264892464799,0.6949833810002319
0.1778585796069936,0.6949833810002319
0.1779359430604982,0.695215274020252
0.1779359430604982,0.6955244647136121
0.1780906699675073,0.6959109530803123
0.1784774872350301,0.6959109530803123
0.1785548506885347,0.6959882507536523
0.1785548506885347,0.6960655484269923
0.1787869410490484,0.6960655484269923
0.1787869410490484,0.6961428461003324
0.178864304502553,0.6961428461003324
0.1789416679560575,0.6962974414470124
0.1790963948630667,0.6963747391203525
0.1790963948630667,0.6964520367936925
0.1791737583165712,0.6965293344670326
0.1794832121305895,0.6965293344670326
0.179560575584094,0.6966066321403726
0.179560575584094,0.6966839298137126
0.1796379390375986,0.6966839298137126
0.1796379390375986,0.6969931205070727
0.1797926659446077,0.6970704181804128
0.1799473928516169,0.6970704181804128
0.1802568466656351,0.6972250135270929
0.1803342101191397,0.6974569065471129
0.1804889370261488,0.6982298832805133
0.1805663004796534,0.6984617763005333
0.1806436639331579,0.6985390739738734
0.1807983908401671,0.6986936693205534
0.1808757542936716,0.6987709669938935
0.1809531177471762,0.6989255623405736
0.1810304812006808,0.6989255623405736
0.1810304812006808,0.6990028600139135
0.1811078446541853,0.6990028600139135
0.1815720253752127,0.6993893483806137
0.1816493888287173,0.6996212414006339
0.1818041157357264,0.6996212414006339
0.1818041157357264,0.6997758367473139
0.1822682964567538,0.699930432093994
0.1826551137242766,0.7003169204606942
0.1827324771777812,0.7006261111540543
0.1828098406312857,0.7006261111540543
0.1828872040847903,0.7010898971940944
0.1828872040847903,0.7011671948674345
0.1832740213523131,0.7011671948674345
0.1832740213523131,0.7012444925407745
0.1834287482593223,0.7017082785808147
0.1838155655268451,0.7020174692741749
0.1838929289803496,0.7020174692741749
0.1841250193408633,0.7020947669475148
0.1841250193408633,0.702481255314215
0.1847439269688998,0.7028677436809152
0.1848212904224044,0.7031769343742753
0.184898653875909,0.7031769343742753
0.184898653875909,0.7032542320476154
0.1849760173294135,0.7032542320476154
0.1849760173294135,0.7033315297209554
0.1851307442364227,0.7033315297209554
0.1852854711434318,0.7034088273942954
0.1852854711434318,0.7037180180876556
0.1855175615039455,0.7037180180876556
0.1858270153179638,0.7041818041276957
0.1859817422249729,0.7043363994743759
0.1862138325854866,0.7044909948210559
0.1866006498530094,0.704645590167736
0.186678013306514,0.704722887841076
0.1867553767600185,0.704722887841076
0.1868327402135231,0.704877483187756
0.1868327402135231,0.7049547808610961
0.1869874671205322,0.7051093762077761
0.1872195574810459,0.7055731622478163
0.1872195574810459,0.7056504599211564
0.1875290112950642,0.7059596506145165
0.1876837382020733,0.7059596506145165
0.1877611016555779,0.7060369482878566
0.187915828562587,0.7061142459611965
0.1879931920160916,0.7063461389812167
0.1883026458301098,0.7068099250212568
0.1885347361906235,0.7068099250212568
0.1885347361906235,0.7068872226945969
0.1886894630976326,0.7068872226945969
0.1889215534581463,0.7071191157146169
0.1889215534581463,0.707196413387957
0.1890762803651555,0.707196413387957
0.1893083707256692,0.7073510087346371
0.1893083707256692,0.7075829017546572
0.1895404610861829,0.7076601994279972
0.1897725514466965,0.7076601994279972
0.1897725514466965,0.7077374971013373
0.1900820052607148,0.7077374971013373
0.1900820052607148,0.7078147947746772
0.1902367321677239,0.7078147947746772
0.1906235494352468,0.7079693901213574
0.1906235494352468,0.7081239854680375
0.1913198205167878,0.7081239854680375
0.1917066377843106,0.7083558784880575
0.1917066377843106,0.7085104738347375
0.1918613646913198,0.7085104738347375
0.1919387281448243,0.7086650691814176
0.1920160915983289,0.7090515575481178
0.1920160915983289,0.7091288552214579
0.192170818505338,0.7091288552214579
0.1922481819588426,0.7092834505681379
0.1925576357728609,0.7099018319548581
0.1928670895868791,0.7100564273015382
0.1930218164938882,0.7101337249748783
0.1934086337614111,0.7103656179948984
0.1937954510289339,0.7105202133415784
0.1937954510289339,0.7106748086882585
0.1938728144824384,0.7106748086882585
0.1938728144824384,0.7107521063615985
0.1940275413894476,0.7107521063615985
0.1943369952034659,0.7109839993816186
0.1945690855639796,0.7109839993816186
0.1947238124709887,0.7112931900749787
0.1953427200990252,0.7115250830949988
0.1954200835525298,0.711756976115019
0.1954974470060343,0.711756976115019
0.1955748104595389,0.7121434644817191
0.1959616277270617,0.7124526551750793
0.1961163546340708,0.7127618458684394
0.1961163546340708,0.7130710365617995
0.1961937180875754,0.7131483342351396
0.1963484449945845,0.7131483342351396
0.1963484449945845,0.7133802272551596
0.1967352622621073,0.7133802272551596
0.1967352622621073,0.7136121202751797
0.196967352622621,0.7136121202751797
0.1974315333436484,0.7137667156218598
0.1974315333436484,0.7139213109685398
0.1978183506111712,0.7140759063152199
0.1978183506111712,0.71415320398856
0.1979730775181804,0.71438509700858
0.1980504409716849,0.7145396923552602
0.1984372582392078,0.7146169900286001
0.1986693485997215,0.7150034783953003
0.1986693485997215,0.7152353714153205
0.198746712053226,0.7152353714153205
0.198746712053226,0.7153899667620005
0.1991335293207488,0.7153899667620005
0.1991335293207488,0.7155445621086806
0.1993656196812625,0.7155445621086806
0.1993656196812625,0.7158537528020407
0.1995977100417762,0.7162402411687409
0.1996750734952808,0.7163948365154209
0.2002166176698127,0.7170905155754812
0.2003713445768219,0.7170905155754812
0.2003713445768219,0.7173224085955012
0.2004487080303264,0.7173224085955012
0.2004487080303264,0.7174770039421814
0.2009128887513538,0.7174770039421814
0.2009128887513538,0.7176315992888614
0.2009902522048584,0.7176315992888614
0.2009902522048584,0.7178634923088815
0.2010676156583629,0.7178634923088815
0.2010676156583629,0.7179407899822215
0.2011449791118675,0.7179407899822215
0.2012997060188766,0.7180180876555615
0.2012997060188766,0.7180953853289016
0.201763886739904,0.7181726830022417
0.201763886739904,0.7182499806755817
0.2019186136469132,0.7182499806755817
0.2022280674609314,0.7187910643889619
0.2027696116354634,0.7193321481023421
0.2029243385424725,0.7194094457756821
0.2033885192634999,0.7198732318157224
0.2036206096240136,0.7200278271624024
0.2038526999845273,0.7202597201824225
0.2038526999845273,0.7204143155291026
0.2040074268915364,0.7204143155291026
0.2040074268915364,0.7204916132024426
0.204084790345041,0.7204916132024426
0.204084790345041,0.7205689108757827
0.2041621537985455,0.7205689108757827
0.2041621537985455,0.7209553992424828
0.2047036979730775,0.7209553992424828
0.2051678786941049,0.7211099945891629
0.2051678786941049,0.7211872922625029
0.205322605601114,0.721419185282523
0.205322605601114,0.7215737806292031
0.2055546959616277,0.7215737806292031
0.2060962401361596,0.7218056736492232
0.2060962401361596,0.7219602689959033
0.2061736035896642,0.7219602689959033
0.2061736035896642,0.7220375666692432
0.2062509670431688,0.7222694596892634
0.2063283304966733,0.7222694596892634
0.2064830574036825,0.7223467573626033
0.2064830574036825,0.7228878410759836
0.206560420857187,0.7228878410759836
0.2067151477641962,0.7230424364226636
0.2067151477641962,0.7231197340960037
0.2067925112177007,0.7231970317693437
0.2073340553922327,0.7235835201360439
0.2074114188457372,0.7235835201360439
0.2074114188457372,0.723660817809384
0.2074887822992418,0.723815413156064
0.2079529630202692,0.7243564968694443
0.2079529630202692,0.7244337945427842
0.2080303264737737,0.7245110922161243
0.2082624168342874,0.7245883898894643
0.208339780287792,0.7247429852361444
0.2084945071948011,0.7247429852361444
0.2086492341018103,0.7251294736028445
0.2086492341018103,0.7258251526629048
0.2087265975553148,0.7258251526629048
0.2087265975553148,0.7259024503362449
0.2088039610088194,0.7259024503362449
0.2088039610088194,0.7261343433562649
0.208881324462324,0.7263662363762851
0.2091134148228376,0.7263662363762851
0.2092681417298468,0.7264435340496251
0.2092681417298468,0.7265981293963052
0.2094228686368559,0.7265981293963052
0.2095002320903605,0.7268300224163252
0.209577595543865,0.7269073200896653
0.2096549589973696,0.7269073200896653
0.2097323224508742,0.7270619154363454
0.2098096859043787,0.7270619154363454
0.2100417762648924,0.7272165107830254
0.2100417762648924,0.7274484038030455
0.210119139718397,0.7274484038030455
0.210119139718397,0.7276029991497256
0.2104285935324152,0.7276029991497256
0.2104285935324152,0.7277575944964056
0.2105059569859198,0.7277575944964056
0.2105059569859198,0.7278348921697457
0.2110475011604518,0.7278348921697457
0.2111248646139563,0.7279894875164258
0.2111248646139563,0.7284532735564659
0.2112022280674609,0.728530571229806
0.2112795915209655,0.728530571229806
0.2112795915209655,0.728762464249826
0.2114343184279746,0.728762464249826
0.2115890453349837,0.7289170595965061
0.2117437722419929,0.7291489526165262
0.2117437722419929,0.7293035479632063
0.2119758626025066,0.7293808456365464
0.2121305895095157,0.7293808456365464
0.2125174067770385,0.7299219293499266
0.2126721336840476,0.7302311200432867
0.2126721336840476,0.7303084177166267
0.2127494971375522,0.7303084177166267
0.2128268605910568,0.7304630130633067
0.2128268605910568,0.7305403107366468
0.2129815874980659,0.7306176084099869
0.213136314405075,0.7306949060833269
0.2132136778585796,0.7306949060833269
0.2132136778585796,0.7308495014300069
0.2136004951261024,0.730926799103347
0.2136004951261024,0.731004096776687
0.2138325854866161,0.731004096776687
0.2138325854866161,0.7312359897967071
0.2145288565681572,0.7315451804900672
0.2145288565681572,0.7317770735100874
0.2150704007426891,0.7322408595501275
0.2152251276496982,0.7325500502434876
0.2153024911032028,0.7325500502434876
0.2153798545567074,0.7330911339568679
0.2159213987312393,0.7340187060369483
0.2159213987312393,0.7341733013836284
0.2159987621847439,0.7341733013836284
0.2159987621847439,0.7343278967303084
0.2160761256382485,0.7344051944036485
0.2162308525452576,0.7345597897503285
0.2162308525452576,0.7348689804436886
0.2164629429057713,0.7348689804436886
0.2164629429057713,0.7349462781170287
0.2165403063592758,0.7350235757903687
0.2169271236267987,0.7353327664837288
0.2170044870803032,0.7354873618304089
0.2171592139873124,0.735641957177089
0.2173139408943215,0.7361830408904692
0.2173139408943215,0.7363376362371492
0.2175460312548352,0.7363376362371492
0.2177007581618443,0.7364149339104893
0.2177007581618443,0.7367241246038494
0.2177781216153489,0.7367241246038494
0.2177781216153489,0.7369560176238695
0.2180102119758626,0.7369560176238695
0.2180875754293671,0.7370333152972095
0.2180875754293671,0.7371879106438897
0.2186291196038991,0.7376516966839298
0.2187064830574036,0.7377289943572698
0.2188612099644128,0.7377289943572698
0.2188612099644128,0.7378062920306099
0.2189385734179173,0.7378062920306099
0.2189385734179173,0.7379608873772899
0.2192480272319356,0.73803818505063
0.2193253906854401,0.73803818505063
0.2194027541389447,0.7381927803973101
0.2194027541389447,0.7383473757439901
0.2202537521274949,0.7384246734173301
0.2204084790345041,0.7386565664373502
0.2204858424880086,0.7387338641106903
0.2205632059415132,0.7387338641106903
0.2208726597555315,0.7389657571307103
0.2210273866625406,0.7394295431707506
0.2211821135695497,0.7395068408440906
0.2212594770230543,0.7395068408440906
0.2212594770230543,0.7396614361907706
0.2213368404765588,0.7396614361907706
0.221491567383568,0.7398933292107908
0.2216462942905771,0.7398933292107908
0.2218010211975862,0.7400479245574708
0.2218783846510908,0.7400479245574708
0.2219557481045954,0.7401252222308109
0.2219557481045954,0.7402025199041509
0.2221104750116045,0.740279817577491
0.2223425653721182,0.7405890082708511
0.2228841095466501,0.7412073896575713
0.2229614730001547,0.7412073896575713
0.2229614730001547,0.7412846873309114
0.2230388364536593,0.7412846873309114
0.2231935633606684,0.7414392826775914
0.2233482902676775,0.7414392826775914
0.2233482902676775,0.7417484733709515
0.2238898344422095,0.7420576640643116
0.223967197895714,0.7421349617376517
0.2246634689772551,0.7422895570843318
0.2252050131517871,0.7425214501043519
0.2252050131517871,0.7425987477776919
0.2259012842333281,0.7429079384710521
0.2259786476868327,0.7432171291644122
0.2262107380473464,0.7432944268377522
0.2265201918613646,0.7433717245110922
0.2266749187683738,0.7435263198577723
0.2266749187683738,0.7440674035711525
0.2270617360358966,0.7440674035711525
0.2270617360358966,0.7441447012444925
0.2271390994894012,0.7441447012444925
0.2271390994894012,0.7442992965911726
0.227525916756924,0.7443765942645126
0.227525916756924,0.7444538919378527
0.2276032802104285,0.7444538919378527
0.2277580071174377,0.7446084872845328
0.2277580071174377,0.7446857849578727
0.2278353705709422,0.7446857849578727
0.2278353705709422,0.7448403803045528
0.2279127340244468,0.7448403803045528
0.2282221878384651,0.745149570997913
0.2283769147454742,0.745149570997913
0.2283769147454742,0.7454587616912731
0.2285316416524833,0.7454587616912731
0.228763732012997,0.7456906547112931
0.2289958223735107,0.7458452500579733
0.2291505492805199,0.7463090360980135
0.2293826396410336,0.7466182267913736
0.2295373665480427,0.7467728221380536
0.2295373665480427,0.7468501198113937
0.2297694569085564,0.7470047151580738
0.2298468203620609,0.7470047151580738
0.2298468203620609,0.7472366081780938
0.2301562741760792,0.7473139058514339
0.2302336376295838,0.747391203524774
0.2302336376295838,0.7474685011981139
0.2303110010830883,0.747623096544794
0.2303883645365929,0.7480868825848342
0.2306978183506111,0.7480868825848342
0.2306978183506111,0.7483187756048543
0.2309299087111248,0.7483187756048543
0.2313940894321522,0.7485506686248744
0.2316261797926659,0.7487825616448945
0.2319356336066842,0.7487825616448945
0.2321677239671979,0.7490144546649146
0.2323998143277116,0.7490917523382546
0.2331734488627572,0.7495555383782948
0.2331734488627572,0.7497101337249749
0.2334055392232709,0.7497101337249749
0.2334055392232709,0.7497874313983149
0.2336376295837846,0.750019324418335
0.2337149930372891,0.750096622091675
0.2337923564907937,0.750173919765015
0.234101810304812,0.7504831104583752
0.2341791737583165,0.7506377058050553
0.2344112641188302,0.7506377058050553
0.2344112641188302,0.7507150034783953
0.234798081386353,0.7509468964984154
0.234798081386353,0.7511787895184355
0.2352622621073804,0.7512560871917755
0.2354169890143896,0.7516425755584757
0.2354169890143896,0.7517198732318158
0.2355717159213987,0.7518744685784958
0.2358038062819124,0.7520290639251759
0.2359585331889215,0.7520290639251759
0.2360358966424261,0.7522609569451959
0.2363453504564443,0.7525701476385561
0.2364227139099489,0.7528020406585761
0.236577440816958,0.7529566360052562
0.2367321677239671,0.7530339336785963
0.2368095311774717,0.7530339336785963
0.2369642580844808,0.7532658266986164
0.23711898499149,0.7533431243719564
0.23711898499149,0.7534204220452965
0.2371963484449946,0.7534204220452965
0.2374284388055083,0.7541933987786967
0.2374284388055083,0.7542706964520368
0.2375058022590128,0.7543479941253768
0.2375831657125174,0.7543479941253768
0.2377378926195265,0.7545798871453969
0.2377378926195265,0.754657184818737
0.2379699829800402,0.754657184818737
0.2379699829800402,0.7548117801654171
0.2380473464335448,0.7548117801654171
0.2381247098870493,0.7551209708587772
0.2382794367940585,0.7553528638787973
0.2384341637010676,0.7558166499188375
0.2388209809685904,0.7558939475921774
0.2388209809685904,0.7562804359588776
0.2390530713291041,0.7563577336322177
0.2390530713291041,0.7564350313055577
0.2392077982361132,0.7564350313055577
0.2402135231316726,0.7569761150189379
0.2402908865851771,0.7569761150189379
0.2402908865851771,0.757130710365618
0.2406003403991954,0.7573626033856381
0.2407550673062045,0.7579809847723583
0.2409097942132136,0.7579809847723583
0.2410645211202228,0.7582901754657185
0.2414513383877456,0.7585993661590786
0.2414513383877456,0.7588312591790987
0.2415287018412502,0.7588312591790987
0.2415287018412502,0.7589085568524387
0.2417607922017638,0.7590631521991188
0.2418381556552684,0.7590631521991188
0.2419928825622775,0.7592177475457988
0.2423023363762958,0.7592950452191389
0.2423023363762958,0.7593723428924789
0.2428438805508277,0.7596815335858391
0.2429986074578369,0.7596815335858391
0.243153334364846,0.7597588312591791
0.2432306978183506,0.7597588312591791
0.2432306978183506,0.7599907242791992
0.2432306978183506,0.7602226172992192
0.2433080612718551,0.7603772126458993
0.2439269688998916,0.7607637010125995
0.2444685130744236,0.7614593800726598
0.2446232399814327,0.7616139754193398
0.2450100572489555,0.76184586843936
0.2453968745164784,0.7622323568060602
0.2455516014234875,0.7623096544794001
0.2464025994120377,0.7630053335394604
0.2465573263190469,0.7630053335394604
0.2466346897725514,0.7633145242328206
0.2466346897725514,0.7634691195795007
0.2467894166795605,0.7637010125995207
0.2468667801330651,0.7637010125995207
0.2472535974005879,0.7638556079462008
0.2476404146681108,0.7639329056195409
0.2477951415751199,0.7640102032928808
0.2478725050286244,0.7640102032928808
0.2478725050286244,0.764164798639561
0.2480272319356336,0.764164798639561
0.2481045953891381,0.764319393986241
0.2481819588426427,0.7644739893329211
0.2483366857496518,0.7646285846796012
0.2483366857496518,0.7647831800262812
0.2485687761101655,0.7647831800262812
0.2485687761101655,0.7649377753729613
0.2486461395636701,0.7649377753729613
0.2487235030171747,0.7652469660663214
0.2494971375522203,0.7659426451263817
0.2498065913662386,0.7659426451263817
0.2498065913662386,0.7660972404730617
0.2498839548197431,0.7660972404730617
0.2498839548197431,0.7661745381464018
0.2499613182732477,0.7664064311664219
0.2500386817267523,0.7664837288397619
0.2501160451802569,0.766561026513102
0.2504254989942751,0.7670248125531421
0.2506575893547888,0.7670248125531421
0.2506575893547888,0.7671794078998222
0.2507349528082934,0.7671794078998222
0.2509670431688071,0.7675658962665224
0.2510444066223116,0.7676431939398624
0.2514312238898344,0.7676431939398624
0.2514312238898344,0.7677204916132024
0.251508587343339,0.7677977892865425
0.2515859507968436,0.7677977892865425
0.2516633142503481,0.7683388729999227
0.2517406777038527,0.7683388729999227
0.2517406777038527,0.7684161706732627
0.2518954046108618,0.7684161706732627
0.2518954046108618,0.7684934683466028
0.2521274949713755,0.7684934683466028
0.2521274949713755,0.7685707660199428
0.2524369487853938,0.7686480636932829
0.2532105833204394,0.7697302311200432
0.2533653102274485,0.7698075287933833
0.2533653102274485,0.7699621241400634
0.2535200371344577,0.7700394218134035
0.2535200371344577,0.7701940171600835
0.2535974005879622,0.7704259101801035
0.2537521274949714,0.7708123985468037
0.2540615813089896,0.7708896962201438
0.2541389447624942,0.7708896962201438
0.2541389447624942,0.7711215892401638
0.2542163082159988,0.7711988869135039
0.2544483985765124,0.7711988869135039
0.2544483985765124,0.7712761845868439
0.254525762030017,0.771508077606864
0.2548352158440353,0.7715853752802041
0.2549125792975398,0.7717399706268842
0.2551446696580535,0.7720491613202443
0.2551446696580535,0.7721264589935843
0.2552993965650627,0.7721264589935843
0.2553767600185672,0.7725902450336245
0.2556862138325855,0.7726675427069645
0.25576357728609,0.7727448403803046
0.2559183041930992,0.7730540310736647
0.2559956676466037,0.7730540310736647
0.2559956676466037,0.7732086264203447
0.2563824849141266,0.7732086264203447
0.2563824849141266,0.7732859240936848
0.2564598483676311,0.773827007807065
0.2567693021816494,0.7740589008270851
0.2567693021816494,0.7741361985004251
0.2568466656351539,0.7741361985004251
0.2568466656351539,0.7743680915204453
0.2573882098096859,0.7747545798871454
0.2573882098096859,0.7748318775604854
0.2578523905307133,0.7751410682538455
0.2583165712517407,0.7754502589472057
0.2583939347052452,0.7754502589472057
0.2583939347052452,0.7756821519672258
0.2584712981587498,0.7756821519672258
0.2584712981587498,0.7757594496405659
0.2586260250657589,0.776145938007266
0.2587033885192635,0.776300533353946
0.258780751972768,0.7763778310272861
0.2588581154262726,0.7763778310272861
0.2589354788797772,0.7764551287006262
0.2589354788797772,0.7765324263739661
0.2590128423332817,0.7765324263739661
0.2591675692402909,0.7766870217206462
0.2594770230543091,0.7766870217206462
0.2594770230543091,0.7769189147406663
0.2595543865078137,0.7769189147406663
0.2596317499613182,0.7769962124140063
0.2596317499613182,0.7771508077606865
0.2597091134148228,0.7771508077606865
0.2597091134148228,0.7772281054340264
0.2597864768683274,0.7772281054340264
0.2599412037753365,0.7777691891474067
0.2600185672288411,0.7777691891474067
0.2602506575893548,0.7780783798407668
0.2603280210428593,0.7780783798407668
0.2603280210428593,0.7781556775141069
0.2604053844963639,0.7781556775141069
0.2604827479498685,0.7783875705341269
0.2606374748568776,0.7785421658808069
0.2608695652173913,0.7785421658808069
0.2608695652173913,0.7787740589008271
0.2610242921244004,0.7788513565741672
0.2611790190314095,0.7789286542475071
0.2612563824849141,0.7789286542475071
0.2614111093919232,0.7790832495941872
0.2615658362989324,0.7793151426142073
0.2616431997524369,0.7793924402875474
0.2616431997524369,0.7796243333075674
0.2617205632059415,0.7797016309809075
0.261797926659446,0.7797016309809075
0.261797926659446,0.7798562263275876
0.2618752901129506,0.7799335240009275
0.2621847439269689,0.7801654170209477
0.2625715611944917,0.7806292030609878
0.2627262881015008,0.7806292030609878
0.2629583784620145,0.780783798407668
0.2629583784620145,0.780938393754348
0.2630357419155191,0.780938393754348
0.2630357419155191,0.7812475844477081
0.2631904688225282,0.7814021797943882
0.2632678322760328,0.7815567751410682
0.2637320129970602,0.7817113704877483
0.2638093764505647,0.7818659658344284
0.2639641033575738,0.7822524542011285
0.2643509206250967,0.7824070495478086
0.2644282840786012,0.7824843472211487
0.2645056475321058,0.7824843472211487
0.2646603744391149,0.7831027286078689
0.2646603744391149,0.783180026281209
0.2647377378926195,0.783180026281209
0.2647377378926195,0.7834892169745691
0.264815101346124,0.7834892169745691
0.2651245551601423,0.7838757053412693
0.265356645520656,0.7839530030146092
0.2654340089741606,0.7839530030146092
0.2655113724276651,0.7841075983612893
0.2655113724276651,0.7841848960346294
0.2655887358811697,0.7842621937079693
0.2656660993346743,0.7843394913813094
0.2657434627881788,0.7843394913813094
0.2658208262416834,0.7846486820746695
0.2658981896951879,0.7846486820746695
0.2658981896951879,0.7848032774213496
0.2660529166021971,0.7848032774213496
0.2662850069627108,0.7849578727680296
0.266594460776729,0.7851897657880498
0.2669812780442518,0.78557625415475
0.2670586414977564,0.7856535518280899
0.2672133684047655,0.78573084950143
0.2672133684047655,0.78580814717477
0.2673680953117747,0.7859627425214502
0.2677549125792975,0.7859627425214502
0.2677549125792975,0.7861173378681302
0.2679096394863067,0.7863492308881502
0.2679870029398112,0.7863492308881502
0.2679870029398112,0.7865038262348303
0.2680643663933158,0.7867357192548504
0.2682190933003249,0.7868130169281905
0.2684511836608386,0.7868130169281905
0.2684511836608386,0.7875859936615908
0.2685285471143432,0.7875859936615908
0.2686832740213523,0.7876632913349308
0.268915364381866,0.7884362680683311
0.2690700912888751,0.7885135657416712
0.2691474547423797,0.7885135657416712
0.2691474547423797,0.7885908634150112
0.2695342720099025,0.7889000541083714
0.2696889989169116,0.7891319471283914
0.2697663623704162,0.7891319471283914
0.2700758161844345,0.7892092448017315
0.270153179637939,0.7892865424750715
0.2703079065449482,0.7894411378217515
0.2703079065449482,0.7895184354950916
0.2704626334519573,0.7895957331684317
0.2705399969054619,0.7895957331684317
0.2706173603589664,0.7899049238617918
0.2706173603589664,0.7899822215351318
0.2710041776264892,0.7901368168818118
0.2718551756150394,0.7908324959418721
0.2723193563360668,0.7912189843085723
0.2723193563360668,0.7912962819819124
0.2723967197895714,0.7912962819819124
0.2725514466965805,0.7914508773285924
0.2725514466965805,0.7915281750019324
0.2726288101500851,0.7916054726752725
0.2727835370570942,0.7916054726752725
0.2728609005105988,0.7917600680219525
0.2732477177781216,0.7918373656952926
0.2732477177781216,0.7919919610419727
0.2733250812316262,0.7919919610419727
0.2733250812316262,0.7920692587153126
0.2734024446851307,0.7920692587153126
0.2734024446851307,0.7921465563886527
0.2734798081386353,0.7922238540619927
0.2736345350456444,0.7923784494086727
0.2736345350456444,0.7927649377753729
0.2738666254061581,0.793074128468733
0.2741760792201764,0.7933060214887532
0.2742534426736809,0.7934606168354332
0.2743308061271855,0.7934606168354332
0.2743308061271855,0.7935379145087733
0.2744855330341946,0.7938471052021334
0.2746402599412038,0.7940017005488135
0.2747176233947083,0.7940789982221536
0.2751818041157357,0.7947746772822138
0.2751818041157357,0.7948519749555538
0.275491257929754,0.7950065703022339
0.2757233482902677,0.7950065703022339
0.2757233482902677,0.795238463322254
0.2758007117437722,0.795238463322254
0.2759554386507813,0.795315760995594
0.2760328021042859,0.7953930586689341
0.2761101655577905,0.7955476540156141
0.2763422559183042,0.7956249516889542
0.2765743462788179,0.7959341423823143
0.2766517097323224,0.7959341423823143
0.276729073185827,0.7960114400556543
0.276729073185827,0.7960887377289944
0.2769611635463407,0.7963979284223545
0.2770385269998452,0.7963979284223545
0.2771932539068544,0.7964752260956945
0.2772706173603589,0.7967844167890547
0.2774253442673681,0.7969390121357347
0.2775800711743772,0.7970936074824148
0.2776574346278818,0.7972482028290948
0.2777347980813863,0.7972482028290948
0.2778121615348909,0.7977119888691351
0.2778121615348909,0.797789286542475
0.2778895249883955,0.7979438818891551
0.2781216153489091,0.7979438818891551
0.2782763422559183,0.7984849656025353
0.2782763422559183,0.7985622632758754
0.2783537057094228,0.7985622632758754
0.2785857960699365,0.7993352400092757
0.2787405229769457,0.7996444307026358
0.2787405229769457,0.7997217283759759
0.2790499767909639,0.8003401097626961
0.279204703697973,0.8004947051093763
0.2792820671514776,0.8004947051093763
0.2792820671514776,0.8006493004560563
0.2795141575119913,0.8007265981293963
0.2795141575119913,0.8009584911494164
0.2796688844190004,0.8009584911494164
0.2799009747795141,0.8012676818427765
0.2800557016865233,0.8012676818427765
0.2801330651400278,0.8014222771894566
0.2802877920470369,0.8017314678828167
0.2805972458610552,0.8017314678828167
0.2808293362215689,0.8018087655561568
0.280984063128578,0.8019633609028368
0.280984063128578,0.8020406585761769
0.2811387900355871,0.802349849269537
0.2813708803961008,0.802349849269537
0.2816029707566145,0.8025044446162171
0.2817576976636237,0.8025044446162171
0.2822992418381556,0.8027363376362372
0.2822992418381556,0.8028136353095772
0.2823766052916602,0.8028136353095772
0.2823766052916602,0.8028909329829172
0.2824539687451647,0.8032001236762774
0.282763422559183,0.8032001236762774
0.282763422559183,0.8033547190229574
0.2830728763732013,0.8033547190229574
0.2830728763732013,0.8036639097163175
0.2831502398267058,0.8037412073896576
0.2834596936407241,0.8042049934296978
0.2835370570942286,0.8045141841230579
0.2836917840012378,0.804900672489758
0.2841559647222652,0.8049779701630981
0.2841559647222652,0.8052098631831182
0.2843106916292743,0.8052871608564582
0.2847748723503017,0.8052871608564582
0.2847748723503017,0.8055190538764783
0.2849295992573109,0.8055190538764783
0.2850069627108154,0.8055963515498183
0.28508432616432,0.8056736492231584
0.2856258703388519,0.8057509468964984
0.2859353241528702,0.8061374352631986
0.2860126876063747,0.8062147329365386
0.2861674145133839,0.8062920306098786
0.2861674145133839,0.8066785189765788
0.286322141420393,0.8066785189765788
0.286322141420393,0.8067558166499188
0.2869410490484295,0.807065007343279
0.2870957759554386,0.8072196026899591
0.2872505028624478,0.8072196026899591
0.2872505028624478,0.8075287933833192
0.2876373201299706,0.8075287933833192
0.2877146835834752,0.8077606864033393
0.2879467739439889,0.8077606864033393
0.2879467739439889,0.8078379840766793
0.2882562277580071,0.8079925794233593
0.2882562277580071,0.8081471747700394
0.2883335912115117,0.8083017701167194
0.2885656815720254,0.8084563654633996
0.2887204084790345,0.8086109608100797
0.2887977719325391,0.8086882584834196
0.2890298622930528,0.8086882584834196
0.2894940430140801,0.8088428538300997
0.289880860281603,0.8090747468501198
0.2899582237351075,0.8093839375434799
0.2902676775491258,0.8096158305635001
0.2902676775491258,0.8097704259101801
0.2904997679096395,0.8097704259101801
0.2904997679096395,0.8098477235835201
0.290577131363144,0.8098477235835201
0.2910413120841714,0.8099250212568602
0.2910413120841714,0.8100023189302002
0.291118675537676,0.8100023189302002
0.291118675537676,0.8100796166035402
0.2912734024446851,0.8102342119502203
0.2913507658981897,0.8102342119502203
0.2919696735262262,0.8103115096235604
0.2919696735262262,0.8103888072969003
0.292356490793749,0.8106207003169205
0.2925885811542627,0.8106979979902605
0.2926659446077673,0.8110071886836207
0.2930527618752901,0.8110071886836207
0.2932074887822992,0.8112390817036407
0.2932848522358038,0.8113936770503208
0.2933622156893083,0.8115482723970009
0.2935169425963175,0.8116255700703409
0.2937490329568312,0.811857463090361
0.2940584867708494,0.811857463090361
0.2943679405848677,0.8125531421504213
0.2944453040383722,0.8127077374971013
0.2949868482129042,0.8128623328437814
0.2952189385734179,0.8128623328437814
0.2952189385734179,0.8130169281904615
0.2952963020269225,0.8130169281904615
0.295373665480427,0.8131715235371415
0.2955283923874361,0.8134807142305016
0.2960699365619681,0.8134807142305016
0.2960699365619681,0.8135580119038417
0.2961473000154727,0.8135580119038417
0.2961473000154727,0.8136353095771818
0.2963020269224818,0.8136353095771818
0.2964567538294909,0.8139445002705419
0.2966888441900046,0.8141763932905619
0.2968435710970137,0.814253690963902
0.2968435710970137,0.814408286310582
0.2973077518180411,0.8144855839839221
0.2973077518180411,0.8147174770039421
0.2975398421785548,0.8147174770039421
0.2975398421785548,0.8147947746772822
0.2977719325390685,0.8147947746772822
0.2979266594460776,0.8149493700239623
0.2981587498065913,0.8151812630439824
0.2982361132600959,0.8151812630439824
0.298390840167105,0.8153358583906625
0.298390840167105,0.8154131560640024
0.2986229305276187,0.8154131560640024
0.2986229305276187,0.8155677514106825
0.2988550208881324,0.8157996444307026
0.2993965650626644,0.8160315374507228
0.2993965650626644,0.8161088351240627
0.299628655423178,0.8161088351240627
0.3000928361442054,0.8163407281440829
0.3003249265047191,0.816572621164103
0.3005570168652328,0.816649918837443
0.3007117437722419,0.816649918837443
0.3007117437722419,0.816804514184123
0.3007891072257465,0.816804514184123
0.3011759244932693,0.8169591095308031
0.3011759244932693,0.8170364072041432
0.3014853783072876,0.8171137048774831
0.3017174686678013,0.8172683002241633
0.3021042859353242,0.8178093839375434
0.3023363762958378,0.8181958723042436
0.3028005570168652,0.8181958723042436
0.3028005570168652,0.8182731699775837
0.3028779204703698,0.8182731699775837
0.3028779204703698,0.8183504676509237
0.3029552839238744,0.8184277653242638
0.3031100108308835,0.8184277653242638
0.3034194646449017,0.8186596583442839
0.3034968280984063,0.8186596583442839
0.3039610088194337,0.818968849037644
0.3045799164474702,0.819123444384324
0.304966733714993,0.8195099327510242
0.304966733714993,0.8196645280977043
0.3050440971684976,0.8196645280977043
0.3053535509825159,0.8202056118110845
0.3053535509825159,0.8203602071577646
0.3054309144360204,0.8203602071577646
0.3054309144360204,0.8204375048311046
0.305508277889525,0.8204375048311046
0.3057403682500387,0.8205148025044446
0.3058177317035432,0.8206693978511247
0.3058950951570478,0.8206693978511247
0.3060498220640569,0.8209012908711448
0.3060498220640569,0.8209785885444848
0.3061271855175615,0.821365076911185
0.3062819124245706,0.821519672257865
0.3065140027850843,0.821519672257865
0.3066687296920934,0.8215969699312051
0.3066687296920934,0.8216742676045451
0.3073650007736345,0.8219061606245652
0.3076744545876528,0.8221380536445853
0.3076744545876528,0.8222153513179253
0.307983908401671,0.8223699466646054
0.3080612718551756,0.8228337327046455
0.3081386353086802,0.8228337327046455
0.3081386353086802,0.8229883280513256
0.3082159987621847,0.8229883280513256
0.3082159987621847,0.8231429233980058
0.3090669967507349,0.8232975187446858
0.3091443602042395,0.8235294117647058
0.3095311774717623,0.8235294117647058
0.3096085409252669,0.823761304784726
0.3096085409252669,0.823915900131406
0.3103821754603125,0.8242250908247661
0.3106916292743308,0.8246115791914663
0.3107689927278353,0.8246888768648064
0.3109237196348445,0.8246888768648064
0.3109237196348445,0.8247661745381464
0.311001083088349,0.8248434722114865
0.3110784465418536,0.8248434722114865
0.3113105369023673,0.8249207698848264
0.3113879003558719,0.8249980675581665
0.3116199907163856,0.8251526629048466
0.3119294445304038,0.8251526629048466
0.3119294445304038,0.8252299605781866
0.3123936252514312,0.8252299605781866
0.3124709887049358,0.8254618535982067
0.3124709887049358,0.8255391512715468
0.3126257156119449,0.8255391512715468
0.3126257156119449,0.8256164489448867
0.312780442518954,0.8256164489448867
0.312780442518954,0.8256937466182268
0.313321986693486,0.8257710442915668
0.3136314405075042,0.8263894256782871
0.3137088039610088,0.8264667233516271
0.3137088039610088,0.8266986163716472
0.3137861674145134,0.8266986163716472
0.3144824384960544,0.8273169977583674
0.3147918923100727,0.8273169977583674
0.3147918923100727,0.8273942954317075
0.3152560730311001,0.8273942954317075
0.3155655268451183,0.8274715931050476
0.3155655268451183,0.8275488907783876
0.3157202537521275,0.8279353791450877
0.315797617205632,0.8280899744917678
0.3159523441126411,0.8280899744917678
0.3159523441126411,0.8283218675117879
0.3160297075661457,0.8283218675117879
0.3160297075661457,0.8283991651851279
0.3166486151941822,0.828476462858468
0.3171901593687142,0.828631058205148
0.3174222497292279,0.828708355878488
0.3177317035432461,0.828708355878488
0.3177317035432461,0.8288629512251682
0.3178864304502553,0.8288629512251682
0.3180411573572644,0.8290948442451882
0.3185053380782918,0.8291721419185283
0.3185827015317963,0.8292494395918683
0.3187374284388055,0.8294813326118884
0.3187374284388055,0.8297132256319085
0.3188921553458146,0.8297905233052485
0.3192789726133375,0.8298678209785886
0.319356336066842,0.8299451186519285
0.3194336995203466,0.8299451186519285
0.3194336995203466,0.8300997139986086
0.3202073340553922,0.8301770116719487
0.3202073340553922,0.8302543093452887
0.3204394244159059,0.8303316070186287
0.3207488782299242,0.8303316070186287
0.3212904224044561,0.8305635000386489
0.3212904224044561,0.8307180953853289
0.3215225127649698,0.8307180953853289
0.321677239671979,0.830949988405349
0.3217546031254835,0.8311045837520291
0.3222961473000155,0.8316456674654092
0.3222961473000155,0.8317229651387493
0.3226829645675383,0.8318775604854294
0.3227603280210429,0.8318775604854294
0.3227603280210429,0.8319548581587695
0.3230697818350611,0.8319548581587695
0.3230697818350611,0.8320321558321094
0.3232245087420702,0.8320321558321094
0.3236113260095931,0.8321094535054495
0.3237660529166022,0.8322640488521296
0.3239207798236113,0.8324959418721497
0.3239207798236113,0.8325732395454897
0.324152870184125,0.8327278348921697
0.3246170509051524,0.8328051325655098
0.325390685440198,0.8329597279121899
0.3263964103357574,0.8335008116255701
0.3265511372427665,0.8335781092989101
0.3269379545102893,0.8337327046455901
0.3270926814172984,0.8337327046455901
0.3270926814172984,0.8338100023189302
0.3273247717778121,0.8338872999922702
0.3277889524988395,0.8341964906856304
0.3277889524988395,0.8342737883589704
0.3281757697663623,0.8343510860323105
0.3281757697663623,0.8345056813789905
0.328407860126876,0.8345829790523305
0.3287173139408943,0.8345829790523305
0.3287173139408943,0.8348148720723506
0.3287946773943989,0.8348148720723506
0.3294909484759399,0.8348921697456907
0.3295683119294445,0.8352013604390508
0.3301098561039765,0.8352013604390508
0.330187219557481,0.8353559557857309
0.3308061271855175,0.8354332534590709
0.3309608540925267,0.835742444152431
0.3311929444530403,0.8359743371724511
0.3311929444530403,0.8360516348457911
0.3312703079065449,0.8360516348457911
0.3315023982670586,0.8361289325191312
0.331966578988086,0.8362835278658113
0.3321986693485997,0.8363608255391513
0.3325854866161225,0.8363608255391513
0.3328175769766362,0.8365927185591714
0.3332817576976636,0.8366700162325114
0.3332817576976636,0.8369019092525315
0.3333591211511681,0.8369792069258716
0.3334364846046727,0.8370565045992115
0.3339780287792047,0.8373656952925717
0.3340553922327092,0.8375975883125918
0.3341327556862138,0.8376748859859319
0.3342101191397184,0.8376748859859319
0.3342874825932229,0.8378294813326119
0.3346742998607457,0.8378294813326119
0.334983753674764,0.838138672025972
0.3353705709422868,0.838138672025972
0.3353705709422868,0.838215969699312
0.3354479343957914,0.838215969699312
0.3354479343957914,0.8383705650459922
0.3358347516633142,0.8386024580660122
0.3361442054773325,0.8386024580660122
0.3361442054773325,0.8386797557393523
0.3362215689308371,0.8387570534126922
0.3368404765588736,0.8389116487593723
0.3369952034658827,0.8390662441060525
0.3369952034658827,0.8391435417793924
0.3370725669193873,0.8391435417793924
0.3374593841869101,0.8392981371260725
0.3374593841869101,0.8394527324727525
0.3376141110939192,0.8395300301460926
0.3383877456289649,0.8396846254927727
0.3386971994429831,0.8398392208394527
0.3394708339780288,0.8398392208394527
0.340321831966579,0.840380304552833
0.3414049203156429,0.840534899899513
0.3414822837691474,0.840534899899513
0.3414822837691474,0.8406121975728531
0.341559647222652,0.8406121975728531
0.3419464644901748,0.8408440905928731
0.342101191397184,0.8409213882662132
0.342101191397184,0.8409986859395532
0.3423332817576976,0.8409986859395532
0.3426427355717159,0.8410759836128933
0.3429521893857342,0.8413078766329134
0.3429521893857342,0.8413851743062534
0.3430295528392387,0.8414624719795935
0.3435710970137707,0.8416170673262735
0.3438031873742844,0.8416170673262735
0.3449636391768528,0.8422354487129937
0.345118366083862,0.8423900440596738
0.345118366083862,0.8424673417330139
0.3452730929908711,0.8424673417330139
0.3454278198978802,0.842699234753034
0.3455825468048893,0.842776532426374
0.3457372737118985,0.842776532426374
0.3457372737118985,0.842853830099714
0.3459693640724122,0.842853830099714
0.3459693640724122,0.842931127773054
0.3460467275259167,0.8430857231197341
0.3462014544329259,0.8430857231197341
0.3462014544329259,0.8431630207930741
0.346356181339935,0.8431630207930741
0.346356181339935,0.8432403184664141
0.3464335447934396,0.8432403184664141
0.3466656351539532,0.8433176161397542
0.3471298158749806,0.8433949138130942
0.3471298158749806,0.8434722114864343
0.3472071793284852,0.8434722114864343
0.3472071793284852,0.8435495091597743
0.3477487235030171,0.8435495091597743
0.3477487235030171,0.8436268068331143
0.3478260869565217,0.8437041045064544
0.3480581773170354,0.8440132951998145
0.34813554077054,0.8440132951998145
0.34813554077054,0.8440905928731545
0.3482129042240445,0.8443224858931746
0.348831811852081,0.8443224858931746
0.348831811852081,0.8443997835665147
0.3495280829336221,0.8444770812398547
0.3500696271081541,0.8446316765865347
0.3503017174686678,0.8449408672798949
0.3506885347361906,0.8449408672798949
0.3506885347361906,0.8450181649532349
0.3516168961782454,0.845327355646595
0.3516942596317499,0.8454046533199351
0.3519263499922636,0.8455592486666151
0.352390530713291,0.8457138440132952
0.352390530713291,0.8457911416866353
0.3525452576203001,0.8457911416866353
0.3525452576203001,0.8458684393599752
0.3532415287018412,0.8463322254000155
0.3533188921553458,0.8463322254000155
0.3533962556088503,0.8464868207466956
0.3536283459693641,0.8468733091133956
0.3539377997833823,0.8469506067867357
0.3539377997833823,0.8470279044600757
0.3540151632368869,0.8470279044600757
0.3540925266903915,0.8471052021334158
0.3543246170509052,0.8474143928267759
0.3544019805044097,0.8475689881734559
0.3548661612254371,0.8475689881734559
0.3548661612254371,0.847646285846796
0.3550208881324462,0.847646285846796
0.3553303419464645,0.8479554765401561
0.3554850688534736,0.8480327742134962
0.3554850688534736,0.8481873695601763
0.3558718861209964,0.8482646672335162
0.3558718861209964,0.8483419649068563
0.3568002475630512,0.8486511556002164
0.3568776110165558,0.8488057509468965
0.3574191551910877,0.8488830486202366
0.3574965186445923,0.8490376439669166
0.3579606993656197,0.8490376439669166
0.3584248800866471,0.8492695369869367
0.3585022435401516,0.8494241323336168
0.3588116973541699,0.8495014300069568
0.3590437877146836,0.8495787276802969
0.3592758780751973,0.8497333230269769
0.359507968435711,0.8497333230269769
0.359507968435711,0.8498106207003169
0.3602816029707566,0.850042513720337
0.3602816029707566,0.8501198113936771
0.3603589664242612,0.8501198113936771
0.3603589664242612,0.8502744067403571
0.3604363298777657,0.8502744067403571
0.3604363298777657,0.8503517044136971
0.3605910567847749,0.8504290020870372
0.3608231471452885,0.8505835974337173
0.3613646913198205,0.8505835974337173
0.3614420547733251,0.8507381927803973
0.3614420547733251,0.8508154904537374
0.3616741451338388,0.8508154904537374
0.3617515085873433,0.8510473834737574
0.3620609624013616,0.8513565741671175
0.3622930527618753,0.8513565741671175
0.3627572334829027,0.8517430625338177
0.3629119603899118,0.8518203602071578
0.3629119603899118,0.8518976578804978
0.3630666872969209,0.8518976578804978
0.3630666872969209,0.8519749555538378
0.3633761411109392,0.8519749555538378
0.3635308680179483,0.8520522532271778
0.3636855949249574,0.8521295509005179
0.3636855949249574,0.852206848573858
0.3640724121924802,0.852284146247198
0.3645365929135076,0.852284146247198
0.3651555005415441,0.8526706346138981
0.3659291350765898,0.8529025276339183
0.3659291350765898,0.8529798253072582
0.3660838619835989,0.8529798253072582
0.3671669503326628,0.8532117183272784
0.3671669503326628,0.8533663136739584
0.3681726752282221,0.8538300997139986
0.3684047655887358,0.8538300997139986
0.3690236732167724,0.8540619927340187
0.3690236732167724,0.8541392904073587
0.369797307751818,0.8542165880806988
0.369797307751818,0.8542938857540388
0.3704935788333591,0.8544484811007189
0.3704935788333591,0.854603076447399
0.3707256691938728,0.8549122671407591
0.3708030326473774,0.8549122671407591
0.3708030326473774,0.854989564814099
0.3712672133684048,0.8552987555074593
0.3716540306359276,0.8553760531807992
0.3716540306359276,0.8554533508541393
0.3718861209964413,0.8554533508541393
0.3723503017174687,0.8557625415474994
0.3732012997060189,0.8559944345675196
0.373356026613028,0.8562263275875396
0.3734333900665326,0.8563809229342196
0.3735107535200371,0.8563809229342196
0.3735107535200371,0.8564582206075597
0.3736654804270463,0.8564582206075597
0.3736654804270463,0.8565355182808998
0.3742070246015782,0.8566901136275799
0.3743617515085873,0.8567674113009198
0.3743617515085873,0.8568447089742599
0.374593841869101,0.8569220066475999
0.3750580225901284,0.85715389966762
0.375135386043633,0.85715389966762
0.3756769302181649,0.8573084950143001
0.3756769302181649,0.8573857926876401
0.3758316571251741,0.8575403880343202
0.3759090205786786,0.8575403880343202
0.3759863840321832,0.8576949833810003
0.3759863840321832,0.8577722810543402
0.3760637474856877,0.8577722810543402
0.3760637474856877,0.8578495787276803
0.3761411109391923,0.8580041740743604
0.3766826551137243,0.8580814717477004
0.3766826551137243,0.8581587694210404
0.3769921089277425,0.8581587694210404
0.3770694723812471,0.8582360670943805
0.3770694723812471,0.8583133647677205
0.3774562896487699,0.8583133647677205
0.3777657434627882,0.8585452577877406
0.3779978338233019,0.8586225554610806
0.3782299241838155,0.8586998531344207
0.3783072876373201,0.8587771508077607
0.3785393779978338,0.8590090438277808
0.3791582856258703,0.8591636391744608
0.3791582856258703,0.8592409368478009
0.3793130125328794,0.8592409368478009
0.3793130125328794,0.859395532194481
0.3796998298004023,0.859472829867821
0.3802413739749342,0.8600139135812012
0.3804734643354479,0.8601685089278813
0.3804734643354479,0.8602458066012213
0.380628191242457,0.8604004019479013
0.3807829181494662,0.8604776996212414
0.3818660064985301,0.8605549972945814
0.3823301872195574,0.8607095926412615
0.3823301872195574,0.8607868903146015
0.3825622775800711,0.8607868903146015
0.3825622775800711,0.8609414856612816
0.3827943679405848,0.8609414856612816
0.3827943679405848,0.8612506763546417
0.382949094847594,0.8614052717013218
0.3838000928361442,0.8614825693746618
0.3838000928361442,0.8615598670480018
0.3838774562896487,0.8615598670480018
0.3841095466501624,0.8616371647213419
0.3843416370106761,0.8617917600680219
0.3849605446387126,0.862100950761382
0.3853473619062355,0.8624101414547423
0.3857341791737583,0.8628739274947824
0.3861983598947857,0.8630285228414625
0.3861983598947857,0.8631058205148026
0.3868172675228222,0.8631058205148026
0.3869719944298313,0.8632604158614826
0.3871267213368404,0.8632604158614826
0.3871267213368404,0.8633377135348226
0.3873588116973541,0.8633377135348226
0.3880550827788953,0.8635696065548427
0.3880550827788953,0.8637242019015228
0.3883645365929135,0.8637242019015228
0.3888287173139409,0.8638014995748627
0.3888287173139409,0.8638787972482028
0.3893702614884728,0.864110690268223
0.389524988395482,0.864110690268223
0.3900665325700139,0.8641879879415629
0.3909948940120687,0.8644198809615831
0.3909948940120687,0.864497178634923
0.3911496209190778,0.864497178634923
0.391304347826087,0.8646517739816032
0.3913817112795915,0.8646517739816032
0.3913817112795915,0.8647290716549432
0.3918458920006189,0.8647290716549432
0.3922327092681417,0.8648063693282833
0.3928516168961782,0.8648836670016232
0.3929289803496828,0.8650382623483033
0.3930063438031874,0.8651928576949833
0.3930837072566919,0.8651928576949833
0.3933157976172056,0.8652701553683234
0.3933157976172056,0.8653474530416635
0.3942441590592604,0.8654247507150035
0.3942441590592604,0.8655793460616835
0.3943988859662695,0.8656566437350236
0.3947083397802878,0.8657339414083636
0.3952498839548197,0.8659658344283837
0.3957140646758471,0.8660431321017238
0.3957140646758471,0.8661204297750638
0.3965650626643973,0.8661977274484038
0.3965650626643973,0.8662750251217438
0.396797153024911,0.8662750251217438
0.3968745164784156,0.8664296204684239
0.3969518799319201,0.8664296204684239
0.3972613337459384,0.866661513488444
0.3972613337459384,0.8667388111617841
0.397338697199443,0.8667388111617841
0.397338697199443,0.866816108835124
0.3974934241064521,0.8669707041818041
0.3975707875599567,0.8671252995284842
0.3976481510134612,0.8671252995284842
0.3981896951879932,0.8673571925485043
0.3981896951879932,0.8674344902218443
0.3982670586414977,0.8675117878951843
0.3984217855485069,0.8675117878951843
0.3984217855485069,0.8675890855685244
0.3984991490020114,0.8675890855685244
0.3984991490020114,0.8677436809152045
0.398576512455516,0.8678209785885445
0.3986538759090205,0.8678209785885445
0.3989633297230388,0.8680528716085646
0.3991180566300479,0.8680528716085646
0.3993501469905616,0.8682847646285847
0.4004332353396255,0.8686712529952848
0.4004332353396255,0.8689031460153049
0.4005105987931301,0.8689031460153049
0.4005879622466347,0.868980443688645
0.4005879622466347,0.869057741361985
0.4009747795141575,0.8691350390353251
0.4012842333281757,0.8691350390353251
0.4012842333281757,0.869212336708665
0.4013615967816803,0.8692896343820051
0.4014389602351849,0.8692896343820051
0.4019805044097168,0.8694442297286852
0.4019805044097168,0.8695215274020252
0.4027541389447625,0.8695988250753652
0.4032956831192944,0.8697534204220453
0.4038372272938264,0.8698307180953854
0.4043787714683583,0.8700626111154054
0.4043787714683583,0.8701399087887455
0.4044561349218629,0.8702172064620854
0.4056165867244314,0.8702172064620854
0.4059260405384496,0.8702945041354255
0.4059260405384496,0.8703718018087656
0.4064675847129816,0.8704490994821056
0.4070091288875135,0.8706036948287856
0.4070091288875135,0.8706809925021257
0.4073185827015318,0.8706809925021257
0.4073185827015318,0.8707582901754657
0.4076280365155501,0.8707582901754657
0.4078601268760637,0.8709128855221457
0.4078601268760637,0.8709901831954858
0.4082469441435866,0.8709901831954858
0.4082469441435866,0.8710674808688258
0.408711124864614,0.8710674808688258
0.4096394863066687,0.871222076215506
0.4097168497601733,0.871453969235526
0.4118830264583011,0.8721496482955863
0.4119603899118056,0.8723042436422663
0.4127340244468513,0.8723815413156064
0.412966114807365,0.8723815413156064
0.4136623858889061,0.8724588389889464
0.4136623858889061,0.8725361366622865
0.4137397493424106,0.8726134343356265
0.4138944762494198,0.8726134343356265
0.4142812935169426,0.8728453273556466
0.4142812935169426,0.8729226250289867
0.41474547423797,0.8729226250289867
0.4148228376914745,0.8730772203756667
0.4148228376914745,0.8734637087423669
0.4149002011449791,0.8734637087423669
0.4149002011449791,0.873618304089047
0.4155191087730156,0.873618304089047
0.4155964722265202,0.873850197109067
0.4156738356800247,0.873850197109067
0.4158285625870339,0.8740047924557471
0.4159059260405384,0.8742366854757672
0.4159059260405384,0.8743139831491072
0.4162927433080612,0.8743139831491072
0.4166021971220795,0.8745458761691273
0.4166021971220795,0.8746231738424673
0.4169890143896023,0.8748550668624875
0.4174531951106297,0.8749323645358275
0.4176852854711434,0.8750096622091675
0.4176852854711434,0.8750869598825075
0.417762648924648,0.8750869598825075
0.4179173758316571,0.8752415552291876
0.4179173758316571,0.8753188529025276
0.4179947392851617,0.8753188529025276
0.4185362834596936,0.8754734482492077
0.4186136469131982,0.8754734482492077
0.4186136469131982,0.8756280435958878
0.4195420083552529,0.8759372342892479
0.420238279436794,0.8759372342892479
0.420238279436794,0.8760145319625879
0.4203156428902986,0.8760918296359279
0.4203930063438031,0.8760918296359279
0.4203930063438031,0.876169127309268
0.4204703697973077,0.876169127309268
0.4204703697973077,0.8762464249826081
0.4205477332508123,0.8762464249826081
0.4205477332508123,0.876323722655948
0.4208571870648305,0.876323722655948
0.4210892774253442,0.8766329133493082
0.4211666408788488,0.8767102110226482
0.4213987312393625,0.8767102110226482
0.422559183041931,0.8771739970626884
0.422559183041931,0.8774058900827085
0.4231007272164629,0.8774058900827085
0.4246479962865542,0.8777923784494087
0.425576357728609,0.8780242714694287
0.4260405384496364,0.8780242714694287
0.4262726288101501,0.8781015691427688
0.4262726288101501,0.8781788668161088
0.426814172984682,0.8781788668161088
0.426814172984682,0.8782561644894489
0.4269688998916912,0.8783334621627888
0.4272009902522048,0.8784107598361289
0.4274330806127185,0.878565355182809
0.4275878075197277,0.878565355182809
0.4280519882407551,0.8787972482028291
0.4280519882407551,0.8788745458761691
0.4284388055082779,0.8788745458761691
0.4284388055082779,0.8789518435495092
0.4285161689617824,0.8790291412228491
0.428593532415287,0.8791064388961892
0.4287482593222961,0.8791064388961892
0.4287482593222961,0.8791837365695293
0.4289803496828098,0.8794156295895493
0.4292898034968281,0.8794156295895493
0.4292898034968281,0.8798021179562495
0.4293671669503326,0.8798021179562495
0.4293671669503326,0.8798794156295896
0.4296766207643509,0.8799567133029296
0.4299087111248646,0.8801113086496096
0.4299087111248646,0.8802659039962897
0.4300634380318737,0.8802659039962897
0.4301408014853783,0.8805750946896499
0.4304502552993965,0.8806523923629899
0.4305276187529011,0.8806523923629899
0.4305276187529011,0.88072969003633
0.4306823456599102,0.88088428538301
0.4309917994739285,0.88088428538301
0.4310691629274331,0.88096158305635
0.4310691629274331,0.88103888072969
0.4312238898344422,0.8811934760763701
0.4312238898344422,0.8813480714230502
0.4313786167414513,0.8814253690963902
0.4323843416370106,0.8816572621164103
0.4323843416370106,0.8817345597897503
0.4329258858115426,0.8818891551364304
0.4331579761720563,0.8819664528097704
0.4331579761720563,0.8820437504831105
0.4334674299860745,0.8821210481564505
0.4339316107071019,0.8821983458297905
0.4343957914281293,0.8828167272165108
0.4347052452421476,0.8828167272165108
0.4347052452421476,0.8830486202365309
0.4348599721491567,0.8830486202365309
0.4350146990561658,0.8831259179098709
0.4350920625096704,0.8832032155832109
0.4350920625096704,0.883280513256551
0.435169425963175,0.883280513256551
0.435169425963175,0.883357810929891
0.4352467894166795,0.883435108603231
0.4353241528701841,0.883435108603231
0.4353241528701841,0.8835124062765711
0.4355562432306978,0.8835897039499111
0.4357109701377069,0.8835897039499111
0.4359430604982206,0.8837442992965912
0.4362525143122389,0.8838988946432712
0.4362525143122389,0.8839761923166113
0.4363298777657434,0.8839761923166113
0.4366393315797617,0.8842853830099714
0.4367166950332662,0.8843626806833115
0.4371035123007891,0.8845172760299915
0.4371808757542936,0.8845172760299915
0.4372582392077982,0.8847491690500116
0.4377997833823301,0.8849810620700317
0.438186600649853,0.8850583597433718
0.4382639641033575,0.8852902527633918
0.4384960544638712,0.8852902527633918
0.4384960544638712,0.8855221457834119
0.4386507813708803,0.8855994434567519
0.4391923255454123,0.8863724201901523
0.4391923255454123,0.8864497178634924
0.4401206869874671,0.8866816108835124
0.4401206869874671,0.8868362062301924
0.4403527773479808,0.8869908015768725
0.4406622311619991,0.8872226945968926
0.4415132291505493,0.8872999922702327
0.4418226829645675,0.8873772899435727
0.4422868636855949,0.8875318852902527
0.4426736809531177,0.8875318852902527
0.4426736809531177,0.8879183736569529
0.4429057713136314,0.8879183736569529
0.4429057713136314,0.887995671330293
0.4430604982206406,0.887995671330293
0.4432152251276497,0.888072969003633
0.4432152251276497,0.888150266676973
0.4434473154881634,0.888227564350313
0.4435246789416679,0.8883821596969931
0.4436794058486771,0.8884594573703332
0.4436794058486771,0.8885367550436731
0.4438341327556862,0.8885367550436731
0.4438341327556862,0.8887686480636933
0.4439114962091908,0.8887686480636933
0.4439114962091908,0.8889232434103733
0.4442983134767136,0.8890005410837134
0.4444530403837227,0.8890778387570534
0.4444530403837227,0.8893097317770735
0.4450719480117592,0.8893870294504136
0.4452266749187684,0.8893870294504136
0.4454587652792821,0.8897735178171137
0.4457682190933003,0.8897735178171137
0.4457682190933003,0.8899281131637937
0.446000309453814,0.8899281131637937
0.446000309453814,0.8902373038571539
0.4460776729073186,0.8902373038571539
0.4460776729073186,0.890391899203834
0.4467739439888596,0.890391899203834
0.4469286708958688,0.890546494550514
0.447238124709887,0.8907010898971941
0.447779668884419,0.8907010898971941
0.447779668884419,0.8907783875705342
0.4482438496054464,0.8907783875705342
0.4482438496054464,0.8909329829172142
0.4486306668729692,0.8909329829172142
0.4486306668729692,0.8910102805905542
0.4487853937799783,0.8913194712839143
0.4493269379545103,0.8914740666305944
0.4497911186755376,0.8916286619772745
0.4501779359430605,0.8916286619772745
0.4501779359430605,0.8917059596506145
0.450255299396565,0.8917832573239546
0.4504100263035742,0.8917832573239546
0.450796843571097,0.8918605549972946
0.4512610242921244,0.8920924480173147
0.4512610242921244,0.8921697456906547
0.4514157511991335,0.8921697456906547
0.4516478415596472,0.8923243410373348
0.4516478415596472,0.8924016387106748
0.4518025684666563,0.8925562340573548
0.4518799319201609,0.8925562340573548
0.4518799319201609,0.8926335317306949
0.4519572953736654,0.8926335317306949
0.45203465882717,0.8930200200973951
0.4521120222806746,0.8930200200973951
0.4529630202692248,0.8931746154440752
0.4531951106297385,0.8933292107907552
0.4535819278972613,0.8934065084640952
0.4537366548042704,0.8937156991574554
0.4540461086182887,0.8937156991574554
0.4541234720717932,0.8941794851974956
0.4544329258858115,0.8944113782175157
0.4545102893393161,0.8944113782175157
0.4545876527928206,0.8945659735641958
0.4547423796998298,0.8946432712375357
0.4548197431533343,0.8947205689108758
0.455051833513848,0.8948751642575559
0.4555160142348754,0.895184354950916
0.456289648769921,0.8954162479709361
0.4565217391304347,0.8954162479709361
0.4565991025839393,0.8956481409909561
0.4572180102119759,0.8959573316843163
0.4572180102119759,0.8960346293576563
0.457372737118985,0.8961892247043364
0.4574501005724896,0.8961892247043364
0.4574501005724896,0.8962665223776765
0.4575274640259941,0.8962665223776765
0.4575274640259941,0.8963438200510164
0.4576821909330033,0.8963438200510164
0.458610552375058,0.8970394991110767
0.4588426427355717,0.8971167967844168
0.4592294600030945,0.8971167967844168
0.4594615503636082,0.8971940944577568
0.4594615503636082,0.8972713921310969
0.4595389138171128,0.8972713921310969
0.4595389138171128,0.8973486898044369
0.4596936407241219,0.8973486898044369
0.4597710041776265,0.8979670711911572
0.4600804579916447,0.8979670711911572
0.4603125483521584,0.8981989642111773
0.460389911805663,0.8982762618845173
0.4607767290731858,0.8984308572311973
0.4607767290731858,0.8985081549045374
0.4608540925266904,0.8985081549045374
0.4608540925266904,0.8985854525778774
0.4610088194336995,0.8987400479245574
0.4612409097942132,0.8987400479245574
0.4618598174222497,0.8988946432712376
0.4620145443292588,0.8989719409445776
0.4620145443292588,0.8991265362912576
0.462169271236268,0.8992038339645977
0.4622466346897725,0.8992038339645977
0.4624013615967817,0.8993584293112777
0.4624787250502862,0.8993584293112777
0.4624787250502862,0.8994357269846177
0.4630976326783227,0.8994357269846177
0.4630976326783227,0.8995130246579578
0.4631749961318273,0.8996676200046378
0.463407086492341,0.8996676200046378
0.463407086492341,0.8997449176779779
0.4635618133993501,0.8998222153513179
0.4637939037598638,0.899899513024658
0.4644901748414049,0.899976810697998
0.4644901748414049,0.900054108371338
0.464644901748414,0.900054108371338
0.464644901748414,0.9003632990646981
0.4650317190159369,0.9004405967380382
0.465186445922946,0.9006724897580582
0.4652638093764505,0.9006724897580582
0.4655732631904688,0.9007497874313984
0.4660374439114962,0.9008270851047384
0.4660374439114962,0.9009043827780784
0.466424261179019,0.9012908711447786
0.466424261179019,0.9013681688181184
0.4667337149930373,0.9015227641647986
0.4668884419000464,0.9015227641647986
0.4675073495280829,0.9019092525314988
0.467662076435092,0.9021411455515188
0.4677394398885966,0.9023730385715388
0.4680488937026149,0.9023730385715388
0.4686678013306514,0.9026049315915592
0.4688225282376605,0.9026049315915592
0.4691319820516788,0.9029141222849192
0.4691319820516788,0.9029914199582592
0.4693640724121924,0.9029914199582592
0.4693640724121924,0.9030687176315992
0.4696735262262107,0.9030687176315992
0.4698282531332198,0.9031460153049392
0.469982980040229,0.9033006106516194
0.4703697973077518,0.9033006106516194
0.4703697973077518,0.9033779083249596
0.4705245242147609,0.9033779083249596
0.4705245242147609,0.9034552059982994
0.4707566145752746,0.9035325036716396
0.4715302491103202,0.9036870990183196
0.4715302491103202,0.9037643966916596
0.4716849760173294,0.9038416943649996
0.4718397029243385,0.9038416943649996
0.4719170663778431,0.9039189920383396
0.4722265201918613,0.9039962897116796
0.4722265201918613,0.9042281827316998
0.4727680643663933,0.9042281827316998
0.4727680643663933,0.90438277807838
0.4731548816339161,0.90453737342506
0.4733869719944298,0.90453737342506
0.4733869719944298,0.9046146710984
0.4736190623549435,0.9046146710984
0.4737737892619526,0.90484656411842
0.4739285161689617,0.9050784571384402
0.4743926968899892,0.9050784571384402
0.4744700603434937,0.90515575481178
0.4745474237969983,0.9052330524851202
0.4745474237969983,0.9054649455051405
0.4749342410645211,0.9057741361985004
0.4750116045180257,0.9059287315451804
0.4755531486925576,0.9059287315451804
0.4755531486925576,0.9060833268918606
0.4762494197740987,0.9064698152585609
0.4764041466811078,0.9065471129319008
0.4764815101346124,0.9065471129319008
0.4767909639486307,0.9067017082785808
0.4767909639486307,0.9067790059519208
0.4771777812161535,0.9067790059519208
0.477255144669658,0.9069336012986008
0.4774872350301717,0.907088196645281
0.4778740522976946,0.907242791991961
0.4779514157511991,0.907242791991961
0.4785703233792356,0.9076292803586612
0.4786476868327402,0.9077065780320012
0.4792665944607767,0.9077838757053412
0.4794213213677858,0.9078611733786812
0.4794213213677858,0.9079384710520212
0.4796534117282995,0.9080930663987014
0.4798855020888132,0.9081703640720414
0.4801175924493269,0.9084022570920616
0.4801949559028315,0.9084022570920616
0.4804270462633452,0.9084795547654017
0.4805044097168497,0.9085568524387416
0.4808912269843726,0.9087887454587616
0.4813554077054,0.9089433408054416
0.4818969518799319,0.9090206384787818
0.4818969518799319,0.909097936152122
0.4823611326009593,0.9091752338254618
0.4823611326009593,0.909252531498802
0.4824384960544639,0.909329829172142
0.4829800402289958,0.909329829172142
0.4831347671360049,0.909484424518822
0.4832121305895095,0.909639019865502
0.483831038217546,0.9099482105588622
0.4844499458455825,0.9104119965989024
0.4846046727525916,0.9104119965989024
0.4846820362060962,0.9105665919455824
0.4847593996596008,0.9105665919455824
0.4847593996596008,0.9106438896189224
0.4854556707411419,0.9107984849656026
0.485610397648151,0.9108757826389424
0.4863066687296921,0.9111076756589628
0.4863840321831966,0.9112622710056428
0.4865387590902058,0.9112622710056428
0.4865387590902058,0.9113395686789828
0.4866161225437103,0.9113395686789828
0.4866161225437103,0.9114168663523228
0.4866934859972149,0.9114168663523228
0.486848212904224,0.9115714616990028
0.4871576667182423,0.9117260570456828
0.4873123936252514,0.911957950065703
0.4873123936252514,0.9121125454123832
0.4880086647067925,0.9124990337790831
0.4881633916138016,0.9126536291257632
0.4882407550673062,0.9128855221457834
0.4888596626953427,0.9128855221457834
0.4897880241373974,0.9129628198191234
0.4901748414049203,0.9131174151658036
0.4901748414049203,0.9132720105124836
0.4905616586724431,0.9133493081858236
0.4910258393934705,0.9133493081858236
0.4910258393934705,0.9134266058591636
0.4931920160915983,0.914122284919224
0.4932693795451029,0.914199582592564
0.4932693795451029,0.914586070959264
0.493424106452112,0.914663368632604
0.493424106452112,0.9147406663059442
0.4936561968126257,0.9148952616526242
0.4948940120686987,0.9150498569993044
0.4948940120686987,0.9151271546726444
0.4953581927897261,0.9152817500193244
0.4955902831502398,0.9153590476926644
0.4955902831502398,0.9155909407126844
0.4959771004177626,0.9157455360593646
0.4960544638712672,0.9159001314060446
0.4962091907782763,0.9159001314060446
0.4962091907782763,0.9159774290793848
0.49644128113879,0.9160547267527248
0.496982825313322,0.9162093220994048
0.4971375522203311,0.9163639174460848
0.4974470060343494,0.916518512792765
0.4989942751044406,0.916750405812785
0.4995358192789726,0.9168277034861252
0.4995358192789726,0.916905001159465
0.4996131827324772,0.9169822988328052
0.4998452730929908,0.9169822988328052
0.4998452730929908,0.9170595965061452
0.5004641807210274,0.9170595965061452
0.5006962710815411,0.9172141918528252
0.5009283614420548,0.9172914895261652
0.5013925421630822,0.9174460848728452
0.5017019959771004,0.9176006802195252
0.5020888132446233,0.9176006802195252
0.5021661766981278,0.9179098709128856
0.5030171746866781,0.9179871685862256
0.5041776264892465,0.9185282522996058
0.5041776264892465,0.918605549972946
0.5047191706637785,0.918605549972946
0.5047191706637785,0.9186828476462858
0.5056475321058332,0.918837442992966
0.5057248955593378,0.918992038339646
0.5063438031873743,0.919069336012986
0.5063438031873743,0.919146633686326
0.5064985300943834,0.919146633686326
0.5064985300943834,0.919223931359666
0.506575893547888,0.9193012290330062
0.5068853473619063,0.9193012290330062
0.5069627108154108,0.919378526706346
0.5069627108154108,0.9195331220530262
0.5071948011759245,0.9195331220530262
0.5075042549899428,0.9196877173997062
0.5075816184434473,0.9198423127463864
0.5075816184434473,0.9199196104197264
0.5082778895249884,0.9199196104197264
0.5082778895249884,0.9203833964597664
0.5090515240600341,0.9204606941331066
0.5091288875135386,0.9205379918064466
0.5091288875135386,0.9206925871531269
0.5094383413275568,0.9206925871531269
0.5094383413275568,0.9207698848264668
0.5096704316880706,0.9207698848264668
0.5105987931301254,0.9209244801731468
0.5106761565836299,0.9210790755198268
0.510830883490639,0.9211563731931668
0.5110629738511527,0.921310968539847
0.5110629738511527,0.9215428615598672
0.5111403373046572,0.9215428615598672
0.5112177007581619,0.9216974569065473
0.5112177007581619,0.9218520522532272
0.5116045180256846,0.9218520522532272
0.5116818814791892,0.9220066475999072
0.5121460622002166,0.9220839452732472
0.5121460622002166,0.9221612429465872
0.5125328794677394,0.9221612429465872
0.5125328794677394,0.9223158382932674
0.5126876063747485,0.9223158382932674
0.5126876063747485,0.9223931359666074
0.5136159678168033,0.9223931359666074
0.5136159678168033,0.9227796243333076
0.5141575119913353,0.9228569220066476
0.5147764196193718,0.9230115173533276
0.5154726907009128,0.9230888150266676
0.5155500541544175,0.9231661127000076
0.5155500541544175,0.9233980057200278
0.515627417607922,0.9233980057200278
0.5160915983289494,0.923629898740048
0.5162463252359585,0.923629898740048
0.5162463252359585,0.923707196413388
0.5164010521429676,0.923707196413388
0.5165557790499767,0.923939089433408
0.5165557790499767,0.924093684780088
0.5167105059569859,0.924170982453428
0.5167878694104905,0.924170982453428
0.5167878694104905,0.9246347684934684
0.5169425963174996,0.9246347684934684
0.5171746866780133,0.9247120661668085
0.5171746866780133,0.9248666615134884
0.5176388673990407,0.9250212568601686
0.5177935943060499,0.9250212568601686
0.5178709577595544,0.9251758522068486
0.5184898653875909,0.9252531498801886
0.5184898653875909,0.9254077452268686
0.5190314095621229,0.9255623405735488
0.5194955902831503,0.9258715312669088
0.5197276806436639,0.9258715312669088
0.5198050440971685,0.926026126613589
0.519882407550673,0.926026126613589
0.5208107689927278,0.9264899126536292
0.5208107689927278,0.9265672103269692
0.5217391304347826,0.9267218056736491
0.5217391304347826,0.9267991033469892
0.5224354015163237,0.9267991033469892
0.5224354015163237,0.9268764010203292
0.5235184898653876,0.9276493777537296
0.5243694878539378,0.9278812707737496
0.5243694878539378,0.9279585684470898
0.5246015782144515,0.9279585684470898
0.5246015782144515,0.9281131637937698
0.5254525762030017,0.9281904614671098
0.5255299396565063,0.92834505681379
0.5256846665635154,0.92857694983381
0.5264583010985611,0.92873154518049
0.5264583010985611,0.92880884285383
0.5265356645520656,0.92880884285383
0.5266130280055702,0.9289634382005102
0.5266130280055702,0.9290407358738502
0.5268451183660838,0.9290407358738502
0.5268451183660838,0.9291180335471902
0.5277734798081386,0.9294272242405504
0.528237660529166,0.9295045219138904
0.5285471143431842,0.9295818195872304
0.5287018412501934,0.9295818195872304
0.5288565681572025,0.9296591172605704
0.5288565681572025,0.9297364149339103
0.5289339316107071,0.9298137126072504
0.5291660219712208,0.9298137126072504
0.5291660219712208,0.9298910102805904
0.5293981123317345,0.9300456056272706
0.5299396565062664,0.9302002009739508
0.5308680179483212,0.9302002009739508
0.5308680179483212,0.9302774986472908
0.5317963793903759,0.9304320939939708
0.5319511062973851,0.9304320939939708
0.5319511062973851,0.9305093916673108
0.5321831966578988,0.9308185823606708
0.5324926504719171,0.9308185823606708
0.5324926504719171,0.930895880034011
0.5328021042859353,0.930895880034011
0.5328021042859353,0.930973177707351
0.5331889215534581,0.931127773054031
0.5338078291814946,0.931127773054031
0.5341946464490175,0.9312823684007112
0.5345041002630357,0.9313596660740512
0.5345814637165404,0.9313596660740512
0.5346588271700449,0.9315142614207312
0.5355098251585951,0.9316688567674112
0.5355098251585951,0.9318234521140912
0.5361287327866316,0.9318234521140912
0.5364381866006499,0.9319780474607714
0.5365155500541544,0.9319780474607714
0.5365155500541544,0.9320553451341116
0.5366702769611635,0.9321326428074516
0.5372118211356955,0.9321326428074516
0.5372118211356955,0.9322099404807916
0.5372891845892,0.9323645358274716
0.5374439114962092,0.9324418335008116
0.5379080922172366,0.9324418335008116
0.538913817112796,0.9326737265208316
0.538913817112796,0.9328283218675116
0.5391459074733096,0.9329056195408518
0.5391459074733096,0.9329829172141918
0.5393006343803187,0.9329829172141918
0.5393006343803187,0.933214810234212
0.5394553612873279,0.933369405580892
0.5398421785548507,0.933446703254232
0.5399195420083552,0.933446703254232
0.5399195420083552,0.933524000927572
0.5400742689153644,0.933524000927572
0.5406931765434009,0.9338331916209324
0.5421630821599877,0.9342969776609724
0.542627262881015,0.9343742753343124
0.5427046263345195,0.9343742753343124
0.5435556243230698,0.9346061683543324
0.54440662231162,0.9347607637010126
0.5444839857651246,0.9348380613743528
0.5444839857651246,0.9349153590476926
0.5451028933931611,0.9349153590476926
0.5454123472071793,0.9352245497410528
0.5455670741141885,0.9352245497410528
0.5455670741141885,0.9353018474143928
0.5457991644747021,0.9353018474143928
0.5457991644747021,0.9353791450877328
0.5462633451957295,0.9353791450877328
0.5464180721027386,0.935533740434413
0.5464180721027386,0.9356110381077528
0.5464954355562432,0.935765633454433
0.5466501624632524,0.935765633454433
0.5479653411728299,0.9360748241477932
0.5480427046263345,0.9360748241477932
0.5482747949868482,0.9361521218211332
0.5482747949868482,0.9362294194944732
0.5489710660683893,0.9362294194944732
0.5489710660683893,0.9363840148411532
0.5494352467894167,0.9365386101878334
0.5495126102429212,0.9366159078611732
0.5496673371499303,0.9366932055345134
0.5496673371499303,0.9367705032078536
0.5497447006034349,0.9367705032078536
0.5497447006034349,0.9368478008811936
0.5498220640569395,0.9368478008811936
0.5498220640569395,0.9369250985545337
0.5498994275104441,0.9369250985545337
0.5498994275104441,0.9372342892478936
0.5500541544174532,0.9372342892478936
0.5501315178709577,0.9373115869212336
0.5505956985919851,0.9374661822679138
0.5507504254989942,0.9374661822679138
0.5507504254989942,0.9376980752879338
0.5511372427665171,0.938007265981294
0.551678786941049,0.938239159001314
0.5519108773015627,0.938316456674654
0.5525297849295993,0.938393754347994
0.5525297849295993,0.9384710520213342
0.5531486925576358,0.9387029450413542
0.5531486925576358,0.9387802427146944
0.5532260560111404,0.9387802427146944
0.5533034194646449,0.9388575403880344
0.5537676001856723,0.9390894334080544
0.5537676001856723,0.9391667310813944
0.553999690546186,0.9391667310813944
0.5546185981742225,0.9393213264280744
0.5547733250812317,0.9394759217747546
0.5556243230697818,0.9395532194480948
0.5556243230697818,0.9396305171214346
0.5560885037908092,0.9396305171214346
0.5567074114188457,0.9398624101414548
0.5567847748723503,0.9400170054881348
0.5571715921398731,0.9401716008348148
0.557558409407396,0.9403261961814948
0.5580999535819279,0.940480791528175
0.5586414977564599,0.9405580892015152
0.5586414977564599,0.940635386874855
0.5587188612099644,0.940635386874855
0.5590283150239826,0.9407126845481952
0.5591056784774873,0.9408672798948752
0.5593377688380009,0.9408672798948752
0.5593377688380009,0.9409445775682151
0.5596472226520192,0.9410218752415552
0.5598019495590283,0.9410991729148952
0.5598793130125329,0.9410991729148952
0.5598793130125329,0.9411764705882352
0.5604208571870648,0.9412537682615754
0.5604208571870648,0.9413310659349152
0.5613492186291196,0.9417175543016156
0.5614265820826242,0.9417175543016156
0.5614265820826242,0.9417948519749556
0.5617360358966424,0.9418721496482956
0.5628191242457063,0.9421813403416556
0.5629738511527155,0.9422586380149958
0.56305121460622,0.9422586380149958
0.5635153953272474,0.9423359356883356
0.5635153953272474,0.9424132333616758
0.5638248491412656,0.942490531035016
0.5640569395017794,0.942490531035016
0.5647532105833204,0.943031614748396
0.564830574036825,0.943108912421736
0.5649079374903295,0.943108912421736
0.5651400278508433,0.943186210095076
0.5656042085718707,0.9432635077684162
0.5659136623858889,0.9436499961351164
0.5665325700139254,0.9436499961351164
0.5666099334674299,0.9437272938084564
0.5666099334674299,0.9438045914817964
0.5670741141884573,0.9438045914817964
0.5671514776419619,0.9439591868284763
0.5680024756305121,0.9439591868284763
0.568389292898035,0.9441910798484966
0.5684666563515395,0.9441910798484966
0.5684666563515395,0.9442683775218366
0.5692402908865852,0.9442683775218366
0.5693950177935944,0.9445002705418568
0.569627108154108,0.9445775682151968
0.5707875599566765,0.9446548658885368
0.5710196503171902,0.9446548658885368
0.5710196503171902,0.9447321635618768
0.5718706483057404,0.9447321635618768
0.5718706483057404,0.9448094612352168
0.5719480117592449,0.9448094612352168
0.5720253752127495,0.9448867589085568
0.5726442828407861,0.9450413542552368
0.5727990097477952,0.945195949601917
0.5732631904688226,0.945273247275257
0.5732631904688226,0.9454278426219372
0.5734179173758317,0.9455051402952772
0.5745783691784001,0.9455824379686172
0.5745783691784001,0.9456597356419572
0.5748104595389139,0.9459689263353172
0.5748878229924184,0.9459689263353172
0.5750425498994275,0.9460462240086572
0.5750425498994275,0.9461235216819974
0.5755840940739595,0.9462781170286776
0.5759709113414823,0.9462781170286776
0.5763577286090051,0.9465873077220376
0.5765124555160143,0.9468192007420576
0.5773634535045644,0.9469737960887378
0.5783691784001238,0.9471283914354178
0.5786012687606374,0.9471283914354178
0.5786786322141421,0.9472056891087578
0.5786786322141421,0.947282986782098
0.5798390840167105,0.947514879802118
0.5798390840167105,0.947669475148798
0.5814637165403064,0.9481332611888382
0.5819278972613338,0.9481332611888382
0.5820052607148383,0.9482878565355184
0.5821599876218474,0.9483651542088584
0.582237351075352,0.9483651542088584
0.582237351075352,0.9484424518821984
0.5823147145288565,0.9484424518821984
0.5824694414358657,0.9485970472288784
0.5833978028779204,0.9487516425755584
0.5837846201454433,0.9489062379222384
0.5838619835989478,0.9489062379222384
0.5838619835989478,0.9490608332689188
0.5843261643199752,0.9491381309422586
0.5847129815874981,0.9492927262889388
0.5849450719480117,0.9492927262889388
0.5849450719480117,0.9493700239622788
0.5859507968435711,0.9494473216356188
0.5864149775645985,0.9496792146556388
0.5872659755531487,0.9496792146556388
0.5872659755531487,0.949756512328979
0.5878848831811853,0.949756512328979
0.5886585177162309,0.949911107675659
0.5887358811697354,0.949988405348999
0.5890453349837537,0.950143000695679
0.5903605136933313,0.9502975960423592
0.5912115116818815,0.9503748937156992
0.5922946000309454,0.9506067867357192
0.5931455980194956,0.9508386797557392
0.594306049822064,0.9510705727757596
0.5945381401825778,0.9511478704490994
0.594847593996596,0.9511478704490994
0.594847593996596,0.9512251681224396
0.5960854092526691,0.9513797634691196
0.5963174996131827,0.9514570611424596
0.5981742224972922,0.9516889541624796
0.5981742224972922,0.9517662518358198
0.5982515859507969,0.9517662518358198
0.5985610397648151,0.95207544252918
0.5989478570323379,0.95223003787586
0.5992573108463561,0.9523073355492
0.5993346742998608,0.95238463322254
0.6000309453814018,0.95246193089588
0.6006498530094383,0.95253922856922
0.6008045799164474,0.9526938239159002
0.6011140337304657,0.9526938239159002
0.6011140337304657,0.9527711215892402
0.6011913971839703,0.9527711215892402
0.6011913971839703,0.9528484192625802
0.6017329413585022,0.9530030146092604
0.6021197586260251,0.9530030146092604
0.6027386662540616,0.9531576099559405
0.6027386662540616,0.9532349076292804
0.6029707566145752,0.9532349076292804
0.6032802104285935,0.9534668006493004
0.6035896642426118,0.9534668006493004
0.6035896642426118,0.9535440983226404
0.603744391149621,0.9535440983226404
0.6039764815101346,0.9536986936693206
0.6040538449636392,0.9536986936693206
0.6040538449636392,0.9537759913426606
0.6045180256846666,0.9539305866893406
0.6052142967662076,0.9540078843626808
0.6052142967662076,0.9540851820360208
0.6052916602197123,0.9540851820360208
0.6052916602197123,0.9541624797093607
0.6059879313012533,0.9543170750560408
0.6060652947547579,0.9543170750560408
0.6060652947547579,0.9543943727293808
0.6065294754757853,0.9544716704027209
0.6065294754757853,0.9546262657494008
0.6077672907318583,0.9549354564427612
0.6077672907318583,0.9550127541161012
0.6081541079993811,0.9550900517894412
0.6089277425344267,0.9552446471361212
0.6089277425344267,0.9553219448094612
0.609237196348445,0.9555538378294812
0.6094692867089587,0.9556311355028214
0.6096240136159679,0.9558630285228414
0.6099334674299861,0.9558630285228414
0.6100881943369952,0.9560176238695216
0.6102429212440044,0.9560176238695216
0.6102429212440044,0.9560949215428616
0.6103976481510135,0.9560949215428616
0.6103976481510135,0.9561722192162015
0.6106297385115271,0.9561722192162015
0.6106297385115271,0.9562495168895416
0.6108618288720409,0.9563268145628816
0.6110939192325545,0.9563268145628816
0.6110939192325545,0.9564041122362216
0.6114807365000774,0.9564041122362216
0.6114807365000774,0.9565587075829016
0.6120996441281139,0.9566360052562418
0.6128732786631595,0.9566360052562418
0.6128732786631595,0.956790600602922
0.6147300015472691,0.956945195949602
0.6148847284542782,0.956945195949602
0.6148847284542782,0.957022493622942
0.6150394553612873,0.957022493622942
0.6155809995358192,0.957177088969622
0.6155809995358192,0.957254386642962
0.6163546340708649,0.957254386642962
0.617050905152406,0.957331684316302
0.617050905152406,0.957408981989642
0.6171282686059105,0.957408981989642
0.6188302645830109,0.9577954703563424
0.6188302645830109,0.9578727680296824
0.6189076280365156,0.9579500657030224
0.6192170818505338,0.9579500657030224
0.6195265356645521,0.9582592563963824
0.6199907163855795,0.9582592563963824
0.6199907163855795,0.9584138517430624
0.6203001701995977,0.9584911494164026
0.6208417143741297,0.9587230424364228
0.6217700758161845,0.9588003401097628
0.6224663468977255,0.9588776377831028
0.6224663468977255,0.9589549354564428
0.6228531641652484,0.9589549354564428
0.6240136159678168,0.9591095308031228
0.6251740677703853,0.959418721496483
0.625947702305431,0.959496019169823
0.6269534272009902,0.959650614516503
0.6274176079220176,0.959650614516503
0.6277270617360359,0.9598052098631832
0.6279591520965496,0.9598052098631832
0.6285006962710815,0.9600371028832032
0.6290422404456135,0.9602689959032232
0.6292743308061272,0.9602689959032232
0.6298158749806592,0.9603462935765632
0.6298158749806592,0.9604235912499034
0.6302800557016865,0.9605008889232434
0.6302800557016865,0.9605781865965834
0.6305895095157048,0.9605781865965834
0.6305895095157048,0.9606554842699234
0.6307442364227139,0.9606554842699234
0.6307442364227139,0.9607327819432636
0.6311310536902367,0.9608100796166036
0.6312084171437413,0.9608100796166036
0.6312084171437413,0.9608873772899436
0.631440507504255,0.9609646749632836
0.6315178709577596,0.9610419726366236
0.6316725978647687,0.9611965679833036
0.6320594151322915,0.9611965679833036
0.6320594151322915,0.9612738656566436
0.6340708649234101,0.9613511633299836
0.6346124090979421,0.9614284610033238
0.6349992263654649,0.961505758676664
0.635153953272474,0.961583056350004
0.635153953272474,0.961660354023344
0.6356181339935014,0.961737651696684
0.6358502243540152,0.961814949370024
0.6376295837846201,0.961969544716704
0.6386353086801795,0.962124140063384
0.6386353086801795,0.9622014377367242
0.6387900355871886,0.9622014377367242
0.6398731239362525,0.962278735410064
0.6401825777502708,0.9623560330834042
0.6401825777502708,0.9624333307567442
0.6408788488318119,0.9624333307567442
0.6408788488318119,0.9625106284300844
0.6411883026458302,0.9625879261034244
0.6427355717159214,0.9628198191234444
0.642812935169426,0.9628198191234444
0.642812935169426,0.9628971167967844
0.6429676620764351,0.9628971167967844
0.643354479343958,0.9630517121434644
0.643354479343958,0.9631290098168044
0.6438960235184898,0.9632063074901446
0.644050750425499,0.9632063074901446
0.6466037443911496,0.9633609028368246
0.6466037443911496,0.9634382005101646
0.6479962865542318,0.9634382005101646
0.648847284542782,0.9636700935301848
0.6494661921708185,0.9638246888768648
0.6495435556243231,0.9639019865502048
0.6501624632523596,0.9639019865502048
0.6501624632523596,0.9640565818968848
0.6521739130434783,0.9641338795702248
0.6538759090205787,0.964211177243565
0.6540306359275878,0.964211177243565
0.6541079993810923,0.964288474916905
0.6541853628345969,0.964365772590245
0.6541853628345969,0.9644430702635852
0.6577440816958069,0.9646749632836052
0.6577440816958069,0.9647522609569452
0.6595234411264119,0.9649068563036252
0.6596008045799164,0.9649068563036252
0.6616896178245397,0.9651387493236454
0.6624632523595854,0.9653706423436654
0.6640105214296766,0.9654479400170056
0.664474702150704,0.9655252376903456
0.6654804270462633,0.9656798330370256
0.6654804270462633,0.9657571307103656
0.6656351539532724,0.9657571307103656
0.6667182423023363,0.9658344283837056
0.667491876837382,0.9659890237303858
0.667491876837382,0.9660663214037256
0.6694259631749961,0.9661436190770658
0.6698127804425189,0.9662209167504058
0.6711279591520966,0.966607405117106
0.6711279591520966,0.966684702790446
0.6719015936871422,0.966762000463786
0.6756924029088659,0.966916595810466
0.6772396719789572,0.966916595810466
0.6772396719789572,0.9669938934838062
0.6775491257929754,0.9669938934838062
0.6775491257929754,0.967071191157146
0.678168033421012,0.9671484888304862
0.678168033421012,0.9672257865038264
0.6784774872350302,0.9673030841771664
0.6787095775955438,0.9673030841771664
0.6790963948630667,0.9674576795238464
0.6790963948630667,0.9675349771971864
0.6805663004796534,0.9675349771971864
0.6805663004796534,0.9676122748705264
0.6814172984682036,0.9676895725438664
0.6814946619217082,0.9676895725438664
0.6832740213523132,0.9680760609105666
0.6838929289803497,0.9682306562572468
0.6838929289803497,0.9683852516039269
0.6841250193408633,0.9683852516039269
0.6841250193408633,0.9684625492772668
0.6851307442364227,0.9684625492772668
0.6851307442364227,0.9685398469506068
0.6858270153179638,0.9685398469506068
0.6858270153179638,0.9686171446239468
0.6866006498530094,0.9686944422972869
0.6866006498530094,0.9687717399706268
0.6879931920160915,0.9687717399706268
0.6879931920160915,0.9688490376439668
0.6884573727371189,0.9688490376439668
0.6896951879931921,0.969003632990647
0.6909330032492651,0.9693128236840072
0.6923255454123473,0.9694674190306872
0.6930991799473929,0.9696993120507073
0.6931765434008974,0.9697766097240472
0.6933312703079065,0.9699312050707274
0.6937180875754294,0.9699312050707274
0.6946464490174842,0.9699312050707274
0.6949559028315024,0.9702403957640876
0.6956521739130435,0.9702403957640876
0.6956521739130435,0.9703176934374276
0.6958842642735572,0.9703176934374276
0.6958842642735572,0.9703949911107675
0.6971220795296302,0.9703949911107675
0.6973541698901439,0.9704722887841076
0.6973541698901439,0.9705495864574476
0.6982825313321986,0.9705495864574476
0.6982825313321986,0.9706268841307876
0.6984372582392078,0.9706268841307876
0.6986693485997215,0.9707041818041277
0.6986693485997215,0.9707814794774676
0.6989014389602352,0.9707814794774676
0.6989014389602352,0.9708587771508076
0.6992108927742534,0.9708587771508076
0.6992108927742534,0.9709360748241478
0.6999071638557945,0.9710906701708278
0.7001392542163082,0.9710906701708278
0.7001392542163082,0.971167967844168
0.7004487080303264,0.971245265517508
0.7006034349373356,0.971245265517508
0.7006034349373356,0.971322563190848
0.7026148847284542,0.971399860864188
0.7026148847284542,0.971477158537528
0.703543246170509,0.971554456210868
0.7036206096240136,0.971631753884208
0.7039300634380319,0.9717090515575482
0.7056320594151323,0.9719409445775682
0.7056320594151323,0.9720182422509084
0.7068698746712053,0.9721728375975884
0.7091907782763422,0.9723274329442684
0.7091907782763422,0.9724047306176083
0.7110475011604518,0.9724820282909484
0.7110475011604518,0.9725593259642884
0.7112022280674609,0.9725593259642884
0.7112022280674609,0.9727139213109686
0.7130589509515705,0.9727139213109686
0.7133684047655887,0.9731004096776688
0.7138325854866161,0.9731777073510088
0.7144514931146526,0.9732550050243488
0.7152251276496983,0.9733323026976888
0.7152251276496983,0.9736414933910488
0.7159987621847439,0.9736414933910488
0.7166176698127804,0.973718791064389
0.7172365774408169,0.9739506840844092
0.7183196657898808,0.9739506840844092
0.7190933003249265,0.9742598747777692
0.7212594770230543,0.9744144701244492
0.7213368404765589,0.9746463631444694
0.7215689308370725,0.9746463631444694
0.7215689308370725,0.9747236608178094
0.7221104750116045,0.9747236608178094
0.7221104750116045,0.9748009584911494
0.7233482902676776,0.9748782561644894
0.7233482902676776,0.9749555538378296
0.7235030171746867,0.9749555538378296
0.7235030171746867,0.9750328515111696
0.7239671978957141,0.9750328515111696
0.7239671978957141,0.9752647445311896
0.7247408324307597,0.9754193398778696
0.7247408324307597,0.9754966375512096
0.7251276496982826,0.9754966375512096
0.7255144669658053,0.9756512328978898
0.7266749187683739,0.9756512328978898
0.7266749187683739,0.9757285305712298
0.7270617360358966,0.9757285305712298
0.7282221878384652,0.97603772126459
0.7284542781989788,0.97611501893793
0.7286863685594925,0.97611501893793
0.7286863685594925,0.97619231661127
0.7305430914436021,0.97634691195795
0.7309299087111248,0.97642420963129
0.7309299087111248,0.97650150730463
0.7317809066996751,0.97650150730463
0.7329413585022435,0.97657880497797
0.7329413585022435,0.9766561026513102
0.7330187219557481,0.9766561026513102
0.7330960854092526,0.9768106979979904
0.734101810304812,0.9768879956713304
0.7351075352003713,0.9769652933446704
0.7353396255608851,0.9770425910180104
0.7354943524678942,0.9771198886913504
0.7360358966424261,0.9771971863646904
0.7360358966424261,0.9772744840380304
0.7365774408169581,0.9772744840380304
0.7365774408169581,0.9774290793847106
0.7379699829800402,0.9776609724047306
0.7380473464335447,0.9778155677514108
0.7382020733405539,0.9778155677514108
0.7382020733405539,0.9778928654247508
0.739594615503636,0.9779701630980908
0.7408324307597091,0.9782793537914508
0.7408324307597091,0.978433949138131
0.7409097942132137,0.978433949138131
0.7409097942132137,0.978511246811471
0.7410645211202228,0.978588544484811
0.7412966114807364,0.978588544484811
0.7418381556552684,0.978665842158151
0.7432306978183506,0.9787431398314912
0.74423642271391,0.9790523305248512
0.7443137861674145,0.9790523305248512
0.7443137861674145,0.9791296281981912
0.7453195110629739,0.9792842235448712
0.7465573263190469,0.9793615212182112
0.7465573263190469,0.9794388188915514
0.7469441435865697,0.9795161165648912
0.7469441435865697,0.9795934142382314
0.7481045953891382,0.9796707119115716
0.7481045953891382,0.9797480095849116
0.7484140492031565,0.9798253072582516
0.7488008664706792,0.9798253072582516
0.7488008664706792,0.9799026049315916
0.7494197740987157,0.9799799026049316
0.7494197740987157,0.9800572002782716
0.7498839548197431,0.9800572002782716
0.7505028624477796,0.9804436886449718
0.7505028624477796,0.980520986318312
0.7505802259012843,0.980520986318312
0.7506575893547888,0.980675581664992
0.7511991335293208,0.980675581664992
0.7511991335293208,0.980752879338332
0.7514312238898344,0.980830177011672
0.7518180411573573,0.980830177011672
0.7518180411573573,0.980984772358352
0.7524369487853938,0.981139367705032
0.7539842178554851,0.9813712607250522
0.7554541234720717,0.9816031537450722
0.7559183041930991,0.9818350467650924
0.7559956676466038,0.9819123444384324
0.7565372118211356,0.9819896421117724
0.7565372118211356,0.9820669397851124
0.7568466656351539,0.9820669397851124
0.757001392542163,0.9822988328051324
0.7590902057867863,0.9826080234984929
0.7599412037753366,0.9829172141918529
0.760405384496364,0.9829945118651928
0.7613337459384187,0.9829945118651928
0.7631904688225283,0.9830718095385328
0.7631904688225283,0.9831491072118728
0.764118830264583,0.983226404885213
0.764118830264583,0.983303702558553
0.7644282840786013,0.983303702558553
0.7644282840786013,0.983381000231893
0.7648924647996287,0.983381000231893
0.765898189695188,0.9834582979052332
0.7680643663933158,0.9839993816186132
0.7680643663933158,0.9840766792919532
0.7705399969054618,0.9840766792919532
0.7710041776264892,0.9842312746386334
0.771236267987003,0.9843085723119734
0.771236267987003,0.9843858699853134
0.7713909948940121,0.9843858699853134
0.7713909948940121,0.9844631676586536
0.7722419928825622,0.9844631676586536
0.7722419928825622,0.9845404653319936
0.7729382639641034,0.9847723583520136
0.7738666254061581,0.9849269536986937
0.7751818041157357,0.9849269536986937
0.7751818041157357,0.9850815490453736
0.7754138944762494,0.9850815490453736
0.7757233482902677,0.9853134420653938
0.7776574346278818,0.985468037412074
0.7781216153489092,0.985545335085414
0.7785857960699366,0.985622632758754
0.7785857960699366,0.985699930432094
0.7789726133374594,0.985699930432094
0.7789726133374594,0.985777228105434
0.7793594306049823,0.985854525778774
0.7800557016865233,0.985854525778774
0.7811387900355872,0.986086418798794
0.7811387900355872,0.9861637164721342
0.7837691474547424,0.9863183118188142
0.7846201454432926,0.9866275025121743
0.7847748723503017,0.9866275025121743
0.7847748723503017,0.9867048001855144
0.7848522358038063,0.9867820978588544
0.78508432616432,0.9868593955321944
0.7858579606993656,0.9869366932055346
0.7859353241528702,0.9870139908788744
0.7861674145133839,0.9870139908788744
0.7872505028624478,0.9870912885522146
0.7874052297694569,0.9871685862255546
0.7878694104904843,0.9872458838988948
0.7878694104904843,0.9875550745922548
0.7891845892000618,0.9876323722655947
0.7929753984217855,0.9878642652856148
0.7933622156893084,0.987941562958955
0.7933622156893084,0.9880188606322948
0.7954510289339316,0.988173455978975
0.7962246634689772,0.9882507536523152
0.7969982980040229,0.988328051325655
0.798932384341637,0.988328051325655
0.7997833823301872,0.9884053489989952
0.7997833823301872,0.9884826466723352
0.800711743772242,0.9884826466723352
0.8010211975862602,0.9886372420190151
0.8010211975862602,0.9887145396923552
0.801949559028315,0.9887145396923552
0.8021042859353241,0.9888691350390352
0.8092990871112486,0.9890237303857152
0.8092990871112486,0.9891010280590554
0.812084171437413,0.9891783257323956
0.812084171437413,0.9893329210790756
0.815101346124091,0.9894875164257556
0.8153334364846047,0.9894875164257556
0.8153334364846047,0.9895648140990956
0.8202846975088968,0.9898740047924558
0.8202846975088968,0.9899513024657958
0.8210583320439424,0.9901058978124758
0.8216772396719789,0.990183195485816
0.8224508742070246,0.990337790832496
0.8228376914745474,0.990337790832496
0.8228376914745474,0.990415088505836
0.8229924183815566,0.990415088505836
0.8246170509051524,0.990646981525856
0.8260869565217391,0.990724279199196
0.8274794986848213,0.9908788745458762
0.8279436794058487,0.9909561722192162
0.8335912115116819,0.9909561722192162
0.8335912115116819,0.9910334698925564
0.8346742998607458,0.9910334698925564
0.834829026767755,0.9911107675658962
0.834829026767755,0.9911880652392364
0.8369952034658827,0.9912653629125764
0.8370725669193873,0.9912653629125764
0.8374593841869101,0.9914199582592564
0.8402444685130744,0.9915745536059364
0.8409407395946155,0.9916518512792764
0.8411728299551292,0.9917291489526164
0.8411728299551292,0.9918064466259564
0.8413275568621383,0.9918064466259564
0.8439579142812935,0.9918837442992966
0.8441126411883026,0.9920383396459768
0.8452730929908712,0.9920383396459768
0.8468203620609625,0.9921929349926568
0.847439269688999,0.9922702326659968
0.8482902676775491,0.9923475303393368
0.8482902676775491,0.9925021256860168
0.848677084945072,0.9925794233593568
0.852932074887823,0.9926567210326968
0.852932074887823,0.992734018706037
0.8540925266903915,0.992734018706037
0.8544019805044097,0.992811316379377
0.8552529784929599,0.9929659117260572
0.8554850688534736,0.9929659117260572
0.857728609005106,0.9931978047460772
0.857728609005106,0.9932751024194172
0.858270153179638,0.9932751024194172
0.858270153179638,0.9933524000927572
0.8616741451338388,0.9933524000927572
0.8642271390994894,0.9934296977660972
0.8670122234256538,0.9935069954394372
0.8670122234256538,0.9935842931127772
0.8687915828562587,0.9936615907861174
0.8716540306359276,0.9938161861327974
0.8724276651709733,0.9938934838061374
0.8725823920779824,0.9939707814794776
0.8725823920779824,0.9940480791528176
0.8728918458920006,0.9940480791528176
0.8734333900665325,0.9941253768261576
0.8742843880550828,0.9942026744994976
0.8747485687761102,0.9942799721728376
0.8747485687761102,0.9943572698461776
0.8787714683583475,0.9945118651928576
0.8818660064985301,0.9945118651928576
0.8824849141265666,0.9945891628661976
0.8824849141265666,0.9946664605395378
0.884728454278199,0.9947437582128776
0.8889060807674455,0.9948210558862178
0.890762803651555,0.9948983535595578
0.8912269843725824,0.995052948906238
0.8918458920006189,0.995052948906238
0.8918458920006189,0.995130246579578
0.8923874361751508,0.995130246579578
0.8923874361751508,0.995207544252918
0.896797153024911,0.995284841926258
0.8998143277115891,0.995439437272938
0.9013615967816804,0.995439437272938
0.9013615967816804,0.995516734946278
0.9047655887358812,0.9956713302929582
0.9072412192480273,0.9957486279662984
0.9077827634225591,0.9957486279662984
0.9077827634225591,0.9958259256396382
0.9113414822837692,0.9959805209863184
0.9134302955283924,0.9960578186596584
0.9142812935169428,0.9961351163329984
0.9150549280519884,0.9961351163329984
0.9150549280519884,0.9962124140063384
0.9175305585641343,0.9963670093530184
0.9176079220176389,0.9965216046996984
0.9176852854711436,0.9965216046996984
0.9176852854711436,0.9965989023730386
0.9178400123781526,0.9965989023730386
0.9223270926814172,0.9966762000463786
0.9223270926814172,0.9967534977197188
0.9238743617515086,0.9968307953930586
0.9265820826241684,0.9970626884130788
0.9275104440662232,0.9971399860864189
0.9281293516942596,0.9971399860864189
0.9304502552993964,0.9972945814330988
0.9316880705554696,0.9972945814330988
0.9316880705554696,0.9973718791064388
0.9364846046727526,0.9973718791064388
0.9366393315797618,0.997449176779779
0.9384186910103668,0.997681069799799
0.9409716849760174,0.997681069799799
0.9415132291505492,0.9977583674731392
0.9415132291505492,0.9978356651464791
0.9426736809531178,0.9978356651464791
0.9426736809531178,0.9979129628198192
0.9456908556397956,0.9979902604931592
0.9477023054309144,0.9981448558398393
0.9477023054309144,0.9982221535131792
0.9482438496054464,0.9982221535131792
0.9482438496054464,0.9982994511865192
0.94847593996596,0.9983767488598592
0.9485533034194646,0.9983767488598592
0.9485533034194646,0.9984540465331994
0.9488627572334828,0.9984540465331994
0.9488627572334828,0.9985313442065392
0.9497137552220332,0.9985313442065392
0.9514157511991336,0.9986859395532196
0.9514157511991336,0.9987632372265596
0.952576203001702,0.9987632372265596
0.952576203001702,0.9989178325732396
0.955051833513848,0.9989178325732396
0.9584558254680487,0.9989951302465796
0.9584558254680487,0.9990724279199196
0.9677394398885968,0.9991497255932597
0.9716849760173294,0.9993043209399396
0.9753984217855484,0.9993816186132798
0.9822837691474549,0.9994589162866198
0.986151941822683,0.99969080930664
0.9873123936252516,0.99976810697998
1.0,1.0


==> DN_CIKM_sampled.csv <==
FPR,TPR
0.0,0.0278271624024116
0.0,0.0342428692896343
0.0,0.0378758599366159
0.0,0.045373734250599
0.0,0.0611424596119656
0.0,0.0629976037721264
0.0,0.064388961892247
0.0,0.0687949292726289
0.0,0.0702635850660895
0.0,0.0720414315529102
0.0,0.0730463013063306
0.0,0.0748241477931514
0.0,0.0755971245265517
0.0,0.0769884826466723
0.0,0.0828631058205148
0.0,0.0848728453273556
0.0,0.0877328592409368
0.0,0.090592873154518
0.0,0.0911339568678982
0.0,0.0923707196413387
0.0,0.0938393754347994
0.0,0.0943804591481796
0.0,0.0949215428615598
0.0,0.0956945195949602
0.0,0.0965447940017005
0.0,0.0970085800417407
0.0,0.097626961428461
0.0,0.0990956172219216
0.0,0.0996367009353018
0.0,0.100177784648682
0.0,0.1012599520754425
0.0,0.1034242869289634
0.0,0.1038880729690036
0.0,0.1055113241091443
0.0,0.1070572775759449
0.0,0.107289170595965
0.0,0.1089124217361057
0.0,0.1100718868362062
0.0,0.1105356728762464
0.0,0.1108448635696065
0.0,0.1116178403030068
0.0,0.1129319007497874
0.0,0.1137048774831877
0.0,0.1146324495632681
0.0,0.1153281286233284
0.0,0.1154827239700085
0.0,0.1170286774368091
0.0,0.1187292262502898
0.0,0.1201978820437504
0.0,0.121589240163871
0.0,0.1221303238772513
0.0,0.1226714075906315
0.0,0.1232124913040117
0.0,0.1246811470974723
0.0,0.126304398237613
0.0,0.126381695910953
0.0,0.1265362912576331
0.0,0.1280822447244338
0.0,0.128700626111154
0.0,0.1296281981912344
0.0,0.1300919842312746
0.0,0.1301692819046146
0.0,0.1305557702713148
0.0,0.1307876632913349
0.0,0.131096853984695
0.0,0.1317925330447553
0.0,0.1324109144314756
0.0,0.1330292958181958
0.0,0.1331065934915359
0.0,0.1332611888382159
0.0,0.1336476772049161
0.0,0.1337249748782561
0.0,0.1341887609182963
0.0,0.1344979516116564
0.0,0.1346525469583365
0.0,0.1348071423050166
0.0,0.1362757980984772
0.0,0.1375898585452578
0.0,0.1378990492386179
0.0,0.138208239931978
0.0,0.1384401329519981
0.0,0.1385947282986782
0.0,0.1386720259720182
0.0,0.1396768957254386
0.0,0.1399860864187987
0.0,0.1416093375589394
0.0,0.1417639329056195
0.0,0.1423823142923398
0.0,0.1431552910257401
0.0,0.1436190770657803
0.0,0.1440828631058205
0.0,0.1444693514725206
0.0,0.1463244956326814
0.0,0.1465563886527015
0.0,0.1469428770194017
0.0,0.147638556079462
0.0,0.147793151426142
0.0,0.1485661281595424
0.0,0.1491845095462626
0.0,0.1498028909329829
0.0,0.150034783953003
0.0,0.1508850583597433
0.0,0.1511169513797634
0.0,0.1512715467264435
0.0,0.152431011826544
0.0,0.1527402025199041
0.0,0.1532812862332843
0.0,0.1535131792533045
0.0,0.1536677745999845
0.0,0.1539769652933446
0.0,0.1546726443534049
0.0,0.154749942026745
0.0,0.154904537373425
0.0,0.1551364303934451
0.0,0.1552910257401252
0.0,0.1555229187601453
0.0,0.1556002164334853
0.0,0.1557548117801654
0.0,0.1561413001468655
0.0,0.1565277885135657
0.0,0.1566823838602458
0.0,0.1569142768802659
0.0,0.1578418489603462
0.0,0.1582283373270464
0.0,0.1586148256937466
0.0,0.1590013140604468
0.0,0.1593878024271469
0.0,0.159696993120507
0.0,0.1597742907938471
0.0,0.1603153745072273
0.0,0.1605472675272474
0.0,0.1607018628739275
0.0,0.1613202442606477
0.0,0.1622478163407281
0.0,0.1630980907474685
0.0,0.1637164721341887
0.0,0.1656489139676895
0.0,0.1657262116410296
0.0,0.1658808069877096
0.0,0.1660354023343897
0.0,0.1663445930277498
0.0,0.16673108139445
0.0,0.1669629744144701
0.0,0.1671175697611502
0.0,0.1671948674344902
0.0,0.1673494627811703
0.0,0.1681997371879106
0.0,0.1685862255546108
0.0,0.1688954162479709
0.0,0.169127309267991
0.0,0.1694364999613511
0.0,0.1701321790214114
0.0,0.1708278580814717
0.0,0.1710597511014918
0.0,0.171523537141532
0.0,0.1718327278348921
0.0,0.1722965138749323
0.0,0.1724511092216124
0.0,0.1732240859550127
0.0,0.1733786813016928
0.0,0.1735332766483729
0.0,0.1737651696683929
0.0,0.173919765015073
0.0,0.1741516580350931
0.0,0.1743062533817732
0.0,0.1745381464017933
0.0,0.1751565277885135
0.0,0.1752338254618536
0.0,0.1754657184818737
0.0,0.1756203138285537
0.0,0.1756976115018937
0.0,0.1758522068485738
0.0,0.1766251835819741
0.0,0.1769343742753343
0.0,0.1770889696220143
0.0,0.1773981603153745
0.0,0.1775527556620545
0.0,0.1777846486820746
0.0,0.1781711370487748
0.0,0.1792533044755352
0.0,0.1796397928422354
0.0,0.1798716858622555
0.0,0.1801808765556156
0.0,0.1805673649223158
0.0,0.1807992579423359
0.0,0.181031150962356
0.0,0.1811857463090361
0.0,0.1813403416557161
0.0,0.1830408904691969
0.0,0.1842003555692973
0.0,0.1845095462626575
0.0,0.1848187369560176
0.0,0.1850506299760377
0.0,0.1851279276493777
0.0,0.1855917136894179
0.0,0.1865192857694983
0.0,0.1870603694828785
0.0,0.1872149648295586
0.0,0.1888382159696993
0.0,0.1891474066630594
0.0,0.1906933601298601
0.0,0.1910798484965602
0.0,0.1917755275566205
0.0,0.1919301229033006
0.0,0.1921620159233207
0.0,0.1922393135966607
0.0,0.1923939089433408
0.0,0.1927803973100409
0.0,0.1932441833500811
0.0,0.1934760763701012
0.0,0.1950220298369019
0.0,0.195331220530262
0.0,0.1954858158769421
0.0,0.1956404112236221
0.0,0.1962587926103424
0.0,0.1967998763237226
0.0,0.1969544716704027
0.0,0.1970317693437427
0.0,0.1974182577104429
0.0,0.1981912344438432
0.0,0.1984231274638633
0.0,0.1985777228105434
0.0,0.1986550204838834
0.0,0.1988096158305635
0.0,0.1995825925639638
0.0,0.2008966530107443
0.0,0.2015150343974646
0.0,0.2018242250908247
0.0,0.2031382855376053
0.0,0.2032928808842853
0.0,0.2046069413310659
0.0,0.2065393831645667
0.0,0.207235062224627
0.0,0.2093220994048079
0.0,0.209631290098168
0.0,0.2101723738115482
0.0,0.2103269691582283
0.0,0.2109453505449486
0.0,0.2114864342583288
0.0,0.2116410296050088
0.0,0.2117956249516889
0.0,0.212104815645049
0.0,0.2131096853984695
0.0,0.2132642807451495
0.0,0.2134961737651696
0.0,0.2136507691118497
0.0,0.2139599598052098
0.0,0.21442374584525
0.0,0.2164334853520909
0.0,0.2202210713457525
0.0,0.2213032387725129
0.0,0.221457834119193
0.0,0.2218443224858931
0.0,0.2219989178325732
0.0,0.2222308108525933
0.0,0.2227718945659735
0.0,0.2240859550127541
0.0,0.2244724433794542
0.0,0.2256319084795547
0.0,0.226172992192935
0.0,0.2265594805596351
0.0,0.2284146247197959
0.0,0.228569220066476
0.0,0.2336708665069181
0.0,0.2363762850738192
0.0,0.2372265594805596
0.0,0.2380768338873
0.0,0.2403184664141609
0.0,0.2412460384942413
0.0,0.2451109221612429
0.0,0.2459611965679833
0.0,0.247584447708124
0.0,0.2490531035015846
0.0,0.2584061219757285
0.0,0.2622710056427301
0.0,0.2683775218365927
0.0,0.2685321171832728
0.0,0.2688413078766329
0.0,0.2699234753033934
0.0,0.2712375357501739
0.0,0.2754116101105356
0.0,0.2772667542706964
0.0,0.2774213496173765
0.0,0.2794310891242174
0.0,0.2795856844708974
0.0,0.2806678518976578
0.0,0.2808224472443379
0.0,0.3029295818195872
0.0,0.3139831491072118
0.0,0.3156064002473525
7.736345350456444e-05,0.4014841153281286
0.0001547269070091,0.402488985081549
0.0002320903605136,0.4038030455283296
0.0002320903605136,0.4041895338950297
0.0003868172675228,0.40488521295509
0.0003868172675228,0.4078225245420113
0.0004641807210273,0.4078225245420113
0.0005415441745319,0.4088273942954317
0.0006189076280365,0.4088273942954317
0.0006189076280365,0.4093684780088119
0.000696271081541,0.4102960500888923
0.0007736345350456,0.4102960500888923
0.0010830883490639,0.4126922779624333
0.0010830883490639,0.4132333616758135
0.001237815256073,0.4133106593491535
0.0013151787095775,0.4133106593491535
0.0013151787095775,0.4140063384092138
0.0016246325235958,0.4145474221225941
0.0016246325235958,0.4155522918760145
0.0017793594306049,0.4156295895493546
0.0017793594306049,0.4164798639560949
0.0018567228841095,0.416789054649455
0.0020114497911186,0.4196490685630362
0.0020888132446232,0.4201128546030764
0.0021661766981278,0.4208858313364768
0.0023209036051369,0.4210404266831568
0.0023982670586414,0.4210404266831568
0.0027077208726597,0.4227409754966375
0.0028624477796688,0.423977738270078
0.0029398112331734,0.423977738270078
0.003017174686678,0.4240550359434181
0.003017174686678,0.4241323336167581
0.0030945381401825,0.4241323336167581
0.0031719015936871,0.4244415243101183
0.0031719015936871,0.4248280126768184
0.0033266285006962,0.4260647754502589
0.0034813554077054,0.426373966143619
0.003713445768219,0.4265285614902991
0.003713445768219,0.4268377521836592
0.0040228995822373,0.4277653242637396
0.0040228995822373,0.4278426219370796
0.0041002630357419,0.4278426219370796
0.0041776264892464,0.4279199196104197
0.0041776264892464,0.42861559867048
0.0043323533962556,0.4291566823838602
0.0044097168497601,0.4291566823838602
0.0044097168497601,0.4292339800572002
0.0044870803032647,0.4294658730772204
0.0046418072102738,0.4297750637705805
0.0047965341172829,0.4297750637705805
0.0049512610242921,0.4301615521372807
0.0049512610242921,0.4302388498106207
0.0051833513848058,0.4305480405039808
0.0054154417453195,0.4307026358506609
0.0055701686523286,0.431089124217361
0.0059569859198514,0.431089124217361
0.0061117128268605,0.4311664218907011
0.0066532570013925,0.4313983149107211
0.0068079839084016,0.4314756125840612
0.0068079839084016,0.4315529102574013
0.0078910722574655,0.4319393986241014
0.0078910722574655,0.4320166962974414
0.0081231626179792,0.4320166962974414
0.0081231626179792,0.4322485893174615
0.0085873433390066,0.4325577800108217
0.0087420702460157,0.4325577800108217
0.0087420702460157,0.4327123753575017
0.0089741606065294,0.4327123753575017
0.0089741606065294,0.4327896730308417
0.0092062509670431,0.4327896730308417
0.0092062509670431,0.4329442683775218
0.0097477951415751,0.4329442683775218
0.0099798855020888,0.4330988637242019
0.0099798855020888,0.4331761613975419
0.0100572489555933,0.433253459070882
0.0113724276651709,0.4336399474375821
0.0116045180256846,0.4336399474375821
0.0118366083861983,0.4337945427842622
0.0129196967352622,0.4340264358042823
0.0134612409097942,0.4341037334776223
0.0134612409097942,0.4341810311509623
0.0135386043632987,0.4341810311509623
0.013848058177317,0.4343356264976424
0.0143896023518489,0.4344902218443225
0.0143896023518489,0.4345675195176625
0.0144669658053535,0.4346448171910025
0.0146216927123626,0.4348767102110226
0.0146990561658672,0.4348767102110226
0.0146990561658672,0.4349540078843626
0.0149311465263809,0.4351086032310427
0.0153953272474083,0.4351086032310427
0.0159368714219402,0.4353404962510628
0.0160142348754448,0.4354177939244029
0.0160142348754448,0.4355723892710829
0.0161689617824539,0.435726984617763
0.016323688689463,0.435726984617763
0.016323688689463,0.435881579964443
0.0164010521429676,0.4359588776377831
0.0171746866780133,0.4361907706578032
0.0178709577595543,0.4361907706578032
0.0178709577595543,0.4362680683311432
0.0180256846665635,0.4362680683311432
0.0180256846665635,0.4363453660044832
0.018103048120068,0.4363453660044832
0.018103048120068,0.4364226636778233
0.0183351384805817,0.4364999613511633
0.0185672288410954,0.4364999613511633
0.0185672288410954,0.4368091520445235
0.0189540461086182,0.4368091520445235
0.0189540461086182,0.4368864497178635
0.0191861364691319,0.4368864497178635
0.0191861364691319,0.4371183427378836
0.0194182268296456,0.4371956404112236
0.0194955902831502,0.4371956404112236
0.0194955902831502,0.4373502357579036
0.0195729537366548,0.4373502357579036
0.0195729537366548,0.4375821287779238
0.0196503171901593,0.4376594264512638
0.0197276806436639,0.4376594264512638
0.0197276806436639,0.4378140217979439
0.0199597710041776,0.4378913194712839
0.0201918613646913,0.4378913194712839
0.0205013151787095,0.438123212491304
0.0207334055392232,0.438200510164644
0.0207334055392232,0.4382778078379841
0.021120222806746,0.4382778078379841
0.0212749497137552,0.4385097008580041
0.0214296766207643,0.4388188915513643
0.0218938573417917,0.4388188915513643
0.0218938573417917,0.4388961892247043
0.0223580380628191,0.4389734868980444
0.0226674918768373,0.4389734868980444
0.0227448553303419,0.4390507845713844
0.0227448553303419,0.4391280822447244
0.0228222187838465,0.4391280822447244
0.0232090360513693,0.4393599752647445
0.0232090360513693,0.4394372729380845
0.0241373974934241,0.4396691659581047
0.0249110320284697,0.4396691659581047
0.0254525762030017,0.4397464636314447
0.025916756924029,0.4399010589781247
0.0265356645520656,0.4402102496714848
0.0269998452730929,0.440519440364845
0.0273866625406158,0.440519440364845
0.0273866625406158,0.440596738038185
0.0275413894476249,0.440596738038185
0.028237660529166,0.4406740357115251
0.028237660529166,0.4407513333848651
0.0308680179483212,0.4409059287315451
0.0308680179483212,0.4409832264048852
0.0334983753674764,0.4413697147715854
0.0339625560885037,0.4416016077916054
0.0341946464490174,0.4416789054649455
0.0349682809840631,0.4417562031382855
0.0349682809840631,0.4418335008116256
0.0352777347980813,0.4418335008116256
0.036051369333127,0.4420653938316456
0.0368250038681726,0.4422199891783257
0.0368250038681726,0.4422972868516657
0.0372891845892,0.4423745845250058
0.037830728763732,0.4426064775450259
0.0381401825777502,0.4427610728917059
0.0386043632987776,0.4427610728917059
0.0389911805663004,0.442838370565046
0.0389911805663004,0.442915668238386
0.0402289958223735,0.443070263585066
0.04084790345041,0.4431475612584061
0.0410799938109237,0.4433794542784262
0.0418536283459693,0.4434567519517662
0.0418536283459693,0.4435340496251063
0.0428593532415287,0.4435340496251063
0.0428593532415287,0.4436886449717863
0.0429367166950332,0.4436886449717863
0.0429367166950332,0.4437659426451263
0.0431688070555469,0.4437659426451263
0.043323533962556,0.4438432403184664
0.043323533962556,0.4439978356651465
0.0434782608695652,0.4440751333384865
0.0437103512300789,0.4441524310118265
0.0441745319511062,0.4441524310118265
0.0448708030326473,0.4443843240318466
0.0476558873588117,0.4446935147252068
0.0478106142658208,0.4448481100718868
0.0478879777193253,0.4450027054185669
0.0480427046263345,0.4450027054185669
0.0480427046263345,0.4450800030919069
0.0484295218938573,0.4451573007652469
0.0489710660683892,0.4451573007652469
0.0497447006034349,0.445311896111927
0.0507504254989942,0.4453891937852671
0.0509051524060034,0.4453891937852671
0.0509051524060034,0.4454664914586071
0.0521429676620764,0.4454664914586071
0.0523750580225901,0.4456210868052871
0.0530713291041312,0.4458529798253072
0.0533807829181494,0.4458529798253072
0.0536128732786631,0.4459302774986473
0.0536128732786631,0.4460075751719873
0.0537676001856722,0.4460075751719873
0.0546185981742224,0.4460848728453273
0.0547733250812316,0.4461621705186674
0.0558564134302955,0.4462394681920074
0.0558564134302955,0.4463940635386875
0.0560111403373046,0.4463940635386875
0.0560885037908092,0.4464713612120275
0.0561658672443137,0.4467032542320476
0.0566300479653411,0.4467805519053876
0.0567074114188457,0.4467805519053876
0.0575584094073959,0.4470124449254077
0.0591830419309917,0.4471670402720878
0.0606529475475785,0.4474762309654479
0.0622775800711743,0.4475535286387879
0.0625870338851926,0.4475535286387879
0.0625870338851926,0.447630826312128
0.0628191242457063,0.447630826312128
0.0628191242457063,0.447708123985468
0.0637474856877611,0.447708123985468
0.0649853009438341,0.4478627193321481
0.0659910258393934,0.4479400170054881
0.0664552065604208,0.4479400170054881
0.0664552065604208,0.4480173146788281
0.0676930218164938,0.4480173146788281
0.0687761101655577,0.4482492076988482
0.0690082005260714,0.4483265053721883
0.0710196503171901,0.4483265053721883
0.0711743772241993,0.4484811007188684
0.0716385579452266,0.4484811007188684
0.0716385579452266,0.4485583983922084
0.0719480117592449,0.4487129937388884
0.0731858270153179,0.4487902914122285
0.0734179173758316,0.4488675890855685
0.0734179173758316,0.4489448867589085
0.0745783691784001,0.4489448867589085
0.0745783691784001,0.4490221844322486
0.0758935478879777,0.4490221844322486
0.0772860900510598,0.4491767797789286
0.0787559956676466,0.4491767797789286
0.0798390840167105,0.4492540774522687
0.0803032647377379,0.4494086727989487
0.0803032647377379,0.4495632681456288
0.0812316261797926,0.4495632681456288
0.0813863530868018,0.4496405658189688
0.0827788952498839,0.4498724588389889
0.0846356181339935,0.450027054185669
0.0846356181339935,0.450104351859009
0.08525452576203,0.450104351859009
0.08525452576203,0.4502589472056891
0.0853318892155345,0.4502589472056891
0.0855639795760482,0.4504908402257092
0.087033885192635,0.4505681378990492
0.0872659755531486,0.4506454355723893
0.0876527928206715,0.4506454355723893
0.087730156274176,0.4508773285924093
0.088271700448708,0.4508773285924093
0.088271700448708,0.4509546262657494
0.0886585177162308,0.4509546262657494
0.0886585177162308,0.4511092216124294
0.0892000618907628,0.4511092216124294
0.0892000618907628,0.4511865192857694
0.089509515704781,0.4513411146324496
0.0914436020423951,0.4516503053258097
0.0914436020423951,0.4517276029991497
0.0919851462169271,0.4518049006724897
0.0923719634844499,0.4520367936925099
0.092526690391459,0.4521140913658499
0.0926814172984682,0.4521140913658499
0.0926814172984682,0.4521913890391899
0.0942286863685595,0.45234598438587
0.0942286863685595,0.45242328205921
0.0951570478106142,0.45250057973255
0.0956212285316416,0.45257787740589
0.0956212285316416,0.4526551750792301
0.0970911341482283,0.4527324727525701
0.0970911341482283,0.4528097704259102
0.0980194955902831,0.4529643657725902
0.0990252204858424,0.4529643657725902
0.0997214915673835,0.4531189611192703
0.1002630357419155,0.4532735564659503
0.1002630357419155,0.4533508541392904
0.1005724895559337,0.4533508541392904
0.1005724895559337,0.4535054494859705
0.100881943369952,0.4535054494859705
0.1013461240909794,0.4535827471593105
0.1015008509979885,0.4537373425059905
0.1015008509979885,0.4538146401793306
0.1019650317190159,0.4538919378526706
0.1031254835215844,0.4540465331993507
0.1041312084171437,0.4541238308726907
0.1042859353241528,0.4541238308726907
0.1049822064056939,0.4542011285460308
0.1049822064056939,0.4542784262193708
0.1063747485687761,0.4544330215660508
0.1067615658362989,0.4544330215660508
0.1067615658362989,0.4545103192393909
0.1079220176388674,0.4545103192393909
0.1079220176388674,0.4545876169127309
0.1090051059879313,0.4547422122594109
0.1100881943369952,0.4547422122594109
0.1107071019650317,0.454819509932751
0.1107071019650317,0.4548968076060911
0.111712826860591,0.4548968076060911
0.111712826860591,0.4549741052794311
0.1119449172211047,0.4549741052794311
0.1120222806746093,0.4552059982994512
0.1139563670122234,0.4553605936461312
0.1148847284542782,0.4554378913194712
0.1148847284542782,0.4555151889928113
0.1172829955129197,0.4555151889928113
0.1179019031409562,0.4557470820128314
0.1199907163855794,0.4557470820128314
0.1199907163855794,0.4558243796861714
0.1209964412811387,0.4558243796861714
0.1221568930837072,0.4559016773595115
0.1221568930837072,0.4559789750328515
0.1233947083397802,0.4562881657262116
0.1235494352467894,0.4562881657262116
0.1235494352467894,0.4564427610728917
0.1241683428748259,0.4564427610728917
0.1241683428748259,0.4565200587462317
0.1251740677703852,0.4565200587462317
0.1251740677703852,0.4565973564195718
0.1253287946773944,0.4566746540929118
0.1261797926659446,0.4567519517662518
0.1267987002939811,0.4569838447862719
0.1271855175615039,0.4569838447862719
0.1271855175615039,0.457061142459612
0.1312084171437413,0.457138440132952
0.1312084171437413,0.457215737806292
0.1312857805972458,0.457215737806292
0.1312857805972458,0.457293035479632
0.1314405075042549,0.457293035479632
0.1314405075042549,0.4574476308263121
0.1320594151322915,0.4575249284996521
0.1325235958533188,0.4576022261729922
0.133916138016401,0.4576795238463322
0.1342255918304193,0.4577568215196723
0.1342255918304193,0.4578341191930123
0.1343803187374284,0.4578341191930123
0.1343803187374284,0.4579114168663523
0.1347671360049512,0.4579887145396923
0.1352313167259786,0.4580660122130324
0.1356181339935014,0.4580660122130324
0.1356181339935014,0.4581433098863724
0.1380937645056475,0.4581433098863724
0.1380937645056475,0.4582206075597124
0.1388673990406931,0.4582206075597124
0.1400278508432616,0.4583752029063925
0.1405693950177935,0.4584525005797325
0.141729846820362,0.4584525005797325
0.141729846820362,0.4585297982530726
0.1424261179019031,0.4585297982530726
0.1433544793439579,0.4587616912730927
0.1445922946000309,0.4587616912730927
0.1469131982051678,0.4589935842931127
0.1480736500077363,0.4590708819664528
0.1499303728918458,0.4590708819664528
0.1500077363453504,0.4592254773131329
0.1510134612409098,0.4593027749864729
0.1517097323224508,0.459457370333153
0.1531796379390376,0.459534668006493
0.1551910877301562,0.459611965679833
0.1558873588116973,0.459611965679833
0.1558873588116973,0.459689263353173
0.1575893547887977,0.459689263353173
0.1579761720563205,0.4597665610265131
0.1579761720563205,0.4598438586998531
0.1585177162308525,0.4599211563731931
0.1588271700448708,0.4599984540465332
0.1609933467429986,0.4601530493932133
0.1612254371035123,0.4601530493932133
0.1612254371035123,0.4602303470665533
0.1616896178245397,0.4602303470665533
0.1616896178245397,0.4603076447398933
0.1625406158130899,0.4604622400865734
0.162695342720099,0.4604622400865734
0.162695342720099,0.4605395377599134
0.1647841559647222,0.4605395377599134
0.1656351539532724,0.4606941331065935
0.1661766981278044,0.4606941331065935
0.1670276961163546,0.4608487284532735
0.1671050595698592,0.4608487284532735
0.167491876837382,0.4610033237999536
0.1697354169890144,0.4610806214732936
0.1705864149775646,0.4610806214732936
0.1749961318273247,0.4613125144933137
0.1755376760018567,0.4614671098399938
0.1773170354324617,0.4616217051866739
0.1781680334210119,0.4616990028600139
0.1784001237815256,0.4616990028600139
0.178864304502553,0.4618535982066939
0.1808757542936716,0.462008193553374
0.1842023827943679,0.462085491226714
0.1842023827943679,0.4621627889000541
0.1856722884109546,0.4621627889000541
0.1856722884109546,0.4622400865733941
0.1859043787714683,0.4623173842467342
0.1889989169116509,0.4623173842467342
0.1889989169116509,0.4623946819200742
0.1904688225282376,0.4624719795934142
0.194491722110475,0.4624719795934142
0.194491722110475,0.4625492772667542
0.1968899891691165,0.4625492772667542
0.1968899891691165,0.4626265749400943
0.1985919851462169,0.4627038726134343
0.2010676156583629,0.4628584679601144
0.2010676156583629,0.4629357656334544
0.205322605601114,0.4630130633067945
0.205322605601114,0.4630903609801345
0.2081850533807829,0.4632449563268145
0.2086492341018103,0.4633222540001546
0.2121305895095157,0.4633995516734946
0.2121305895095157,0.4634768493468346
0.217932848522358,0.4635541470201746
0.2185517561503945,0.4636314446935147
0.2199442983134767,0.4636314446935147
0.2199442983134767,0.4637860400401948
0.2200990252204858,0.4637860400401948
0.2200990252204858,0.4638633377135348
0.2202537521274949,0.4638633377135348
0.2211047501160452,0.4640179330602149
0.2269070091288875,0.4640952307335549
0.2309299087111248,0.4641725284068949
0.2322450874207024,0.4641725284068949
0.2347207179328485,0.4642498260802349
0.2351075352003713,0.4642498260802349
0.2351075352003713,0.464327123753575
0.2363453504564443,0.464404421426915
0.2363453504564443,0.4644817191002551
0.2374284388055083,0.4644817191002551
0.2374284388055083,0.4645590167735951
0.2398267058641497,0.4647136121202752
0.2406003403991954,0.4648682074669552
0.2406777038527,0.4648682074669552
0.2406777038527,0.4649455051402952
0.2412192480272319,0.4649455051402952
0.2430759709113414,0.4650228028136353
0.2452421476094692,0.4651001004869753
0.2463252359585332,0.4651773981603154
0.2470215070400742,0.4652546958336554
0.2470215070400742,0.4653319935069954
0.249187683738202,0.4653319935069954
0.2513538604363299,0.4654092911803354
0.2513538604363299,0.4654865888536755
0.2556862138325855,0.4655638865270155
0.256305121460622,0.4655638865270155
0.2578523905307133,0.4657957795470356
0.2583165712517407,0.4657957795470356
0.2601732941358502,0.4658730772203757
0.2601732941358502,0.4659503748937157
0.2612563824849141,0.4661049702403957
0.2614111093919232,0.4661049702403957
0.2614111093919232,0.4661822679137358
0.2616431997524369,0.4661822679137358
0.2616431997524369,0.4663368632604158
0.2622621073804734,0.4663368632604158
0.2622621073804734,0.4664141609337559
0.2626489246479963,0.4664914586070959
0.2627262881015008,0.4664914586070959
0.2660529166021971,0.466723351627116
0.2675228222187839,0.466723351627116
0.2682190933003249,0.4669552446471361
0.2685285471143432,0.4669552446471361
0.2685285471143432,0.4670325423204761
0.2695342720099025,0.4671098399938161
0.2703079065449482,0.4671098399938161
0.2712362679870029,0.4671871376671562
0.2712362679870029,0.4672644353404963
0.2714683583475166,0.4672644353404963
0.2714683583475166,0.4673417330138363
0.2716230852545258,0.4673417330138363
0.2716230852545258,0.4674190306871763
0.2717004487080303,0.4674190306871763
0.2717004487080303,0.4674963283605163
0.2738666254061581,0.4675736260338564
0.2744081695806901,0.4676509237071964
0.2768064366393316,0.4678055190538764
0.2775027077208726,0.4679601144005565
0.2778121615348909,0.4681147097472366
0.2833049667337149,0.4681920074205766
0.2833049667337149,0.4682693050939167
0.2849295992573109,0.4682693050939167
0.2894166795605756,0.4685011981139367
0.2894166795605756,0.4685784957872768
0.2896487699210893,0.4685784957872768
0.2917375831657125,0.4686557934606168
0.2917375831657125,0.4687330911339569
0.2927433080612718,0.4688103888072969
0.2930527618752901,0.4688103888072969
0.2932074887822992,0.4688876864806369
0.2937490329568312,0.469042281827317
0.2937490329568312,0.469119579500657
0.2950642116664088,0.469119579500657
0.2950642116664088,0.469196877173997
0.2952189385734179,0.469196877173997
0.295373665480427,0.4692741748473371
0.2958378462014544,0.4694287701940172
0.2958378462014544,0.4695060678673572
0.2992418381556552,0.4698152585607173
0.2992418381556552,0.4698925562340573
0.2999381092371963,0.4698925562340573
0.2999381092371963,0.4699698539073974
0.301408014853783,0.4700471515807374
0.3017948321213059,0.4700471515807374
0.3021816493888287,0.4701244492540774
0.3021816493888287,0.4702790446007575
0.3040383722729383,0.4704336399474376
0.3045025529939656,0.4706655329674576
0.3047346433544793,0.4706655329674576
0.3047346433544793,0.4708201283141377
0.3062045489710661,0.4708974259874778
0.3074423642271391,0.4709747236608178
0.307983908401671,0.4709747236608178
0.3104595389138171,0.4711293190074979
0.3104595389138171,0.4712066166808379
0.3106142658208262,0.4713612120275179
0.3135540770539997,0.471438509700858
0.3135540770539997,0.471515807374198
0.3143277115890453,0.471515807374198
0.3154107999381092,0.471593105047538
0.3172675228222187,0.4716704027208781
0.3178864304502553,0.4717477003942181
0.3179637939037598,0.4719022957408982
0.3181185208107689,0.4719022957408982
0.3181185208107689,0.4721341887609183
0.3202073340553922,0.4722114864342583
0.3256227758007117,0.4724433794542784
0.3263964103357574,0.4725206771276184
0.327711589045335,0.4725206771276184
0.327711589045335,0.4725979748009585
0.3285625870338852,0.4726752724742985
0.3303419464644901,0.4727525701476385
0.3303419464644901,0.4728298678209786
0.331966578988086,0.4729071654943186
0.3321213058950951,0.4729071654943186
0.3325854866161225,0.4729844631676586
0.3325854866161225,0.4730617608409987
0.3359121151168188,0.4732163561876787
0.3407860126876064,0.4733709515343588
0.3420238279436794,0.4734482492076988
0.347593996596008,0.4736801422277189
0.347593996596008,0.4737574399010589
0.3501469905616586,0.4737574399010589
0.3501469905616586,0.473834737574399
0.3502243540151632,0.473834737574399
0.3510753520037134,0.473912035247739
0.351152715457218,0.4740666305944191
0.3545567074114188,0.4740666305944191
0.3545567074114188,0.4741439282677591
0.3569549744700603,0.4742212259410991
0.3592758780751973,0.4742985236144392
0.3592758780751973,0.4743758212877792
0.359507968435711,0.4743758212877792
0.3599721491567383,0.4745304166344593
0.3606684202382794,0.4746850119811394
0.3660064985300943,0.4748396073278194
0.3663933157976172,0.4749169050011594
0.3677084945071948,0.4749942026744995
0.3677084945071948,0.4750715003478395
0.3729692093455052,0.4750715003478395
0.3730465727990097,0.4751487980211795
0.3730465727990097,0.4752260956945195
0.3735107535200371,0.4752260956945195
0.376914745474238,0.4753806910411997
0.3779978338233019,0.4754579887145397
0.3803187374284388,0.4756125840612197
0.3812470988704936,0.4757671794078998
0.38542472535974,0.4757671794078998
0.38542472535974,0.4758444770812398
0.38898344422095,0.4758444770812398
0.3894476249419774,0.4759217747545798
0.3894476249419774,0.4759990724279199
0.3902986229305276,0.4761536677746
0.3918458920006189,0.4761536677746
0.3918458920006189,0.47623096544794
0.3923100727216463,0.47623096544794
0.3923100727216463,0.47630826312128
0.3932384341637011,0.47630826312128
0.393779978338233,0.4763855607946201
0.3941667956057558,0.4765401561413001
0.3953272474083243,0.4765401561413001
0.3956367012223425,0.4766174538146401
0.3956367012223425,0.4766947514879802
0.4022125947702305,0.4771585375280204
0.4036825003868172,0.4771585375280204
0.4043014080148537,0.4773131328747004
0.4053071329104131,0.4773131328747004
0.4053071329104131,0.4773904305480405
0.4053844963639177,0.4773904305480405
0.4053844963639177,0.4774677282213805
0.4061581308989633,0.4774677282213805
0.4061581308989633,0.4775450258947206
0.4068544019805044,0.4776223235680606
0.4078601268760637,0.4776223235680606
0.4078601268760637,0.4776996212414006
0.4080922172365774,0.4776996212414006
0.4086337614111094,0.4777769189147406
0.4086337614111094,0.4778542165880807
0.408711124864614,0.4778542165880807
0.408711124864614,0.4779315142614207
0.4098715766671824,0.4780861096081008
0.4102583939347052,0.4780861096081008
0.4106452112022281,0.4782407049547809
0.4110320284697509,0.4783953003014609
0.4121151168188148,0.478627193321481
0.4126566609933467,0.478627193321481
0.4126566609933467,0.478704490994821
0.4142812935169426,0.478704490994821
0.4142812935169426,0.478781788668161
0.4145133838774563,0.4788590863415011
0.4169890143896023,0.4789363840148412
0.4174531951106297,0.4790136816881812
0.4179947392851617,0.4790136816881812
0.4203930063438031,0.4793228723815413
0.4215534581463716,0.4793228723815413
0.4216308215998762,0.4794774677282213
0.4229460003094538,0.4794774677282213
0.4229460003094538,0.4795547654015614
0.4240290886585177,0.4797093607482415
0.4251895404610862,0.4797093607482415
0.4251895404610862,0.4797866584215815
0.4257310846356181,0.4799412537682616
0.4272009902522048,0.4801731467882816
0.4286708958687916,0.4802504444616217
0.4313786167414513,0.4804050398083018
0.4313786167414513,0.4804823374816418
0.4361751508587343,0.4805596351549818
0.4361751508587343,0.4806369328283219
0.4368714219402754,0.4807915281750019
0.4381092371963484,0.4807915281750019
0.4393470524524214,0.4808688258483419
0.4393470524524214,0.480946123521682
0.4408943215225128,0.4811007188683621
0.4434473154881634,0.4812553142150421
0.4434473154881634,0.4813326118883821
0.4437567693021816,0.4813326118883821
0.446000309453814,0.4816418025817423
0.446000309453814,0.4817191002550823
0.4475475785239053,0.4817191002550823
0.4475475785239053,0.4817963979284224
0.4483985765124555,0.4817963979284224
0.4483985765124555,0.4818736956017624
0.4492495745010057,0.4818736956017624
0.4498684821290422,0.4819509932751024
0.4530403837227293,0.4821055886217825
0.4530403837227293,0.4821828862951225
0.4574501005724896,0.4821828862951225
0.4574501005724896,0.4822601839684625
0.4579142812935169,0.4822601839684625
0.4652638093764505,0.4823374816418025
0.4652638093764505,0.4824147793151426
0.4673526226210738,0.4824920769884826
0.4673526226210738,0.4825693746618227
0.4695961627727061,0.4825693746618227
0.4695961627727061,0.4826466723351627
0.4727680643663933,0.4827239700085027
0.4727680643663933,0.4828012676818428
0.4750116045180257,0.4830331607018628
0.4762494197740987,0.4830331607018628
0.4781835061117128,0.4831877560485429
0.479576048274795,0.483265053721883
0.4814327711589045,0.483342351395223
0.4815874980659136,0.483419649068563
0.4815874980659136,0.4834969467419031
0.4825158595079684,0.4835742444152431
0.4829026767754912,0.4836515420885831
0.4863066687296921,0.4838834351086032
0.4883954819743153,0.4840380304552833
0.4893238434163701,0.4841153281286233
0.4921089277425344,0.4842699234753034
0.4924183815565527,0.4842699234753034
0.4950487389757079,0.4844245188219834
0.4955129196967353,0.4844245188219834
0.4955129196967353,0.4845018164953235
0.4990716385579452,0.4846564118420035
0.4990716385579452,0.4847337095153436
0.4995358192789726,0.4848110071886836
0.5001547269070091,0.4848110071886836
0.5001547269070091,0.4849656025353637
0.5013925421630822,0.4849656025353637
0.5013925421630822,0.4850429002087037
0.5020114497911187,0.4850429002087037
0.5020114497911187,0.4851201978820437
0.5037134457682191,0.4851201978820437
0.5037134457682191,0.4851974955553838
0.5055701686523286,0.4851974955553838
0.5055701686523286,0.4853520909020638
0.5073495280829337,0.4853520909020638
0.5073495280829337,0.4854293885754038
0.5092836144205477,0.4854293885754038
0.5092836144205477,0.4855066862487439
0.5096704316880706,0.4855066862487439
0.5096704316880706,0.4855839839220839
0.5121460622002166,0.485661281595424
0.5121460622002166,0.485738579268764
0.5131517870957759,0.4859704722887841
0.513306514002785,0.4860477699621241
0.5137706947238124,0.4860477699621241
0.5137706947238124,0.4861250676354641
0.513848058177317,0.4861250676354641
0.5139254216308216,0.4862023653088042
0.5143896023518489,0.4862796629821442
0.5143896023518489,0.4863569606554843
0.5153953272474083,0.4863569606554843
0.5153953272474083,0.4864342583288243
0.516168961782454,0.4864342583288243
0.5164784155964722,0.4865115560021643
0.5164784155964722,0.4865888536755043
0.5170199597710041,0.4866661513488444
0.5181030481200681,0.4866661513488444
0.5184125019340864,0.4868207466955244
0.5184125019340864,0.4868980443688645
0.5204239517252051,0.4870526397155446
0.5205013151787096,0.4870526397155446
0.5205013151787096,0.4871299373888846
0.5232863995048739,0.4871299373888846
0.5232863995048739,0.4872072350622246
0.5253752127494972,0.4873618304089047
0.5273866625406158,0.4875164257555847
0.5285471143431842,0.4875937234289247
0.5289339316107071,0.4876710211022648
0.5289339316107071,0.4877483187756048
0.5298622930527619,0.4879029141222849
0.5314869255763577,0.4879802117956249
0.5315642890298623,0.488057509468965
0.5317963793903759,0.488057509468965
0.5323379235649079,0.488134807142305
0.5323379235649079,0.488289402488985
0.534813554077054,0.4885212955090052
0.534813554077054,0.4885985931823452
0.5348909175305586,0.4885985931823452
0.5397648151013461,0.4888304862023653
0.5398421785548507,0.4889077838757053
0.5398421785548507,0.4889850815490453
0.5406931765434009,0.4889850815490453
0.5406931765434009,0.4890623792223854
0.5435556243230698,0.4892169745690655
0.5437103512300789,0.4892942722424055
0.5437103512300789,0.4893715699157455
0.5448708030326473,0.4893715699157455
0.544948166486152,0.4894488675890855
0.5459538913817112,0.4895261652624256
0.5459538913817112,0.4896034629357656
0.5471917066377843,0.4896807606091056
0.5529939656506266,0.4897580582824457
0.5544638712672134,0.4898353559557857
0.5558564134302956,0.4899899513024658
0.5567074114188457,0.4900672489758058
0.5590283150239826,0.4900672489758058
0.5591056784774873,0.4902218443224859
0.5592604053844964,0.4902218443224859
0.5597245861055238,0.4903764396691659
0.5608850379080922,0.4906083326891861
0.5622002166176698,0.4906083326891861
0.5625096704316881,0.4906856303625261
0.5625096704316881,0.4907629280358661
0.5626643973386972,0.4907629280358661
0.5644437567693021,0.4909175233825462
0.5646758471298159,0.4910721187292262
0.5656815720253752,0.4911494164025662
0.5664552065604208,0.4912267140759063
0.5668420238279437,0.4913813094225864
0.5669193872814482,0.4914586070959264
0.5672288410954665,0.4916132024426065
0.5681572025375212,0.4916132024426065
0.5681572025375212,0.4916905001159465
0.5683119294445304,0.4916905001159465
0.5683119294445304,0.4917677977892865
0.5690855639795761,0.4917677977892865
0.5709422868636856,0.4919223931359666
0.5727990097477952,0.4919223931359666
0.5738047346433545,0.4919996908093066
0.5740368250038682,0.4920769884826467
0.5740368250038682,0.4921542861559867
0.5741915519108773,0.4921542861559867
0.5741915519108773,0.4922315838293267
0.5752746402599412,0.4923861791760068
0.5762803651555005,0.4925407745226868
0.5772860900510599,0.4926180721960269
0.5789107225746557,0.4926180721960269
0.5808448089122699,0.4926953698693669
0.5820826241683429,0.492849965216047
0.5820826241683429,0.492927262889387
0.5821599876218474,0.492927262889387
0.5821599876218474,0.493004560562727
0.5831657125174068,0.493004560562727
0.5856413430295528,0.4931591559094071
0.5864923410181031,0.4933137512560872
0.5866470679251122,0.4933137512560872
0.5866470679251122,0.4933910489294272
0.5881169735416989,0.4933910489294272
0.5881169735416989,0.4934683466027673
0.5894321522512765,0.4934683466027673
0.5906699675073496,0.4935456442761073
0.5906699675073496,0.4936229419494473
0.5910567847748723,0.4936229419494473
0.5910567847748723,0.4937002396227873
0.5914436020423952,0.4937002396227873
0.5915983289494043,0.4937775372961274
0.5915983289494043,0.4938548349694674
0.5922172365774409,0.4938548349694674
0.5929908711124865,0.4940094303161474
0.5935324152870184,0.4941640256628275
0.5968590437877147,0.4943959186828476
0.5994894012068699,0.4943959186828476
0.5994894012068699,0.4944732163561877
0.6001083088349064,0.4945505140295277
0.6009593068234566,0.4947824070495478
0.6009593068234566,0.4948597047228878
0.6012687606374748,0.4948597047228878
0.6014234875444839,0.4950143000695679
0.6032802104285935,0.4950143000695679
0.6045180256846666,0.495168895416248
0.6066068389292898,0.495168895416248
0.6066842023827944,0.495246193089588
0.6086182887204085,0.495323490762928
0.6086182887204085,0.495400788436268
0.6103976481510135,0.4954780861096081
0.6103976481510135,0.4955553837829481
0.6125638248491413,0.4958645744763083
0.6156583629893239,0.4959418721496483
0.6167414513383878,0.4960191698229883
0.6167414513383878,0.4960964674963283
0.6175924493269379,0.4960964674963283
0.6175924493269379,0.4962510628430084
0.6176698127804425,0.4962510628430084
0.6189849914900201,0.4963283605163484
0.6198359894785703,0.4964056581896885
0.6198359894785703,0.4964829558630285
0.6203775336531022,0.4964829558630285
0.6203775336531022,0.4965602535363685
0.6230078910722575,0.4966375512097086
0.6230078910722575,0.4967148488830486
0.6238588890608077,0.4967148488830486
0.6263345195729537,0.4968694442297287
0.6267213368404766,0.4968694442297287
0.6301253287946774,0.4970240395764087
0.6301253287946774,0.4971013372497488
0.6321367785857961,0.4971786349230888
0.6346124090979421,0.4973332302697689
0.6357728609005106,0.4974105279431089
0.6359275878075197,0.4974878256164489
0.6373974934241065,0.497719718636469
0.6379390375986385,0.497719718636469
0.6381711279591521,0.497797016309809
0.6383258548661612,0.4979516116564891
0.6390994894012069,0.4979516116564891
0.6394863066687297,0.4981062070031692
0.6408014853783073,0.4981835046765092
0.6418072102738667,0.4982608023498492
0.6441281138790036,0.4982608023498492
0.6476094692867089,0.4983381000231893
0.6544174531951106,0.4984153976965293
0.6565062664397339,0.4984926953698693
0.6568157202537521,0.4984926953698693
0.6568157202537521,0.4986472907165494
0.6571251740677704,0.4986472907165494
0.6571251740677704,0.4987245883898895
0.657898808602816,0.4987245883898895
0.657898808602816,0.4988018860632295
0.6590592604053845,0.4988791837365695
0.6601423487544484,0.4989564814099095
0.6609159832894941,0.4990337790832496
0.6613801640105215,0.4991110767565896
0.6638557945226675,0.4991883744299296
0.6673371499303729,0.4992656721032696
0.6673371499303729,0.4993429697766097
0.6683428748259322,0.4993429697766097
0.6684202382794368,0.4994202674499498
0.6684202382794368,0.4994975651232898
0.6691938728144824,0.4994975651232898
0.6742998607457837,0.4997294581433099
0.6744545876527929,0.4998067558166499
0.6769302181649389,0.4998840534899899
0.6773170354324617,0.4999613511633299
0.681881479189231,0.50003864883667
0.685440198050441,0.5001932441833501
0.6864459229460003,0.5001932441833501
0.6864459229460003,0.5002705418566901
0.6881479189231007,0.5003478395300301
0.6908556397957605,0.5004251372033702
0.6917066377843107,0.5005797325500503
0.6936407241219248,0.5006570302233903
0.6943369952034659,0.5006570302233903
0.6994429831347672,0.5007343278967303
0.7005260714838311,0.5008116255700703
0.7005260714838311,0.5008889232434104
0.7006034349373356,0.5009662209167504
0.7032337923564908,0.5010435185900904
0.7034658827170045,0.5011208162634305
0.7036206096240136,0.5011208162634305
0.7036206096240136,0.5011981139367705
0.7051678786941049,0.5011981139367705
0.7051678786941049,0.5012754116101106
0.7074887822992418,0.5013527092834505
0.7084945071948012,0.5014300069567906
0.7087265975553149,0.5015846023034707
0.7101965031719016,0.5016618999768107
0.7105059569859199,0.5016618999768107
0.7125947702305431,0.5019710906701709
0.7135231316725978,0.5021256860168509
0.7142967662076435,0.5021256860168509
0.7142967662076435,0.5022029836901909
0.7153798545567074,0.502280281363531
0.7155345814637165,0.502280281363531
0.716153489091753,0.502434876710211
0.716695033266285,0.502434876710211
0.716695033266285,0.502512174383551
0.7170044870803033,0.5025894720568911
0.717391304347826,0.5025894720568911
0.717391304347826,0.5026667697302312
0.7187838465109082,0.5026667697302312
0.7190933003249265,0.5028213650769112
0.7206405693950177,0.5028213650769112
0.72559183041931,0.5031305557702713
0.7261333745938419,0.5032078534436113
0.7267522822218784,0.5032078534436113
0.7269070091288875,0.5032851511169514
0.7269070091288875,0.5034397464636314
0.7272938263964104,0.5034397464636314
0.7272938263964104,0.5035170441369715
0.728763732012997,0.5035170441369715
0.728763732012997,0.5035943418103115
0.7297694569085564,0.5035943418103115
0.7317809066996751,0.5038262348303316
0.7327092681417299,0.5039035325036716
0.7340244468513074,0.5041354255236917
0.7350301717468668,0.5042127231970318
0.7360358966424261,0.5042127231970318
0.7373510753520037,0.5043673185437119
0.7373510753520037,0.5044446162170518
0.7385115271545721,0.5045219138903919
0.7385115271545721,0.5045992115637319
0.7386662540615813,0.5045992115637319
0.7386662540615813,0.504676509237072
0.7399814327711589,0.504676509237072
0.7410645211202228,0.504753806910412
0.7429212440043323,0.5049084022570921
0.7451647841559648,0.5049084022570921
0.7460931455980195,0.5050629976037722
0.7462478725050287,0.5051402952771121
0.7467894166795606,0.5051402952771121
0.7467894166795606,0.5052175929504522
0.7468667801330652,0.5052175929504522
0.7468667801330652,0.5052948906237922
0.7484140492031565,0.5052948906237922
0.7484140492031565,0.5053721882971323
0.7491103202846975,0.5053721882971323
0.7491103202846975,0.5054494859704722
0.7499613182732477,0.5054494859704722
0.7539068544019805,0.5057586766638325
0.755067306204549,0.5059132720105125
0.7552993965650626,0.5059905696838525
0.7552993965650626,0.5060678673571926
0.7555314869255764,0.5060678673571926
0.7566919387281448,0.5062997603772127
0.7573108463561813,0.5063770580505527
0.7574655732631904,0.5063770580505527
0.7574655732631904,0.5064543557238927
0.7583165712517407,0.5064543557238927
0.7583165712517407,0.5065316533972327
0.7607922017638867,0.5066089510705728
0.7681417298468204,0.5069181417639329
0.7681417298468204,0.506995439437273
0.7698437258239208,0.507150034783953
0.7698437258239208,0.507227332457293
0.7699984527309299,0.507227332457293
0.7699984527309299,0.5073819278039731
0.7713136314405075,0.5074592254773131
0.7714683583475166,0.5075365231506531
0.7745628964876992,0.5076138208239932
0.7745628964876992,0.5076911184973333
0.7757233482902677,0.5077684161706733
0.7761875290112951,0.5077684161706733
0.7761875290112951,0.5078457138440133
0.777270617360359,0.5078457138440133
0.7811387900355872,0.5080003091906934
0.7816803342101192,0.5080776068640334
0.7820671514776419,0.5080776068640334
0.783304966733715,0.5083867975573936
0.7847748723503017,0.5084640952307335
0.7847748723503017,0.5085413929040736
0.7857032337923565,0.5085413929040736
0.7857032337923565,0.5086186905774136
0.7863995048738975,0.5086186905774136
0.7867863221414204,0.5086959882507537
0.7881788643045026,0.5087732859240937
0.7887204084790345,0.5090051789441138
0.7894940430140801,0.5090051789441138
0.7894940430140801,0.5090824766174538
0.7899582237351075,0.5092370719641339
0.7910413120841714,0.509468964984154
0.791118675537676,0.509468964984154
0.7912734024446851,0.5097008580041741
0.7915054928051988,0.509778155677514
0.7915828562587034,0.509778155677514
0.7915828562587034,0.5098554533508541
0.7916602197122079,0.5099327510241942
0.7917375831657125,0.5099327510241942
0.7939037598638403,0.5100100486975342
0.7945226674918768,0.5102419417175543
0.794677394398886,0.5102419417175543
0.794677394398886,0.5103192393908943
0.7947547578523906,0.5103192393908943
0.7947547578523906,0.5103965370642344
0.7960699365619681,0.5104738347375744
0.7966114807365001,0.5104738347375744
0.7966114807365001,0.5105511324109144
0.7968435710970138,0.5107057277575945
0.7993965650626644,0.5109376207776146
0.7993965650626644,0.5110149184509546
0.8026458301098561,0.5112468114709747
0.8027231935633606,0.5112468114709747
0.8027231935633606,0.5113241091443148
0.8038062819124245,0.5114787044909949
0.8045025529939657,0.5114787044909949
0.8045025529939657,0.5115560021643348
0.8045799164474702,0.5116332998376749
0.8046572799009748,0.5116332998376749
0.8046572799009748,0.511787895184355
0.8051988240755067,0.511787895184355
0.8054309144360204,0.5118651928576949
0.8054309144360204,0.511942490531035
0.8069008200526071,0.5120197882043751
0.807983908401671,0.5121743835510552
0.8082159987621848,0.5122516812243951
0.8082933622156893,0.5123289788977352
0.8082933622156893,0.5124062765710752
0.808525452576203,0.5124062765710752
0.808525452576203,0.5124835742444153
0.8089122698437258,0.5124835742444153
0.8094538140182578,0.5126381695910953
0.8101500850997988,0.5127927649377754
0.8104595389138172,0.5127927649377754
0.8104595389138172,0.5128700626111155
0.8110784465418537,0.5129473602844554
0.8116973541698902,0.5130246579577955
0.8137861674145134,0.5131019556311355
0.8140956212285316,0.5131792533044756
0.8140956212285316,0.5132565509778155
0.8147918923100728,0.5134111463244956
0.815101346124091,0.5134884439978357
0.8164165248336686,0.5134884439978357
0.8164165248336686,0.5135657416711757
0.8173448862757233,0.5136430393445157
0.818118520810769,0.5136430393445157
0.818118520810769,0.5137203370178558
0.8192789726133375,0.5137976346911958
0.8198205167878694,0.5137976346911958
0.8207488782299242,0.5139522300378758
0.8208262416834288,0.5140295277112159
0.8208262416834288,0.5141068253845559
0.8221414203930063,0.514184123057896
0.8225282376605292,0.514184123057896
0.8226056011140337,0.514261420731236
0.8239981432771158,0.514338718404576
0.8252359585331889,0.5144160160779161
0.8257775027077209,0.5146479090979361
0.8267832276032802,0.5147252067712762
0.8277889524988395,0.5148025044446162
0.8282531332198669,0.5148025044446162
0.8282531332198669,0.5149570997912963
0.8285625870338852,0.5149570997912963
0.8285625870338852,0.5150343974646363
0.8290267677549126,0.5151116951379764
0.8295683119294446,0.5151889928113164
0.8304193099179947,0.5151889928113164
0.8304193099179947,0.5152662904846564
0.830728763732013,0.5152662904846564
0.830728763732013,0.5153435881579964
0.8314250348135541,0.5153435881579964
0.8317344886275724,0.5155754811780165
0.8324307597091134,0.5156527788513565
0.8340553922327093,0.5157300765246966
0.8342874825932229,0.5158073741980367
0.8349837536747641,0.5159619695447167
0.836763113105369,0.5163484579114168
0.8405539223270927,0.516734946278117
0.8416370106761566,0.516889541624797
0.8434937335602661,0.5169668392981371
0.844035277734798,0.5170441369714771
0.84457682190933,0.5172760299914972
0.845118366083862,0.5172760299914972
0.8458920006189077,0.5173533276648373
0.84813554077054,0.5174306253381773
0.849373356026613,0.5175852206848574
0.8507658981896952,0.5175852206848574
0.8513848058177317,0.5176625183581974
0.8514621692712363,0.5178171137048775
0.8540925266903915,0.5180490067248976
0.8540925266903915,0.5181263043982376
0.8550208881324463,0.5181263043982376
0.8550208881324463,0.5182036020715777
0.8564907937490329,0.5182036020715777
0.8565681572025375,0.5183581974182577
0.8572644282840786,0.5184354950915977
0.857728609005106,0.5185900904382779
0.8581154262726288,0.5185900904382779
0.8581154262726288,0.5186673881116178
0.858270153179638,0.5187446857849579
0.8584248800866471,0.5187446857849579
0.8588116973541698,0.5188219834582979
0.858966424261179,0.518899281131638
0.8590437877146836,0.519131174151658
0.8604363298777657,0.519131174151658
0.8606684202382794,0.5192084718249981
0.8606684202382794,0.519285769498338
0.861442054773325,0.5193630671716781
0.862525143122389,0.5194403648450182
0.8626798700293982,0.5195176625183582
0.8626798700293982,0.5196722578650382
0.8628345969364073,0.5196722578650382
0.8628345969364073,0.5197495555383783
0.8630666872969209,0.5197495555383783
0.8635308680179483,0.5199814485583983
0.8637629583784621,0.5200587462317384
0.8639950487389757,0.5201360439050785
0.8650007736345351,0.5202133415784185
0.8652328639950487,0.5202906392517586
0.8656196812625716,0.5202906392517586
0.8656196812625716,0.5203679369250985
0.8657744081695807,0.5204452345984386
0.8668574965186446,0.5205225322717786
0.8669348599721491,0.5205225322717786
0.8669348599721491,0.5205998299451187
0.8677084945071948,0.5207544252917987
0.8677084945071948,0.5208317229651388
0.868559492495745,0.5208317229651388
0.8688689463097633,0.5209090206384788
0.8693331270307907,0.5210636159851588
0.8693331270307907,0.5211409136584989
0.8694878539377998,0.5211409136584989
0.8695652173913043,0.521295509005179
0.8700293981123317,0.521450104351859
0.8700293981123317,0.5215274020251991
0.8701067615658363,0.5215274020251991
0.8704935788333591,0.5216046996985391
0.8704935788333591,0.5216819973718791
0.8709577595543865,0.5219138903918992
0.8709577595543865,0.5220684857385792
0.8710351230078911,0.5220684857385792
0.8719634844499459,0.5223003787585994
0.8719634844499459,0.5223776764319394
0.8723503017174686,0.5223776764319394
0.8732786631595234,0.5226095694519595
0.874052297694569,0.5226868671252995
0.874052297694569,0.5227641647986395
0.8742070246015782,0.5229187601453196
0.8743617515085873,0.5229187601453196
0.8747485687761102,0.5229960578186597
0.8747485687761102,0.5231506531653397
0.8748259322296147,0.5233052485120198
0.875135386043633,0.5233825461853598
0.8755222033111558,0.5235371415320399
0.8755222033111558,0.5236144392053799
0.8766052916602197,0.52376903455206
0.8773015627417607,0.52400092757208
0.8775336531022745,0.5241555229187601
0.8776883800092836,0.5241555229187601
0.8776883800092836,0.5242328205921002
0.8777657434627881,0.5243874159387802
0.8780751972768064,0.5245420112854603
0.8782299241838155,0.5245420112854603
0.8782299241838155,0.5246966066321403
0.8790809221723658,0.5248512019788204
0.8800866470679252,0.5248512019788204
0.8803961008819434,0.5250830949988405
0.8804734643354479,0.5251603926721806
0.8808602816029708,0.5252376903455206
0.8811697354169891,0.5252376903455206
0.8813244623239982,0.5253149880188607
0.881711279591521,0.5254695833655407
0.8823301872195575,0.5254695833655407
0.8825622775800712,0.5255468810388807
0.8825622775800712,0.5256241787122208
0.8828717313940895,0.5256241787122208
0.8828717313940895,0.5257014763855608
0.8833359121151169,0.5257014763855608
0.8841095466501625,0.5258560717322409
0.8844190004641808,0.5259333694055809
0.8848058177317035,0.5260879647522609
0.8849605446387127,0.5260879647522609
0.8852699984527309,0.526165262425601
0.885966269534272,0.5263198577722811
0.8904533498375368,0.5269382391590013
0.8906080767445459,0.5270155368323414
0.8913817112795915,0.5270155368323414
0.8919232554541234,0.5270928345056813
0.8926195265356646,0.5273247275257015
0.8931610707101965,0.5274020251990416
0.894321522512765,0.5275566205457216
0.894321522512765,0.5276339182190616
0.8949404301408015,0.5276339182190616
0.895559337768838,0.5277112158924017
0.8959461550363608,0.5278658112390817
0.8959461550363608,0.5279431089124217
0.8960235184898654,0.5279431089124217
0.8964876992108928,0.5281750019324418
0.8970292433854248,0.5282522996057819
0.8975707875599567,0.5283295972791219
0.8975707875599567,0.5284841926258019
0.8978028779204704,0.5284841926258019
0.8980349682809841,0.5287160856458221
0.8984217855485069,0.5288706809925021
0.8987312393625252,0.5289479786658422
0.8991954200835526,0.5289479786658422
0.8991954200835526,0.5290252763391822
0.9019031409562124,0.5292571693592023
0.9019031409562124,0.5294117647058824
0.9022125947702304,0.5294117647058824
0.9022125947702304,0.5294890623792223
0.9031409562122852,0.5297982530725825
0.903373046572799,0.5298755507459225
0.903373046572799,0.5300301460926026
0.9037598638403218,0.5300301460926026
0.9037598638403218,0.5301074437659427
0.9043787714683584,0.5301074437659427
0.9053844963639176,0.5301847414392826
0.9061581308989634,0.5303393367859628
0.906235494352468,0.5303393367859628
0.906235494352468,0.5304939321326428
0.9068544019805044,0.530803122826003
0.9073185827015318,0.5308804204993429
0.9078601268760638,0.5310350158460231
0.9080148537830728,0.5311896111927031
0.9080148537830728,0.5313442065393832
0.9085563979576048,0.5316533972327433
0.9087884883181184,0.5317306949060834
0.9096394863066688,0.5317306949060834
0.9097168497601732,0.5319625879261034
0.9098715766671824,0.5319625879261034
0.9098715766671824,0.5320398855994435
0.9100263035741916,0.5320398855994435
0.9101810304812008,0.5321944809461235
0.9105678477487236,0.5321944809461235
0.91118675537676,0.5323490762928036
0.9118056630047964,0.5325809693128237
0.9120377533653102,0.5326582669861637
0.9120377533653102,0.5327355646595038
0.912424570632833,0.5328128623328438
0.912579297539842,0.5328901600061838
0.9127340244468513,0.5328901600061838
0.9132755686213831,0.5329674576795238
0.9138944762494198,0.5331993506995439
0.914203930063438,0.5334312437195641
0.9142812935169428,0.5334312437195641
0.9142812935169428,0.533508541392904
0.9151322915054928,0.533508541392904
0.9155964722265202,0.5336631367395841
0.9159059260405384,0.5336631367395841
0.9159059260405384,0.5337404344129242
0.9160606529475476,0.5337404344129242
0.9160606529475476,0.5338177320862642
0.9162927433080612,0.5338177320862642
0.9162927433080612,0.5338950297596042
0.9164474702150704,0.5338950297596042
0.9164474702150704,0.5339723274329443
0.9175305585641343,0.5341269227796244
0.9175305585641343,0.5342042204529643
0.9178400123781526,0.5342815181263044
0.9180721027386662,0.5342815181263044
0.9181494661921707,0.5344361134729845
0.9186910103667028,0.5345134111463244
0.91915519108773,0.5345134111463244
0.91915519108773,0.5345907088196645
0.9194646449017484,0.5345907088196645
0.9194646449017484,0.5346680064930046
0.9203156428902988,0.5346680064930046
0.9203156428902988,0.5347453041663446
0.9203930063438032,0.5348226018396847
0.9205477332508124,0.5348226018396847
0.9216308215998762,0.5353636855530649
0.9221723657744082,0.5353636855530649
0.9222497292279128,0.5354409832264049
0.9228686368559492,0.5355955785730849
0.9229460003094538,0.5355955785730849
0.9229460003094538,0.535750173919765
0.9231780906699676,0.535750173919765
0.9242611790190314,0.5362139599598053
0.9244159059260404,0.5362912576331452
0.9244159059260404,0.5363685553064853
0.9245706328330496,0.5363685553064853
0.9245706328330496,0.5364458529798253
0.9246479962865544,0.5364458529798253
0.9246479962865544,0.5365231506531654
0.9256537211821136,0.5366777459998454
0.9256537211821136,0.5367550436731854
0.9258858115426272,0.5367550436731854
0.9258858115426272,0.5368323413465255
0.9272783537057094,0.5368323413465255
0.9272783537057094,0.5369096390198655
0.9275104440662232,0.5369096390198655
0.9275104440662232,0.5369869366932055
0.927897261333746,0.5370642343665456
0.9279746247872503,0.5372188297132257
0.9283614420547732,0.5373734250599057
0.9284388055082778,0.5373734250599057
0.928593532415287,0.5375280204065858
0.928748259322296,0.5376053180799258
0.9288256227758008,0.5378372110999459
0.9289029862293052,0.5378372110999459
0.9289029862293052,0.537914508773286
0.9290577131363144,0.538069104119966
0.9290577131363144,0.538146401793306
0.929135076589819,0.538146401793306
0.929135076589819,0.538223699466646
0.9292124400433236,0.5383009971399861
0.9293671669503326,0.5383782948133261
0.9295992573108464,0.5384555924866662
0.9300634380318736,0.5385328901600062
0.9302181649388828,0.5386101878333462
0.9302181649388828,0.5386874855066862
0.930372891845892,0.5386874855066862
0.9304502552993964,0.5387647831800263
0.9307597091134148,0.5388420808533663
0.930914436020424,0.5392285692200665
0.9311465263809376,0.5393058668934065
0.9311465263809376,0.5393831645667465
0.9313012532879468,0.5393831645667465
0.9313012532879468,0.5394604622400866
0.931455980194956,0.5396150575867666
0.9315333436484604,0.5396150575867666
0.931610707101965,0.5396923552601066
0.9330806127185518,0.5399242482801268
0.9331579761720564,0.5400788436268068
0.9335447934395792,0.5401561413001469
0.9335447934395792,0.5402334389734869
0.9338542472535974,0.540465331993507
0.9338542472535974,0.5405426296668471
0.9342410645211202,0.5407745226868671
0.9342410645211202,0.5408518203602072
0.9347826086956522,0.5409291180335472
0.9347826086956522,0.5412383087269074
0.9348599721491568,0.5412383087269074
0.9348599721491568,0.5413929040735874
0.935014699056166,0.5414702017469274
0.935169425963175,0.5417793924402875
0.9352467894166796,0.5418566901136276
0.9354015163236888,0.5418566901136276
0.9357883335912116,0.5422431784803278
0.9359430604982206,0.5423204761536677
0.9363298777657436,0.5427069645203679
0.9368714219402754,0.5429388575403881
0.9368714219402754,0.543016155213728
0.9374129661148074,0.543016155213728
0.937645056475321,0.5431707505604081
0.9377997833823302,0.5432480482337482
0.9389602351848988,0.5440983226404885
0.9391149620919078,0.5442529179871686
0.9392696889989168,0.5444848110071887
0.939424415905926,0.5444848110071887
0.939424415905926,0.5445621086805287
0.9398885966269536,0.5446394063538688
0.9398885966269536,0.5447167040272087
0.9402754138944762,0.5447167040272087
0.9403527773479808,0.5447940017005488
0.9403527773479808,0.5449485970472289
0.94050750425499,0.5449485970472289
0.94050750425499,0.545025894720569
0.941049048429522,0.545180490067249
0.941049048429522,0.545257787740589
0.9412811387900356,0.545257787740589
0.9412811387900356,0.545335085413929
0.9414358656970448,0.5454896807606091
0.9416679560575584,0.5455669784339492
0.9419774098715766,0.5455669784339492
0.9420547733250813,0.5457988714539692
0.9425963174996131,0.5460307644739893
0.9427510444066224,0.5460307644739893
0.9447624941977408,0.5465718481873696
0.9448398576512456,0.5467264435340496
0.9448398576512456,0.5469583365540697
0.9453814018257776,0.5469583365540697
0.9457682190933004,0.5471902295740898
0.9466192170818504,0.5474221225941099
0.9468513074423642,0.5474221225941099
0.947083397802878,0.54757671794079
0.947083397802878,0.54765401561413
0.947238124709887,0.54765401561413
0.947238124709887,0.54773131328747
0.947779668884419,0.5478086109608101
0.9481664861519418,0.5478859086341501
0.9482438496054464,0.5479632063074902
0.9485533034194646,0.5479632063074902
0.9491722110475012,0.5480405039808302
0.9491722110475012,0.5481178016541702
0.9494816648615194,0.5481178016541702
0.9494816648615194,0.5481950993275102
0.949559028315024,0.5481950993275102
0.949559028315024,0.5482723970008503
0.950100572489556,0.5483496946741903
0.9511062973851152,0.5485815876942104
0.951493114652638,0.5486588853675505
0.951493114652638,0.5488134807142305
0.951879931920161,0.5488907783875705
0.9521893857341792,0.5489680760609106
0.9523441126411883,0.5490453737342506
0.9524988395481976,0.5492772667542707
0.9524988395481976,0.5493545644276108
0.9527309299087112,0.5495864574476308
0.953659291350766,0.5496637551209709
0.9541234720717932,0.5497410527943108
0.9544329258858116,0.5498183504676509
0.9555160142348754,0.550127541161011
0.9555160142348754,0.5503594341810312
0.95559337768838,0.5503594341810312
0.9565217391304348,0.5510551132410915
0.956676466037444,0.5510551132410915
0.9567538294909484,0.5512870062611115
0.957372737118985,0.5513643039344516
0.957527464025994,0.5513643039344516
0.957914281293517,0.5515961969544717
0.9579916447470216,0.5515961969544717
0.9584558254680487,0.5517507923011518
0.9588426427355716,0.5519053876478318
0.9589200061890762,0.5519826853211718
0.95915209654959,0.5520599829945119
0.9595389138171128,0.552137280667852
0.9601578214451492,0.5526010667078921
0.9601578214451492,0.5526783643812321
0.9606993656196812,0.5529102574012522
0.9607767290731858,0.5529875550745923
0.9607767290731858,0.5530648527479323
0.9608540925266904,0.5530648527479323
0.9612409097942132,0.5531421504212723
0.9613182732477178,0.5533740434412924
0.9617824539687452,0.5533740434412924
0.9617824539687452,0.5535286387879724
0.9620919077827634,0.5536832341346526
0.962169271236268,0.5536832341346526
0.9622466346897726,0.5539151271546726
0.9624787250502862,0.5539151271546726
0.9625560885037908,0.5540697225013527
0.9625560885037908,0.5541470201746928
0.9627108154108,0.5543789131947129
0.9630976326783228,0.5546108062147329
0.9631749961318272,0.554765401561413
0.9631749961318272,0.5549972945814331
0.9634844499458456,0.5549972945814331
0.9634844499458456,0.5550745922547732
0.963948630666873,0.5552291876014532
0.964103357573882,0.5554610806214733
0.964103357573882,0.5556929736414934
0.9641807210273866,0.5556929736414934
0.9641807210273866,0.5557702713148335
0.9643354479343956,0.5557702713148335
0.9644128113879004,0.5560794620081936
0.9645675382949096,0.5563113550282136
0.9647222652019186,0.5563113550282136
0.9647996286554232,0.5563886527015537
0.9647996286554232,0.5565432480482337
0.9652638093764504,0.5565432480482337
0.9652638093764504,0.5566205457215738
0.9655732631904688,0.5566978433949138
0.9655732631904688,0.5567751410682539
0.9659600804579916,0.5568524387415938
0.9660374439114964,0.5569297364149339
0.9661148073650008,0.5569297364149339
0.9666563515395328,0.5574708201283142
0.9666563515395328,0.5577800108216743
0.9671205322605602,0.5580119038416944
0.9672752591675692,0.5583210945350545
0.9672752591675692,0.5583983922083945
0.9674299860745784,0.5586302852284146
0.9674299860745784,0.5587848805750947
0.9675847129815875,0.5587848805750947
0.9678168033421012,0.5590940712684548
0.9678941667956058,0.559403261961815
0.9679715302491104,0.559557857308495
0.9683583475166332,0.5600989410218753
0.9685130744236424,0.5600989410218753
0.9685130744236424,0.5601762386952153
0.9688998916911652,0.5604081317152354
0.9690546185981742,0.5607173224085955
0.9696735262262108,0.5607946200819355
0.9702150704007428,0.5611038107752957
0.9702924338542472,0.5611038107752957
0.9702924338542472,0.5611811084486357
0.9704471607612564,0.5611811084486357
0.970524524214761,0.5612584061219758
0.9706018876682656,0.5616448944886759
0.97067925112177,0.5617221921620159
0.9709887049357884,0.5617221921620159
0.9710660683892928,0.562031382855376
0.9711434318427976,0.5622632758753962
0.9714528856568158,0.5624178712220762
0.9715302491103204,0.5625724665687563
0.9719944298313477,0.5628043595887764
0.9719944298313477,0.5628816572621164
0.9720717932848524,0.5630362526087965
0.972303883645366,0.5630362526087965
0.972303883645366,0.5631135502821365
0.9723812470988704,0.5631135502821365
0.9723812470988704,0.5632681456288166
0.9725359740058797,0.5632681456288166
0.9725359740058797,0.5633454433021566
0.9726133374593842,0.5633454433021566
0.9726133374593842,0.5635000386488367
0.9727680643663932,0.5635000386488367
0.9733869719944298,0.5637319316688568
0.9733869719944298,0.5638092293421968
0.973696425808448,0.5638865270155369
0.9741606065294754,0.5641184200355569
0.9749342410645212,0.564427610728917
0.9756305121460622,0.5645822060755972
0.975862602506576,0.5645822060755972
0.9759399659600804,0.5646595037489371
0.9759399659600804,0.5647368014222772
0.9762494197740988,0.5648913967689573
0.976404146681108,0.5648913967689573
0.9767909639486306,0.5649686944422972
0.9768683274021353,0.5652778851356575
0.9768683274021353,0.5653551828089974
0.9769456908556398,0.5653551828089974
0.9771004177626488,0.5655097781556775
0.9771004177626488,0.5656643735023575
0.9773325081231626,0.5658962665223777
0.9775645984836764,0.5659735641957178
0.9777193253906854,0.5659735641957178
0.9777193253906854,0.5660508618690577
0.9779514157511991,0.5660508618690577
0.9779514157511991,0.5662054572157378
0.9785703233792356,0.5662827548890779
0.9786476868327402,0.5662827548890779
0.9791892310072722,0.5669784339491382
0.9794986848212904,0.5671330292958182
0.9795760482747948,0.5673649223158382
0.9798081386353088,0.5674422199891783
0.9798081386353088,0.5676741130091985
0.9800402289958224,0.5679060060292185
0.980117592449327,0.5679060060292185
0.9805044097168496,0.5680606013758985
0.9805044097168496,0.5682151967225787
0.980813863530868,0.5682151967225787
0.9808912269843726,0.5683697920692588
0.9809685904378772,0.5685243874159388
0.9809685904378772,0.5686789827626189
0.9810459538913816,0.5686789827626189
0.9810459538913816,0.5688335781092989
0.9812780442518954,0.568988173455979
0.9816648615194182,0.569065471129319
0.9817422249729229,0.569065471129319
0.9819743153334364,0.5696065548426993
0.982051678786941,0.5696838525160393
0.9821290422404456,0.5696838525160393
0.982438496054464,0.5698384478627193
0.982438496054464,0.5699930432093994
0.982593222961473,0.5701476385560794
0.982593222961473,0.5703022339027596
0.9826705864149776,0.5703795315760996
0.9828253133219867,0.5703795315760996
0.9828253133219867,0.5706114245961197
0.9830574036825004,0.5706114245961197
0.983289494043014,0.5706887222694597
0.9834442209500232,0.5708433176161397
0.983831038217546,0.5708433176161397
0.983831038217546,0.5712298059828399
0.9840631285780598,0.5712298059828399
0.9845273092990872,0.5718481873695602
0.9846046727525916,0.5718481873695602
0.9846820362060964,0.5721573780629203
0.9846820362060964,0.5722346757362603
0.9847593996596008,0.5723119734096004
0.98491412656661,0.5723119734096004
0.985068853473619,0.5723892710829404
0.9853009438341328,0.5727757594496405
0.9853783072876372,0.5727757594496405
0.9853783072876372,0.5728530571229806
0.9863840321831968,0.5730849501430006
0.9863840321831968,0.5732395454896808
0.986693485997215,0.5735487361830409
0.986848212904224,0.5735487361830409
0.9871576667182425,0.5741671175697611
0.9873123936252516,0.5745536059364613
0.987389757078756,0.5749400943031615
0.987389757078756,0.5750173919765015
0.9876218474392696,0.5750173919765015
0.9876992108927742,0.5751719873231815
0.9876992108927742,0.5753265826698616
0.9883181185208108,0.5771044291566824
0.9883954819743154,0.5771044291566824
0.98847284542782,0.5773363221767025
0.9885502088813244,0.5773363221767025
0.988782299241838,0.5782638942567828
0.9889370261488472,0.578650382623483
0.989014389602352,0.578650382623483
0.989014389602352,0.5788049779701631
0.9894012068698746,0.5788049779701631
0.9894785703233792,0.5797325500502435
0.9895559337768838,0.5800417407436036
0.9897880241373976,0.5801190384169437
0.9897880241373976,0.5803509314369637
0.9900974779514158,0.5805828244569838
0.9901748414049204,0.580969312823684
0.9902522048584248,0.581046610497024
0.9903295683119294,0.581046610497024
0.990406931765434,0.5813558011903842
0.990406931765434,0.5814330988637242
0.9905616586724432,0.5818195872304244
0.9907163855794524,0.5821287779237845
0.9907937490329568,0.5821287779237845
0.9908711124864614,0.5823606709438046
0.990948475939966,0.5825925639638246
0.9910258393934706,0.5829790523305248
0.9910258393934706,0.5830563500038649
0.9913352932074888,0.5837520290639252
0.9915673835680024,0.5838293267372652
0.9915673835680024,0.5839839220839452
0.9917221104750116,0.5841385174306254
0.9917221104750116,0.5842158151039654
0.9917994739285162,0.5842158151039654
0.9919542008355252,0.5842931127773054
0.9920315642890298,0.5844477081239855
0.992186291196039,0.5845250057973255
0.992727835370571,0.5846796011440055
0.9928051988240756,0.5853752802040658
0.9928051988240756,0.585607173224086
0.9929599257310846,0.585607173224086
0.9930372891845892,0.5863028522841462
0.9933467429986076,0.5863028522841462
0.9938109237196348,0.5863801499574863
0.9938109237196348,0.5864574476308263
0.9938882871731394,0.5864574476308263
0.9938882871731394,0.5865347453041664
0.9941203775336532,0.5867666383241864
0.9947392851616896,0.5869212336708665
0.9948940120686988,0.5870758290175466
0.9951261024292124,0.5877715080776069
0.995203465882717,0.5885444848110072
0.995203465882717,0.5886990801576872
0.995358192789726,0.5890082708510473
0.9954355562432308,0.5890082708510473
0.9956676466037444,0.5896266522377677
0.9957450100572488,0.5896266522377677
0.9957450100572488,0.5897812475844477
0.9958223735107536,0.5897812475844477
0.9958223735107536,0.5901677359511479
0.995899736964258,0.5901677359511479
0.995899736964258,0.5902450336244879
0.9960544638712672,0.5902450336244879
0.9960544638712672,0.590322331297828
0.9961318273247718,0.590322331297828
0.9961318273247718,0.5903996289711679
0.9962091907782764,0.590476926644508
0.9962865542317808,0.590476926644508
0.9962865542317808,0.5906315219911881
0.9963639176852854,0.5906315219911881
0.99644128113879,0.5909407126845482
0.9965186445922946,0.5909407126845482
0.9965186445922946,0.5913272010512484
0.9966733714993036,0.5914044987245883
0.9966733714993036,0.5915590940712685
0.9968280984063128,0.5915590940712685
0.9968280984063128,0.5917136894179486
0.9969054618598174,0.5917136894179486
0.9969054618598174,0.5921774754579887
0.996982825313322,0.5921774754579887
0.996982825313322,0.592718559171369
0.9972922791273402,0.5927958568447089
0.9972922791273402,0.592873154518049
0.9973696425808448,0.592873154518049
0.9973696425808448,0.5929504521913891
0.9974470060343492,0.5930277498647291
0.9977564598483676,0.5931050475380691
0.9977564598483676,0.5937234289247894
0.9979111867553768,0.5937234289247894
0.9979111867553768,0.5944964056581897
0.9981432771158903,0.5944964056581897
0.998220640569395,0.5945737033315297
0.9984527309299088,0.5963515498183505
0.9985300943834132,0.5975110149184509
0.9986074578369178,0.6040040194790137
0.9986848212904224,0.6040040194790137
0.9986848212904224,0.6054726752724743
0.998916911650936,0.6223235680606014
0.998916911650936,0.6227873541006416
0.9989942751044406,0.6227873541006416
0.9990716385579452,0.6234830331607019
0.9990716385579452,0.6281981912344439
0.9991490020114496,0.6281981912344439
0.9993037289184588,0.633222540001546
0.9993037289184588,0.6343047074283064
0.9995358192789726,0.6355414702017469
0.9995358192789726,0.6365463399551673
0.9996905461859816,0.638092293421968
0.9997679096394864,0.6384787817886681
0.9999226365464954,0.652237767643194
1.0,0.7538842080853366
1.0,0.7540388034320167


==> Item_Diff_BL.csv <==
FPR,TPR
0.000000000,0.000000000
0.000000001,0.080338266
0.006122449,0.080338266
0.008163265,0.114164905
0.008163265,0.139534884
0.008163265,0.162790698
0.010204082,0.171247357
0.010204082,0.173361522
0.010204082,0.179704017
0.010204082,0.183932347
0.010204082,0.192389006
0.010204082,0.198731501
0.010204082,0.207188161
0.010204082,0.213530655
0.010204082,0.221987315
0.010204082,0.228329810
0.010204082,0.230443975
0.010204082,0.234672304
0.010204082,0.238900634
0.010204082,0.243128964
0.012244898,0.251585624
0.012244898,0.255813953
0.012244898,0.257928118
0.012244898,0.262156448
0.014285714,0.264270613
0.014285714,0.272727273
0.014285714,0.281183932
0.016326531,0.283298097
0.016326531,0.287526427
0.016326531,0.310782241
0.016326531,0.317124736
0.016326531,0.319238901
0.018367347,0.323467230
0.018367347,0.336152220
0.020408163,0.336152220
0.020408163,0.340380550
0.020408163,0.342494715
0.022448980,0.344608879
0.022448980,0.350951374
0.022448980,0.355179704
0.022448980,0.357293869
0.024489796,0.357293869
0.024489796,0.418604651
0.026530612,0.418604651
0.026530612,0.431289641
0.028571429,0.431289641
0.028571429,0.446088795
0.030612245,0.446088795
0.030612245,0.450317125
0.030612245,0.505285412
0.030612245,0.509513742
0.030612245,0.515856237
0.032653061,0.515856237
0.032653061,0.522198732
0.034693878,0.522198732
0.034693878,0.579281184
0.038775510,0.579281184
0.038775510,0.591966173
0.042857143,0.591966173
0.042857143,0.661733615
0.044897959,0.661733615
0.044897959,0.674418605
0.046938776,0.674418605
0.046938776,0.699788584
0.048979592,0.699788584
0.048979592,0.710359408
0.051020408,0.710359408
0.051020408,0.731501057
0.053061224,0.731501057
0.053061224,0.748414376
0.057142857,0.748414376
0.057142857,0.761099366
0.059183673,0.761099366
0.059183673,0.763213531
0.061224490,0.763213531
0.061224490,0.775898520
0.063265306,0.775898520
0.063265306,0.778012685
0.065306122,0.778012685
0.065306122,0.780126850
0.067346939,0.780126850
0.067346939,0.782241015
0.069387755,0.782241015
0.069387755,0.792811839
0.071428571,0.792811839
0.071428571,0.801268499
0.079591837,0.801268499
0.079591837,0.813953488
0.083673469,0.813953488
0.083673469,0.828752643
0.085714286,0.828752643
0.085714286,0.832980973
0.087755102,0.832980973
0.087755102,0.835095137
0.091836735,0.835095137
0.091836735,0.839323467
0.100000000,0.839323467
0.100000000,0.843551797
0.106122449,0.843551797
0.106122449,0.845665962
0.114285714,0.845665962
0.114285714,0.849894292
0.116326531,0.849894292
0.116326531,0.858350951
0.118367347,0.858350951
0.118367347,0.860465116
0.120408163,0.860465116
0.120408163,0.862579281
0.130612245,0.862579281
0.130612245,0.877378436
0.132653061,0.877378436
0.132653061,0.879492600
0.134693878,0.879492600
0.134693878,0.881606765
0.138775510,0.881606765
0.138775510,0.883720930
0.140816327,0.883720930
0.140816327,0.887949260
0.146938776,0.887949260
0.146938776,0.890063425
0.148979592,0.890063425
0.148979592,0.894291755
0.153061224,0.894291755
0.153061224,0.896405920
0.161224490,0.896405920
0.161224490,0.902748414
0.163265306,0.902748414
0.163265306,0.904862579
0.165306122,0.904862579
0.165306122,0.906976744
0.169387755,0.906976744
0.169387755,0.909090909
0.173469388,0.909090909
0.173469388,0.913319239
0.175510204,0.913319239
0.175510204,0.917547569
0.179591837,0.917547569
0.179591837,0.921775899
0.183673469,0.921775899
0.183673469,0.923890063
0.189795918,0.923890063
0.189795918,0.926004228
0.202040816,0.926004228
0.202040816,0.928118393
0.204081633,0.928118393
0.204081633,0.930232558
0.214285714,0.930232558
0.214285714,0.934460888
0.218367347,0.934460888
0.218367347,0.936575053
0.222448980,0.936575053
0.222448980,0.938689218
0.224489796,0.938689218
0.224489796,0.940803383
0.226530612,0.940803383
0.226530612,0.942917548
0.230612245,0.942917548
0.230612245,0.945031712
0.234693878,0.945031712
0.234693878,0.949260042
0.242857143,0.949260042
0.242857143,0.951374207
0.251020408,0.951374207
0.251020408,0.953488372
0.271428571,0.953488372
0.271428571,0.955602537
0.273469388,0.955602537
0.273469388,0.957716702
0.275510204,0.957716702
0.275510204,0.959830867
0.279591837,0.959830867
0.279591837,0.961945032
0.281632653,0.961945032
0.281632653,0.964059197
0.283673469,0.964059197
0.283673469,0.966173362
0.285714286,0.966173362
0.285714286,0.968287526
0.289795918,0.968287526
0.289795918,0.970401691
0.314285714,0.970401691
0.314285714,0.976744186
0.316326531,0.976744186
0.316326531,0.980972516
0.320408163,0.980972516
0.320408163,0.983086681
0.322448980,0.983086681
0.322448980,0.985200846
0.326530612,0.985200846
0.326530612,0.987315011
0.404081633,0.987315011
0.404081633,0.989429175
0.422448980,0.989429175
0.422448980,0.991543340
0.475510204,0.991543340
0.475510204,0.993657505
0.510204082,0.993657505
0.510204082,0.995771670
0.708163265,0.995771670
0.708163265,0.997885835
0.712244898,0.997885835
0.712244898,1.000000000
1.000000000,1.000000000


==> Item_Diff_BN.csv <==
FPR,TPR
0.000000000,0.000000000
0.000100000,0.004228330
0.002040816,0.004228330
0.002040816,0.016913319
0.004081633,0.016913319
0.004081633,0.038054968
0.006122449,0.038054968
0.006122449,0.061310782
0.008163265,0.061310782
0.008163265,0.090909091
0.010204082,0.090909091
0.010204082,0.118393235
0.012244898,0.118393235
0.012244898,0.120507400
0.014285714,0.120507400
0.014285714,0.145877378
0.016326531,0.145877378
0.016326531,0.175475687
0.018367347,0.175475687
0.018367347,0.221987315
0.020408163,0.221987315
0.020408163,0.236786469
0.022448980,0.236786469
0.022448980,0.257928118
0.024489796,0.257928118
0.024489796,0.262156448
0.026530612,0.262156448
0.026530612,0.312896406
0.028571429,0.312896406
0.028571429,0.334038055
0.030612245,0.334038055
0.030612245,0.353065539
0.032653061,0.353065539
0.032653061,0.439746300
0.034693878,0.439746300
0.034693878,0.490486258
0.036734694,0.490486258
0.036734694,0.532769556
0.038775510,0.532769556
0.038775510,0.547568710
0.040816327,0.547568710
0.040816327,0.566596195
0.042857143,0.566596195
0.042857143,0.706131078
0.044897959,0.706131078
0.044897959,0.731501057
0.046938776,0.731501057
0.046938776,0.752642706
0.048979592,0.752642706
0.048979592,0.769556025
0.051020408,0.769556025
0.051020408,0.794926004
0.053061224,0.794926004
0.053061224,0.813953488
0.055102041,0.813953488
0.055102041,0.913319239
0.059183673,0.913319239
0.059183673,0.919661734
0.061224490,0.919661734
0.061224490,0.923890063
0.063265306,0.923890063
0.063265306,0.926004228
0.065306122,0.926004228
0.065306122,0.938689218
0.067346939,0.938689218
0.067346939,0.940803383
0.069387755,0.940803383
0.069387755,0.947145877
0.071428571,0.947145877
0.071428571,0.959830867
0.073469388,0.959830867
0.073469388,0.964059197
0.077551020,0.964059197
0.077551020,0.966173362
0.079591837,0.966173362
0.079591837,0.970401691
0.081632653,0.970401691
0.081632653,0.978858351
0.089795918,0.978858351
0.089795918,0.983086681
0.091836735,0.983086681
0.091836735,0.987315011
0.095918367,0.987315011
0.095918367,0.991543340
0.100000000,0.991543340
0.100000000,0.997885835
0.116326531,0.997885835
0.116326531,1.000000000
0.420408163,1.000000000
0.426530612,1.000000000
0.471428571,1.000000000
0.475510204,1.000000000
0.561224490,1.000000000
0.565306122,1.000000000
0.587755102,1.000000000
0.591836735,1.000000000
0.602040816,1.000000000
0.610204082,1.000000000
0.626530612,1.000000000
0.630612245,1.000000000
0.640816327,1.000000000
0.644897959,1.000000000
0.648979592,1.000000000
0.653061224,1.000000000
0.659183673,1.000000000
0.673469388,1.000000000
0.677551020,1.000000000
0.685714286,1.000000000
0.689795918,1.000000000
0.700000000,1.000000000
0.704081633,1.000000000
0.712244898,1.000000000
0.716326531,1.000000000
0.742857143,1.000000000
0.751020408,1.000000000
0.753061224,1.000000000
0.757142857,1.000000000
0.759183673,1.000000000
0.765306122,1.000000000
0.773469388,1.000000000
0.779591837,1.000000000
0.783673469,1.000000000
0.785714286,1.000000000
0.791836735,1.000000000
0.795918367,1.000000000
0.797959184,1.000000000
0.806122449,1.000000000
0.808163265,1.000000000
0.814285714,1.000000000
0.818367347,1.000000000
0.824489796,1.000000000
0.830612245,1.000000000
0.834693878,1.000000000
0.840816327,1.000000000
0.844897959,1.000000000
0.851020408,1.000000000
0.855102041,1.000000000
0.859183673,1.000000000
0.863265306,1.000000000
0.875510204,1.000000000
0.879591837,1.000000000
0.881632653,1.000000000
0.887755102,1.000000000
0.891836735,1.000000000
0.895918367,1.000000000
0.897959184,1.000000000
0.904081633,1.000000000
0.906122449,1.000000000
0.914285714,1.000000000
0.920408163,1.000000000
0.928571429,1.000000000
0.936734694,1.000000000
0.940816327,1.000000000
0.944897959,1.000000000
0.948979592,1.000000000
0.951020408,1.000000000
0.955102041,1.000000000
0.965306122,1.000000000
0.969387755,1.000000000
0.971428571,1.000000000
0.975510204,1.000000000
0.979591837,1.000000000
0.983673469,1.000000000
1.000000000,1.000000000


==> Item_Diff_DL.csv <==
FPR,TPR
0.000000000,0.000000000
0.000100000,0.041533546
0.003205128,0.041533546
0.003205128,0.047923323
0.009615385,0.060702875
0.012820513,0.063897764
0.012820513,0.079872204
0.012820513,0.089456869
0.012820513,0.095846645
0.012820513,0.102236422
0.012820513,0.108626198
0.012820513,0.115015974
0.012820513,0.121405751
0.016025641,0.127795527
0.016025641,0.134185304
0.016025641,0.153354633
0.016025641,0.159744409
0.016025641,0.166134185
0.016025641,0.188498403
0.019230769,0.188498403
0.019230769,0.223642173
0.022435897,0.226837061
0.025641026,0.226837061
0.025641026,0.249201278
0.028846154,0.249201278
0.028846154,0.303514377
0.032051282,0.303514377
0.032051282,0.322683706
0.032051282,0.329073482
0.032051282,0.341853035
0.035256410,0.341853035
0.035256410,0.357827476
0.038461538,0.357827476
0.038461538,0.396166134
0.041666667,0.396166134
0.041666667,0.399361022
0.044871795,0.399361022
0.044871795,0.408945687
0.048076923,0.408945687
0.048076923,0.428115016
0.054487179,0.428115016
0.054487179,0.431309904
0.057692308,0.431309904
0.057692308,0.460063898
0.060897436,0.460063898
0.060897436,0.472843450
0.064102564,0.472843450
0.064102564,0.476038339
0.067307692,0.476038339
0.067307692,0.498402556
0.070512821,0.498402556
0.070512821,0.501597444
0.073717949,0.501597444
0.073717949,0.504792332
0.076923077,0.504792332
0.076923077,0.507987220
0.080128205,0.507987220
0.080128205,0.562300319
0.092948718,0.562300319
0.092948718,0.565495208
0.099358974,0.565495208
0.099358974,0.587859425
0.102564103,0.587859425
0.102564103,0.594249201
0.108974359,0.594249201
0.108974359,0.603833866
0.112179487,0.603833866
0.112179487,0.610223642
0.118589744,0.610223642
0.118589744,0.619808307
0.121794872,0.619808307
0.121794872,0.623003195
0.131410256,0.623003195
0.131410256,0.626198083
0.137820513,0.626198083
0.137820513,0.654952077
0.141025641,0.654952077
0.141025641,0.664536741
0.144230769,0.664536741
0.144230769,0.670926518
0.147435897,0.670926518
0.147435897,0.674121406
0.150641026,0.674121406
0.150641026,0.680511182
0.157051282,0.680511182
0.157051282,0.683706070
0.160256410,0.683706070
0.160256410,0.690095847
0.163461538,0.690095847
0.163461538,0.693290735
0.166666667,0.693290735
0.166666667,0.696485623
0.169871795,0.696485623
0.169871795,0.712460064
0.173076923,0.712460064
0.173076923,0.715654952
0.176282051,0.715654952
0.176282051,0.718849840
0.182692308,0.718849840
0.182692308,0.722044728
0.185897436,0.722044728
0.185897436,0.744408946
0.189102564,0.744408946
0.189102564,0.750798722
0.192307692,0.750798722
0.192307692,0.753993610
0.195512821,0.753993610
0.195512821,0.782747604
0.198717949,0.782747604
0.198717949,0.785942492
0.201923077,0.785942492
0.201923077,0.789137380
0.211538462,0.789137380
0.211538462,0.792332268
0.217948718,0.792332268
0.217948718,0.805111821
0.227564103,0.805111821
0.227564103,0.808306709
0.240384615,0.808306709
0.240384615,0.811501597
0.250000000,0.811501597
0.250000000,0.814696486
0.259615385,0.814696486
0.259615385,0.817891374
0.269230769,0.817891374
0.269230769,0.821086262
0.272435897,0.821086262
0.272435897,0.837060703
0.278846154,0.837060703
0.278846154,0.840255591
0.282051282,0.840255591
0.282051282,0.843450479
0.285256410,0.843450479
0.285256410,0.846645367
0.288461538,0.846645367
0.288461538,0.856230032
0.291666667,0.856230032
0.291666667,0.862619808
0.307692308,0.862619808
0.307692308,0.875399361
0.310897436,0.875399361
0.310897436,0.894568690
0.323717949,0.894568690
0.323717949,0.900958466
0.330128205,0.900958466
0.330128205,0.904153355
0.336538462,0.904153355
0.336538462,0.910543131
0.349358974,0.910543131
0.349358974,0.913738019
0.355769231,0.913738019
0.355769231,0.916932907
0.362179487,0.916932907
0.362179487,0.920127796
0.368589744,0.920127796
0.368589744,0.926517572
0.387820513,0.926517572
0.387820513,0.929712460
0.397435897,0.929712460
0.397435897,0.936102236
0.400641026,0.936102236
0.400641026,0.939297125
0.413461538,0.939297125
0.413461538,0.945686901
0.429487179,0.945686901
0.429487179,0.948881789
0.432692308,0.948881789
0.432692308,0.958466454
0.435897436,0.958466454
0.435897436,0.961661342
0.445512821,0.961661342
0.445512821,0.968051118
0.471153846,0.968051118
0.471153846,0.971246006
0.474358974,0.971246006
0.474358974,0.974440895
0.490384615,0.974440895
0.490384615,0.977635783
0.512820513,0.977635783
0.512820513,0.980830671
0.592948718,0.980830671
0.592948718,0.987220447
0.605769231,0.987220447
1.000000000,1.000000000


==> Item_Diff_DN.csv <==
FPR,TPR
0.000000000,0.000000000
0.000000000,0.031948882
0.000000000,0.038338658
0.000000000,0.124600639
0.000100000,0.124600639
0.003205128,0.124600639
0.003205128,0.175718850
0.006410256,0.175718850
0.006410256,0.204472843
0.009615385,0.204472843
0.009615385,0.214057508
0.012820513,0.214057508
0.012820513,0.220447284
0.016025641,0.220447284
0.016025641,0.329073482
0.019230769,0.329073482
0.019230769,0.396166134
0.022435897,0.396166134
0.022435897,0.412140575
0.025641026,0.412140575
0.025641026,0.428115016
0.028846154,0.428115016
0.028846154,0.456869010
0.032051282,0.456869010
0.032051282,0.674121406
0.035256410,0.674121406
0.035256410,0.690095847
0.038461538,0.690095847
0.038461538,0.693290735
0.041666667,0.693290735
0.041666667,0.766773163
0.044871795,0.766773163
0.044871795,0.833865815
0.048076923,0.833865815
0.048076923,0.859424920
0.054487179,0.859424920
0.054487179,0.888178914
0.060897436,0.888178914
0.060897436,0.907348243
0.067307692,0.907348243
0.067307692,0.910543131
0.070512821,0.910543131
0.070512821,0.926517572
0.073717949,0.926517572
0.073717949,0.929712460
0.080128205,0.929712460
0.080128205,0.936102236
0.083333333,0.936102236
0.083333333,0.939297125
0.086538462,0.939297125
0.086538462,0.942492013
0.089743590,0.942492013
0.089743590,0.945686901
0.092948718,0.945686901
0.092948718,0.948881789
0.096153846,0.948881789
0.096153846,0.955271565
0.102564103,0.955271565
0.102564103,0.961661342
0.105769231,0.961661342
0.105769231,0.971246006
0.108974359,0.971246006
0.108974359,0.974440895
0.118589744,0.974440895
0.118589744,0.977635783
0.125000000,0.977635783
0.125000000,0.980830671
0.128205128,0.980830671
0.128205128,0.984025559
0.134615385,0.984025559
0.134615385,0.987220447
0.137820513,0.987220447
0.137820513,0.990415335
0.163461538,0.990415335
0.163461538,0.996805112
0.211538462,0.996805112
0.211538462,1.000000000
0.679487179,1.000000000
0.685897436,1.000000000
0.692307692,1.000000000
0.698717949,1.000000000
0.750000000,1.000000000
0.756410256,1.000000000
0.830128205,1.000000000
0.842948718,1.000000000
0.900641026,1.000000000
0.907051282,1.000000000
0.919871795,1.000000000
0.926282051,1.000000000
0.929487179,1.000000000
0.935897436,1.000000000
0.942307692,1.000000000
0.948717949,1.000000000
1.000000000,1.000000000


==> Item_Diff_ML.csv <==
FPR,TPR
0.000000000,0.000000000
0.000000000,0.015920398
0.000100000,0.015920398
0.000946970,0.015920398
0.000946970,0.086567164
0.001893939,0.086567164
0.001893939,0.162189055
0.002840909,0.162189055
0.002840909,0.229850746
0.003787879,0.229850746
0.003787879,0.280597015
0.004734848,0.280597015
0.004734848,0.311442786
0.005681818,0.311442786
0.005681818,0.359203980
0.006628788,0.359203980
0.006628788,0.389054726
0.007575758,0.389054726
0.007575758,0.405970149
0.008522727,0.405970149
0.008522727,0.467661692
0.010416667,0.467661692
0.010416667,0.518407960
0.011363636,0.518407960
0.011363636,0.565174129
0.012310606,0.565174129
0.012310606,0.582089552
0.013257576,0.582089552
0.013257576,0.598009950
0.014204545,0.598009950
0.014204545,0.664676617
0.015151515,0.664676617
0.015151515,0.675621891
0.016098485,0.675621891
0.016098485,0.685572139
0.017045455,0.685572139
0.017045455,0.687562189
0.017992424,0.687562189
0.017992424,0.706467662
0.018939394,0.706467662
0.018939394,0.707462687
0.019886364,0.707462687
0.019886364,0.710447761
0.020833333,0.710447761
0.020833333,0.716417910
0.021780303,0.716417910
0.021780303,0.721393035
0.022727273,0.721393035
0.022727273,0.734328358
0.023674242,0.734328358
0.023674242,0.748258706
0.024621212,0.748258706
0.024621212,0.765174129
0.025568182,0.765174129
0.025568182,0.766169154
0.026515152,0.766169154
0.026515152,0.774129353
0.027462121,0.774129353
0.027462121,0.785074627
0.028409091,0.785074627
0.028409091,0.792039801
0.029356061,0.792039801
0.029356061,0.804975124
0.030303030,0.804975124
0.030303030,0.805970149
0.031250000,0.805970149
0.031250000,0.808955224
0.033143939,0.808955224
0.033143939,0.814925373
0.034090909,0.814925373
0.034090909,0.827860697
0.035984848,0.827860697
0.035984848,0.828855721
0.036931818,0.828855721
0.036931818,0.831840796
0.037878788,0.831840796
0.037878788,0.833830846
0.038825758,0.833830846
0.038825758,0.834825871
0.039772727,0.834825871
0.039772727,0.835820896
0.040719697,0.835820896
0.040719697,0.838805970
0.041666667,0.838805970
0.041666667,0.840796020
0.042613636,0.840796020
0.042613636,0.841791045
0.043560606,0.841791045
0.043560606,0.843781095
0.044507576,0.843781095
0.044507576,0.850746269
0.045454545,0.850746269
0.045454545,0.855721393
0.046401515,0.855721393
0.046401515,0.859701493
0.047348485,0.859701493
0.047348485,0.860696517
0.048295455,0.860696517
0.048295455,0.862686567
0.049242424,0.862686567
0.049242424,0.864676617
0.050189394,0.864676617
0.050189394,0.869651741
0.051136364,0.869651741
0.051136364,0.873631841
0.052083333,0.873631841
0.052083333,0.874626866
0.053030303,0.874626866
0.053030303,0.880597015
0.053977273,0.880597015
0.053977273,0.882587065
0.054924242,0.882587065
0.054924242,0.883582090
0.056818182,0.883582090
0.056818182,0.884577114
0.057765152,0.884577114
0.057765152,0.885572139
0.059659091,0.885572139
0.059659091,0.886567164
0.060606061,0.886567164
0.060606061,0.891542289
0.061553030,0.891542289
0.061553030,0.892537313
0.063446970,0.892537313
0.063446970,0.896517413
0.064393939,0.896517413
0.064393939,0.899502488
0.067234848,0.899502488
0.067234848,0.903482587
0.068181818,0.903482587
0.068181818,0.907462687
0.070075758,0.907462687
0.070075758,0.910447761
0.071022727,0.910447761
0.071022727,0.912437811
0.071969697,0.912437811
0.071969697,0.915422886
0.073863636,0.915422886
0.073863636,0.917412935
0.074810606,0.917412935
0.074810606,0.918407960
0.075757576,0.918407960
0.075757576,0.921393035
0.076704545,0.921393035
0.076704545,0.923383085
0.077651515,0.923383085
0.077651515,0.925373134
0.078598485,0.925373134
0.078598485,0.926368159
0.079545455,0.926368159
0.079545455,0.927363184
0.080492424,0.927363184
0.080492424,0.929353234
0.088068182,0.929353234
0.088068182,0.930348259
0.089962121,0.930348259
0.089962121,0.933333333
0.093750000,0.933333333
0.093750000,0.934328358
0.094696970,0.934328358
0.094696970,0.936318408
0.096590909,0.936318408
0.096590909,0.941293532
0.098484848,0.941293532
0.098484848,0.942288557
0.099431818,0.942288557
0.099431818,0.943283582
0.100378788,0.943283582
0.100378788,0.944278607
0.102272727,0.944278607
0.102272727,0.945273632
0.103219697,0.945273632
0.103219697,0.946268657
0.106060606,0.946268657
0.106060606,0.947263682
0.107954545,0.947263682
0.107954545,0.948258706
0.110795455,0.948258706
0.110795455,0.950248756
0.113636364,0.950248756
0.113636364,0.952238806
0.114583333,0.952238806
0.114583333,0.954228856
0.119318182,0.954228856
0.119318182,0.955223881
0.121212121,0.955223881
0.121212121,0.956218905
0.122159091,0.956218905
0.122159091,0.958208955
0.124053030,0.958208955
0.124053030,0.960199005
0.129734848,0.960199005
0.129734848,0.961194030
0.134469697,0.961194030
0.134469697,0.962189055
0.135416667,0.962189055
0.135416667,0.963184080
0.136363636,0.963184080
0.136363636,0.964179104
0.139204545,0.964179104
0.139204545,0.966169154
0.142045455,0.966169154
0.142045455,0.967164179
0.142992424,0.967164179
0.142992424,0.969154229
0.143939394,0.969154229
0.143939394,0.971144279
0.148674242,0.971144279
0.148674242,0.972139303
0.150568182,0.972139303
0.150568182,0.976119403
0.159090909,0.976119403
0.159090909,0.979104478
0.165719697,0.979104478
0.165719697,0.981094527
0.166666667,0.981094527
0.166666667,0.982089552
0.167613636,0.982089552
0.167613636,0.984079602
0.191287879,0.984079602
0.191287879,0.985074627
0.194128788,0.985074627
0.194128788,0.986069652
0.198863636,0.986069652
0.198863636,0.987064677
0.207386364,0.987064677
0.207386364,0.988059701
0.209280303,0.988059701
0.209280303,0.989054726
0.210227273,0.989054726
0.210227273,0.990049751
0.228219697,0.990049751
0.228219697,0.992039801
0.236742424,0.992039801
0.236742424,0.993034826
0.246212121,0.993034826
0.246212121,0.994029851
0.297348485,0.994029851
0.297348485,0.995024876
0.316287879,0.995024876
0.316287879,0.996019900
0.319128788,0.996019900
0.319128788,0.997014925
0.408143939,0.997014925
0.408143939,0.998009950
0.472537879,0.998009950
0.472537879,0.999004975
0.570075758,0.999004975
0.570075758,1.000000000
0.785984848,1.000000000
0.787878788,1.000000000
0.871212121,1.000000000
0.873106061,1.000000000
0.879734848,1.000000000
0.881628788,1.000000000
0.890151515,1.000000000
0.892045455,1.000000000
0.896780303,1.000000000
0.898674242,1.000000000
0.955492424,1.000000000
0.957386364,1.000000000
0.978219697,1.000000000
0.983901515,1.000000000
0.991477273,1.000000000
0.995265152,1.000000000
0.998106061,1.000000000
1.000000000,1.000000000


==> Item_Diff_MN.csv <==
FPR,TPR
0.000000000,0.000000000
0.000000000,0.002985075
0.000000000,0.007960199
0.000000000,0.013930348
0.000000000,0.015920398
0.000000000,0.018905473
0.000000000,0.020895522
0.000000000,0.023880597
0.000000000,0.025870647
0.000000000,0.027860697
0.000000000,0.033830846
0.000000000,0.037810945
0.000000000,0.039800995
0.000000000,0.044776119
0.000000000,0.047761194
0.000000000,0.050746269
0.000000000,0.052736318
0.000100000,0.052736318
0.000946970,0.053731343
0.000946970,0.060696517
0.000946970,0.062686567
0.000946970,0.067661692
0.000946970,0.071641791
0.000946970,0.089552239
0.000946970,0.091542289
0.000946970,0.092537313
0.000946970,0.094527363
0.000946970,0.132338308
0.000946970,0.134328358
0.000946970,0.136318408
0.000946970,0.138308458
0.000946970,0.148258706
0.000946970,0.150248756
0.000946970,0.154228856
0.000946970,0.157213930
0.000946970,0.166169154
0.000946970,0.168159204
0.000946970,0.178109453
0.000946970,0.180099502
0.000946970,0.197014925
0.000946970,0.199004975
0.000946970,0.200000000
0.001893939,0.200000000
0.001893939,0.201990050
0.001893939,0.203980100
0.001893939,0.242786070
0.001893939,0.244776119
0.001893939,0.263681592
0.002840909,0.263681592
0.002840909,0.299502488
0.002840909,0.301492537
0.002840909,0.302487562
0.002840909,0.304477612
0.002840909,0.352238806
0.003787879,0.352238806
0.003787879,0.368159204
0.004734848,0.368159204
0.004734848,0.372139303
0.005681818,0.372139303
0.005681818,0.414925373
0.006628788,0.414925373
0.006628788,0.430845771
0.007575758,0.430845771
0.007575758,0.508457711
0.008522727,0.508457711
0.008522727,0.544278607
0.009469697,0.544278607
0.009469697,0.567164179
0.010416667,0.567164179
0.010416667,0.575124378
0.011363636,0.575124378
0.011363636,0.583084577
0.012310606,0.583084577
0.012310606,0.609950249
0.013257576,0.609950249
0.013257576,0.621890547
0.014204545,0.621890547
0.014204545,0.641791045
0.015151515,0.641791045
0.015151515,0.644776119
0.016098485,0.644776119
0.016098485,0.649751244
0.017045455,0.649751244
0.017045455,0.667661692
0.017992424,0.667661692
0.017992424,0.674626866
0.018939394,0.674626866
0.018939394,0.680597015
0.019886364,0.680597015
0.019886364,0.681592040
0.020833333,0.681592040
0.020833333,0.687562189
0.022727273,0.687562189
0.022727273,0.693532338
0.023674242,0.693532338
0.023674242,0.700497512
0.024621212,0.700497512
0.024621212,0.711442786
0.025568182,0.711442786
0.025568182,0.726368159
0.026515152,0.726368159
0.026515152,0.747263682
0.027462121,0.747263682
0.027462121,0.748258706
0.028409091,0.748258706
0.028409091,0.750248756
0.029356061,0.750248756
0.029356061,0.761194030
0.030303030,0.761194030
0.030303030,0.765174129
0.031250000,0.765174129
0.031250000,0.767164179
0.032196970,0.767164179
0.032196970,0.768159204
0.033143939,0.768159204
0.033143939,0.771144279
0.034090909,0.771144279
0.034090909,0.779104478
0.035037879,0.779104478
0.035037879,0.780099502
0.036931818,0.780099502
0.036931818,0.787064677
0.037878788,0.787064677
0.037878788,0.788059701
0.038825758,0.788059701
0.038825758,0.791044776
0.039772727,0.791044776
0.039772727,0.793034826
0.040719697,0.793034826
0.040719697,0.799004975
0.041666667,0.799004975
0.041666667,0.805970149
0.042613636,0.805970149
0.042613636,0.810945274
0.044507576,0.810945274
0.044507576,0.815920398
0.045454545,0.815920398
0.045454545,0.826865672
0.046401515,0.826865672
0.046401515,0.830845771
0.047348485,0.830845771
0.047348485,0.831840796
0.049242424,0.831840796
0.049242424,0.835820896
0.050189394,0.835820896
0.050189394,0.840796020
0.053030303,0.840796020
0.053030303,0.841791045
0.053977273,0.841791045
0.053977273,0.844776119
0.054924242,0.844776119
0.054924242,0.849751244
0.055871212,0.849751244
0.055871212,0.853731343
0.056818182,0.853731343
0.056818182,0.856716418
0.058712121,0.856716418
0.058712121,0.861691542
0.059659091,0.861691542
0.059659091,0.862686567
0.061553030,0.862686567
0.061553030,0.870646766
0.062500000,0.870646766
0.062500000,0.873631841
0.063446970,0.873631841
0.063446970,0.875621891
0.064393939,0.875621891
0.064393939,0.878606965
0.065340909,0.878606965
0.065340909,0.879601990
0.066287879,0.879601990
0.066287879,0.881592040
0.067234848,0.881592040
0.067234848,0.887562189
0.070075758,0.887562189
0.070075758,0.888557214
0.071022727,0.888557214
0.071022727,0.889552239
0.075757576,0.889552239
0.075757576,0.893532338
0.076704545,0.893532338
0.076704545,0.895522388
0.079545455,0.895522388
0.079545455,0.898507463
0.080492424,0.898507463
0.080492424,0.901492537
0.084280303,0.901492537
0.084280303,0.902487562
0.085227273,0.902487562
0.085227273,0.904477612
0.088068182,0.904477612
0.088068182,0.906467662
0.089962121,0.906467662
0.089962121,0.909452736
0.091856061,0.909452736
0.091856061,0.910447761
0.094696970,0.910447761
0.094696970,0.911442786
0.098484848,0.911442786
0.098484848,0.912437811
0.101325758,0.912437811
0.101325758,0.913432836
0.102272727,0.913432836
0.102272727,0.915422886
0.103219697,0.915422886
0.103219697,0.917412935
0.104166667,0.917412935
0.104166667,0.919402985
0.105113636,0.919402985
0.105113636,0.920398010
0.107954545,0.920398010
0.107954545,0.922388060
0.108901515,0.922388060
0.108901515,0.924378109
0.110795455,0.924378109
0.110795455,0.925373134
0.111742424,0.925373134
0.111742424,0.927363184
0.113636364,0.927363184
0.113636364,0.928358209
0.115530303,0.928358209
0.115530303,0.931343284
0.119318182,0.931343284
0.119318182,0.933333333
0.126893939,0.933333333
0.126893939,0.934328358
0.127840909,0.934328358
0.127840909,0.935323383
0.129734848,0.935323383
0.129734848,0.938308458
0.132575758,0.938308458
0.132575758,0.941293532
0.133522727,0.941293532
0.133522727,0.942288557
0.139204545,0.942288557
0.139204545,0.943283582
0.144886364,0.943283582
0.144886364,0.944278607
0.151515152,0.944278607
0.151515152,0.945273632
0.152462121,0.945273632
0.152462121,0.947263682
0.153409091,0.947263682
0.153409091,0.950248756
0.155303030,0.950248756
0.155303030,0.951243781
0.156250000,0.951243781
0.156250000,0.952238806
0.157196970,0.952238806
0.157196970,0.953233831
0.161931818,0.953233831
0.161931818,0.954228856
0.164772727,0.954228856
0.164772727,0.956218905
0.174242424,0.956218905
0.174242424,0.957213930
0.175189394,0.957213930
0.175189394,0.959203980
0.177083333,0.959203980
0.177083333,0.962189055
0.178977273,0.962189055
0.178977273,0.965174129
0.188446970,0.965174129
0.188446970,0.966169154
0.189393939,0.966169154
0.189393939,0.967164179
0.191287879,0.967164179
0.191287879,0.968159204
0.192234848,0.968159204
0.192234848,0.969154229
0.213068182,0.969154229
0.213068182,0.970149254
0.217803030,0.970149254
0.217803030,0.971144279
0.224431818,0.971144279
0.224431818,0.972139303
0.238636364,0.972139303
0.238636364,0.973134328
0.257575758,0.973134328
0.257575758,0.974129353
0.262310606,0.974129353
0.262310606,0.975124378
0.263257576,0.975124378
0.263257576,0.976119403
0.281250000,0.976119403
0.281250000,0.977114428
0.299242424,0.977114428
0.299242424,0.978109453
0.309659091,0.978109453
0.309659091,0.979104478
0.313446970,0.979104478
0.313446970,0.980099502
0.318181818,0.980099502
0.318181818,0.981094527
0.319128788,0.981094527
0.319128788,0.982089552
0.336174242,0.982089552
0.336174242,0.983084577
0.357954545,0.983084577
0.357954545,0.984079602
0.359848485,0.984079602
0.359848485,0.985074627
0.385416667,0.985074627
0.385416667,0.986069652
0.393939394,0.986069652
0.393939394,0.987064677
0.406250000,0.987064677
0.406250000,0.989054726
0.414772727,0.989054726
0.414772727,0.990049751
0.458333333,0.990049751
0.458333333,0.991044776
0.508522727,0.991044776
0.508522727,0.992039801
0.540719697,0.992039801
0.542613636,0.992039801
0.543560606,0.992039801
0.543560606,0.994029851
0.556818182,0.994029851
0.556818182,0.995024876
0.586174242,0.995024876
0.589015152,0.995024876
0.625946970,0.995024876
0.627840909,0.995024876
0.635416667,0.995024876
0.635416667,0.996019900
0.639204545,0.996019900
0.639204545,0.997014925
0.652462121,0.997014925
0.652462121,0.998009950
0.670454545,0.998009950
0.672348485,0.998009950
0.703598485,0.998009950
0.705492424,0.998009950
0.709280303,0.998009950
0.711174242,0.998009950
0.712121212,0.998009950
0.714015152,0.998009950
0.730113636,0.998009950
0.732007576,0.998009950
0.750946970,0.998009950
0.752840909,0.998009950
0.754734848,0.998009950
0.757575758,0.998009950
0.764204545,0.998009950
0.767992424,0.998009950
0.769886364,0.998009950
0.771780303,0.998009950
0.782196970,0.998009950
0.785037879,0.998009950
0.788825758,0.998009950
0.790719697,0.998009950
0.794507576,0.998009950
0.796401515,0.998009950
0.801136364,0.998009950
0.803030303,0.998009950
0.807765152,0.998009950
0.809659091,0.998009950
0.810606061,0.998009950
0.812500000,0.999004975
0.815340909,0.999004975
0.819128788,0.999004975
0.821022727,0.999004975
0.823863636,0.999004975
0.829545455,0.999004975
0.832386364,0.999004975
0.833333333,0.999004975
0.835227273,0.999004975
0.836174242,0.999004975
0.839015152,0.999004975
0.839962121,0.999004975
0.841856061,0.999004975
0.842803030,0.999004975
0.850378788,0.999004975
0.856060606,0.999004975
0.858901515,0.999004975
0.864583333,0.999004975
0.866477273,0.999004975
0.871212121,0.999004975
0.875000000,0.999004975
0.875946970,0.999004975
0.877840909,0.999004975
0.883522727,0.999004975
0.884469697,0.999004975
0.887310606,0.999004975
0.888257576,1.000000000
0.892045455,1.000000000
0.895833333,1.000000000
0.898674242,1.000000000
0.902462121,1.000000000
0.903409091,1.000000000
0.906250000,1.000000000
0.911931818,1.000000000
0.923295455,1.000000000
0.928977273,1.000000000
0.937500000,1.000000000
0.950757576,1.000000000
0.956439394,1.000000000
0.972537879,1.000000000
0.979166667,1.000000000
1.000000000,1.000000000


==> LGCN_Beauty_user_hist.csv <==
bin_start,bin_end,frequency
-0.021187115,-0.020801264,0.000611848
-0.020801264,-0.020415413,0
-0.020415413,-0.020029561,0
-0.020029561,-0.01964371,0
-0.01964371,-0.019257859,0
-0.019257859,-0.018872008,0
-0.018872008,-0.018486157,0
-0.018486157,-0.018100305,0.000611848
-0.018100305,-0.017714454,0
-0.017714454,-0.017328603,0
-0.017328603,-0.016942752,0
-0.016942752,-0.0165569,0
-0.0165569,-0.016171049,0
-0.016171049,-0.015785198,0
-0.015785198,-0.015399347,0
-0.015399347,-0.015013496,0
-0.015013496,-0.014627644,0.000611848
-0.014627644,-0.014241793,0.000611848
-0.014241793,-0.013855942,0
-0.013855942,-0.013470091,0.000611848
-0.013470091,-0.013084239,0
-0.013084239,-0.012698388,0.001223697
-0.012698388,-0.012312537,0
-0.012312537,-0.011926686,0
-0.011926686,-0.011540835,0
-0.011540835,-0.011154983,0
-0.011154983,-0.010769132,0.002447393
-0.010769132,-0.010383281,0.000611848
-0.010383281,-0.00999743,0.001835545
-0.00999743,-0.009611578,0.005506635
-0.009611578,-0.009225727,0.009789573
-0.009225727,-0.008839876,0.018967298
-0.008839876,-0.008454025,0.047724169
-0.008454025,-0.008068173,0.085046917
-0.008068173,-0.007682322,0.08382322
-0.007682322,-0.007296471,0.070974405
-0.007296471,-0.00691062,0.067303315
-0.00691062,-0.006524769,0.055066349
-0.006524769,-0.006138917,0.047112321
-0.006138917,-0.005753066,0.069138861
-0.005753066,-0.005367215,0.059961136
-0.005367215,-0.004981364,0.031204265
-0.004981364,-0.004595512,0.015296208
-0.004595512,-0.004209661,0.00734218
-0.004209661,-0.00382381,0.009177725
-0.00382381,-0.003437959,0.006730331
-0.003437959,-0.003052108,0.009789573
-0.003052108,-0.002666256,0.01468436
-0.002666256,-0.002280405,0.011625118
-0.002280405,-0.001894554,0.009177725
-0.001894554,-0.001508703,0.007954028
-0.001508703,-0.001122851,0.01468436
-0.001122851,-0.000737,0.009177725
-0.000737,-0.000351149,0.012848815
-0.000351149,3.47E-05,0.011625118
3.47E-05,0.000420553,0.01499885
0.000420553,0.000806405,0.01132776
0.000806405,0.001192256,0.012551456
0.001192256,0.001578107,0.010104063
0.001578107,0.001963958,0.013163305
0.001963958,0.00234981,0.009492215
0.00234981,0.002735661,0.007656669
0.002735661,0.003121512,0.009492215
0.003121512,0.003507363,0.009492215
0.003507363,0.003893214,0.01132776
0.003893214,0.004279066,0.00398558
0.004279066,0.004664917,0.008880366
0.004664917,0.005050768,0.005821125
0.005050768,0.005436619,0.005821125
0.005436619,0.005822471,0.008268518
0.005822471,0.006208322,0.004597428
0.006208322,0.006594173,0.004597428
0.006594173,0.006980024,0.004597428
0.006980024,0.007365876,0.00398558
0.007365876,0.007751727,0.01132776
0.007751727,0.008137578,0.007656669
0.008137578,0.008523429,0.005209277
0.008523429,0.00890928,0.001538187
0.00890928,0.009295132,0.00398558
0.009295132,0.009680983,0.001538187
0.009680983,0.010066834,0.003373731
0.010066834,0.010452685,0
0.010452685,0.010838537,0
0.010838537,0.011224388,0
0.011224388,0.011610239,0.00031449
0.011610239,0.01199609,0.00398558
0.01199609,0.012381941,0
0.012381941,0.012767793,0
0.012767793,0.013153644,0
0.013153644,0.013539495,0
0.013539495,0.013925346,0
0.013925346,0.014311198,0
0.014311198,0.014697049,0
0.014697049,0.0150829,0
0.0150829,0.015468751,0
0.015468751,0.015854602,0
0.015854602,0.016240454,0
0.016240454,0.016626305,0
0.016626305,0.017012156,0
0.017012156,0.017398007,0

==> LGCN_Beauty_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.014748038,-0.014430391,0.000544114
-0.014430391,-0.014112743,0
-0.014112743,-0.013795096,0
-0.013795096,-0.013477449,0.000544114
-0.013477449,-0.013159801,0
-0.013159801,-0.012842154,0
-0.012842154,-0.012524507,0
-0.012524507,-0.012206859,0
-0.012206859,-0.011889212,0
-0.011889212,-0.011571565,0.001088228
-0.011571565,-0.011253917,0
-0.011253917,-0.01093627,0.001088228
-0.01093627,-0.010618623,0.000544114
-0.010618623,-0.010300975,0
-0.010300975,-0.009983328,0
-0.009983328,-0.009665681,0.000544114
-0.009665681,-0.009348033,0.000544114
-0.009348033,-0.009030386,0
-0.009030386,-0.008712739,0.003264685
-0.008712739,-0.008395091,0.003808798
-0.008395091,-0.008077444,0.00272057
-0.008077444,-0.007759797,0.009794053
-0.007759797,-0.007442149,0.019588106
-0.007442149,-0.007124502,0.039720326
-0.007124502,-0.006806855,0.066381915
-0.006806855,-0.006489207,0.089234705
-0.006489207,-0.00617156,0.091955276
-0.00617156,-0.005853913,0.064749572
-0.005853913,-0.005536265,0.059852546
-0.005536265,-0.005218618,0.057131976
-0.005218618,-0.004900971,0.06311723
-0.004900971,-0.004583323,0.070734827
-0.004583323,-0.004265676,0.047882037
-0.004265676,-0.003948028,0.029926273
-0.003948028,-0.003630381,0.009249939
-0.003630381,-0.003312734,0.005441141
-0.003312734,-0.002995086,0.004352913
-0.002995086,-0.002677439,0.004352913
-0.002677439,-0.002359792,0.004897026
-0.002359792,-0.002042144,0.00272057
-0.002042144,-0.001724497,0.009249939
-0.001724497,-0.00140685,0.007617597
-0.00140685,-0.001089202,0.005985254
-0.001089202,-0.000771555,0.007073483
-0.000771555,-0.000453908,0.005985254
-0.000453908,-0.00013626,0.010882281
-0.00013626,0.000181387,0.007617597
0.000181387,0.000499034,0.007757434
0.000499034,0.000816682,0.007757434
0.000816682,0.001134329,0.007757434
0.001134329,0.001451976,0.007757434
0.001451976,0.001769624,0.007757434
0.001769624,0.002087271,0.007757434
0.002087271,0.002404918,0.007757434
0.002404918,0.002722566,0.007757434
0.002722566,0.003040213,0.006125092
0.003040213,0.00335786,0.006125092
0.00335786,0.003675508,0.006125092
0.003675508,0.003993155,0.006125092
0.003993155,0.004310802,0.006125092
0.004310802,0.00462845,0.006125092
0.00462845,0.004946097,0.006125092
0.004946097,0.005263744,0.006125092
0.005263744,0.005581392,0.006125092
0.005581392,0.005899039,0.006125092
0.005899039,0.006216686,0.006125092
0.006216686,0.006534334,0.006125092
0.006534334,0.006851981,0.006125092
0.006851981,0.007169628,0.006125092
0.007169628,0.007487276,0.006125092
0.007487276,0.007804923,0.001772179
0.007804923,0.00812257,0.001772179
0.00812257,0.008440218,0.001772179
0.008440218,0.008757865,0.001772179
0.008757865,0.009075512,0.001772179
0.009075512,0.00939316,0.001772179
0.00939316,0.009710807,0.001772179
0.009710807,0.010028454,0.001772179
0.010028454,0.010346102,0.001772179
0.010346102,0.010663749,0.001772179
0.010663749,0.010981396,0.001772179
0.010981396,0.011299044,0.001772179
0.011299044,0.011616691,0.001772179
0.011616691,0.011934338,0.001772179
0.011934338,0.012251986,0.001772179
0.012251986,0.012569633,0.001772179
0.012569633,0.01288728,0.000683951
0.01288728,0.013204928,0.000683951
0.013204928,0.013522575,0.000683951
0.013522575,0.013840222,0.000683951
0.013840222,0.01415787,0.000683951
0.01415787,0.014475517,0.000683951
0.014475517,0.014793164,0.000683951
0.014793164,0.015110812,0.000683951
0.015110812,0.015428459,0.000683951
0.015428459,0.015746106,0.000683951
0.015746106,0.016063754,0.000683951
0.016063754,0.016381401,0
0.016381401,0.016699048,0
0.016699048,0.017016696,0

==> LGCN_ML1M.csv <==
LN(TPR/FPR)-LiRA
4.594524589
4.594524589
4.589720728
4.589720728
4.58803108
4.58803108
4.586729743
4.586729743
4.585725646
4.585725646
4.579337456
4.579337456
4.578170186
4.578170186
4.574246665
4.574246665
4.573692961
4.573692961
4.572826797
4.572826797
4.570599374
4.570599374
4.569870089
4.569870089
4.569166265
4.569166265
4.568473788
4.568473788
4.566248858
4.566248858
4.563946761
4.563946761
4.562710979
4.562710979
4.562657375
4.561946906
4.559271316
4.558765309
4.558479635
4.554564908
4.553011894
4.55219893
4.551967479
4.551844358
4.551615868
4.551597192
4.551251415
4.551059641
4.55041711
4.550358393
4.549486143
4.544616664
4.542957722
4.542268747
4.5421848
4.541614943
4.540965803
4.539627616
4.539286435
4.538588004
4.535335205
4.534145085
4.531731622
4.528336902
4.527774345
4.52550674
4.52411224
4.521333135
4.521000587
4.519115912
4.517746472
4.516008771
4.515928595
4.514405147
4.51149021
4.508319711
4.507655017
4.505734402
4.505055041
4.504723896
4.504078045
4.503527023
4.502788577
4.501799575
4.5014362
4.501083696
4.50067294
4.500062456
4.49967009
4.499269493
4.496306306
4.49591687
4.495397215
4.494264387
4.493349851
4.493226093
4.492841278
4.491747137
4.491262652
4.49065092
4.489835871
4.489527099
4.488857647
4.487122505
4.487107337
4.48671452
4.485696071
4.485684633
4.485665882
4.485629066
4.48454029
4.484280417
4.483849815
4.483423201
4.482748344
4.482489901
4.481977808
4.481819829
4.481372393
4.480805458
4.480000589
4.479277877
4.477149968
4.477096511
4.477089525
4.476665526
4.475598808
4.475443974
4.475320488
4.475262423
4.475202631
4.474597014
4.473825733
4.47375133
4.473218435
4.473091695
4.473007434
4.472963368
4.47261247
4.471646556
4.470826487
4.47071222
4.470593179
4.470376172
4.469969777
4.469938245
4.469172436
4.469090181
4.469048346
4.468955436
4.467917566
4.467846362
4.467064676
4.466970976
4.466966101
4.466886295
4.466656564
4.465726097
4.465696082
4.465559662
4.465419578
4.463806309
4.462979617
4.462363164
4.462239337
4.4619337
4.461751703
4.46157891
4.461571558
4.461559667
4.461195802
4.461164228
4.461005003
4.461002552
4.460358397
4.459466269
4.459344694
4.459072225
4.458862494
4.458750583
4.458642809
4.458398592
4.458135735
4.458017647
4.457499866
4.457455252
4.457443414
4.457386659
4.457336814
4.457241948
4.45680967
4.455342715
4.455303173
4.454647822
4.454544725
4.454103753
4.454096566
4.453257309
4.453035594
4.452862059
4.452706185
4.452590629
4.452484164
4.452400342
4.452336814
4.452101238
4.45204947
4.451965925
4.451537163
4.451401978
4.451170721
4.450744708
4.450650301
4.449693089
4.449439796
4.449376667
4.449280182
4.449228737
4.449109426
4.4487268
4.448670762
4.44832706
4.448231545
4.448085958
4.44799312
4.44763637
4.447561749
4.447554641
4.447488017
4.447236437
4.447219546
4.44715342
4.44710432
4.446799773
4.446614031
4.446400409
4.446380244
4.445881791
4.445420894
4.445336814
4.445140952
4.444336002
4.444320911
4.444199531
4.444002552
4.443835616
4.443061379
4.442986023
4.442589785
4.442552718
4.4425294
4.442438933
4.442167302
4.442040904
4.44193814
4.441852278
4.441277195
4.441236178
4.441186682
4.440458501
4.440428634
4.440277031
4.440072791
4.439828471
4.439465496
4.439378082
4.439022213
4.438957364
4.438892707
4.438771073
4.438599293
4.438316772
4.438127586
4.437843949
4.43764352
4.437352316
4.437213383
4.437125401
4.437093763
4.437001079
4.436697147
4.436496772
4.436372291
4.435881258
4.43582447
4.435709378
4.43546495
4.435440357
4.435322958
4.435131878
4.435122167
4.435052971
4.434582277
4.434471879
4.434431059
4.43363923
4.433573152
4.433107791
4.433022418
4.433022418
4.432956737
4.432956737
4.432955956
4.432955956
4.432682404
4.432682404
4.432570975
4.432570975
4.432285535
4.432285535
4.431980858
4.431980858
4.431649589
4.431649589
4.43153505
4.43153505
4.431516376
4.431516376
4.431423792
4.431423792
4.431134571
4.431134571
4.431082962
4.431082962
4.430906992
4.430906992
4.430815802
4.430815802
4.430790372
4.430790372
4.43046926
4.43046926
4.43040404
4.430338284
4.430161411
4.430099373
4.429590361
4.429546743
4.429489897
4.429202309
4.429200848
4.429064647
4.427999889
4.427680623
4.427594384
4.427578959
4.427343688
4.427175934
4.427002421
4.426935269
4.4268518
4.426677547
4.426548102
4.426370651
4.425815628
4.425704927
4.425702989
4.425613848
4.425347296
4.424681622
4.424640292
4.424630044
4.424588527
4.424533046
4.424385194
4.424106405
4.424039039
4.42393342
4.423523325
4.423474448
4.423271811
4.423116948
4.422831774
4.422519618
4.422332494
4.421758422
4.421647669
4.421294301
4.421066842
4.420665744
4.420647464
4.42057165
4.420110996
4.419897059
4.419834994
4.419750262
4.419734416
4.419281568
4.419058312
4.418906635
4.418561465
4.418300502
4.41809855
4.418043259
4.417854049
4.417788017
4.417633047
4.417579779
4.417527541
4.417277464
4.416712877
4.415870769
4.415854916
4.415737206
4.415404182
4.415258254
4.414920769
4.414738254
4.414648094
4.414459581
4.414433635
4.414028837
4.413855179
4.41326159
4.41324669
4.41313326
4.4130087
4.412787327
4.412782454
4.412559646
4.411517815
4.411199469
4.409073771
4.408862252
4.40885783
4.408241009
4.407745638
4.405964615
4.405650838
4.404171651
4.403337813
4.402669349
4.402043899
4.401572834
4.40141135
4.398983146
4.39555092
4.392231228
4.391946679
4.389265364
4.387951677
4.385996506
4.384569072
4.384121962
4.379604056
4.379238957
4.377573803
4.376640186
4.375375783
4.37455216
4.370239082
4.365814841
4.361388265
4.353712124
4.346625327
4.346311489
4.209895309
4.20973144
4.20924499
4.207339177
4.206397918
4.200463175
4.196926584
4.189697981
4.186970856
4.182846298
4.17352619
4.165468212
4.14884283

==> LGCN_Music_user_hist.csv <==
bin_start,bin_end,frequency
-0.01965041,-0.019279223,0.000621784
-0.019279223,-0.018908035,0
-0.018908035,-0.018536848,0
-0.018536848,-0.01816566,0
-0.01816566,-0.017794473,0
-0.017794473,-0.017423285,0
-0.017423285,-0.017052098,0
-0.017052098,-0.01668091,0
-0.01668091,-0.016309723,0
-0.016309723,-0.015938535,0
-0.015938535,-0.015567348,0
-0.015567348,-0.01519616,0
-0.01519616,-0.014824973,0
-0.014824973,-0.014453785,0
-0.014453785,-0.014082598,0
-0.014082598,-0.01371141,0
-0.01371141,-0.013340223,0
-0.013340223,-0.012969035,0
-0.012969035,-0.012597848,0
-0.012597848,-0.012226661,0
-0.012226661,-0.011855473,0
-0.011855473,-0.011484286,0.001243569
-0.011484286,-0.011113098,0.000621784
-0.011113098,-0.010741911,0
-0.010741911,-0.010370723,0.001243569
-0.010370723,-0.009999536,0
-0.009999536,-0.009628348,0.000621784
-0.009628348,-0.009257161,0.003108921
-0.009257161,-0.008885973,0.001243569
-0.008885973,-0.008514786,0.000621784
-0.008514786,-0.008143598,0.001865352
-0.008143598,-0.007772411,0.002487137
-0.007772411,-0.007401223,0.003730706
-0.007401223,-0.007030036,0.005596058
-0.007030036,-0.006658848,0.012435684
-0.006658848,-0.006287661,0.022384232
-0.006287661,-0.005916473,0.055960579
-0.005916473,-0.005545286,0.115030079
-0.005545286,-0.005174098,0.161663895
-0.005174098,-0.004802911,0.121869705
-0.004802911,-0.004431723,0.110055805
-0.004431723,-0.004060536,0.069018048
-0.004060536,-0.003689348,0.046633816
-0.003689348,-0.003318161,0.013679252
-0.003318161,-0.002946973,0.006839626
-0.002946973,-0.002575786,0.008083195
-0.002575786,-0.002204598,0.006217843
-0.002204598,-0.001833411,0.009326763
-0.001833411,-0.001462223,0.007461411
-0.001462223,-0.001091036,0.009948547
-0.001091036,-0.000719849,0.015544606
-0.000719849,-0.000348661,0.009948547
-0.000348661,2.25E-05,0.009948547
2.25E-05,0.000393714,0.015544606
0.000393714,0.000764901,0.010427943
0.000764901,0.001136089,0.010427943
0.001136089,0.001507276,0.008562591
0.001507276,0.001878464,0.007940806
0.001878464,0.002249651,0.002344748
0.002249651,0.002620839,0.012293296
0.002620839,0.002992026,0.004210101
0.002992026,0.003363214,0.00545367
0.003363214,0.003734401,0.004210101
0.003734401,0.004105589,0.004831885
0.004105589,0.004476776,0.007319022
0.004476776,0.004847964,0.004831885
0.004847964,0.005219151,0.006075454
0.005219151,0.005590339,0.004210101
0.005590339,0.005961526,0.002966533
0.005961526,0.006332714,0.001722964
0.006332714,0.006703901,0.007940806
0.006703901,0.007075089,0.011049728
0.007075089,0.007446276,0.007940806
0.007446276,0.007817464,0.004831885
0.007817464,0.008188651,0.00545367
0.008188651,0.008559839,0.000479396
0.008559839,0.008931026,0.001722964
0.008931026,0.009302214,0
0.009302214,0.009673401,0.002344748
0.009673401,0.010044589,0.001722964
0.010044589,0.010415776,0.000621784
0.010415776,0.010786963,0.001243569
0.010786963,0.011158151,0.000621784
0.011158151,0.011529338,0.000621784
0.011529338,0.011900526,0
0.011900526,0.012271713,0.000621784
0.012271713,0.012642901,0.001243569
0.012642901,0.013014088,0.000621784
0.013014088,0.013385276,0
0.013385276,0.013756463,0.000621784
0.013756463,0.014127651,0.000621784
0.014127651,0.014498838,0
0.014498838,0.014870026,0
0.014870026,0.015241213,0.000621784
0.015241213,0.015612401,0
0.015612401,0.015983588,0
0.015983588,0.016354776,0
0.016354776,0.016725963,0
0.016725963,0.017097151,0
0.017097151,0.017468338,0.000621784

==> LGCN_Music_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.014278508,-0.013970896,0.000615549
-0.013970896,-0.013663283,0
-0.013663283,-0.013355671,0
-0.013355671,-0.013048059,0
-0.013048059,-0.012740446,0
-0.012740446,-0.012432834,0.000615549
-0.012432834,-0.012125221,0.000615549
-0.012125221,-0.011817609,0
-0.011817609,-0.011509996,0.000615549
-0.011509996,-0.011202384,0.000615549
-0.011202384,-0.010894771,0
-0.010894771,-0.010587159,0
-0.010587159,-0.010279547,0.000615549
-0.010279547,-0.009971934,0.001846648
-0.009971934,-0.009664322,0.000615549
-0.009664322,-0.009356709,0.002462198
-0.009356709,-0.009049097,0.009233241
-0.009049097,-0.008741484,0.008617692
-0.008741484,-0.008433872,0.02031313
-0.008433872,-0.008126259,0.036317414
-0.008126259,-0.007818647,0.062170489
-0.007818647,-0.007511035,0.07140373
-0.007511035,-0.007203422,0.100950101
-0.007203422,-0.00689581,0.092947959
-0.00689581,-0.006588197,0.103412299
-0.006588197,-0.006280585,0.088023564
-0.006280585,-0.005972972,0.056014995
-0.005972972,-0.00566536,0.055399446
-0.00566536,-0.005357747,0.05047505
-0.005357747,-0.005050135,0.035086316
-0.005050135,-0.004742523,0.017850932
-0.004742523,-0.00443491,0.016004284
-0.00443491,-0.004127298,0.009233241
-0.004127298,-0.003819685,0.006155494
-0.003819685,-0.003512073,0.006155494
-0.003512073,-0.00320446,0.007386593
-0.00320446,-0.002896848,0.004924395
-0.002896848,-0.002589235,0.005539944
-0.002589235,-0.002281623,0.003077747
-0.002281623,-0.00197401,0.003693297
-0.00197401,-0.001666398,0.005539944
-0.001666398,-0.001358786,0.004924395
-0.001358786,-0.001051173,0.008617692
-0.001051173,-0.000743561,0.006155494
-0.000743561,-0.000435948,0.00984879
-0.000435948,-0.000128336,0.006771043
-0.000128336,0.000179277,0.008617692
0.000179277,0.000486889,0.004783434
0.000486889,0.000794502,0.006014533
0.000794502,0.001102114,0.008476731
0.001102114,0.001409726,0.004167885
0.001409726,0.001717339,0.004167885
0.001717339,0.002024951,0.007861181
0.002024951,0.002332564,0.003552335
0.002332564,0.002640176,0
0.002640176,0.002947789,0.001705688
0.002947789,0.003255401,0.001090138
0.003255401,0.003563014,0.004783434
0.003563014,0.003870626,0.000474589
0.003870626,0.004178238,0.001705688
0.004178238,0.004485851,0
0.004485851,0.004793463,0.001090138
0.004793463,0.005101076,0
0.005101076,0.005408688,0.001705688
0.005408688,0.005716301,0
0.005716301,0.006023913,0.000474589
0.006023913,0.006331526,0
0.006331526,0.006639138,0
0.006639138,0.00694675,0
0.00694675,0.007254363,0
0.007254363,0.007561975,0
0.007561975,0.007869588,0
0.007869588,0.0081772,0
0.0081772,0.008484813,0
0.008484813,0.008792425,0
0.008792425,0.009100038,0
0.009100038,0.00940765,0.002462198
0.00940765,0.009715262,0.001231099
0.009715262,0.010022875,0.000615549
0.010022875,0.010330487,0.001231099
0.010330487,0.0106381,0.000615549
0.0106381,0.010945712,0.000615549
0.010945712,0.011253325,0.000615549
0.011253325,0.011560937,0.000615549
0.011560937,0.01186855,0.000615549
0.01186855,0.012176162,0
0.012176162,0.012483774,0.000615549
0.012483774,0.012791387,0.001846648
0.012791387,0.013098999,0.000615549
0.013098999,0.013406612,0.001231099
0.013406612,0.013714224,0
0.013714224,0.014021837,0
0.014021837,0.014329449,0.002462198
0.014329449,0.014637062,0.001231099
0.014637062,0.014944674,0.000615549
0.014944674,0.015252287,0
0.015252287,0.015559899,0
0.015559899,0.015867511,0
0.015867511,0.016175124,0.000615549
0.016175124,0.016482736,0.000615549

==> LGCN_beauty.csv <==
LN(TPR/FPR)-LiRA
4.941231342
4.93797396
4.932067289
4.924286813
4.92284032
4.922073886
4.915300415
4.914431241
4.914410915
4.913318686
4.912607089
4.911933167
4.910338149
4.909138664
4.906386332
4.905545192
4.903875312
4.900958565
4.900218079
4.900183067
4.898286118
4.897806674
4.896476337
4.895892437
4.89573742
4.895624707
4.894948529
4.89464225
4.894288183
4.891513674
4.891055041
4.890359238
4.890284638
4.889608553
4.889421694
4.888611867
4.888570475
4.887961436
4.887862059
4.88731782
4.886728701
4.885704735
4.884977357
4.884372963
4.884138791
4.883581095
4.883552295
4.883281892
4.882700776
4.882362738
4.882007434
4.882006273
4.88195495
4.880686533
4.880541375
4.880468387
4.880225965
4.879649804
4.87933077
4.879268701
4.878768256
4.878683184
4.878212134
4.876157567
4.875967377
4.8757779
4.875490384
4.875386659
4.875090188
4.872831963
4.87195701
4.87149193
4.87148911
4.8708518
4.870142134
4.869634595
4.869527647
4.869268497
4.869021624
4.868600185
4.868592705
4.867474872
4.866105211
4.865303037
4.863819829
4.863713127
4.863695344
4.862923976
4.862750262
4.862693089
4.861790685
4.86163923
4.860973219
4.860826769
4.859869678
4.859552718
4.859374237
4.858825733
4.858818474
4.85869322
4.858058885
4.856748806
4.856243452
4.855912243
4.85570809
4.855618868
4.855381673
4.854862066
4.854657558
4.854010535
4.853854354
4.853134571
4.853005639
4.850979277
4.85041647
4.849513499
4.849380157
4.848817493
4.84793532
4.847665312
4.847455252
4.846968247
4.846926208
4.845878058
4.845867235
4.845587631
4.845264741
4.844273991
4.843929889
4.843051176
4.842791941
4.842312896
4.842155562
4.841589785
4.839321524
4.83912135
4.838933978
4.838334387
4.837070158
4.836769204
4.835932826
4.835716523
4.835633835
4.835550986
4.835401666
4.833688743
4.833652489
4.833612749
4.832757164
4.83266866
4.832149896
4.831614996
4.831325019
4.831043334
4.830876178
4.830792716
4.830536377
4.829891768
4.829465614
4.828956068
4.828955968
4.827362283
4.82705006
4.826947399
4.826500635
4.826059787
4.825366759
4.824885102
4.824729506
4.824655456
4.824588527
4.82391307
4.823226282
4.823156321
4.822568675
4.822491808
4.821751703
4.821639842
4.82061864
4.820042368
4.819738028
4.818587106
4.818428634
4.81819187
4.816814458
4.815164228
4.814941473
4.814412681
4.814351737
4.813417313
4.813065473
4.813045817
4.812965603
4.812707666
4.812598808
4.812346959
4.812180097
4.811807922
4.811757125
4.811611713
4.811429899
4.80988487
4.808982243
4.807862469
4.807064647
4.805753168
4.805613716
4.80546495
4.805306306
4.805180904
4.805109426
4.80432771
4.802314131
4.801925023
4.801839994
4.801430961
4.801326478
4.800372078
4.799920048
4.799381187
4.798938245
4.798237328
4.798182302
4.797890995
4.79722604
4.797022132
4.796236443
4.796081881
4.795868874
4.795564878
4.795250899
4.794810929
4.794741842
4.793904891
4.793737341
4.793002552
4.792659244
4.792614966
4.792463622
4.79157529
4.791313902
4.791294769
4.790647822
4.790283241
4.788774798
4.788722492
4.788674756
4.787517248
4.787466593
4.787373109
4.787332549
4.787210225
4.786461955
4.786380244
4.785792068
4.785064785
4.784999889
4.784546743
4.784350421
4.78419284
4.783648442
4.783332494
4.782958824
4.782855179
4.782737832
4.782275962
4.782271082
4.780921363
4.780389577
4.779394716
4.778681975
4.778633884
4.778507648
4.77805539
4.777338959
4.776610797
4.776475773
4.776444531
4.77632747
4.776052971
4.775760922
4.775491961
4.774620006
4.773535642
4.773495138
4.772622623
4.772466242
4.772411449
4.772344071
4.772320432
4.772098343
4.77197674
4.771538133
4.771061384
4.770843748
4.769399866
4.768873985
4.768401978
4.768143844
4.768127227
4.767839765
4.767750375
4.767143354
4.766976142
4.766338972
4.765704874
4.765671617
4.765569511
4.76520786
4.765105273
4.764889201
4.764670762
4.764650105
4.764536055
4.764243203
4.76378499
4.763161697
4.762955436
4.762894097
4.762877899
4.762355145
4.761672036
4.761440357
4.76091687
4.760050202
4.759682306
4.759579686
4.759349772
4.758006731
4.757336814
4.755629066
4.754575281
4.753973625
4.752782679
4.752735636
4.752290264
4.750729658
4.750694592
4.750110916
4.749091449
4.748882422
4.748878384
4.748752541
4.748522023
4.745995416
4.745931173
4.745634562
4.744640571
4.743999077
4.743809969
4.743017397
4.742483301
4.742016518
4.739935981
4.738589714
4.738135735
4.737791333
4.736451673
4.735551195
4.735193831
4.734999223
4.734889068
4.734842601
4.734568625
4.734490221
4.734273727
4.731960968
4.730040368
4.730026752
4.729893
4.72983671
4.729783615
4.728816153
4.728016667
4.727740233
4.726932035
4.726615904
4.726556628
4.726432085
4.726044162
4.72382323
4.723299258
4.723075181
4.721244807
4.721088346
4.720948235
4.720456381
4.719861476
4.716793383
4.716006767
4.712879149
4.711432706
4.71052809
4.708568735
4.707656291
4.706717566
4.699724979
4.696834994
4.689570423
4.686886092
4.68496638
4.683913357
4.681441124
4.667995202
4.667547437
4.662114658
4.656831531

==> LGCN_ml1m_user_hist.csv <==
bin_start,bin_end,frequency
-0.018477217,-0.018153368,0.000652979
-0.018153368,-0.017829519,0
-0.017829519,-0.017505671,0
-0.017505671,-0.017181822,0
-0.017181822,-0.016857973,0
-0.016857973,-0.016534124,0
-0.016534124,-0.016210276,0
-0.016210276,-0.015886427,0
-0.015886427,-0.015562578,0
-0.015562578,-0.01523873,0
-0.01523873,-0.014914881,0
-0.014914881,-0.014591032,0
-0.014591032,-0.014267183,0.000652979
-0.014267183,-0.013943335,0
-0.013943335,-0.013619486,0
-0.013619486,-0.013295637,0
-0.013295637,-0.012971789,0
-0.012971789,-0.01264794,0
-0.01264794,-0.012324091,0.000652979
-0.012324091,-0.012000242,0
-0.012000242,-0.011676394,0
-0.011676394,-0.011352545,0
-0.011352545,-0.011028696,0.000652979
-0.011028696,-0.010704848,0.000652979
-0.010704848,-0.010380999,0.000652979
-0.010380999,-0.01005715,0.001305959
-0.01005715,-0.009733302,0.001958938
-0.009733302,-0.009409453,0.000652979
-0.009409453,-0.009085604,0.001305959
-0.009085604,-0.008761755,0
-0.008761755,-0.008437907,0.000652979
-0.008437907,-0.008114058,0.001958938
-0.008114058,-0.007790209,0.001305959
-0.007790209,-0.007466361,0.001958938
-0.007466361,-0.007142512,0.005223835
-0.007142512,-0.006818663,0.003917876
-0.006818663,-0.006494814,0.011100649
-0.006494814,-0.006170966,0.024160236
-0.006170966,-0.005847117,0.044402596
-0.005847117,-0.005523268,0.10055882
-0.005523268,-0.00519942,0.096640944
-0.00519942,-0.004875571,0.111006489
-0.004875571,-0.004551722,0.085540295
-0.004551722,-0.004227873,0.075092625
-0.004227873,-0.003904025,0.063991976
-0.003904025,-0.003580176,0.026119174
-0.003580176,-0.003256327,0.013712566
-0.003256327,-0.002932479,0.009141711
-0.002932479,-0.00260863,0.008488732
-0.00260863,-0.002284781,0.006529793
-0.002284781,-0.001960932,0.013059587
-0.001960932,-0.001637084,0.011753628
-0.001637084,-0.001313235,0.011753628
-0.001313235,-0.000989386,0.009141711
-0.000989386,-0.000665538,0.013059587
-0.000665538,-0.000341689,0.013712566
-0.000341689,-1.78E-05,0.007182773
-1.78E-05,0.000306008,0.02024236
0.000306008,0.000629857,0.009805791
0.000629857,0.000953706,0.01045877
0.000953706,0.001277555,0.009805791
0.001277555,0.001601403,0.01111175
0.001601403,0.001925252,0.003928977
0.001925252,0.002249101,0.008499832
0.002249101,0.002572949,0.009805791
0.002572949,0.002896798,0.007846853
0.002896798,0.003220647,0.001970039
0.003220647,0.003544496,0.006540894
0.003544496,0.003868344,0.004581956
0.003868344,0.004192193,0.004581956
0.004192193,0.004516042,0.004581956
0.004516042,0.00483989,0.003275997
0.00483989,0.005163739,0.001970039
0.005163739,0.005487588,0.007193873
0.005487588,0.005811437,0.003275997
0.005811437,0.006135285,0.005234935
0.006135285,0.006459134,0.006540894
0.006459134,0.006782983,0.005887915
0.006782983,0.007106831,0.008499832
0.007106831,0.00743068,0.008499832
0.00743068,0.007754529,0.007846853
0.007754529,0.008078378,0.007193873
0.008078378,0.008402226,0.002623018
0.008402226,0.008726075,0.008499832
0.008726075,0.009049924,0.005876814
0.009049924,0.009373772,0.005223835
0.009373772,0.009697621,0.003264897
0.009697621,0.01002147,0.000652979
0.01002147,0.010345318,0.001958938
0.010345318,0.010669167,0.001958938
0.010669167,0.010993016,0.001958938
0.010993016,0.011316865,0.001958938
0.011316865,0.011640713,0.000652979
0.011640713,0.011964562,0.000652979
0.011964562,0.012288411,0.001958938
0.012288411,0.012612259,0
0.012612259,0.012936108,0.000652979
0.012936108,0.013259957,0.001958938
0.013259957,0.013583806,0
0.013583806,0.013907654,0.000652979

==> LGCN_ml1m_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.016035607,-0.015695778,0.000641304
-0.015695778,-0.015355949,0
-0.015355949,-0.015016121,0
-0.015016121,-0.014676292,0.000641304
-0.014676292,-0.014336463,0
-0.014336463,-0.013996634,0
-0.013996634,-0.013656806,0
-0.013656806,-0.013316977,0.000641304
-0.013316977,-0.012977148,0.000641304
-0.012977148,-0.012637319,0
-0.012637319,-0.012297491,0.000641304
-0.012297491,-0.011957662,0
-0.011957662,-0.011617833,0.000641304
-0.011617833,-0.011278004,0
-0.011278004,-0.010938176,0
-0.010938176,-0.010598347,0.000641304
-0.010598347,-0.010258518,0.001923912
-0.010258518,-0.009918689,0.00641304
-0.009918689,-0.009578861,0.016673903
-0.009578861,-0.009239032,0.019239119
-0.009239032,-0.008899203,0.027576069
-0.008899203,-0.008559374,0.050663012
-0.008559374,-0.008219546,0.074391258
-0.008219546,-0.007879717,0.078880386
-0.007879717,-0.007539888,0.064771699
-0.007539888,-0.007200059,0.077597778
-0.007200059,-0.006860231,0.068619523
-0.006860231,-0.006520402,0.074391258
-0.006520402,-0.006180573,0.047456492
-0.006180573,-0.005840744,0.036554325
-0.005840744,-0.005500916,0.033347805
-0.005500916,-0.005161087,0.016673903
-0.005161087,-0.004821258,0.00641304
-0.004821258,-0.00448143,0.007695648
-0.00448143,-0.004141601,0.008336951
-0.004141601,-0.003801772,0.005771736
-0.003801772,-0.003461943,0.007054344
-0.003461943,-0.003122115,0.007054344
-0.003122115,-0.002782286,0.007054344
-0.002782286,-0.002442457,0.00641304
-0.002442457,-0.002102628,0.010260863
-0.002102628,-0.0017628,0.008336951
-0.0017628,-0.001422971,0.014108687
-0.001422971,-0.001083142,0.016032599
-0.001083142,-0.000743313,0.009619559
-0.000743313,-0.000403485,0.013467383
-0.000403485,-6.37E-05,0.011543471
-6.37E-05,0.000276173,0.013467383
0.000276173,0.000616002,0.008989157
0.000616002,0.00095583,0.005782637
0.00095583,0.001295659,0.016684805
0.001295659,0.001635488,0.008989157
0.001635488,0.001975317,0.008989157
0.001975317,0.002315145,0.011554373
0.002315145,0.002654974,0.008347853
0.002654974,0.002994803,0.00450003
0.002994803,0.003334632,0.008989157
0.003334632,0.00367446,0.007706549
0.00367446,0.004014289,0.003217422
0.004014289,0.004354118,0.00450003
0.004354118,0.004693946,1.09024E-05
0.004693946,0.005033775,0.006423941
0.005033775,0.005373604,0.005782637
0.005373604,0.005713433,0.003858726
0.005713433,0.006053261,0.002576118
0.006053261,0.00639309,1.09024E-05
0.00639309,0.006732919,0
0.006732919,0.007072748,0.003217422
0.007072748,0.007412576,0
0.007412576,0.007752405,0.002565216
0.007752405,0.008092234,0.002565216
0.008092234,0.008432063,0.001923912
0.008432063,0.008771891,0.001923912
0.008771891,0.00911172,0.001923912
0.00911172,0.009451549,0
0.009451549,0.009791378,0.001923912
0.009791378,0.010131206,0.002565216
0.010131206,0.010471035,0.000641304
0.010471035,0.010810864,0.000641304
0.010810864,0.011150693,0.001282608
0.011150693,0.011490521,0.001923912
0.011490521,0.01183035,0.000641304
0.01183035,0.012170179,0.001282608
0.012170179,0.012510008,0.001923912
0.012510008,0.012849836,0
0.012849836,0.013189665,0
0.013189665,0.013529494,0.000641304
0.013529494,0.013869322,0
0.013869322,0.014209151,0
0.014209151,0.01454898,0
0.01454898,0.014888809,0.000641304
0.014888809,0.015228637,0.000641304
0.015228637,0.015568466,0
0.015568466,0.015908295,0.000641304
0.015908295,0.016248124,0
0.016248124,0.016587952,0
0.016587952,0.016927781,0
0.016927781,0.01726761,0.000641304
0.01726761,0.017607439,0
0.017607439,0.017947267,0.000641304

==> LGCN_music.csv <==
LN(TPR/FPR)-LiRA
4.707311553
4.706589063
4.70242438
4.69945654
4.696377647
4.69574795
4.695235913
4.69454301
4.692876343
4.691353393
4.689749093
4.689686613
4.68954301
4.689406957
4.688980597
4.686636617
4.686495973
4.68625094
4.685640603
4.682113193
4.680662807
4.680507937
4.680131003
4.676630773
4.676519047
4.675949027
4.675867363
4.675815763
4.67551143
4.67471098
4.67418699
4.673923807
4.673125483
4.67286005
4.671960667
4.670543557
4.670412943
4.669608713
4.66934819
4.668272647
4.66771376
4.666628113
4.666146583
4.666014857
4.66590746
4.665070407
4.66471098
4.663261413
4.662643633
4.662257093
4.662210223
4.662172463
4.66155659
4.661515543
4.66150347
4.66129633
4.660939477
4.660858297
4.660822547
4.659496037
4.65926169
4.65908532
4.658663377
4.65853469
4.6580955
4.657654193
4.657586723
4.65734642
4.65729873
4.657154123
4.657058257
4.656811517
4.656588623
4.65638795
4.656214777
4.655673997
4.655121913
4.65505997
4.654544703
4.654404803
4.654230207
4.65382001
4.653276623
4.65327424
4.653259837
4.653054993
4.65296144
4.65294769
4.65259949
4.65177278
4.65133961
4.651324513
4.650907387
4.650793097
4.650328763
4.649972917
4.649880733
4.649869773
4.649274523
4.649148423
4.64914355
4.648863683
4.648863583
4.64885629
4.648766097
4.64874012
4.64871325
4.64870797
4.64859983
4.648389517
4.648101093
4.64778489
4.64759949
4.647302007
4.647234693
4.64721831
4.646843253
4.64626477
4.645979087
4.645458773
4.64508619
4.644857253
4.64481845
4.644672303
4.644142537
4.643875317
4.64380614
4.643647993
4.643183297
4.643144117
4.643038583
4.643007797
4.642936727
4.64259949
4.642541203
4.642540897
4.642526177
4.64219471
4.642155247
4.642154383
4.64165028
4.641401593
4.641294773
4.641272937
4.641238657
4.641169067
4.64085951
4.63970978
4.63965971
4.639656643
4.63954301
4.639381417
4.63924203
4.639156087
4.639112903
4.638993567
4.63886027
4.63859983
4.63839841
4.638016697
4.637924073
4.6378384
4.63780761
4.637766483
4.63759949
4.637529533
4.637527867
4.637435407
4.63720865
4.63678858
4.636692207
4.636519047
4.636469767
4.63638058
4.63633897
4.635977137
4.635921793
4.63585951
4.635541983
4.635357787
4.635024407
4.63502294
4.63454301
4.634462683
4.634303947
4.63417401
4.633875317
4.633683183
4.633681707
4.633612507
4.633595613
4.633567223
4.63328237
4.633095883
4.633023347
4.632954387
4.632882197
4.632832723
4.632752887
4.63259949
4.63232613
4.63228406
4.632174137
4.63208485
4.632016517
4.63133608
4.631309507
4.631207387
4.63119181
4.631002103
4.630567173
4.63052981
4.630438897
4.630015573
4.629961447
4.629905863
4.629809843
4.62938317
4.629294597
4.629255413
4.62923191
4.629226297
4.629217097
4.62920146
4.628952677
4.628836463
4.628683183
4.628143003
4.628019813
4.628005637
4.628005637
4.628002617
4.627947473
4.627734623
4.627681523
4.627496093
4.627459583
4.62739737
4.62733753
4.62729156
4.627029397
4.62698776
4.62676793
4.626601993
4.626489507
4.626448077
4.62633897
4.626075333
4.6260074
4.626001777
4.625905297
4.625693663
4.625202547
4.624961447
4.62484252
4.624442607
4.62396725
4.623887417
4.623629977
4.62359983
4.623090597
4.623086613
4.623075033
4.623010737
4.622966883
4.622881277
4.622772347
4.622459583
4.622131093
4.622089123
4.62205858
4.622015047
4.621989483
4.621766267
4.621752473
4.62163321
4.621628113
4.62146145
4.621375217
4.62132946
4.62132931
4.621270487
4.621263223
4.621143503
4.620905297
4.620766883
4.620577473
4.620187213
4.62016114
4.620027703
4.619861777
4.61976196
4.61945762
4.619349633
4.61923863
4.619177377
4.619095937
4.618839673
4.618760897
4.618499917
4.618496437
4.618237297
4.618130733
4.618005637
4.617966373
4.617502393
4.617497823
4.6174685
4.617457853
4.617406897
4.61733119
4.617307523
4.617279333
4.617252847
4.61699397
4.61691916
4.616690283
4.616506037
4.616385813
4.616294773
4.616042633
4.61585951
4.615628443
4.615303037
4.615121913
4.615084793
4.615053073
4.614746337
4.614659487
4.614378597
4.613926863
4.61374629
4.613698633
4.61345719
4.6131702
4.613065277
4.613021503
4.613005637
4.61295457
4.612932467
4.612702843
4.61269247
4.612494887
4.61239105
4.612142923
4.612033987
4.611706993
4.611572893
4.61130077
4.61123923
4.61077103
4.610670143
4.61063243
4.610473347
4.610423577
4.61032714
4.61024245
4.610078213
4.610036697
4.609995987
4.609950073
4.609933467
4.609837023
4.609835133
4.60981623
4.60971857
4.60968119
4.60957279
4.60952538
4.609439743
4.609327253
4.60910001
4.609096897
4.60897646
4.608813497
4.608798493
4.608735103
4.608674347
4.60863637
4.608635217
4.608524
4.608455247
4.608338547
4.608326467
4.608235553
4.608143003
4.608143003
4.60807186
4.607762587
4.607714887
4.607680803
4.60743442
4.607359663
4.607323363
4.607286683
4.60723541
4.60720865
4.60713966
4.606933163
4.606667383
4.60660401
4.60659479
4.60656343
4.606188607
4.605997337
4.60594879
4.605686807
4.605440943
4.605182803
4.60516238
4.604943097
4.60480967
4.60450198
4.604429377
4.604420543
4.604154937
4.60413189
4.604102593
4.604082063
4.603862953
4.603632207
4.603617087
4.603617047
4.603578617
4.603455247
4.603343633
4.60309078
4.602811457
4.60280047
4.60259949
4.602503007
4.60233681
4.601696483
4.60162787
4.601556207
4.601507537
4.601423417
4.60126969
4.60125354
4.60125344
4.601224577
4.600978153
4.600895467
4.60085951
4.600823127
4.600670143
4.6006194
4.60052428
4.600298413
4.599966663
4.59980967
4.599393817
4.599361783
4.599248897
4.599214347
4.599187177
4.5991376
4.599132493
4.59911785
4.599078073
4.59886219
4.59882389
4.598788833
4.598775497
4.598673853
4.59863637
4.59858133
4.598545923
4.59842767
4.598338357
4.598287417
4.598129433
4.598072507
4.598009983
4.597995523
4.597830147
4.597586917
4.597574787
4.597531557
4.59749209
4.597474357
4.597369283
4.59733681
4.597323493
4.597292663
4.597233777
4.596920637
4.596786187
4.59663802
4.59648946
4.59642618
4.596416707
4.59633603
4.59617199
4.59598632
4.595983457
4.595842697
4.595439743
4.59537631
4.595303037
4.595163913
4.595115843
4.595058973
4.5950392
4.59500976
4.594957007
4.594925467
4.594705873
4.594601263
4.59446929
4.594326973
4.59429509
4.594192843
4.59418496
4.594015377
4.593960567
4.593938663
4.5938653
4.59374379
4.593607807
4.593422053
4.593026343
4.593015947
4.592872117
4.59274487
4.592722237
4.59266579
4.592586337
4.592526177
4.592478453
4.59233681
4.59223564
4.592203843
4.592138503
4.592023233
4.591852083
4.59171137
4.59169901
4.591629903
4.591408037
4.59136561
4.59133619
4.591248703
4.59114936
4.590523593
4.590441873
4.590190193
4.590121913
4.59010981
4.58980967
4.589699907
4.58944999
4.58916688
4.58899723
4.58895231
4.588580987
4.588413503
4.588305457
4.58823617
4.588164783
4.58811391
4.588091443
4.588070893
4.58806404
4.58800255
4.58800255
4.587750887
4.587696987
4.58764211
4.587389643
4.587268277
4.58720865
4.58719432
4.586924953
4.58690107
4.586887667
4.586811077
4.586767373
4.58630385
4.586068257
4.585928397
4.585821533
4.585740197
4.5856752
4.585512763
4.585357743
4.58534985
4.585164853
4.58514441
4.58514441
4.585131087
4.585032117
4.584968877
4.584890953
4.584880147
4.584789453
4.584785267
4.584779213
4.584584767
4.58451045
4.584498813
4.58446045
4.584189173
4.58410223
4.584073953
4.584005383
4.5840047
4.583982747
4.583902593
4.583784327
4.583720203
4.583708117
4.583683183
4.58365096
4.583535513
4.583455247
4.58338319
4.583368157
4.583286387
4.58313364
4.583046457
4.582902087
4.582765877
4.582606793
4.58259949
4.582571963
4.582496073
4.5820047
4.581808757
4.58173037
4.581720827
4.58169971
4.58165966
4.58158944
4.58154788
4.581427663
4.581389117
4.58138319
4.581336913
4.581335883
4.581325947
4.580802617
4.58077079
4.58062361
4.580598877
4.58054177
4.580482583
4.58034985
4.580221927
4.580136977
4.58002003
4.579987613
4.579978857
4.57980342
4.57938045
4.579192843
4.579007373
4.578899903
4.578870487
4.578824877
4.578770263
4.578672593
4.57863223
4.57860223
4.57857922
4.578436447
4.578305457
4.578303933
4.57828039
4.5782496
4.578143003
4.578071193
4.578038027
4.578029013
4.57801167
4.577916367
4.577734747
4.577572117
4.577478623
4.57746226
4.577456893
4.57738167
4.57733681
4.577316817
4.577211897
4.57717762
4.577001123
4.576908957
4.576811077
4.576639833
4.57633897
4.576327927
4.576165567
4.576104687
4.57610446
4.575905297
4.57585951
4.575855197
4.575837797
4.57579462
4.575670143
4.575660517
4.57559161
4.5752775
4.57525647
4.57519418
4.57518492
4.57514441
4.575076543
4.575038323
4.574878783
4.574858677
4.574760673
4.57464156
4.574492543
4.574482927
4.57432823
4.57417257
4.574070243
4.573989207
4.57387165
4.573864093
4.573814023
4.573800303
4.573747527
4.57348548
4.573432393
4.573384673
4.573382883
4.57337177
4.573305457
4.573192613
4.57317727
4.57308778
4.573044613
4.57300255
4.572997663
4.572909737
4.572907873
4.572574787
4.57253595
4.572438823
4.572285407
4.572224597
4.572195907
4.572076297
4.57200875
4.57200751
4.571896003
4.571868177
4.57168457
4.571637843
4.571601883
4.57157782
4.571335883
4.571312873
4.570902427
4.570830823
4.570759483
4.570695827
4.570670143
4.57063572
4.570612717
4.570602913
4.570602023
4.57057137
4.570531947
4.57050532
4.570289307
4.570276897
4.57026446
4.570235387
4.57010333
4.56980967
4.569669217
4.569659487
4.5696048
4.569546733
4.569444187
4.569407027
4.569317927
4.569263497
4.569241453
4.569199787
4.56896397
4.568892123
4.568890973
4.568512783
4.568477743
4.56844891
4.568427393
4.568266307
4.568189023
4.56813665
4.56808627
4.568069523
4.568005637
4.567924623
4.567911937
4.567826387
4.567791747
4.56768606
4.567656533
4.56735943
4.56733681
4.56733681
4.567239277
4.567226
4.567157447
4.566983143
4.56667755
4.566534613
4.566201673
4.56619158
4.565729763
4.565729417
4.565689517
4.565682437
4.565491427
4.56536112
4.565265723
4.565112873
4.565084863
4.56501912
4.56497042
4.5649315
4.56478902
4.56472284
4.564672087
4.564621237
4.56458815
4.56455565
4.56444109
4.56436865
4.564350243
4.564286623
4.5642717
4.564143723
4.56411406
4.563963143
4.563893927
4.563846853
4.56375567
4.563574513
4.56355778
4.56334775
4.5632833
4.56326163
4.56322035
4.56318377
4.563054287
4.563048947
4.56300255
4.5628073
4.56279041
4.56278301
4.562775117
4.562738287
4.562574787
4.562485263
4.562272777
4.56215051
4.562099247
4.561995233
4.561978963
4.561837107
4.56179713
4.561688473
4.5616473
4.561543253
4.561240847
4.56115796
4.561147557
4.561070363
4.56090671
4.56086748
4.56085184
4.560726147
4.560615647
4.560520227
4.560497403
4.560424173
4.560370187
4.560042443
4.559999263
4.55992569
4.559924
4.559870407
4.55975516
4.559623877
4.559251873
4.55923863
4.55903159
4.55893148
4.55863637
4.558597003
4.558595017
4.55855837
4.55851583
4.558510887
4.558418197
4.55841556
4.558404773
4.558230487
4.558217483
4.558151427
4.558143003
4.558109563
4.55789882
4.55747029
4.55688357
4.556803103
4.556474543
4.556374017
4.556336687
4.556276343
4.556245027
4.556203727
4.556139367
4.55592466
4.55590812
4.55590812
4.555883263
4.555867307
4.555718177
4.555690687
4.555628327
4.555543493
4.555402543
4.55538636
4.5552719
4.554906153
4.55480593
4.554675393
4.554675023
4.554565243
4.55448128
4.553914213
4.553904723
4.55365139
4.55344344
4.553415763
4.553409347
4.553365567
4.553315873
4.553275307
4.553164977
4.553083833
4.552957677
4.552923203
4.552598053
4.55257386
4.55245385
4.552430403
4.552291057
4.55226464
4.55215934
4.55214698
4.55214036
4.552080373
4.55199345
4.551811077
4.55172934
4.55168388
4.551592073
4.55153976
4.551448613
4.551404427
4.551390503
4.551335883
4.55124689
4.55116111
4.551084883
4.55107197
4.55105716
4.550592393
4.550588663
4.550567013
4.55047556
4.550435527
4.550390793
4.550372953
4.550240883
4.550173463
4.55014441
4.55014441
4.549933617
4.549905377
4.54980967
4.54980967
4.549802303
4.549786157
4.54970367
4.549677757
4.549563997
4.549563227
4.549480397
4.54947219
4.549370547
4.549266523
4.549265837
4.54921061
4.549191353
4.549150133
4.549077723
4.54903164
4.548979347
4.548934583
4.54891878
4.54866433
4.548453843
4.548316817
4.548312497
4.5482258
4.548200417
4.548168823
4.548133233
4.548063917
4.547969293
4.547910563
4.547713737
4.547674143
4.54765126
4.54762423
4.547605907
4.547571963
4.547552627
4.547342947
4.547322143
4.547293847
4.54709022
4.546974123
4.546960627
4.54692456
4.54661462
4.54659783
4.546596437
4.54623538
4.546080977
4.545990477
4.54582424
4.54576584
4.545720743
4.545670143
4.545632287
4.545615477
4.54560919
4.545473183
4.545303037
4.54500011
4.544930623
4.544917617
4.544741037
4.54470856
4.54467511
4.544652437
4.544617953
4.544479023
4.544452137
4.54443886
4.5443473
4.54429781
4.54429621
4.54415517
4.54413574
4.5441235
4.54411122
4.544109267
4.544065753
4.54405641
4.544004147
4.543853347
4.543814193
4.543808587
4.543762737
4.543743393
4.543721963
4.54361141
4.54351638
4.54340412
4.543241913
4.543138687
4.5430761
4.543055023
4.542937257
4.54265126
4.542526663
4.542512707
4.5425049
4.54238466
4.54232651
4.542273623
4.542027343
4.54189987
4.541688547
4.541662337
4.54162247
4.541513297
4.541336593
4.54107694
4.541032867
4.54102762
4.54090545
4.540894097
4.54084371
4.54082075
4.540701517
4.540446733
4.54037784
4.540184603
4.540143607
4.539678277
4.539509387
4.53926089
4.53912376
4.538790767
4.538765563
4.538737117
4.53862022
4.538419667
4.538414263
4.538246517
4.5381877
4.538139383
4.537953333
4.53785189
4.537545773
4.537514227
4.537435127
4.537344513
4.53720153
4.536702913
4.536618167
4.536339507
4.536208213
4.536094233
4.53571441
4.535685923
4.53563842
4.535353433
4.535185853
4.534972123
4.53490793
4.53484982
4.53473232
4.534473293
4.534387023
4.534003477
4.53379579
4.533778803
4.533754383
4.533678587
4.53351638
4.533363767
4.533285797
4.533127127
4.533109043
4.53291794
4.5328953
4.53273407
4.532637923
4.53253313
4.532364947
4.532329137
4.532278233
4.532212137
4.532057467
4.532040653
4.53185539
4.531821507
4.53167264
4.531598837
4.53153711
4.53153416
4.531513297
4.531460547
4.531440837
4.531245977
4.531185617
4.531142523
4.53104918
4.531001533
4.53095638
4.530888203
4.530877593
4.530843017
4.530708693
4.53065752
4.530626817
4.53045415
4.53037378
4.530297573
4.530094473
4.53009221
4.529763887
4.529643473
4.529563523
4.529295237
4.528853823
4.528785843
4.5284442
4.528421857
4.528418197
4.528305457
4.528201913
4.528074457
4.52798466
4.527823253
4.527574787
4.5275624
4.527483467
4.527436987
4.52733681
4.52725017
4.52719017
4.527045473
4.527003847
4.52675153
4.52675153
4.52674773
4.526700717
4.526665893
4.526603997
4.526341077
4.526253897
4.526235793
4.526107607
4.52609327
4.526089423
4.526075957
4.526062883
4.525953133
4.52578565
4.52564763
4.525460367
4.525359833
4.525183047
4.52517495
4.525133543
4.525084863
4.525061077
4.525043687
4.525006977
4.52500255
4.524682443
4.524315503
4.524189793
4.524175587
4.52362999
4.523587117
4.52358604
4.523463903
4.523203767
4.523199537
4.523127313
4.52293999
4.522544903
4.522270837
4.522268283
4.5221877
4.522158343
4.52204133
4.521816053
4.521771363
4.521579913
4.521530827
4.521432657
4.521307237
4.521263833
4.520916137
4.520749597
4.520079593
4.52005029
4.520044837
4.52003859
4.51970433
4.51968862
4.519319347
4.51903191
4.519006103
4.518917627
4.518853697
4.51858346
4.51816381
4.51805805
4.517948377
4.517872113
4.517809593
4.51765126
4.51760358
4.5174469
4.517433193
4.517384393
4.51735275
4.517238513
4.517173407
4.517061647
4.516930403
4.516656063
4.51659961
4.516405623
4.516332387
4.516013967
4.515968397
4.515803917
4.515736843
4.515619607
4.51553669
4.51546202
4.515087777
4.515075203
4.514992017
4.514816593
4.514810483
4.514566853
4.51438714
4.5137857
4.513455233
4.513394353
4.513203283
4.513041467
4.512782493
4.512770193
4.51250094
4.512028087
4.511818653
4.511810547
4.511594317
4.511516673
4.51135806
4.510984593
4.510720347
4.51066527
4.510572537
4.51052209
4.509985513
4.509957957
4.509937577
4.509879737
4.509808687
4.509665757
4.509317927
4.509276153
4.50926998
4.50910893
4.508999557
4.50898182
4.508896007
4.50883144
4.50878518
4.508583953
4.508325137
4.508044407
4.5079652
4.507961333
4.507838427
4.50778707
4.50744061
4.50742672
4.507421587
4.507376063
4.50734874
4.5072725
4.507269687
4.507158713
4.507101817
4.50666252
4.50654751
4.50648939
4.506436057
4.50614448
4.506115827
4.505995973
4.505984593
4.505837663
4.505787003
4.505692903
4.505579797
4.505438617
4.50536214
4.50516717
4.50504436
4.505012727
4.50466645
4.504401753
4.504137643
4.504024667
4.504005023
4.50379213
4.503655277
4.5036137
4.503418197
4.503174177
4.50289756
4.502786603
4.502301137
4.501981173
4.501901677
4.501743233
4.501395893
4.501349953
4.501206437
4.501177503
4.500334203
4.50027059
4.499709197
4.499606087
4.499458717
4.499299653
4.498725683
4.49867945
4.498465033
4.498256343
4.498183847
4.498155837
4.498069953
4.497882667
4.497657313
4.497541393
4.497186013
4.49686827
4.496815083
4.496770357
4.496669303
4.49658287
4.49643556
4.49637593
4.496320613
4.49615934
4.4959287
4.495264553
4.49506672
4.494643157
4.494627307
4.494545637
4.493610883
4.493178313
4.49248526
4.49243817
4.492046717
4.492015047
4.49196665
4.491932043
4.49133411
4.491222213
4.491189493
4.49112774
4.490714327
4.49068855
4.490460233
4.49027338
4.489353787
4.48864598
4.488580793
4.488312923
4.48827523
4.488244153
4.487994917
4.487902057
4.48771954
4.487701217
4.487660947
4.48755751
4.487133877
4.48683974
4.486779637
4.48606289
4.48598616
4.485890967
4.485326307
4.48531415
4.485290247
4.48523334
4.48509611
4.48486285
4.484695203
4.484336913
4.484034047
4.48383796
4.483747127
4.48337932
4.482863473
4.48272023
4.48257352
4.482537717
4.482501377
4.482499563
4.48245659
4.482018723
4.481709627
4.481587717
4.481573083
4.481386857
4.481221973
4.480993083
4.480978057
4.480760783
4.48060302
4.480534763
4.480359973
4.48015807
4.479728773
4.47895453
4.478906507
4.47884775
4.478380633
4.4783724
4.4770751
4.476892017
4.47638225
4.476289207
4.47606423
4.47597617
4.475840463
4.47528583
4.474658853
4.47454775
4.47427456
4.47351871
4.473343623
4.473221043
4.472336553
4.470976793
4.4702546
4.47022408
4.46977064
4.469308293
4.469015027
4.468693307
4.46787559
4.467710167
4.46681652
4.465875987
4.46524963
4.46517352
4.464962863
4.46419514
4.464090353
4.46356338
4.463366113
4.46265891
4.460956397
4.460916483
4.460316423
4.460233043
4.458724843
4.458698113
4.458693307
4.45809863
4.458093863
4.457708567
4.457439413
4.457042997
4.456850817
4.456253233
4.45594824
4.455670473
4.455670157
4.455359973
4.454422033
4.45420014
4.454110227
4.453612057
4.45352629
4.45321489
4.45302716
4.45290028
4.452379713
4.451115827
4.45106203
4.450744853
4.450313777
4.44973104
4.449554897
4.44935229
4.44930385
4.448906617
4.448873547
4.448375497
4.448297743
4.4476802
4.447167647
4.4454932
4.44447938
4.44441227
4.443693307
4.44338503
4.443243443
4.44299965
4.44252205
4.44242378
4.441801653
4.44089532
4.44074112
4.440722827
4.439921973
4.439057103
4.438897337
4.438435777
4.43839661
4.43679967
4.436778073
4.43666593
4.43461728
4.43452816
4.433454317
4.432693773
4.432640573
4.43049194
4.430054167
4.429701293
4.428913993
4.428260573
4.425456447
4.425444537
4.424626037
4.421450023
4.420932233
4.418407177
4.417653733
4.414771163
4.412208993
4.41183883
4.41045638
4.408447627
4.407985587
4.40658828
4.404452963
4.40419111
4.403343793
4.403088623
4.402394447
4.40229074
4.401998023
4.399705423
4.39714347
4.396364463
4.395386617
4.393070807
4.392350213
4.39017912
4.387218557
4.38354401
4.377843213
4.37449581
4.373166263
4.36923577
4.36420447
4.362498807
4.360447387
4.35244876
4.331174377
4.32878264
4.31676025
4.307804607
4.29869585
4.2791249
4.27394136
4.247442513

==> ML_CIKM_sampled.csv <==
FPR,TPR
1.7569031653538695e-05,0.0029593569965153
2.342537553805159e-05,0.0063915106729472
2.342537553805159e-05,0.0080433805546313
2.342537553805159e-05,0.0087438200804338
5.270709496061609e-05,0.0200909403984333
5.270709496061609e-05,0.0229335574739815
6.441978272964188e-05,0.0266400499646861
9.370150215220638e-05,0.0317649324951407
0.0001054141899212,0.036259419452373
0.0001054141899212,0.0375902545513976
0.0001112705338057,0.039790802061627
0.0001171268776902,0.0435906864891052
0.0001229832215747,0.0465150215093304
0.0001229832215747,0.0471220690983592
0.0001229832215747,0.0473613859363417
0.0001464085971128,0.0512079663322067
0.0001639776287663,0.0565196327362086
0.0001815466604198,0.0606463889423946
0.0001815466604198,0.0624441837252876
0.0001991156920734,0.0681235808803357
0.0002108283798424,0.0690166412757338
0.0002225410676114,0.0708144360586267
0.000263535474803,0.0748711483122326
0.0003045298819946,0.078145703095359
0.0003162425697636,0.0789103495776933
0.0003279552575327,0.0832939336100069
0.0003982313841468,0.0968299274461391
0.0003982313841468,0.0968649494224292
0.0003982313841468,0.0974253010430711
0.0004392257913384,0.1024451176446553
0.0004392257913384,0.1025852055498158
0.0004450821352229,0.10331483005586
0.0004509384791074,0.1077859690288989
0.0004860765424145,0.1109788058673484
0.0004977892301835,0.1139031408875736
0.0005036455740681,0.1146794613620046
0.0005036455740681,0.1154849668166774
0.0005153582618371,0.1176971883190035
0.0005153582618371,0.1182808879238388
0.0005212146057216,0.1185960857104499
0.0005446399812596,0.1210009280823716
0.0005446399812596,0.1218881514817214
0.0005680653567977,0.123680109268566
0.0005973470762203,0.1256004809684743
0.0006441978272964,0.1279177683996707
0.0006617668589499,0.1307136895068322
0.0006676232028344,0.1313615960681994
0.000696904922257,0.1335854915626222
0.0007378993294486,0.137922379626549
0.0007437556733331,0.1397610333817804
0.0007906064244092,0.1439753445286917
0.0007906064244092,0.1440220404970786
0.0008081754560627,0.1457264433431978
0.0008140317999472,0.1461758920389211
0.0008843079265614,0.1520187250833231
0.0008901642704459,0.1528650895103344
0.0008901642704459,0.1534838110914599
0.0008960206143304,0.1540558367041985
0.000937015021522,0.1569801717244237
0.0009428713654065,0.1581417339380461
0.0010014348042517,0.1613053857962538
0.0010482855553278,0.1640370999468833
0.0010482855553278,0.1642122098283339
0.0010541418992123,0.1645040596307516
0.0011302743697109,0.1677377554415395
0.0011478434013645,0.1701542718055579
0.0012591139351702,0.1738607642962625
0.0013118210301308,0.1767267293560042
0.0013118210301308,0.1767850993164877
0.0013352464056689,0.1776489747316441
0.001382097156745,0.1796977603446162
0.0014289479078211,0.1817348719654916
0.0014465169394746,0.1820150477758126
0.0014992240344353,0.1842798022425738
0.0015109367222043,0.1847000659580553
0.001633919943779,0.1915818842990643
0.0017217651020467,0.1952475178174304
0.0018037539164299,0.1969110616912112
0.0019150244502357,0.2013646896761051
0.0019443061696582,0.2022810980556966
0.0020262949840414,0.2049544422458426
0.0020380076718104,0.2054214019297109
0.002055576703464,0.2066471710998651
0.0021082837984246,0.2095131361596068
0.0021434218617317,0.2099100518908948
0.0021668472372697,0.2107914382941962
0.0021727035811542,0.2114335078595151
0.0022429797077684,0.2131904436700696
0.002295686802729,0.2149123575043339
0.0023542502415741,0.217323036872304
0.0026470674357998,0.2277420748186153
0.0026880618429914,0.2296390985343303
0.0026997745307604,0.2304037450166646
0.0027466252818365,0.2314252193251265
0.0029164592544874,0.2371513124485614
0.002992591724986,0.2389958031998412
0.0030043044127551,0.2396320357691118
0.0030452988199467,0.2416574733978905
0.0030980059149073,0.2430758634376404
0.0032268454803666,0.2468874218572154
0.0034552428918626,0.2515920406721885
0.0035138063307077,0.2539968830441101
0.0036133641767444,0.2560339946649856
0.0036485022400515,0.257014610001109
0.0037012093350121,0.2581469872344896
0.0037246347105502,0.2586606428867448
0.0037656291177417,0.2595653772742395
0.0037656291177417,0.2596470952189165
0.0038241925565869,0.2606685695273784
0.0038534742760094,0.261024626286328
0.0040584463119674,0.2649062286584832
0.00408772803139,0.2653264923739646
0.0042107112529647,0.2692139317421682
0.0044273959766917,0.2744613911896381
0.0044391086644607,0.2745547831264118
0.0045972299493426,0.277578347079459
0.0046557933881877,0.2798431015462203
0.0046675060759567,0.2800590704000093
0.0048022019853005,0.2829892424162828
0.004808058329185,0.2829892424162828
0.0048139146730696,0.2830943083451532
0.0048139146730696,0.2831585153016851
0.0050188867090275,0.2876121432865789
0.0050540247723346,0.2883417677926232
0.0051301572428332,0.28934573111294
0.0052765658399461,0.292118304235908
0.0053409856226757,0.2935950642361415
0.0053644109982138,0.2939102620227526
0.0056162337852478,0.298223802102486
0.0057977804456677,0.3011247891385177
0.0058094931334367,0.3012532030515815
0.0060086088255102,0.3042008860560001
0.0066293812772686,0.3133766438440121
0.0066762320283447,0.3140712463737662
0.0067465081549588,0.3146199240023114
0.0067582208427278,0.3147483379153752
0.006828496969342,0.3158748781527075
0.0069280548153787,0.3173924971252794
0.0069631928786858,0.3176785099316487
0.0072267283534889,0.320240951196876
0.0073379988872946,0.321478394359127
0.0074141313577933,0.3221321379165426
0.0075546836110216,0.3238190297745168
0.0077010922081344,0.3261479911978099
0.0077596556469795,0.3274788262968346
0.0078006500541711,0.3283485387080393
0.0078299317735937,0.3284886266131998
0.0080993235922813,0.3316347674832624
0.0082750139088167,0.3337535970488148
0.0083745717548534,0.3351719870885647
0.0087025270123861,0.3379795821878228
0.0091476091476091,0.3443886038489152
0.00931744312026,0.3460463107266476
0.009329155808029,0.346151376655518
0.0094228573101812,0.3470444370509161
0.0096863927849843,0.3497586402134006
0.0098269450382126,0.351795751834276
0.010231032766244,0.3560275739693324
0.0103774413633568,0.3577319768154517
0.0104067230827794,0.357819531756177
0.0107639600597347,0.3607963997408374
0.0108986559690785,0.3618995919939762
0.0110919153172674,0.364240227409366
0.0115369974524904,0.3687872473310336
0.011577991859682,0.3689331722322424
0.0116892623934877,0.3700188534972362
0.0117009750812567,0.3702464963431219
0.011841527334485,0.3715831684381949
0.0118532400222541,0.3717174193473071
0.0121109191531726,0.3739763368180199
0.0121343445287107,0.3740872397429386
0.0124271617229363,0.376468734130667
0.0125677139761646,0.3777528732613048
0.0126204210711252,0.3781964849609797
0.0126379901027788,0.3784182908108171
0.0127024098855084,0.3792646552378284
0.0133993148077655,0.3842844718394125
0.0134637345904951,0.3847280835390874
0.013621855875377,0.3864558343694001
0.0138034025357969,0.3874189387173785
0.013873678662411,0.3876991145276994
0.0139088167257181,0.3879968013261655
0.0139205294134871,0.3880318233024556
0.0139908055401013,0.3889540686780955
0.0140669380105999,0.3892926144489
0.0142543410149043,0.390448339666474
0.0142953354220959,0.390646797532118
0.014342186173172,0.3909386473345357
0.0145647272407835,0.3928006490739605
0.0145764399285526,0.3928298340542023
0.014798980996164,0.3944817039358864
0.0149512459371614,0.3955790591929769
0.0150800855026207,0.3966180444895839
0.0151327925975813,0.3971025151615972
0.0154900295745366,0.3993847806165035
0.0155310239817282,0.3997466743715014
0.0156188691399959,0.4003945809328687
0.015894117302568,0.4024667145300342
0.0160288132119118,0.4030679251230147
0.0160522385874498,0.4032021760321268
0.016134227401833,0.4038267346093007
0.0162982050305993,0.4051634067043737
0.0164621826593657,0.4062782729496092
0.0166495856636701,0.4075565750841987
0.0167667125413604,0.4083620805388714
0.0168662703873971,0.4089341061516101
0.0171883693010453,0.4105743020411975
0.0172000819888143,0.4106443459937777
0.0173230652103891,0.4112689045709516
0.0176744458434599,0.4137087689191634
0.0178325671283417,0.4143566754805307
0.0179321249743784,0.4149462120814144
0.0183245000146408,0.4175203273387384
0.018418201516793,0.4180981899475254
0.0190214049368978,0.4218630523987135
0.0190975374073965,0.4226043508968544
0.0191912389095487,0.4232289094740283
0.0192380896606248,0.4235090852843493
0.0193844982577376,0.4240227409366043
0.0195016251354279,0.424874942359664
0.0195074814793124,0.4249158013320025
0.0195133378231969,0.424956660304341
0.0196187520131182,0.4254061090000642
0.0197944423296536,0.4262699844152205
0.020210242745454,0.4287390337436741
0.020221955433223,0.4287740557199643
0.0202922315598371,0.4293519183287513
0.0203215132792597,0.4294569842576216
0.0210711252964774,0.4331518027562295
0.0210828379842464,0.4331809877364713
0.0211414014230915,0.4334203045744538
0.0212819536763198,0.4340740481318694
0.0214517876489707,0.4352823063138786
0.0214517876489707,0.4352998173020236
0.0218031682820415,0.4370275681323364
0.0218500190331176,0.4373077439426573
0.0219612895669233,0.4380607164328949
0.0220315656935375,0.4386677640219237
0.0222248250417264,0.4397359342987725
0.0223243828877631,0.4401795459984474
0.0225820620186817,0.4416971649710193
0.022734326959679,0.4422516795956129
0.0231384146877104,0.4442887912164883
0.023407806506398,0.4454912124024492
0.023419519194167,0.4455203973826909
0.0234253755380515,0.4455729303471261
0.0234546572574741,0.4457597142206734
0.0236713419812011,0.4466994705844584
0.0236830546689701,0.4467578405449419
0.0238587449855055,0.447732618885017
0.0245029428128019,0.4505927469487103
0.0246317823782612,0.4511764465535456
0.0247137711926444,0.4515850362769304
0.0250475827940616,0.4531376772257925
0.0251881350472899,0.4536454958819992
0.0253579690199408,0.4544451643406237
0.0255102339609381,0.4552973657636834
0.0259553160961611,0.4575154242620577
0.0262012825393107,0.4586069425230999
0.026581944891804,0.4601420724838169
0.0265878012356885,0.4601420724838169
0.0274486837867119,0.4645256565161305
0.0277473573248221,0.4653895319312869
0.027928903985242,0.4662358963582981
0.0282451465550057,0.4676776343822415
0.0284032678398875,0.4685298358053011
0.0284852566542707,0.4687633156472353
0.0284911129981552,0.4687808266353803
0.0284969693420397,0.468792500627477
0.0286316652513835,0.4692244383350552
0.0286433779391525,0.4692769712994904
0.0287136540657667,0.4696563760426334
0.028830780943457,0.470228401655372
0.0289947585722233,0.4706253173866601
0.0290416093232994,0.4708179382562558
0.0290474656671839,0.4708354492444008
0.0290533220110684,0.4708354492444008
0.0291060291060291,0.4709988851337547
0.0295452548973675,0.472884234857373
0.029744370589441,0.4737130882962392
0.0299024918743228,0.4741158410235756
0.0300430441275511,0.4745828007074439
0.0301835963807794,0.4754116541463101
0.0301953090685485,0.4754233281384069
0.0303124359462387,0.4758260808657432
0.0304354191678135,0.476152952644451
0.0304939826066586,0.4764214544626753
0.0307633744253462,0.4776355496407329
0.0309214957102281,0.4781258573087946
0.0310327662440338,0.4784644030795991
0.031103042370648,0.4786161649768563
0.0314895610670258,0.4799761850561227
0.0315422681619864,0.4803906117755558
0.0316125442886006,0.4807349945424087
0.0318936487950572,0.4815696849773233
0.0319756376094404,0.4818965567560311
0.032245029428128,0.4829588900368314
0.0323855816813563,0.4831690218945721
0.032485139527393,0.4834316867167481
0.0327486750021961,0.4843480950963396
0.0330239231647682,0.4854337763613334
0.0334514362683376,0.4871965491679362
0.0334631489561067,0.4872198971521296
0.0336564083042956,0.4879086626858354
0.0338379549647155,0.4884048073499454
0.0342947497877075,0.4901092101960647
0.0344470147287048,0.4906053548601747
0.0350267927732716,0.492292246718149
0.0350853562121167,0.4924790305916963
0.035202483089807,0.4929343162834679
0.0352610465286521,0.4930977521728217
0.0354660185646101,0.4939149316195912
0.0356241398494919,0.4944285872718464
0.0359228133876021,0.4954325505921632
0.0359462387631401,0.4954734095645017
0.0359755204825627,0.4956251714617589
0.0360575092969459,0.4960279241890953
0.036116072735791,0.4961329901179657
0.0362449123012503,0.4964948838729636
0.036332757459518,0.4967925706714297
0.0365260168077069,0.4974404772327969
0.036549442183245,0.4975513801577156
0.0365670112148985,0.4976214241102958
0.0373517612954232,0.499588491778591
0.0373986120464993,0.4996993947035097
0.0376562911774179,0.5004990631621342
0.0378846885889139,0.5012111766800333
0.0382243565342156,0.5024953158106712
0.0382360692219847,0.5025478487751064
0.0382419255658692,0.5025536857711548
0.0383004890047143,0.5026704256921218
0.038388334162982,0.5030148084589747
0.0389856812392023,0.504754233281384
0.039050101021932,0.50501689810356
0.03907352639747,0.5050811050600919
0.0391320898363151,0.5051861709889622
0.0391672278996222,0.5053204218980744
0.0392609294017744,0.5054838577874283
0.0393839126233492,0.5059449804752482
0.0394600450938479,0.5061259273527472
0.0395771719715381,0.506452799131455
0.0396123100348452,0.5068263668785497
0.0396474480981523,0.5069431067995167
0.03973529325642,0.5072174456137893
0.0397997130391496,0.5076785683016093
0.040408772803139,0.5094938740726472
0.0406781646218265,0.510182639606353
0.0407777224678633,0.5104394674324806
0.0408831366577845,0.5107838501993334
0.0409065620333225,0.5108830791321555
0.0409299874088606,0.5109472860886873
0.0410763960059734,0.5113792237962654
0.0411408157887031,0.5116827475907799
0.0412286609469708,0.5118461834801338
0.0415331908289654,0.5130427676700463
0.0418318643670756,0.5137665551800421
0.0418670024303827,0.5138365991326224
0.0419138531814588,0.5139766870377829
0.042235952095107,0.5147705185003589
0.0427103159497525,0.5161713975519638
0.0430148458317472,0.5170002509908301
0.0431671107727445,0.5173154487774412
0.0440807004187285,0.5201814138371829
0.0443149541741091,0.5208526683827435
0.0443852303007232,0.5210452892523392
0.0444496500834529,0.521208725141693
0.0444613627712219,0.521272932098225
0.0447717489971011,0.5220901115449945
0.0448068870604081,0.5221543185015264
0.0449005885625603,0.522329428382977
0.0453105326344763,0.5237419814266786
0.045410090480513,0.524045505221193
0.0454569412315891,0.5241855931263535
0.0455037919826652,0.5242498000828854
0.045650200579778,0.5247634557351405
0.0456794822992006,0.5249327286205427
0.0457614711135837,0.5251662084624769
0.0458610289596205,0.5254989172372331
0.0460718573394629,0.526140986802552
0.0461714151854996,0.5265962724943235
0.0462241222804603,0.526736360399484
0.0466282100084917,0.528253979372056
0.0466399226962607,0.5283065123364912
0.0474832362156305,0.5304078309138984
0.0476530701882814,0.530728865696558
0.0478931802875464,0.5315168601630856
0.0479810254458141,0.5317094810326813
0.0479810254458141,0.5317386660129231
0.0481098650112734,0.5320655377916309
0.0484846710198822,0.5329527611909807
0.0487657755263389,0.5336123417444446
0.0488067699335304,0.5336415267246865
0.0495680946385171,0.5355502244324981
0.0498726245205118,0.536192293997817
0.0499253316154724,0.5363790778713643
0.0502474305291206,0.5370036364485381
0.0503704137506954,0.537248790282569
0.0503762700945799,0.5372663012707141
0.050434833533425,0.5373655302035361
0.0506925126643436,0.5378558378715977
0.0507335070715352,0.5379900887807099
0.0509267664197241,0.5383403085436111
0.0510028988902228,0.5385212554211101
0.0511551638312201,0.5388773121800596
0.0512430089894878,0.5391107920219939
0.0515241134959444,0.539758698583361
0.0517876489707475,0.540301539215858
0.0519282012239758,0.5406575959748076
0.0521448859477028,0.5412704805598847
0.0521565986354718,0.5413463615085132
0.0522795818570466,0.5415273083860123
0.0528710725893824,0.5428056105206017
0.0529940558109572,0.5431266453032612
0.0531228953764165,0.5433601251451953
0.0533512927879125,0.5438445958172087
0.0534332816022956,0.5439905207184175
0.053597259231062,0.5443173924971253
0.0540247723346314,0.545548998663328
0.0542883078094345,0.5461852312325984
0.0544230037187783,0.5465004290192096
0.0550379198266522,0.5478137531300892
0.0550847705777283,0.5479538410352496
0.055172615735996,0.5481931578732321
0.0551901847676495,0.5482632018258123
0.0552253228309566,0.5484499856993597
0.0554888583057597,0.5488644124187928
0.0558109572194079,0.5496465698892722
0.055881233346022,0.5498391907588679
0.0560100729114813,0.5500901815889471
0.056999795027964,0.5525008609569171
0.0570934965301162,0.5526818078344161
0.0572340487833445,0.552961983644737
0.057433164475418,0.5534581283088471
0.0575151532898011,0.5536098902061043
0.0577318380135281,0.5541352198504561
0.0579543790811396,0.5546547124987596
0.0579602354250241,0.5546838974790014
0.0581066440221369,0.554859007360452
0.0582589089631343,0.5551800421431115
0.0583057597142104,0.5552617600877884
0.0586571403472811,0.5560088955819776
0.0591607859213493,0.5570653918667297
0.0592134930163099,0.5571587838035034
0.0594594594594594,0.5576082324992266
0.0596234370882258,0.5579876372423695
0.0598811162191443,0.5584254119459962
0.0601036572867558,0.5588982086259128
0.0601387953500629,0.5589215566101062
0.0601387953500629,0.5589390675982512
0.0602500658838687,0.55904997052317
0.0602676349155222,0.5590558075192184
0.0603086293227138,0.5590791555034117
0.0603261983543673,0.5591958954243788
0.0607478551140523,0.5602640657012276
0.0607947058651284,0.5603341096538078
0.0610465286521624,0.5607777213534827
0.0615501742262305,0.5619334465710567
0.0618137097010336,0.5623770582707316
0.0618664167959942,0.5624762872035536
0.061989400017569,0.5626455600889558
0.0623407806506398,0.5632000747135494
0.0626511668765189,0.5639005142393518
0.0634944803958888,0.5656632870459547
0.0637580158706919,0.5662119646745
0.0639044244678047,0.5664804664927242
0.0640859711282246,0.566789827283287
0.0645369096073321,0.5678930195364258
0.0652045328101666,0.5694339864931911
0.0655676261310064,0.5701169150308485
0.0657140347281192,0.570455460801653
0.0658311616058095,0.5706831036475388
0.06606541536119,0.5711500633314072
0.0670434247899036,0.5730879460194606
0.0671371262920558,0.5732630559009112
0.0673011039208222,0.5735665796954256
0.0673245292963602,0.5735665796954256
0.0674416561740505,0.5737942225413113
0.0677227606805071,0.5742378342409862
0.0680272905625018,0.5747398159011446
0.0681034230330005,0.5748857408023534
0.0682674006617668,0.5751192206442877
0.0683083950689584,0.5752476345573514
0.0685367924804544,0.5755920173242043
0.0694503821264384,0.5773781381150005
0.0695206582530526,0.5775007150320159
0.0696377851307428,0.5776874989055633
0.0698837515738924,0.5780085336882227
0.0702175631753096,0.5786506032535416
0.0702468448947322,0.578755669182412
0.0703288337091154,0.5788957570875725
0.0703346900529999,0.5789307790638626
0.0703698281163069,0.579035844992733
0.0703873971479605,0.5790591929769263
0.0705220930573043,0.5791992808820868
0.0706275072472255,0.5793627167714408
0.0712424233550994,0.5803550060996608
0.0714415390471728,0.5806935518704653
0.0714766771104799,0.5807402478388523
0.0715410968932095,0.5809387057044962
0.0718163450557816,0.581545753293525
0.0720037480600861,0.5817850701315075
0.0725249626658077,0.5824971836494067
0.0727650727650727,0.5829699803293233
0.0727884981406108,0.5830050023056135
0.0732862873707944,0.5838105077602862
0.0733038564024479,0.5838513667326247
0.073555679189482,0.5842774674441545
0.0736376680038651,0.5844525773256052
0.0737079441304793,0.5845634802505238
0.0740651811074346,0.584977906969957
0.0741705952973558,0.5851997128197944
0.0745336886181956,0.5860110552705156
0.0750197651606102,0.5866472878397861
0.0752774442915288,0.5871492694999445
0.0756991010512137,0.5877621540850216
0.0759157857749407,0.588328342701712
0.0759802055576703,0.5884392456266307
0.076056338028169,0.5885968445199362
0.0762378846885889,0.5888303243618704
0.0763140171590875,0.5889937602512243
0.0764955638195074,0.5891922181168683
0.07652484553893,0.5892797730575936
0.0765482709144681,0.5892972840457387
0.0765716962900061,0.5893965129785607
0.0765892653216596,0.5894315349548508
0.0768410881086937,0.5897292217533169
0.0768528007964627,0.5897700807256554
0.0768762261720008,0.5897875917138005
0.0772744575561477,0.5904821942435545
0.0776082691575649,0.5909141319511326
0.0776726889402945,0.591001686891858
0.0780650639805569,0.5916262454690319
0.078352024830898,0.5919706282358846
0.0785277151474334,0.5923850549553178
0.0788263886855436,0.5928753626233795
0.0788322450294281,0.5928753626233795
0.0789318028754648,0.5930796574850719
0.0791367749114228,0.5934648992242633
0.0793593159790342,0.5937334010424875
0.0793827413545723,0.5937684230187776
0.079915668648063,0.5944455145603866
0.0801030716523674,0.5947140163786109
0.0807941202307399,0.5960623624657806
0.0809288161400837,0.596266657327473
0.0811982079587713,0.5965585071298907
0.081309478492577,0.5968036609639216
0.0816550027817633,0.5974107085529503
0.0816901408450704,0.5974515675252888
0.0817779860033381,0.5975741444423042
0.0818892565371438,0.5977667653118999
0.0819009692249128,0.5977784393039965
0.0823870457673274,0.5984905528218958
0.0825803051155163,0.5987648916361684
0.0825920178032854,0.5988115876045552
0.0828555532780885,0.5991968293437465
0.0829785364996632,0.5993719392251972
0.0830312435946238,0.5994945161422126
0.0834177622910017,0.6000431937707578
0.083581739919768,0.600276673612692
0.0838335627068021,0.6006677523479317
0.0842786448420251,0.6013915398579275
0.0845538930045972,0.6018818475259893
0.0846534508506339,0.6020277724271981
0.0847764340722087,0.6022787632572772
0.0848057157916312,0.6023604812019542
0.0851746654563556,0.6028799738502577
0.0852215162074317,0.6029266698186445
0.0853035050218148,0.6030784317159017
0.0853796374923135,0.6031834976447721
0.0853913501800825,0.6032243566171106
0.0855026207138883,0.6033936295025129
0.0855201897455418,0.6034228144827546
0.0857778688764604,0.6037380122693657
0.0863693596087962,0.6045610287121835
0.08650405551814,0.6047244646015375
0.0867031712102134,0.6050104774079068
0.0870194137799771,0.6055474810443553
0.0870252701238616,0.6055474810443553
0.087441070539662,0.6063413125069315
0.0877456004216567,0.6067557392263645
0.0879564288014992,0.6071935139299911
0.0879857105209217,0.6072168619141844
0.0880442739597669,0.6072869058667647
0.0880735556791894,0.607356949819345
0.0882843840590319,0.6075787556691824
0.088319522122339,0.6076079406494241
0.0886650464115252,0.6081332702937761
0.0890691341395566,0.60879285084724
0.0894263711165119,0.6093765504520754
0.0897074756229685,0.6098201621517503
0.0898421715323123,0.6099310650766689
0.0900061491610787,0.6101820559067481
0.0904805130157242,0.610625667606423
0.0908963134315247,0.6112385521915001
0.0909783022459078,0.6113144331401288
0.0914175280372463,0.6121316125868983
0.0914878041638605,0.612260026499962
0.0917103452314719,0.6124468103735093
0.0921847090861175,0.6130888799388283
0.0922198471494246,0.6131530868953602
0.0926005095019179,0.6137951564606791
0.0930280226054874,0.6144839219943848
0.0932739890486369,0.6147407498205124
0.093777634622705,0.61549372231075
0.0937834909665895,0.6155053963028467
0.0939064741881643,0.6156338102159105
0.0943281309478492,0.6161941618365524
0.0943808380428098,0.6162875537733261
0.094474539544962,0.6164101306903416
0.0944921085766156,0.6164393156705833
0.0950543175895288,0.617110570216144
0.0952944276887938,0.6174549529829968
0.0954642616614447,0.6178226837340431
0.0956868027290562,0.6180795115601707
0.0957512225117858,0.6181612295048476
0.0958273549822845,0.6183071544060564
0.096049896049896,0.6186573741689577
0.0961201721765102,0.6188558320346017
0.096266580773623,0.6191009858686326
0.0964129893707358,0.6192527477658898
0.0972855846095282,0.6205719088728177
0.0976838159936751,0.6211205865013629
0.0977248104008667,0.6212198154341849
0.0986969634856958,0.6229125442882075
0.0988375157389241,0.6231401871340934
0.0988785101461157,0.6231752091103834
0.0990659131504202,0.6235195918772363
0.0993470176568768,0.6240565955136849
0.0997862434482152,0.6246753170948103
0.0997979561359843,0.6246753170948103
0.0999502210769816,0.6249613299011797
0.0999970718280577,0.6250547218379533
0.1002898890222833,0.6255975624704502
0.1006939767503147,0.6262454690318174
0.1007349711575063,0.626286328004156
0.1007818219085824,0.6263738829448813
0.1009457995373488,0.6265840148026219
0.1010219320078475,0.6266365477670571
0.1015490029574536,0.6272844543284244
0.1016309917718368,0.6273778462651981
0.1024391672278996,0.6282650696645479
0.1030013762408128,0.6289713461863986
0.1030540833357734,0.6289946941705921
0.1033937512810752,0.6294966758307504
0.1033937512810752,0.6295025128267988
0.1034874527832274,0.6296075787556692
0.1040262364206026,0.6301562563842145
0.10513894175866,0.6316622013646896
0.1051506544464291,0.6317088973330766
0.1054493279845392,0.6321933680050899
0.1057831395859564,0.6326253057126681
0.1062399344089485,0.6331739833412133
0.106257503440602,0.6331914943293583
0.1068782758923604,0.6339327928274993
0.1069075576117829,0.6339503038156443
0.1080261192937249,0.6354095528277327
0.1082018096102603,0.6356663806538603
0.1084887704606014,0.6360282744088582
0.1090216977540921,0.6365069080848232
0.1096190448303124,0.6373824574920762
0.1101461157799185,0.6379077871364282
0.1103100934086849,0.6381529409704589
0.1107551755439079,0.6386724336187625
0.1115574946560862,0.6395654940141605
0.1116453398143539,0.6396647229469825
0.1118268864747738,0.6399390617612551
0.1118327428186583,0.6399390617612551
0.1118854499136189,0.6400207797059322
0.1119967204474246,0.6401083346466574
0.112412520863225,0.6408146111685082
0.1130098679394454,0.6416201166231811
0.1131504201926737,0.6417893895085833
0.1132382653509414,0.6419178034216471
0.1134608064185529,0.6422154902201131
0.1138121870516236,0.6426882869000298
0.1139176012415449,0.6428108638170452
0.11397616468039,0.6428692337775287
0.1140581534947732,0.6429976476905925
0.1143216889695763,0.6432544755167201
0.1144622412228046,0.6433478674534937
0.1145266610055342,0.6435054663467993
0.114661356914878,0.6436455542519598
0.1152469913033293,0.6443109718014721
0.1159321835378173,0.6451631732245318
0.1161605809493133,0.6455017189953363
0.1162250007320429,0.6455951109321099
0.1165763813651137,0.6460212116436397
0.1166993645866885,0.6461671365448486
0.1167754970571871,0.6462488544895255
0.1167813534010717,0.6462605284816222
0.1173728441334075,0.6469317830271829
0.117378700477292,0.6469376200232313
0.1174899710110977,0.6471127299046818
0.1175426781060583,0.6471886108533105
0.1177125120787092,0.6473637207347611
0.1182454393721999,0.6480408122763701
0.118315715498814,0.648105019232902
0.1183977043131972,0.6482159221578206
0.1185909636613862,0.6483735210511262
0.1185909636613862,0.6483910320392713
0.1186495271002313,0.6484143800234647
0.1190419021404936,0.6488696657152363
0.1191004655793388,0.6489163616836231
0.1193405756786038,0.6492490704583793
0.1194635589001786,0.6494650393121684
0.1195162659951392,0.6495992902212805
0.1201956018857427,0.6502355227905511
0.1204767063921993,0.6505857425534523
0.1207519545547714,0.6508659183637733
0.1208280870252701,0.6509534733044986
0.1213727270065298,0.6515138249251405
0.1218178091417528,0.6519282516445737
0.1219876431144036,0.6520800135418309
0.1220637755849023,0.6521675684825562
0.1221164826798629,0.6522201014469913
0.1225381394395478,0.6526578761506179
0.1228836637287341,0.6530839768621477
0.1239963690667916,0.6540821031864161
0.1240900705689438,0.6542163540955283
0.1241310649761354,0.6542922350441569
0.124183772071096,0.6543389310125437
0.1242891862610172,0.6544615079295591
0.1245234400163977,0.6546716397872999
0.1247752628034318,0.6549926745699594
0.1247811191473163,0.6549926745699594
0.1248982460250065,0.655086066506733
0.1249041023688911,0.6551094144909264
0.1250036602149278,0.6552028064277
0.12509736171708,0.6553545683249572
0.1252437703141928,0.6555063302222145
0.1253726098796521,0.6556113961510848
0.1259055371731428,0.6562126067440652
0.1264501771544025,0.6567320993923688
0.1265555913443237,0.6568079803409973
0.1268542648824339,0.6571406891157535
0.1274516119586542,0.6577418997087339
0.1274750373341922,0.6577944326731691
0.1275628824924599,0.6579053355980878
0.1277619981845334,0.6581213044518769
0.1279962519399139,0.6583898062701011
0.1279962519399139,0.6583956432661495
0.1280372463471055,0.6584481762305847
0.1282422183830634,0.6586407971001803
0.1284940411700975,0.6589268099065497
0.1287751456765541,0.659195311724774
0.1290679628707797,0.6594463025548531
0.1292260841556616,0.6595455314876751
0.1293549237211209,0.6596622714086423
0.1293959181283125,0.6597031303809807
0.1296594536031155,0.6599132622387215
0.1306257503440602,0.6607421156775877
0.1310766888231677,0.6611974013693592
0.1311293959181283,0.6612791193140363
0.1313870750490468,0.6615651321204056
0.1320781236274194,0.662248060658063
0.1321132616907264,0.6623064306185464
0.1321893941612251,0.6623939855592718
0.1322889520072618,0.6625807694328191
0.132575912857603,0.6629134782075753
0.1326520453281016,0.6630010331483006
0.13327281777986,0.6636489397096678
0.1334016573453193,0.6637306576543448
0.1343679540862639,0.6646003700655495
0.1344382302128781,0.6646353920418396
0.1345904951538754,0.6648513608956287
0.1351936985739802,0.665516778445141
0.1356036426458961,0.6658728352040906
0.1356504933969722,0.6659662271408642
0.1356973441480483,0.6660129231092511
0.1358320400573921,0.6662113809748951
0.1359784486545049,0.6663806538602973
0.1371965681824836,0.6675947490383549
0.1374308219378641,0.667909946824966
0.1377236391320898,0.6682543295918189
0.1377236391320898,0.6682601665878672
0.1379403238558168,0.6684236024772211
0.1380633070773916,0.6685461793942366
0.1383619806155017,0.6687854962322191
0.1392287195104096,0.6697836225564875
0.1392462885420632,0.6697836225564875
0.1392638575737167,0.669806970540681
0.1395918128312494,0.6701688642956789
0.1399783315276273,0.6704665510941449
0.1403531375362361,0.6708167708570462
0.14078650698369,0.6713245895132529
0.1411847383678369,0.6718265711734113
0.1414072794354484,0.6720425400272004
0.1416239641591754,0.672299367853328
0.141688383941905,0.6724102707782467
0.1418172235073643,0.6725561956794556
0.1418640742584404,0.6726437506201808
0.1422623056425873,0.6731340582882426
0.1424145705835846,0.6732624722013063
0.1424262832713537,0.6732683091973547
0.1425258411173904,0.6734142340985635
0.1426839624022722,0.6735426480116273
0.1432110333518784,0.6741672065888011
0.1433750109806447,0.6744006864307353
0.1434628561389124,0.674494078367509
0.1436502591432168,0.6746400032687178
0.1440836285906708,0.6751594959170213
0.1445287107258938,0.6754863676957291
0.1447044010424292,0.6756264556008895
0.1450557816754999,0.6759183054033072
0.145090919738807,0.6759708383677424
0.1454130186524552,0.6761751332294348
0.1455184328423765,0.6763327321227404
0.1458522444437937,0.6766245819251581
0.1462621885157096,0.6771148895932197
0.1462914702351322,0.6771615855616065
0.1465315803343972,0.6773191844549121
0.1469942315012737,0.6778503510953123
0.1476384293285702,0.6784340507001477
0.1477789815817984,0.6785624646132115
0.1478316886767591,0.6785916495934532
0.1480600860882551,0.6787959444551456
0.1481655002781763,0.6788368034274841
0.1484348920968639,0.6791344902259501
0.1487687036982811,0.6795022209769964
0.148926824983163,0.6796773308584471
0.1489326813270475,0.6796831678544953
0.148938537670932,0.6796890048505437
0.1491200843313519,0.6799166476964295
0.1493250563673099,0.6800859205818318
0.150080524728412,0.6806404352064254
0.1502445023571784,0.6808680780523112
0.1502620713888319,0.6808855890404563
0.1503674855787531,0.6809731439811815
0.1506017393341337,0.6812007868270673
0.1507715733067845,0.6813583857203729
0.1511053849082018,0.6816677465109356
0.1512810752247372,0.6818195084081928
0.1513337823196978,0.6818953893568214
0.1515973177945009,0.6821580541789973
0.1516851629527686,0.6822572831118193
0.1518491405815349,0.6824148820051249
0.1524464876577552,0.682911026669235
0.1531960996749729,0.6835822812147956
0.1536528944979649,0.6840375669065673
0.1540686949137653,0.6843761126773718
0.1541799654475711,0.6845162005825322
0.1546660419899856,0.6851290851676093
0.1547948815554449,0.6852516620846247
0.1552399636906679,0.6856427408198644
0.1553160961611666,0.6857302957605897
0.1554215103510878,0.6858587096736536
0.1554800737899329,0.6859579386064756
0.1555679189482006,0.6860338195551041
0.1555737752920851,0.6860396565511525
0.1559778630201165,0.6863548543377637
0.1562765365582267,0.6865941711757461
0.1564346578431085,0.686658378132278
0.1565634974085678,0.686740096076955
0.1568270328833709,0.6870436198714693
0.15731896576967,0.6874113506225157
0.1576527773710872,0.68771487441703
0.1576996281221633,0.6877615703854169
0.1578694620948142,0.687913332282674
0.1586542121753389,0.6885670758400897
0.15894117302568,0.6888180666701689
0.159169570437176,0.6890632205041998
0.1593511170975959,0.6892033084093602
0.1596673596673596,0.6894718102275845
0.1603291265263096,0.6901138797929034
0.1603408392140786,0.6901197167889518
0.1603466955579631,0.6901430647731451
0.1606102310327662,0.6903240116506442
0.1614242628327135,0.6910536361566884
0.161441831864367,0.6910769841408817
0.1620450352844719,0.6915789658010402
0.1623905595736581,0.6918766525995061
0.1626072442973851,0.6920459254849084
0.1626365260168077,0.6920517624809568
0.1635384029750227,0.6929623338645
0.163678955228251,0.6930498888052253
0.1641240373634739,0.69342345655232
0.1642587332728178,0.6934993375009485
0.1646569646569646,0.6938962532322366
0.1646862463763872,0.693937112204575
0.1647916605663084,0.6940071561571552
0.164820942285731,0.6940246671453003
0.1649439255073058,0.694118059082074
0.1649907762583819,0.6941530810583642
0.1651840356065708,0.6943223539437664
0.1655412725835261,0.694777639635538
0.1663962987906649,0.6955072641415821
0.1665602764194313,0.6955773080941624
0.1671283417762291,0.6960209197938373
0.1672396123100348,0.6961259857227077
0.1676027056308746,0.6963653025606902
0.1676378436941817,0.6963886505448836
0.1679892243272525,0.6965987824026243
0.1680653567977511,0.6966746633512529
0.1686568475300869,0.6970949270667344
0.1686978419372785,0.6971357860390729
0.1701619279084067,0.6983615552092272
0.1701853532839448,0.6984199251697106
0.1702614857544435,0.6984491101499525
0.1705718719803227,0.698624220031403
0.1710286668033147,0.6990678317310779
0.171180931744312,0.6991495496757548
0.1715615940968053,0.6995172804268012
0.1716201575356505,0.6995581393991396
0.1717489971011097,0.699680716316155
0.1723053497701385,0.7001009800316366
0.1728031390003221,0.7005037327589729
0.1729378349096658,0.7006438206641334
0.1734473368276185,0.7010232254072764
0.1734473368276185,0.7010290624033247
0.1748762847354396,0.7021906246169471
0.1751632455857808,0.7024065934707362
0.1755966150332347,0.7029027381348463
0.1759362829785365,0.7031187069886353
0.1763813651137595,0.7035272967120201
0.1768088782173289,0.7039067014551631
0.1769201487511346,0.7040117673840335
0.1778161693654651,0.7046888589256425
0.1783549530028403,0.7052258625620911
0.1784955052560686,0.7053542764751548
0.1789405873912916,0.7056578002696692
0.1795320781236274,0.7060430420088606
0.1806506398055694,0.70682519947934
0.1819683171795847,0.7075723349735292
0.1821147257766976,0.7076890748944963
0.1822025709349653,0.7077591188470765
0.1825012444730754,0.7079517397166722
0.1825071008169599,0.7079692507048173
0.182542238880267,0.7079925986890107
0.1828116306989546,0.7081618715744129
0.1831454423003718,0.7085354393215075
0.183227431114755,0.7086346682543296
0.1833211326169072,0.7087514081752967
0.1833679833679833,0.7088039411397319
0.1833855523996369,0.7088156151318286
0.1837779274398992,0.7091074649342463
0.1844104125794266,0.7095335656457761
0.1847735059002664,0.7097028385311783
0.1853298585692951,0.7102106571873851
0.1855758250124447,0.7103449080964972
0.1857983660800562,0.7105141809818994
0.1863137243418933,0.7110395106262513
0.1865772598166964,0.7112438054879436
0.1869110714181136,0.7114772853298779
0.18755526924541,0.7119851039860846
0.1876196890281397,0.7120201259623747
0.1880472021317091,0.712452063669953
0.1885098532985857,0.712866490389386
0.1886269801762759,0.712965719322208
0.1891013440309215,0.7132400581364806
0.1894351556323387,0.7134151680179313
0.190477584843782,0.7142089994805073
0.1909929431056191,0.7145475452513118
0.1914614506163802,0.7149036020102615
0.1915785774940704,0.714961971970745
0.1916605663084536,0.7150261789272768
0.1918011185616819,0.7151020598759055
0.1918713946882961,0.7151078968719539
0.192088079412023,0.7152012888087275
0.1921642118825217,0.7153121917336462
0.1921642118825217,0.7153180287296945
0.192498023483939,0.7155223235913869
0.1933120552838862,0.7160943492041256
0.1934057567860384,0.7161585561606575
0.1937395683874557,0.7163861990065433
0.1937454247313402,0.7164037099946884
0.1937688501068782,0.7164212209828333
0.1941905068665632,0.716695559797106
0.1942842083687154,0.7167364187694445
0.1943427718075605,0.7167831147378313
0.1945126057802114,0.7169348766350885
0.1952680741413135,0.7175419242241173
0.1955374659600011,0.7177403820897613
0.1956897309009985,0.7178687960028252
0.1963632104477174,0.7183707776629835
0.1969019940850926,0.7186567904693528
0.1974583467541214,0.7191120761611245
0.1984714942461421,0.7198066786908786
0.1988872946619425,0.7200985284932963
0.198904863693596,0.7201102024853929
0.1992562443266668,0.7203553563194238
0.1993030950777429,0.7203903782957138
0.1994553600187403,0.7205363031969227
0.2008491698632543,0.7214643855686109
0.2012356885596322,0.7216570064382066
0.2017100524142777,0.7219722042248178
0.2019150244502357,0.7221881730786068
0.2021492782056162,0.7223340979798156
0.2022136979883458,0.7223691199561058
0.2039764574975842,0.7237174660432755
0.204556235542151,0.7242544696797241
0.2045738045738045,0.7242544696797241
0.2046909314514948,0.7243828835927878
0.2049837486457204,0.7246105264386736
0.2056455155046704,0.7250599751343968
0.2057275043190536,0.7251183450948804
0.2057919241017832,0.7251592040672189
0.2065122543995783,0.7255327718143135
0.2067172264355363,0.7256962077036674
0.2067992152499194,0.7257370666760059
0.2070041872858774,0.7258829915772147
0.2074434130772159,0.7261806783756808
0.2078767825246698,0.7265367351346304
0.2089719188310737,0.7272313376643844
0.2096336856900237,0.7276749493640593
0.2097449562238294,0.7277508303126878
0.2105355626482387,0.7283286929214748
0.2109220813446165,0.7285971947396992
0.2112090421949576,0.7288540225658268
0.2113086000409944,0.728941577506552
0.2117068314251413,0.7293560042259851
0.2118122456150625,0.7294085371904203
0.2130127961113876,0.7304475224870273
0.2133524640566894,0.7305934473882362
0.2134754472782641,0.7306693283368647
0.2135281543732247,0.7307276982973483
0.2141079324177915,0.7311537990088781
0.2142133466077128,0.7312121689693616
0.2142192029515973,0.7312238429614584
0.2159702497730666,0.7322219692857268
0.2165851658809405,0.7326305590091116
0.2167022927586308,0.7327122769537885
0.2167432871658224,0.7327648099182237
0.2168955521068197,0.7328815498391907
0.2188281455887089,0.7341423409856351
0.2190214049368979,0.7343349618552308
0.2192322333167403,0.7345509307090199
0.2192907967555855,0.7345567677050683
0.2198237240490761,0.734947846440308
0.2198471494246142,0.734947846440308
0.2199174255512283,0.7350237273889365
0.2199291382389974,0.7350295643849849
0.2203507949986823,0.7353505991676443
0.2208485842288659,0.7356774709463522
0.2213053790518579,0.7360452016973984
0.2217211794676583,0.7363078665195744
0.2222365377294954,0.7366289013022338
0.2225117858920675,0.7368098481797328
0.2229041609323299,0.737060839009812
0.2235893531668179,0.7375277986936802
0.2243506778718046,0.7380648023301288
0.2243799595912272,0.7380939873103706
0.2244268103423033,0.7381231722906123
0.2244326666861878,0.7381406832787574
0.2246727767854528,0.7382924451760147
0.2247957600070276,0.7383800001167399
0.2256273608386284,0.738975373713672
0.2256507862141664,0.7389812107097203
0.225680067933589,0.7390279066781071
0.2258206201868173,0.7390979506306874
0.2260431612544288,0.7393197564805248
0.2262247079148487,0.739454007389637
0.2266112266112266,0.7397692051762481
0.2266815027378407,0.7398159011446349
0.2266932154256098,0.7398159011446349
0.2271675792802553,0.7401777948996329
0.2282041521478141,0.7409482783780156
0.2283505607449269,0.7410533443068859
0.2284266932154256,0.7410942032792244
0.2298849228426693,0.7421565365600248
0.2303007232584697,0.7423900164019589
0.2309273520541126,0.742786932133247
0.2309449210857661,0.7427986061253437
0.2310151972123803,0.7428336281016338
0.2313372961260285,0.7430729449396163
0.2316535386957922,0.7433589577459856
0.2321454715820913,0.7437441994851769
0.233375303797839,0.7445672159279948
0.2335099997071828,0.7446897928450102
0.2336681209920646,0.7447598367975905
0.2338145295891774,0.7448590657304125
0.2343884512898597,0.7452092854933137
0.2346109923574712,0.7453668843866192
0.234757400954584,0.7454252543471028
0.2351614886826154,0.7457638001179073
0.2352317648092296,0.7457988220941975
0.235442593189072,0.7459505839914546
0.2355597200667623,0.74603813893218
0.2357529794149512,0.7461432048610503
0.2357646921027202,0.7461432048610503
0.2358056865099118,0.7461957378254855
0.2359052443559486,0.7462774557701625
0.2359579514509092,0.7463008037543558
0.2362039178940587,0.7464642396437098
0.2370765131328511,0.74699540628411
0.2371819273227724,0.7470304282604001
0.2373283359198852,0.7471063092090287
0.2374044683903838,0.7471413311853188
0.2375625896752657,0.747293093082576
0.2383063453485988,0.7477950747427344
0.2385464554478639,0.7479468366399916
0.2394600450938479,0.7483904483396665
0.241129103100934,0.7495286625690954
0.2416913121138473,0.7499664372727219
0.2420134110274955,0.7501590581423176
0.2420661181224561,0.7501940801186078
0.2430148458317472,0.7507777797234432
0.2435360604374689,0.7512680873915049
0.24430324148634,0.7517233730832764
0.2443500922374162,0.7517467210674699
0.244508213522298,0.7518692979844853
0.2463295364703815,0.7531242521348813
0.2465169394746859,0.7532351550598
0.24724898246025,0.7536554187752815
0.2480688706040818,0.7541398894472948
0.2487306374630318,0.7545951751390664
0.2491932886299083,0.7548461659691457
0.2492167140054464,0.7548578399612423
0.2495329565752101,0.7550562978268863
0.2496793651723229,0.7551205047834183
0.2499721823665485,0.7552956146648688
0.2499838950543176,0.7553131256530139
0.2510556059851834,0.7559843801985746
0.2510907440484905,0.7560018911867197
0.2513425668355246,0.7561711640721219
0.2519399139117449,0.7565097098429264
0.2519574829433984,0.7565155468389748
0.2520394717577816,0.7566322867599419
0.2525723990512722,0.7569066255742145
0.2527715147433457,0.7570875724517134
0.253128751720301,0.7573093783015509
0.2532868730051829,0.7574319552185663
0.2535621211677549,0.7575837171158235
0.253573833855524,0.7575953911079202
0.2537670932037129,0.7576537610684038
0.2537670932037129,0.7576595980644522
0.2553131679892243,0.7586343764045271
0.2554185821791455,0.7587336053373492
0.2555239963690668,0.7587978122938811
0.2557582501244473,0.7589262262069448
0.2562560393546309,0.7591830540330724
0.256543000204972,0.7593173049421845
0.2570993528740007,0.7596441767208924
0.2571637726567304,0.7596908726892792
0.2573570320049193,0.7598076126102462
0.2575502913531082,0.7599477005154067
0.2576381365113759,0.7600002334798419
0.2582296272437117,0.7603562902387915
0.258358466809171,0.7604321711874201
0.2597405639659161,0.7611676326895127
0.2604491815759421,0.7616696143496711
0.2611226611226611,0.7620665300809591
0.2614271910046558,0.7622241289742647
0.2616380193844982,0.7623817278675702
0.261989400017569,0.7625976967213594
0.2623232116189862,0.7628661985395836
0.2630084038534743,0.7631288633617596
0.2645427659512167,0.7640744567215928
0.264718456267752,0.7642087076307049
0.2653977921583555,0.764506394429171
0.2654270738777781,0.7645355794094127
0.2654504992533161,0.7645530903975578
0.2661532605194577,0.7649383321367491
0.266282100084917,0.7650258870774744
0.2674006617668589,0.7656329346665033
0.2687651898919505,0.7664092551409343
0.2688647477379872,0.766537669053998
0.2688706040818717,0.766537669053998
0.2690872888055987,0.7666310609907717
0.2691165705250212,0.7666660829670618
0.2691399959005592,0.7666660829670618
0.2699188896371995,0.7670688356943982
0.2699598840443911,0.7671038576706883
0.2699715967321601,0.7671038576706883
0.2707739158443383,0.7677400902399589
0.2712248543234459,0.7679794070779414
0.2714239700155193,0.7680903100028601
0.2714649644227109,0.768137005971247
0.2721091622500073,0.7684697147460031
0.2726010951363064,0.7687732385405175
0.2729173377060701,0.7689600224140648
0.2736142426283271,0.7692518722164825
0.2738602090714767,0.7693686121374496
0.2741764516412404,0.7695670700030937
0.2748967819390354,0.7700223556948652
0.2756522503001376,0.7703900864459114
0.2756815320195602,0.7704251084222016
0.2763491552223946,0.7706936102404258
0.2764487130684314,0.7707870021771995
0.2766478287605048,0.7708979051021182
0.2766536851043893,0.7709037420981666
0.2772627448683786,0.7711897549045359
0.2774794295921056,0.7713531907938899
0.277895230007906,0.7716333666042108
0.2782700360165149,0.7718084764856614
0.2783051740798219,0.7718376614659032
0.2783578811747826,0.7718434984619515
0.2789025211560423,0.7721061632841275
0.2793651723229188,0.7724096870786419
0.2794413047934174,0.7724563830470287
0.2795584316711077,0.772543937987754
0.2800035138063307,0.7727248848652529
0.280384176158824,0.7729466907150904
0.2815730139673801,0.7734778573554906
0.281947819975989,0.773682152217183
0.2821059412608708,0.7737872181460533
0.282392902111212,0.7739506540354072
0.282439752862288,0.7739681650235523
0.2827794208075898,0.7741082529287128
0.2831542268161987,0.774359243758792
0.2834880384176159,0.7745810496086294
0.2835993089514216,0.7746452565651613
0.2836988667974583,0.7747503224940316
0.283774999267957,0.7747619964861284
0.2843547773125238,0.7751238902411263
0.2855201897455419,0.7756550568815265
0.2856490293110011,0.7757309378301551
0.2857602998448069,0.775795144786687
0.2859652718807648,0.7759585806760408
0.2861936692922608,0.7760869945891047
0.2862170946677989,0.776092831585153
0.2864103540159878,0.7761570385416849
0.2867500219612895,0.7764313773559576
0.2871833914087435,0.7766998791741818
0.2874527832274311,0.7767815971188587
0.2888758747913677,0.777528732613048
0.2889578636057509,0.7775520805972415
0.2889695762935199,0.7775695915853865
0.289244824456092,0.7777330274747404
0.2893795203654358,0.7777797234431272
0.289918304002811,0.7780307142732065
0.2906269216128371,0.7784801629689296
0.2909138824631782,0.7786260878701385
0.2909138824631782,0.7786319248661868
0.2915229422271675,0.7789763076330397
0.2917162015753565,0.7790696995698134
0.291962168018506,0.7792039504789255
0.2924833826242277,0.7794374303208597
0.2929108957277971,0.7797176061311807
0.2934555357090568,0.7800269669217434
0.2935609498989781,0.7800853368822269
0.2937073584960908,0.7801320328506137
0.2941348715996603,0.7803421647083545
0.2943339872917337,0.7805114375937567
0.2952885713449094,0.7810192562499635
0.2957336534801323,0.7812293881077043
0.2957863605750929,0.781258573087946
0.296038183362127,0.781357802020768
0.2972972972972973,0.782017382574232
0.2979005007174021,0.7823909503213267
0.2983514391965096,0.7825894081869706
0.2983924336037012,0.7826185931672124
0.2988667974583467,0.7829221169617269
0.2996925419460631,0.7834824685823688
0.3000263535474803,0.7836634154598677
0.3002898890222834,0.7837918293729316
0.3003484524611285,0.7838151773571249
0.3015548593013382,0.7843813659738152
0.3018359638077948,0.7844864319026856
0.3026090012005505,0.7847432597288132
0.3026734209832801,0.7848016296892967
0.3026792773271646,0.7848074666853451
0.3032590553717314,0.7851635234442946
0.3036338613803402,0.7854261882664706
0.3038095516968756,0.7855546021795343
0.3039091095429123,0.7855896241558245
0.3039091095429123,0.7855954611518728
0.3046528652162455,0.7860040508752576
0.3048929753155105,0.7861674867646115
0.3052326432608123,0.7862667156974334
0.305355626482387,0.786325085657917
0.3056777253960352,0.7864359885828357
0.3061755146262188,0.7866286094524314
0.3067787180463237,0.7869146222588007
0.3074580539369271,0.7872414940375085
0.307592749846271,0.7873290489782339
0.3101812538432257,0.7887416020219354
0.3103510878158765,0.7887941349863706
0.3106848994172937,0.7889925928520146
0.3108488770460601,0.7890626368045949
0.3110597054259026,0.7892669316662873
0.3111768323035929,0.7893194646307224
0.3112119703668999,0.7893486496109642
0.3112236830546689,0.789360323603061
0.3117800357236976,0.7896054774370918
0.3118503118503118,0.7896404994133819
0.3120728529179233,0.7897514023383007
0.3124652279581857,0.7898856532474128
0.3125062223653773,0.7899440232078963
0.3127346197768733,0.7900432521407184
0.3129688735322538,0.7901833400458788
0.3130098679394454,0.7902125250261206
0.3137009165178179,0.7905452338008767
0.3140581534947732,0.7907495286625691
0.3142982635940382,0.7908896165677296
0.3147667711047993,0.7911347704017604
0.3156042282802846,0.7914616421804682
0.3156569353752452,0.7915025011528067
0.3159321835378173,0.7916075670816771
0.3167286463061111,0.7920219938011102
0.3168691985593394,0.7920978747497388
0.3172615735996018,0.7922262886628025
0.3172967116629088,0.7922321256588509
0.3173084243506778,0.7922379626548993
0.3173435624139849,0.7922554736430444
0.317355275101754,0.7922613106390927
0.3175661034815964,0.7923955615482048
0.3177417937981318,0.7924947904810269
0.3182571520599689,0.7928508472399765
0.3186963778513074,0.7930784900858622
0.3189072062311499,0.7931426970423942
0.3193054376152968,0.7934228728527151
0.320107756727475,0.7937322336432778
0.3201604638224356,0.7937380706393262
0.3224620069690492,0.7948879588608518
0.3224737196568182,0.7948996328529485
0.3234224473661093,0.795401614513107
0.3235278615560306,0.7954658214696388
0.3235512869315686,0.7954950064498806
0.3244414512020145,0.7958860851851204
0.3245058709847442,0.7959386181495555
0.3251617814998097,0.7963121858966501
0.3261397909285233,0.7968725375172921
0.3278439869989166,0.7976897169640617
0.3278966940938772,0.7977072279522067
0.3299171327340341,0.7987403762527653
0.3301279611138766,0.7988571161737323
0.3303680712131416,0.7989913670828445
0.3315451963339287,0.79961008866397
0.3316330414921964,0.79961008866397
0.3320019911569207,0.7998143835256624
0.3326813270475242,0.8001470923004185
0.3338935902316184,0.8008358578341243
0.3344206611812245,0.801127707636542
0.334643202248836,0.8012502845535574
0.3347486164387573,0.8012853065298475
0.3349184504114081,0.8014604164112981
0.3352288366372873,0.8015654823401684
0.3367983367983368,0.8024410317474215
0.3369447453954496,0.8024935647118567
0.3375362361277854,0.802779577518226
0.3375479488155544,0.802779577518226
0.3380515943896225,0.8030480793364503
0.3381921466428508,0.8031589822613691
0.3385552399636907,0.8033807881112065
0.3398553483060525,0.8039353027358
0.340077889373664,0.8040753906409606
0.3401364528125091,0.804133760601444
0.3401774472197007,0.8041571085856375
0.3417762291001727,0.8050560059770839
0.3433867236684138,0.8058381634475633
0.3434745688266815,0.8059023704040953
0.3435565576410647,0.8059607403645788
0.3449855055488858,0.8067837568073967
0.3451670522093057,0.8068421267678801
0.3465257239905127,0.8075075443173925
0.3465784310854733,0.807548403289731
0.3472636233199613,0.8078811120644871
0.3478668267400662,0.8082488428155334
0.3479019648033732,0.8082663538036785
0.3480776551199086,0.8083655827365005
0.348253345436444,0.8084764856614192
0.3489736757342391,0.808820868428272
0.3494890339960762,0.8090368372820611
0.3495007466838453,0.8090543482702062
0.3497701385025328,0.809165251195125
0.350068812040643,0.8092761541200436
0.3511053849082018,0.8097372768078636
0.3512283681297766,0.8097956467683471
0.3512752188808526,0.8098014837643955
0.3516383122016925,0.8099941046339911
0.3526924541009048,0.810536945266488
0.3539691370677286,0.8112140368080971
0.3543790811396445,0.8114124946737411
0.3544376445784896,0.8114241686658378
0.3552575327223214,0.8118502693773676
0.3555444935726626,0.8119961942785765
0.3560247137711926,0.8122180001284139
0.3562941055898802,0.8123172290612359
0.3569441597610612,0.8126090788636536
0.3575942139322421,0.8128425587055877
0.3576762027466252,0.8128542326976844
0.3577991859682,0.8129184396542164
0.358244268103423,0.8130818755435703
0.3583906767005358,0.8130993865317153
0.3612954232672543,0.8143660146742081
0.3621328804427396,0.8148213003659797
0.362331996134813,0.8148913443185599
0.3629059178354953,0.8152532380735579
0.3630406137448391,0.815323282026138
0.364159175426781,0.8158894706428284
0.3641826008023191,0.8159011446349251
0.3644695616526602,0.8160470695361339
0.3644754179965447,0.8160470695361339
0.3645105560598518,0.8160762545163757
0.3646862463763872,0.8161696464531494
0.3648795057245761,0.8162455274017779
0.3653714386108752,0.8164323112753252
0.3662850282568592,0.8168175530145166
0.3662908846007437,0.81684090099871
0.3669702204913472,0.817103565820886
0.3670873473690375,0.8171619357813695
0.3675734239114521,0.8173428826588685
0.3676964071330268,0.8173895786272553
0.3677608269157565,0.8174070896154003
0.3679306608884073,0.817482970564029
0.3690140845070422,0.8179149082716071
0.3696172879271471,0.8182651280345083
0.369822259963105,0.8184052159396689
0.3709876723961231,0.8187671096946667
0.3718309859154929,0.8191290034496647
0.3720008198881438,0.81921655839039
0.3720476706392199,0.8192574173627284
0.3721940792363327,0.819315787323212
0.372322918801792,0.8193858312757922
0.3725454598694035,0.8194967342007109
0.3732833591988521,0.8199520198924826
0.3737225849901906,0.82017382574232
0.3748938537670932,0.8206641334103817
0.3756317530965418,0.8209676572048961
0.3769494304705572,0.8216856077188436
0.3772832420719744,0.8218665545963425
0.3775760592662001,0.8219541095370678
0.3780504231208456,0.8221875893790019
0.3782788205323417,0.8223101662960174
0.3789932944862522,0.8226545490628703
0.3792041228660947,0.8227946369680308
0.3803578226113437,0.8232324116716573
0.3804456677696114,0.8232966186281891
0.3810781529091388,0.8235767944385102
0.3820561623378525,0.8239737101697983
0.3830283154226816,0.824364788905038
0.3831630113320254,0.8244698548339082
0.3842932857017364,0.8250185324624535
0.3844221252671957,0.8250652284308404
0.3846563790225762,0.8251994793399525
0.3847442241808439,0.8252520123043877
0.3852303007232585,0.8255263511186602
0.3857398026412111,0.8257948529368846
0.3873795789288747,0.8264427594982519
0.3879125062223654,0.8266704023441376
0.3881526163216304,0.8267579572848629
0.3885039969547011,0.8268980451900234
0.3888963719949635,0.8270673180754257
0.3891774765014201,0.8271782210003444
0.3892477526280343,0.8271898949924411
0.3895288571344909,0.8273299828976016
0.3901789113056719,0.8275576257434873
0.3915375830868788,0.8280537704075974
0.3918421129688735,0.8281588363364678
0.3919826652221018,0.8282230432929997
0.3925390178911305,0.8285674260598526
0.3925448742350151,0.828573263055901
0.3933999004421539,0.828987689775334
0.3935755907586893,0.8290985927002528
0.3941612251471406,0.8293262355461385
0.3942842083687154,0.8294079534908155
0.3949576879154344,0.8296647813169431
0.3954379081139644,0.8298574021865387
0.3967965798951714,0.830423590803229
0.3968902813973236,0.8304586127795192
0.3977335949166935,0.8307212776016951
0.3979327106087669,0.8308438545187105
0.3990395596029399,0.8313049772065304
0.3995373488331235,0.8314975980761261
0.3995490615208925,0.8315092720682228
0.3996369066791602,0.831579316020803
0.3996486193669292,0.831579316020803
0.3999297238733858,0.831742751910157
0.4005270709496061,0.8319879057441878
0.4006559105150654,0.8320462757046714
0.4011829814646716,0.8322155485900736
0.4013762408128605,0.8322739185505571
0.4014230915639366,0.832303103530799
0.4014465169394747,0.832303103530799
0.4026939181868759,0.8327934111988606
0.4035079499868232,0.8331319569696651
0.4040115955608913,0.833377110803696
0.405001317677374,0.8337798635310324
0.4055225322830956,0.8339899953887732
0.4058036367895523,0.8340775503294984
0.4060203215132792,0.8341884532544172
0.4060671722643553,0.8342001272465138
0.4063951275218881,0.8343110301714326
0.4067757898743814,0.834433607088448
0.4068929167520717,0.8344744660607865
0.4069983309419929,0.8345269990252216
0.4078416444613628,0.834929751752558
0.4080758982167433,0.8350231436893317
0.4084331351936985,0.8351457206063472
0.4084507042253521,0.8351632315944922
0.4089016427044596,0.8353500154680396
0.4093408684957981,0.8355543103297319
0.4097449562238294,0.8357235832151342
0.4097859506310211,0.8357527681953759
0.4098679394454042,0.835787790171666
0.410652689525929,0.8361263359424705
0.4107756727475037,0.8362605868515827
0.4110216391906532,0.8363539787883564
0.4116248426107581,0.8366341545986773
0.4117771075517554,0.8366808505670642
0.4119645105560598,0.8367684055077895
0.4120699247459811,0.8368151014761763
0.4121811952797868,0.8368501234524665
0.4130069397675031,0.837206180211416
0.4133173259933823,0.8373637791047216
0.413850253286873,0.8375972589466557
0.413850253286873,0.8376089329387524
0.4157535650493397,0.8384202753894736
0.4163801938449826,0.8386537552314077
0.4169248338262423,0.8388463761010034
0.4177037275628825,0.8391032039271309
0.4177681473456121,0.8391265519113243
0.4184006324851395,0.8393308467730167
0.4186056045210974,0.8394417496979355
0.4194137799771603,0.8398503394213203
0.4201048285555327,0.8401305152316412
0.4203332259670287,0.8402180701723665
0.4205264853152177,0.8403348100933336
0.4215220637755849,0.84073756282067
0.4219495768791543,0.8408426287495403
0.4225703493309127,0.8410469236112327
0.422734326959679,0.8411403155480064
0.4228748792129074,0.8411870115163932
0.4235307897279728,0.8414438393425208
0.4239055957365816,0.8415780902516329
0.4241925565869228,0.8417473631370351
0.4245439372199935,0.8418874510421956
0.4251588533278674,0.8422960407655804
0.4251647096717519,0.8423018777616288
0.4258616145940089,0.8425587055877564
0.4260373049105443,0.8426112385521916
0.4264003982313841,0.8427571634534003
0.4266346519867646,0.8428447183941257
0.4267810605838775,0.8429614583150927
0.4288132119118034,0.8437611267737172
0.4291645925448742,0.8438895406867809
0.4296975198383649,0.8440471395800865
0.4301016075663963,0.8442397604496822
0.4310971860267635,0.8445316102520999
0.4312318819361073,0.8445783062204867
0.433135193698574,0.845342952702821
0.4347222628912769,0.8459733482760432
0.4355011566279172,0.8463294050349928
0.4361746361746362,0.8465453738887819
0.4368188340019326,0.8467730167346676
0.4371467892594653,0.8469422896200699
0.4375508769874967,0.8471290734936172
0.4395713156276536,0.847917067960145
0.4397762876636116,0.8479987859048219
0.4403502093642938,0.8482089177625627
0.4410061198793593,0.8485182785531254
0.4411700975081257,0.8485591375254639
0.4413926385757372,0.848658366458286
0.4418318643670756,0.848874335312075
0.4419489912447659,0.8489093572883651
0.4435419167813534,0.8495222418734423
0.4437703141928494,0.8495981228220708
0.4438757283827706,0.8496273078023127
0.4439811425726919,0.8497031887509412
0.4443735176129542,0.8497849066956181
0.4449884337208281,0.8500534085138425
0.4457614711135838,0.8502343553913414
0.4462826857193054,0.8504153022688403
0.4465052267869169,0.8505145312016624
0.447694064595473,0.8510515348381109
0.4479751691019296,0.8511390897788362
0.4489063277795672,0.8515535164982694
0.4494919621680185,0.8517344633757683
0.449497818511903,0.851746137367865
0.4506456619132675,0.8521547270912497
0.4523849960469678,0.8528259816368104
0.452671956897309,0.852983580530116
0.4531931715030307,0.8531878753918084
0.4537670932037129,0.8533921702535008
0.4546162630669673,0.8537657380005954
0.4546631138180434,0.8537949229808371
0.4559573658165207,0.8542443716765604
0.4560276419431349,0.8542910676449472
0.4565898509560481,0.8545070364987363
0.4567655412725835,0.8545770804513165
0.456783110304237,0.8545945914394616
0.4572457614711135,0.8547755383169605
0.457913384673948,0.8550031811628463
0.4587274164738953,0.8554000968941344
0.4597698456853386,0.8557328056688905
0.4600685192234488,0.8559079155503412
0.4604726069514802,0.8560363294634049
0.4612632133758894,0.8563515272500161
0.4617317208866505,0.856532474127515
0.4617317208866505,0.8565383111235634
0.4620596761441832,0.8565850070919502
0.4623056425873327,0.8567017470129172
0.4631840941700096,0.8570344557876735
0.4634476296448127,0.8570986627442053
0.4647711633627127,0.8575130894636385
0.4658018798863869,0.8579800491475067
0.4659482884834997,0.8580384191079903
0.466979005007174,0.8584645198195201
0.4681502737840766,0.8588789465389532
0.4686304939826066,0.8590190344441136
0.4695616526602442,0.8594042761833051
0.469696348569588,0.8594626461437885
0.4698369008228163,0.859503505116127
0.4721911510643905,0.860326521558945
0.4722731398787737,0.8603732175273318
0.473338994465755,0.8608751991874901
0.4738133583204005,0.8610911680412793
0.4745629703376182,0.8613771808476486
0.4745922520570408,0.8613946918357936
0.4748557875318439,0.8614880837725672
0.4752305935404527,0.8616398456698244
0.4752364498843372,0.8616515196619212
0.4754062838569881,0.8616865416382113
0.4757225264267518,0.8619083474880488
0.4770226347691136,0.8623694701758687
0.4771631870223419,0.8624511881205457
0.4779947878539428,0.8627021789506248
0.4784164446136277,0.8628189188715919
0.4787268308395069,0.8629414957886073
0.4789727972826564,0.8630115397411876
0.479013791689848,0.8630407247214293
0.4790547860970396,0.8630640727056228
0.4793300342596117,0.8631457906502997
0.4795642880149922,0.8632041606107833
0.4797985417703727,0.8633033895436053
0.4802260548739422,0.8633909444843306
0.4802553365933648,0.8633967814803789
0.4802729056250183,0.8634026184764273
0.4804134578782466,0.8634434774487658
0.4814148926824983,0.8637236532590867
0.4819185382565664,0.863892926144489
0.4820473778220257,0.8639221111247307
0.4824748909255951,0.864108894998278
0.4826154431788234,0.8641614279627132
0.482656437586015,0.8641789389508583
0.4836110216391907,0.86463422464263
0.4841263799010278,0.8647568015596453
0.4843606336564083,0.864850193496419
0.4852215162074317,0.865147880294885
0.485613891247694,0.8653463381605291
0.4862815144505285,0.8655856549985116
0.4870486954993997,0.8658599938127842
0.487405932476355,0.8659825707297996
0.487669467951158,0.8660934736547183
0.4886181956604492,0.8664378564215712
0.4898655969078504,0.8668697941291493
0.4899241603466955,0.8668814681212461
0.4900881379754619,0.8669340010856813
0.491276975784018,0.8674009607695495
0.4927352054112617,0.8678737574494662
0.4934906737723639,0.8680663783190619
0.4937307838716289,0.8681480962637388
0.4955462504758279,0.8686442409278489
0.4967760826915756,0.8690528306512336
0.496928347632573,0.8691228746038139
0.4977599484641738,0.8693680284378448
0.4982108869432813,0.8696015082797789
0.4989897806799215,0.8699634020347768
0.4995109952856432,0.8701501859083242
0.4995402770050657,0.8701793708885659
0.4999502210769816,0.8703194587937264
0.50057099352874,0.8705179166593704
0.500799390940236,0.8705996346040473
0.5013323182337267,0.8707630704934013
0.5020526485315218,0.8710198983195289
0.5026968463588182,0.871270889149608
0.5046118708090539,0.8719654916793621
0.5046528652162455,0.8719830026675072
0.5047758484378203,0.8720355356319424
0.5049339697227021,0.8720705576082325
0.5051682234780827,0.8721347645647644
0.5069895464261661,0.8727476491498415
0.5076630259728852,0.8730336619562109
0.5077801528505754,0.8730745209285493
0.5079499868232262,0.8731445648811296
0.508529764867793,0.873366370730967
0.5093379403238558,0.8735940135768528
0.5105443471640655,0.8740843212449145
0.511680477877661,0.8744287040117674
0.5129395918128312,0.874883989703539
0.5143041199379228,0.8753159274111172
0.5155808029047466,0.8758821160278074
0.5156452226874763,0.8758937900199042
0.5156920734385523,0.8759171380040975
0.5163889783608093,0.8761447808499834
0.5176246669204416,0.8765883925496583
0.517835495300284,0.8766992954745769
0.5181634505578168,0.876781013419254
0.518954056982226,0.8772071141307838
0.5215659863547187,0.8780593155538434
0.5216889695762935,0.8780885005340852
0.5220989136482094,0.8782636104155358
0.5221223390237475,0.8782927953957775
0.5249743784955052,0.8792267147635141
0.5252847647213844,0.8793376176884328
0.5263037685572897,0.8795944455145603
0.5272759216421188,0.8799096433011715
0.5285701736405962,0.8802773740522177
0.5289859740563966,0.8803707659889914
0.5296243155398085,0.8805750608506838
0.5298175748879974,0.880627593815119
0.5317150303065796,0.8812112934199543
0.5327340341424849,0.8815790241710006
0.5327457468302539,0.8815790241710006
0.533296243155398,0.8817891560287414
0.5347369037509883,0.882261952708658
0.5352874000761325,0.8825304545268823
0.535509941143744,0.8826530314438977
0.5368978946443735,0.8830265991909924
0.5369096073321425,0.8830324361870407
0.5375069544083628,0.8832659160289749
0.5384264003982314,0.8836102987958278
0.5389944657550292,0.88377957168123
0.5392404321981786,0.8838496156338103
0.5402301543146614,0.8841297914441312
0.5408450704225352,0.8843282493097753
0.5408919211736113,0.8843399233018719
0.5417235220052121,0.8846434470963863
0.5422213112353957,0.8847601870173534
0.5438552311791749,0.8852913536577536
0.5448039588884659,0.8855656924720262
0.5455418582179146,0.8858458682823471
0.5455594272495681,0.8858575422744439
0.5456882668150274,0.8858984012467823
0.547099645691195,0.8864062199029892
0.5483236215630581,0.8868148096263739
0.5490615208925068,0.8870774744485498
0.5497057187198032,0.8873634872549191
0.5499165470996457,0.8874510421956444
0.5508535621211678,0.8877428919980621
0.5515563233873093,0.8880931117609633
0.5517203010160756,0.8881631557135435
0.552305935404527,0.8884258205357195
0.5527802992591725,0.8885542344487832
0.5533952153670464,0.8887351813262823
0.5536353254663113,0.8888052252788625
0.553652894497965,0.8888052252788625
0.55437322479576,0.8890737270970868
0.5549998535914029,0.8892546739745857
0.5551931129395918,0.8893480659113594
0.5558665924863108,0.8896515897058738
0.5562589675265731,0.8897624926307924
0.556645486222951,0.8899434395082915
0.5567918948200639,0.8899609504964365
0.5571198500775966,0.8900776904174036
0.5574185236157068,0.8901944303383706
0.5587889080846827,0.8907080859906258
0.5591578577494071,0.8908189889155445
0.5593159790342889,0.890877358876028
0.5595560891335539,0.8909649138167534
0.5602061433047348,0.8911867196665908
0.5602471377119265,0.8911925566626392
0.5605633802816902,0.8913268075717513
0.5608913355392229,0.8914493844887666
0.5611314456384879,0.8915077544492502
0.5617229363708237,0.8916828643307009
0.5622617200081989,0.8918054412477163
0.5624666920441568,0.8918754852002965
0.5638312201692484,0.8923190968999714
0.5651196158238412,0.8928327525522265
0.565254311733185,0.8929261444890002
0.5656349740856783,0.893072069390209
0.5656759684928699,0.8931012543704507
0.5663025972885127,0.8932997122360948
0.5670229275863079,0.8935390290740773
0.5672513249978038,0.8935973990345608
0.5673567391877251,0.8936207470187543
0.5674504406898773,0.8936440950029477
0.5679892243272525,0.89381336788835
0.568668560217856,0.8939534557935104
0.5699335304969108,0.8944379264655238
0.5710696612105063,0.8947531242521349
0.5711165119615824,0.8947764722363283
0.5713683347486165,0.8948581901810052
0.5722233609557553,0.8951383659913262
0.5728324207197447,0.8953134758727769
0.573464905859272,0.8955411187186626
0.5738045738045738,0.895646184647533
0.5754267810605839,0.8962065362681749
0.5775350648590085,0.8968486058334939
0.5778630201165412,0.8969069757939774
0.5781792626863049,0.8970470636991379
0.5795262217797429,0.8975548823553446
0.5805276565839946,0.8979167761103426
0.5806623524933384,0.8979751460708261
0.5807911920587977,0.8980276790352613
0.5816579309537055,0.8983603878100175
0.5832450001464086,0.8988215104978374
0.5839184796931276,0.8990549903397715
0.584562677520424,0.8991892412488837
0.5846505226786917,0.8992301002212222
0.5849023454657257,0.8993234921579958
0.5853064331937572,0.8994986020394464
0.5855172615735996,0.8995336240157366
0.5861204649937044,0.8997904518418641
0.5867236684138093,0.8999655617233148
0.5879125062223653,0.9002807595099258
0.5884981406108166,0.9005200763479083
0.5894468683201077,0.9007827411700844
0.5897104037949108,0.9008411111305678
0.5915551521185324,0.9014014627512096
0.5917191297472988,0.9014539957156448
0.5917952622177974,0.9014831806958866
0.5931539339990044,0.9018742594311264
0.5933296243155398,0.9019034444113682
0.5934291821615765,0.9019384663876584
0.5949284061960118,0.9023587301031396
0.5952329360780065,0.9024579590359616
0.5957717197153817,0.9025980469411222
0.5964979063570612,0.9028140157949112
0.5971421041843578,0.9030941916052324
0.5973060818131241,0.9031700725538608
0.5981201136130714,0.9034327373760368
0.5982958039296068,0.9034619223562784
0.5989341454130187,0.9036778912100676
0.5990219905712864,0.9037537721586962
0.5991508301367456,0.9037887941349864
0.6000585634388451,0.9040222739769204
0.6026177857163773,0.9048219424355448
0.6027934760329127,0.9048803123960284
0.6031155749465609,0.905002889313044
0.6032444145120202,0.9050612592735274
0.6032619835436737,0.9050787702616724
0.6039413194342772,0.9053297610917518
0.6044215396328072,0.905499033977154
0.6051945770255629,0.9057675357953784
0.6065122543995783,0.9061819625148114
0.6076718104887119,0.9064329533448906
0.6084682732570057,0.9066722701828732
0.6093232994641445,0.9069115870208556
0.6096219730022547,0.9069991419615808
0.6100026353547481,0.9071450668627896
0.6103071652367427,0.9071975998272248
0.6107756727475038,0.9073435247284336
0.6108518052180024,0.9073668727126272
0.6111621914438816,0.907448590657304
0.6121519135603642,0.9077988104202054
0.6147111358378964,0.9085167609341528
0.6147111358378964,0.9085225979302012
0.6147931246522795,0.908534271922298
0.6148692571227783,0.9085576199064912
0.6158296975198384,0.9088261217247156
0.6162923486867149,0.9089837206180212
0.6164387572838277,0.9090129055982628
0.6169131211384733,0.9091763414876168
0.6178091417528038,0.9094506803018896
0.6182835056074493,0.909561583226808
0.6193727855699687,0.9099409879699512
0.6206260431612545,0.9104021106577712
0.624321396152382,0.9114819549267164
0.6243448215279201,0.9114877919227647
0.6255395156803607,0.9118146637014728
0.625908465345085,0.9119430776145364
0.6264882433896518,0.9121707204604222
0.6264940997335363,0.9121765574564706
0.6269333255248748,0.912316645361631
0.6289186261017247,0.9128945079704182
0.629287575766449,0.9130170848874336
0.6298849228426693,0.9131805207767876
0.630154314661357,0.9132739127135612
0.6305525460455038,0.9133673046503348
0.6317472401979444,0.913717524413236
0.6317823782612515,0.9137233614092845
0.6336974027114872,0.9143070610141196
0.6337208280870252,0.9143070610141196
0.6360457966091769,0.914954967575487
0.6360575092969459,0.9149666415675836
0.6365787239026676,0.9151475884450826
0.6378144124622998,0.9154627862316936
0.6386343006061316,0.9157429620420148
0.6392609294017745,0.9158830499471752
0.6405376123685983,0.9162449437021732
0.6409534127843987,0.91632666164685
0.6415039091095429,0.9164725865480589
0.6418962841498053,0.9165659784848326
0.6425229129454482,0.91678778433467
0.6427923047641357,0.9168753392753952
0.6432608122748967,0.916986242200314
0.6441392638575737,0.9172547440185383
0.6443559485813007,0.9173306249671668
0.644713185558256,0.9174006689197473
0.6473778220257094,0.9181361304218396
0.6489473221867588,0.9185797421215146
0.6500600275248163,0.9189299618844158
0.6509970425463383,0.9191167457579632
0.6510204679218764,0.9191225827540116
0.6516705220930573,0.9193152036236072
0.6526075371145794,0.9196362384062666
0.6534157125706421,0.9199047402244908
0.6535914028871775,0.9199164142165877
0.6540247723346315,0.920038991133603
0.6550379198266523,0.9203133299478756
0.6553834441158385,0.9203775369044076
0.6554302948669146,0.9203950478925526
0.6565722819243947,0.920716082675212
0.6570876401862318,0.9208620075764208
0.6576966999502211,0.9210371174578716
0.6582530526192498,0.9211655313709352
0.6595473046177271,0.9216324910548036
0.6604960323270183,0.9219009928730278
0.6605955901730549,0.9219243408572212
0.6618605604521097,0.922297908604316
0.6622177974290651,0.9224496705015732
0.6639922696260725,0.9229808371419732
0.664466633480718,0.9231034140589888
0.664946853679248,0.923208479987859
0.6654095048461246,0.9234477968258415
0.6660829843928435,0.9236053957191472
0.6661064097683816,0.9236229067072922
0.6671137009165178,0.9239089195136616
0.6686890574214518,0.9243525312133364
0.6687476208602969,0.9243583682093848
0.6687476208602969,0.924364205205433
0.6688823167696407,0.9243933901856748
0.6689525928962549,0.9244342491580132
0.6694972328775146,0.924545152082932
0.6700477292026588,0.9246677289999474
0.6705162367134199,0.9247844689209146
0.670609938215572,0.9248194908972046
0.6719276155895875,0.9252280806205894
0.6721443003133144,0.9253097985652664
0.6738953471347837,0.925800106233328
0.6742174460484319,0.92586431318986
0.6746566718397704,0.9259401941384886
0.6750549032239173,0.926062771055504
0.6763315861907411,0.9263896428342118
0.6790606424409241,0.9271134303442076
0.6794413047934175,0.92728270322961
0.6799918011185617,0.927498672083399
0.6802319112178267,0.9275512050478342
0.6810166612983515,0.92777884789372
0.6813153348364616,0.92781386987001
0.6829141167169336,0.928374221490652
0.6829961055313168,0.9283975694748454
0.6830195309068549,0.9283975694748454
0.6830195309068549,0.9284034064708938
0.6830605253140465,0.9284209174590388
0.6837925682996105,0.9286193753246827
0.683968258616146,0.9287069302654082
0.6847471523527862,0.9288937141389556
0.6848701355743609,0.9289287361152456
0.6850692512664344,0.9289871060757292
0.6863635032649117,0.9293606738228238
0.6873415126936254,0.9296233386449996
0.68896957629352,0.9300144173802396
0.6894205147726274,0.9301369942972548
0.6902579719481128,0.9303821481312856
0.6903048226991889,0.9304054961154792
0.6924950953119967,0.9310008697124112
0.6929577464788732,0.9311234466294266
0.6938771924687418,0.9313627634674092
0.6949898978067992,0.9316662872619236
0.6952124388744108,0.9317713531907938
0.6955638195074815,0.9318589081315192
0.6966413867822319,0.93210406196555
0.6970688998858013,0.932185779910227
0.6982460250065884,0.9324542817284512
0.6983748645720477,0.9325068146928864
0.6985915492957746,0.9325768586454668
0.6986735381101579,0.9325943696336118
0.6987145325173494,0.9326177176178052
0.6993001669058007,0.932763642519014
0.699633978507218,0.9328045014913524
0.7007408275013909,0.933160558250302
0.701267898450997,0.9332656241791724
0.7015255775819156,0.9333765271040912
0.7022576205674798,0.9336100069460253
0.70303651430412,0.9338376497919112
0.7047407103745132,0.9343104464718276
0.7049808204737782,0.9343921644165047
0.7078621416649585,0.9350459079739204
0.7089221399080554,0.9352502028356128
0.7093847910749319,0.935337757776338
0.7099470000878452,0.9354428237052084
0.7104857837252203,0.9356120965906106
0.710755175543908,0.9356879775392392
0.7110538490820181,0.9358047174602064
0.7133905302919388,0.9363650690808484
0.7141342859652718,0.936557689950444
0.7150361629234868,0.9367794958002812
0.7157740622529355,0.9369254207014902
0.7161488682615443,0.9370596716106024
0.7179409094902053,0.937514957302374
0.7195045533073702,0.9379001990415652
0.7197446634066352,0.9379527320060004
0.7206699657403883,0.9381803748518862
0.7206699657403883,0.9381862118479346
0.7216655442007555,0.9384488766701105
0.7224092998740886,0.9386414975397062
0.7228660946970806,0.9387465634685764
0.7234458727416474,0.9388808143776888
0.7238909548768704,0.938933347342124
0.7245117273286288,0.939166827184058
0.7245995724868964,0.9391901751682514
0.7301279611138766,0.940521010267276
0.7318497262159234,0.9410288289234828
0.733706187227314,0.9415833435480764
0.7346490585927206,0.9418226603860588
0.7352346929811718,0.941956911295171
0.735521653831513,0.9420152812556546
0.7366870662645311,0.9422429241015404
0.7368978946443735,0.9422954570659756
0.7369857398026413,0.942336316038314
0.7380925887968142,0.9426106548525868
0.7381804339550818,0.9426398398328284
0.7400076132470499,0.9431418214929868
0.7404117009750812,0.9432060284495188
0.742760094872771,0.9437138471057256
0.743047055723112,0.9437838910583056
0.7437029662381776,0.9440056969081432
0.7444935726625868,0.9441983177777388
0.7445228543820093,0.9442099917698356
0.7445287107258938,0.944215828765884
0.7447161137301982,0.9442625247342707
0.7456414160639513,0.944449308607818
0.7466897016192791,0.9447820173825744
0.7475388714825335,0.9450154972245084
0.7476501420163392,0.94504468220475
0.7478434013645281,0.945073867184992
0.7479078211472577,0.9450972151691852
0.7483704723141343,0.9452022810980556
0.7487687036982812,0.9452606510585392
0.748891686919856,0.945272325050636
0.7501098064478346,0.9456225448135372
0.7517027319844222,0.9459902755645836
0.7530614037656291,0.9464630722445
0.7534889168691986,0.9465914861575638
0.7539398553483061,0.9467023890824826
0.7539632807238441,0.9467082260785308
0.7546953237094082,0.9469825648928036
0.7556440514186993,0.9473035996754632
0.7560422828028461,0.9474261765924784
0.756668911598489,0.9475954494778808
0.7574009545840532,0.9478055813356214
0.7606922198471494,0.9487103157231164
0.7610260314485666,0.94880370765989
0.7615296770226347,0.9489087735887602
0.7624784047319259,0.949200623391178
0.762993762993763,0.9492765043398066
0.7632865801879887,0.949317363312145
0.7641064683318205,0.9496150501106112
0.7642528769289333,0.9497026050513364
0.7644754179965447,0.9498368559604484
0.7648150859418466,0.9499360848932704
0.7651898919504553,0.9500469878181892
0.7655119908641035,0.9501345427589144
0.7656056923662558,0.950175401731253
0.7667828174870428,0.9505139475020576
0.7694825920178033,0.9512902679764886
0.7712219261515036,0.9517280426801152
0.7712804895903488,0.9517338796761634
0.7719481127931832,0.9519556855260008
0.7733419226376973,0.9522650463165636
0.7734473368276186,0.9522883943007572
0.7734531931715031,0.9522942312968056
0.7747942959210565,0.9525919180952714
0.7749407045181693,0.9526444510597066
0.7757723053497702,0.9528779309016407
0.7758015870691927,0.9529129528779308
0.7759421393224211,0.9529596488463178
0.7770782700360165,0.953210639676397
0.7781089865596907,0.9534032605459926
0.7790518579250973,0.9536192293997816
0.779344675119323,0.953706784340507
0.7794208075898217,0.9537301323247004
0.7796316359696641,0.9538176872654256
0.7805042312084566,0.9540628410994566
0.781605223858745,0.9542963209413908
0.7833035635852538,0.954646540704292
0.7841234517290855,0.9548391615738876
0.7854528417908699,0.9552652622854174
0.7893531668179555,0.9561583226808156
0.7904190214049369,0.9563742915346046
0.7905537173142807,0.9564151505069431
0.7918655383444115,0.9567186743014576
0.7922520570407894,0.956823740230328
0.7937922754824164,0.957121427028794
0.7951040965125472,0.9576058977008072
0.7952329360780065,0.9576467566731456
0.7971421041843577,0.958113716357014
0.7974056396591608,0.9582012712977394
0.7981318263008403,0.958347196198948
0.7986471845626775,0.9584522621278184
0.7991742555122837,0.9585690020487856
0.7996134813036222,0.958691578965801
0.8001346959093438,0.9588316668709616
0.800650054171181,0.958971754776122
0.8010541418992123,0.9590768207049924
0.8033498287019414,0.9595788023651508
0.8035372317062458,0.9596196613374892
0.8042692746918099,0.9597889342228916
0.8055283886269802,0.9601391539857927
0.8063307077391585,0.9603609598356302
0.8073145735117566,0.9606177876617578
0.8075195455477145,0.960652809638048
0.8077479429592106,0.9607286905866764
0.8083277210037774,0.9608104085313536
0.808884073672806,0.9609388224444172
0.8104125794266639,0.9612773682152216
0.8125325759128577,0.9618610678200572
0.8134520219027261,0.9620828736698944
0.8135750051243009,0.962106221654088
0.8136804193142221,0.962141243630378
0.8139556674767943,0.9622171245790068
0.8145061638019384,0.962304679519732
0.8148575444350092,0.9624097454486024
0.8154314661356915,0.9625498333537628
0.8157008579543791,0.9626315512984398
0.8158004158004158,0.9626607362786817
0.816591022224825,0.9627891501917452
0.8167140054463998,0.9628300091640838
0.8170653860794705,0.9629234011008576
0.8173347778981582,0.9630401410218246
0.8179672630376855,0.9632327618914202
0.8202980879037217,0.96365886260295
0.8207783081022517,0.9637814395199654
0.8217153231237738,0.9639040164369808
0.8218793007525402,0.9639682233935128
0.8219027261280782,0.9639740603895612
0.8222072560100729,0.9640149193618996
0.8224766478287605,0.9640441043421414
0.8229100172762145,0.9641608442631084
0.8235776404790489,0.9643126061603656
0.8236303475740095,0.9643301171485108
0.8242159819624608,0.964481879045768
0.8286609469708062,0.965474168373988
0.8292817194225645,0.9656317672672936
0.8293285701736406,0.9656667892435836
0.8293871336124857,0.9656667892435836
0.8294691224268689,0.9657193222080188
0.8298497847793622,0.9658127141447924
0.8302304471318556,0.965836062128986
0.8302655851951627,0.9658594101131792
0.8313548651576821,0.9660461939867266
0.8329595033820386,0.966431435725918
0.8329770724136921,0.9664431097180148
0.8329829287575766,0.9664664577022082
0.8339726508740594,0.9666999375441424
0.834938947615004,0.9669159063979312
0.8356944159761062,0.967055994303092
0.835840824573219,0.9670735052912368
0.8365552985271295,0.9672194301924456
0.836572867558783,0.967225267188494
0.8367954086263946,0.9672778001529292
0.8368071213141636,0.9672778001529292
0.8368481157213552,0.9673011481371228
0.8380603789054494,0.967587160943492
0.8381013733126409,0.9675988349355888
0.8386343006061316,0.9676980638684108
0.8386811513572077,0.9677039008644592
0.8399051272290708,0.9680541206273604
0.8416034669555796,0.9684276883744548
0.8421598196246084,0.9685502652914704
0.842704459605868,0.9686961901926792
0.8429387133612486,0.9687487231571144
0.8437117507540043,0.96894134402671
0.845410090480513,0.9693499337500948
0.8455447863898569,0.96936744473824
0.8456794822992006,0.9693907927224332
0.8457790401452373,0.9694199777026752
0.8462709730315364,0.9694900216552552
0.8473661093379403,0.9697585234734796
0.849017598313373,0.9701671131968644
0.8500131767737401,0.9704064300348468
0.8504348335334251,0.9704823109834756
0.8512547216772569,0.9706340728807328
0.8515651079031361,0.9706924428412164
0.8528535035577289,0.9709784556475856
0.8535328394483324,0.9711243805487944
0.855846095282715,0.9716847321694364
0.8559105150654447,0.9717022431575814
0.8570700711545782,0.9719298860034672
0.8582237708998273,0.9721867138295948
0.8582647653070188,0.9721983878216914
0.8586571403472812,0.9722801057663684
0.8594711721472285,0.9724610526438674
0.8600275248162572,0.9725486075845928
0.8602734912594068,0.972636162525318
0.8607888495212439,0.9727295544620916
0.8611636555298527,0.9728404573870104
0.8612456443442359,0.9728521313791072
0.8622646481801411,0.973068100232896
0.8631958068577786,0.9732607211024918
0.8642967995080671,0.9734825269523292
0.8653216596878569,0.97372768078636
0.8664695030892214,0.9740195305887778
0.8679921524991947,0.9742821954109536
0.8701472870486955,0.9746966221303868
0.8701589997364645,0.9747024591264352
0.8704108225234986,0.9747608290869187
0.8707739158443384,0.9748367100355472
0.8721325876255454,0.97511104884982
0.8734151269362537,0.9753970616561892
0.8740651811074346,0.97557217153764
0.8741530262657023,0.9755896825257848
0.8755585487979854,0.9758348363598158
0.8782056162337852,0.9763776769923128
0.8785569968668561,0.9764769059251348
0.8796169951099528,0.9767337337512624
0.8799800884307927,0.9768154516959392
0.880829258294047,0.9770197465576316
0.881250915053732,0.9771073014983568
0.8822113554507921,0.977259063395614
0.8825685924277473,0.977340781340291
0.8827150010248602,0.9773991513007746
0.8829668238118943,0.9774458472691614
0.8839506895844924,0.9775625871901285
0.8840912418377207,0.977585935174322
0.8845538930045972,0.9776968380992406
0.8868788615267489,0.978117101814722
0.8883136657784545,0.978379766636898
0.8890749904834412,0.9785256915381068
0.8893385259582443,0.9786015724867354
0.889426371116512,0.9786482684551222
0.8904160932329946,0.9788292153326212
0.8910017276214459,0.9789517922496368
0.8921612837105795,0.9791911090876192
0.8921612837105795,0.9791969460836676
0.8931978565781382,0.9793895669532632
0.8936722204327838,0.9794596109058434
0.8950016104945683,0.9797397867161644
0.8955169687564054,0.9798623636331798
0.8957922169189775,0.97989738560947
0.8966472431261163,0.980113354463259
0.8969459166642265,0.9801833984158392
0.8982694503821265,0.9804460632380152
0.899452431846798,0.9807028910641428
0.9001903311762467,0.9808313049772064
0.9017188369301046,0.9811756877440594
0.9022107698164036,0.9813099386531716
0.9023161840063249,0.9813099386531716
0.90237474744517,0.9813216126452684
0.90369828116307,0.9815901144634924
0.9037627009457996,0.9816251364397828
0.9042897718954056,0.9817652243449432
0.9081608152030688,0.982471500866794
0.9102046792187636,0.9828742535941304
0.910790313607215,0.9830376894834842
0.9108957277971362,0.9830552004716292
0.9134373810430148,0.9833820722503372
0.9147784837925684,0.9836155520922713
0.9149541741091036,0.9836213890883196
0.9156159409680537,0.9837673139895284
0.9165295306140376,0.9839540978630756
0.9170741705952974,0.9840299788117044
0.9173025680067932,0.9840825117761396
0.9175485344499428,0.9841116967563812
0.9189716260138796,0.9844385685350892
0.9191883107376064,0.9844911014995242
0.919217592457029,0.9844911014995242
0.919937922754824,0.9846136784165396
0.9208866504641152,0.9847479293256518
0.9212556001288396,0.9848238102742805
0.9220286375215953,0.9849697351754892
0.922163333430939,0.9850105941478278
0.922608415566162,0.9851331710648432
0.9226552663172382,0.9851390080608916
0.9231999062984978,0.9852207260055684
0.9238616731574478,0.9853666509067772
0.924365318731516,0.9854950648198412
0.9251969195631168,0.9857110336736302
0.9253081900969224,0.985757729642017
0.9260812274896782,0.985903654543226
0.9268249831630112,0.9860554164404832
0.926865977570203,0.9860612534365314
0.9271119440133524,0.9861137864009666
0.9271880764838512,0.986119623397015
0.9292846475945068,0.9865749090887864
0.929606746508155,0.986697486005802
0.9302509443354514,0.9868083889307206
0.9308482914116716,0.986960150827978
0.9320137038446896,0.9871877936738636
0.932816022956868,0.9873103705908792
0.9362712658487308,0.9879641141482948
0.9364996632602266,0.9879932991285364
0.9416239641591754,0.98897391446466
0.9417762291001728,0.9890147734369984
0.9418406488829024,0.9890147734369984
0.9434511434511434,0.9892657642670776
0.9451553395215369,0.9896276580220756
0.9458639571315628,0.989750234939091
0.947556440514187,0.990129639682234
0.9478551140522972,0.990193846638766
0.9479136774911424,0.9902055206308624
0.948013235337179,0.9902171946229592
0.9487862727299348,0.9903747935162648
0.9516031741383854,0.9909760041092452
0.9520072618664168,0.9910577220539222
0.9521653831512986,0.9910752330420672
0.9529677022634768,0.9911627879827926
0.9532370940821644,0.9912094839511794
0.954133114696495,0.9913554088523882
0.9557611782963896,0.9916881176271444
0.9560481391467308,0.9917873465599664
0.9563116746215338,0.991816531540208
0.9579280255336592,0.9920908703544808
0.9580685777868876,0.9921258923307708
0.9586952065825304,0.9922076102754478
0.9588591842112968,0.9922543062438348
0.9595853708529763,0.9923360241885116
0.9611724400456796,0.9925928520146392
0.9621328804427396,0.9928146578644766
0.9651723229188018,0.9932641065601998
0.965266024420954,0.9932816175483448
0.967081491025153,0.9936493482993912
0.9674972914409534,0.9937077182598748
0.9682059090509796,0.993824458180842
0.9693244707329214,0.9939820570741472
0.969857398026412,0.994075449010921
0.9700565137184856,0.9941163079832596
0.9700682264062546,0.9941221449793078
0.9704430324148634,0.9941805149397914
0.9714913179701912,0.9943089288528552
0.9719422564492988,0.9944315057698706
0.9720652396708734,0.9944431797619672
0.9730842435067788,0.9946416376276114
0.9742906503469884,0.9949101394458356
0.9748177212965944,0.9950035313826092
0.9753096541828936,0.9950619013430928
0.9782261134373812,0.995528861026961
0.9785247869754912,0.9956047419755896
0.9785247869754912,0.995610578971638
0.9792568299610552,0.9957214818965568
0.9794090949020526,0.9957565038728468
0.9805393692717636,0.9959316137542976
0.981318263008404,0.996071701659458
0.98202688061843,0.9961767675883284
0.9823314105004246,0.9962176265606668
0.9866533922871952,0.9971048499600166
0.9875142748382184,0.997209915888887
0.9905829990337032,0.9976360166004168
0.992509736171708,0.9980270953356564
0.992521448859477,0.9980270953356564
0.992896254868086,0.99812048727243
0.993581447102574,0.9982955971538808
0.9944071915902902,0.9984998920155732
0.9979971303914966,0.9992120055334722
0.998038124798688,0.999223679525569
0.998424643495066,0.9992995604741975
0.9990512722907088,0.9994746703556482
0.9996661883985828,0.9996322692489538
0.9998418787151182,0.9997548461659692
0.9999590055928084,0.9998482381027428


==> MN_CIKM_sampled.csv <==
FPR,TPR
4.099440719159029e-05,0.0145166091722555
4.685075107610319e-05,0.0167229936785332
8.198881438318058e-05,0.0263598741543651
9.955784603671927e-05,0.0306033702815183
0.0001112705338057,0.0446822047501473
0.0001171268776902,0.0487622649879466
0.0001874030043044,0.056146064989114
0.0001932593481889,0.0583174275191015
0.0002576791309185,0.0687948354258964
0.0002576791309185,0.0694077200109735
0.000263535474803,0.0696937328173428
0.0003279552575327,0.073575335189498
0.0004216567596849,0.0840702540844379
0.0004275131035694,0.085045032424513
0.0004743638546455,0.090671896615126
0.00048022019853,0.0917809258643131
0.0005095019179526,0.0936370906076896
0.0006090597639893,0.1091693370923587
0.0006266287956428,0.1105118461834801
0.000708617610026,0.1181232890305333
0.0007378993294486,0.1195241680821382
0.0007613247049866,0.1218181075291412
0.0008023191121782,0.1247774645256565
0.0008140317999472,0.1259507007313756
0.0008374571754853,0.1301241529059484
0.000925302333753,0.1381967184408216
0.0010014348042517,0.1462342619994046
0.0010541418992123,0.1508921848459908
0.001165412433018,0.1595484499856993
0.0012122631840941,0.1633074754408391
0.0013762408128605,0.1713566929915188
0.0014230915639366,0.1736331214503767
0.0014230915639366,0.1736447954424735
0.0015577874732804,0.1798378482497767
0.0015753565049339,0.1812970972618651
0.001598781880472,0.1833283718866922
0.0017100524142777,0.1881905895949708
0.0017861848847764,0.1920138220066425
0.0018213229480835,0.1941443255642916
0.001827179291968,0.19464630722445
0.001838891979737,0.194745536157272
0.0018857427308131,0.19751810928024
0.0018974554185821,0.1991466311777306
0.0020087259523879,0.2048085173446337
0.0022136979883458,0.2152859252514286
0.0022371233638839,0.2176966046193986
0.0026939181868759,0.2352426147407498
0.0027056308746449,0.2357270854127632
0.0027583379696055,0.237408140274689
0.0027876196890281,0.2383829186147641
0.0027934760329126,0.2392117720536303
0.002957453661679,0.2447218963232761
0.0029867353811015,0.2464905061259273
0.0030394424760621,0.2481890719759982
0.0030628678516002,0.2485918247033346
0.0031038622587918,0.2497183649406669
0.0031448566659834,0.2511484289725136
0.0035138063307077,0.2639431243105048
0.0035138063307077,0.2639547983026015
0.0037129220227811,0.2692781386987001
0.0039061813709701,0.273947735537383
0.0039061813709701,0.2741928893714139
0.0039354630903926,0.2750450907944735
0.0042458493162718,0.2834503651041028
0.0044273959766917,0.2903380204411601
0.0049837486457204,0.3052807303249455
0.0051535826183713,0.3094191605232283
0.0053058475593686,0.3122442666106315
0.0054229744370589,0.3151335796545665
0.0056806535679775,0.3203868760980848
0.0057040789435155,0.3215367643196105
0.0057509296945916,0.3228559254265384
0.0058739129161664,0.3248755260592688
0.0058856256039354,0.3258327934111988
0.0059324763550115,0.3264164930160342
0.0059851834499721,0.3272161614746587
0.0060613159204708,0.3283368647159426
0.0063131387075049,0.3330881794993025
0.0063775584902345,0.3334909322266389
0.0064595473046177,0.3354171409225956
0.0066176685894995,0.3393804612394277
0.0066528066528066,0.3396256150734586
0.0068694913765336,0.3439741771294821
0.0069280548153787,0.3450773693826209
0.0071388831952212,0.3477740615569603
0.0072384410412579,0.3501146969723501
0.0073848496383707,0.3529047810834632
0.007525401891599,0.3551520245620794
0.0076191033937512,0.3572708541276317
0.0079646276829375,0.3615260242468815
0.0080466164973207,0.3627634674091325
0.0081110362800503,0.3642694123896078
0.0083394336915463,0.3669777785560439
0.0085326930397352,0.3694993608489327
0.0085444057275043,0.3698962765802207
0.0086381072296565,0.3713963845646476
0.0087903721706538,0.373894618873343
0.0088079412023074,0.3741981426678574
0.0088137975461919,0.3744024375295497
0.008860648297268,0.3747818422726928
0.0089484934555357,0.3762527652768779
0.0090246259260343,0.3773851425102585
0.0090656203332259,0.3776186223521927
0.0092530233375303,0.3806655342894333
0.0092881614008374,0.3811616789535433
0.0094404263418347,0.3827668528668406
0.0095516968756405,0.3850958142901337
0.0095751222511785,0.3854868930253734
0.0097332435360604,0.3878917353972951
0.0098152323504436,0.3886038489151943
0.0098679394454042,0.3893976803777704
0.0098737957892887,0.3895260942908342
0.0099440719159029,0.3903958067020389
0.0100670551374776,0.3918550557141272
0.0100904805130157,0.3919893066232394
0.0101841820151679,0.3928648560304925
0.010242745454013,0.3936528504970202
0.0105238499604696,0.3973184840153863
0.0107698164036192,0.39982255532013
0.0108576615618869,0.4005229948459325
0.0108927996251939,0.4006630827510929
0.0109747884395771,0.4017604380081834
0.0109923574712307,0.4019297108935857
0.0109982138151152,0.4020697987987462
0.0111739041316506,0.4039084525539776
0.0112793183215718,0.4047314689967954
0.0117946765834089,0.4112689045709516
0.0118122456150625,0.4115607543733693
0.0118942344294456,0.4124946737411059
0.0122573277502854,0.4155824446506849
0.0125911393517027,0.4196508308963875
0.0126789845099704,0.4203512704221899
0.0127961113876606,0.4214194406990386
0.0128956692336974,0.4224876109758874
0.0130069397675031,0.4235499442566877
0.0131592047085004,0.4248340833873255
0.0132939006178442,0.4261707554823985
0.0138092588796814,0.4304842955621319
0.0141547831688676,0.4333444236258252
0.0144651693947468,0.4367357183299187
0.0144827384264003,0.437220189001932
0.0147287048695499,0.4398410002276428
0.0148048373400486,0.4407165496348958
0.0149336769055078,0.4415337290816654
0.014992240344353,0.4418197418880347
0.0151913560364264,0.4440144524022157
0.015232350443618,0.4442304212560048
0.0152382067875025,0.4442362582520531
0.0153260519457702,0.4449191867897105
0.015460747855114,0.445835595169302
0.0154783168867675,0.4459640090823658
0.0155368803256127,0.4467695145370386
0.0157301396738016,0.4484505693989645
0.0157887031126467,0.4487190712171888
0.0158238411759538,0.4489583880551713
0.0158882609586834,0.4495771096362967
0.0159468243975286,0.4500499063162134
0.0159878188047202,0.4504118000712113
0.0161810781529091,0.4517543091623327
0.0161869344967936,0.4517543091623327
0.0164738953471347,0.4540424116132873
0.0165383151298644,0.4544393273445754
0.0166964364147462,0.4558752283724704
0.0167257181341688,0.4560620122460177
0.0168838394190506,0.4572936184122203
0.0171473748938537,0.4603813893217994
0.0171649439255073,0.46055649920325
0.017264501771544,0.4614087006263097
0.017949694006032,0.4662300593622498
0.018418201516793,0.4699482258450511
0.0184474832362156,0.4700474547778731
0.0185704664577904,0.4708821452127877
0.0187695821498638,0.472125425371087
0.0189452724663992,0.4735379784147886
0.0189862668735908,0.4738123172290612
0.0190389739685514,0.4744894087706702
0.0190623993440894,0.4749680424466352
0.0195016251354279,0.4780383023680693
0.0195133378231969,0.4780558133562143
0.0195309068548505,0.4782834562021001
0.0196363210447717,0.4788029488504036
0.0196714591080788,0.4789838957279026
0.0201458229627243,0.4821825695624004
0.0202043864015695,0.4825444633173983
0.0202629498404146,0.4828304761237676
0.0204796345641416,0.4848208917762562
0.0205147726274486,0.4852236445035927
0.0205323416591022,0.4854396133573818
0.0206846066000995,0.4866887305117294
0.0212233902374747,0.489916589326469
0.0212643846446663,0.4901734171525966
0.0213170917396269,0.4905353109075945
0.0214752130245087,0.4913641643464607
0.0216274779655061,0.4923739646628259
0.0217563175309654,0.4931561221333053
0.0218793007525401,0.4937690067183825
0.0220842727884981,0.4952399297225676
0.0223478082633012,0.496518231857157
0.0226816198647184,0.4984444405531137
0.0228221721179467,0.4992674569959316
0.0228983045884454,0.4998219716205252
0.0231852654387865,0.5014504935180158
0.0232321161898626,0.5018182242690622
0.0236069221984714,0.5040187717792916
0.0236420602617785,0.5042697626093707
0.0240110099265028,0.5063652441907297
0.0240754297092325,0.5066395830050023
0.0241867002430382,0.5073458595268531
0.0245673625955316,0.5093654601595835
0.0246962021609908,0.5102526835589333
0.0248894615091798,0.5113967347844105
0.0249363122602559,0.5117644655354568
0.0250768645134842,0.5124590680652109
0.0255336593364762,0.5149981613462448
0.0259553160961611,0.517064457947362
0.0262364206026177,0.5185645659317889
0.0262481332903868,0.5185879139159822
0.0262715586659248,0.5188505787381582
0.0264121109191531,0.5194459523350903
0.0266932154256097,0.5210686372365326
0.0268923311176832,0.5219850456161241
0.0272612807824075,0.5233975986598257
0.0274896781939035,0.524424909964336
0.0277766390442446,0.5256973751028771
0.0278176334514362,0.5258199520198925
0.0279171912974729,0.5261935197669871
0.0280577435507012,0.526736360399484
0.0287253667535357,0.5293163126528563
0.0288952007261866,0.5302619060126896
0.0289010570700711,0.5302794170008347
0.0289303387894937,0.5304837118625271
0.0290240402916459,0.5310557374752657
0.0292758630786799,0.5324157575545322
0.029996193376475,0.535235026645887
0.0300840385347427,0.5356261053811266
0.0301191765980498,0.5358887702033026
0.0307750871131152,0.5393267608757829
0.0308102251764223,0.5394551747888466
0.0308453632397294,0.5396886546307809
0.0309507774296506,0.5402723542356161
0.0310269099001493,0.5407042919431944
0.0314192849404117,0.5423736728130235
0.0314368539720652,0.5424553907577004
0.0314427103159497,0.5424787387418939
0.0314895610670258,0.5426888705996346
0.0315422681619864,0.5429515354218105
0.0316476823519077,0.5433717991372919
0.0316593950396767,0.543389310125437
0.0317823782612515,0.5439029657776921
0.0319170741705953,0.544428295422044
0.0319639249216714,0.5447785151849452
0.0321103335187842,0.5457007605605851
0.0324148634007788,0.546803952813724
0.0325319902784691,0.5472884234857373
0.0328306638165793,0.5486017475966168
0.0328658018798863,0.5486250955808103
0.0328833709115399,0.5487651834859708
0.0335685631460279,0.5518938133678883
0.0337969605575239,0.5527985477553832
0.0339960762495973,0.5537149561349747
0.0342713244121694,0.5549932582695641
0.0345817106380486,0.5559388516293975
0.0346051360135867,0.5560322435661711
0.0350560744926942,0.5577132984280969
0.0350677871804632,0.5577424834083388
0.0354133114696494,0.559528604199135
0.0354367368451875,0.5595986481517152
0.0357002723199906,0.5607135143969507
0.0358115428537963,0.5611454521045289
0.0360048022019853,0.5617758476777511
0.0361219290796755,0.5623361992983931
0.0364323153055547,0.5635152725001605
0.0366841380925887,0.564314940958785
0.0369301045357383,0.5651321204055545
0.0371116511961582,0.5657683529748251
0.0371936400105414,0.5660135068088559
0.0374044683903838,0.5666730873623198
0.0374278937659219,0.5667372943188518
0.0377499926795701,0.5679105305245709
0.0378085561184152,0.5680564554257796
0.0379959591227196,0.5686459920266634
0.0380428098737957,0.5690429077579514
0.0388158472665514,0.571412728153583
0.0389036924248191,0.5717512739243875
0.0390208193025094,0.5721890486280141
0.0391028081168926,0.5724108544778516
0.0391203771485461,0.5724575504462384
0.0391496588679687,0.5724867354264801
0.0392316476823519,0.5728544661775264
0.0392667857456589,0.5730237390629287
0.0394483324060788,0.5736658086282476
0.0394659014377324,0.5737008306045377
0.0396181663787297,0.5744421291026786
0.0399519779801469,0.5758488451503319
0.0408362859067084,0.5787790171666054
0.0409299874088606,0.5789774750322494
0.0409592691282832,0.5790825409611198
0.0410705396620889,0.5793160208030539
0.0411583848203566,0.5797187735303904
0.0412989370735849,0.5804542350324828
0.0414043512635061,0.5806118339257884
0.0415917542678106,0.580985401672883
0.0416386050188867,0.581084630605705
0.0419431349008813,0.581925158036668
0.0419489912447658,0.5819426690248131
0.0420134110274955,0.5821644748746505
0.0420953998418787,0.5824504876810198
0.042247664782876,0.5829116103688398
0.0422652338145295,0.5829583063372266
0.0423179409094902,0.5830400242819036
0.0424292114432959,0.5834194290250465
0.042487774882141,0.5836003759025455
0.0425463383209862,0.5837404638077061
0.0429914204562091,0.5856725094997111
0.0430851219583613,0.5861861651519662
0.0432842376504348,0.5867290057844631
0.0436766126906972,0.5878263610415536
0.0439401481655002,0.588707747444855
0.044748323621563,0.5911417747970185
0.044760036309332,0.5911709597772602
0.0451582676934789,0.5921457381173353
0.0451758367251325,0.5922274560620122
0.0452519691956311,0.5923441959829793
0.0457204767063922,0.5938326299753095
0.0459722994934262,0.5944980475248218
0.0461304207783081,0.5950642361415122
0.0461597024977306,0.5950992581178023
0.0464642323797253,0.5960039925052971
0.0471611373019823,0.5981228220708494
0.0472314134285965,0.5984321828614122
0.0473309712746332,0.5987473806480234
0.0473719656818248,0.5988641205689904
0.0475125179350531,0.599336917248907
0.0477116336271265,0.5998739208853555
0.0477584843782026,0.6000023347984194
0.0479517437263916,0.6006502413597866
0.0480454452285438,0.6010062981187362
0.0481684284501185,0.601233940964622
0.0481859974817721,0.6012397779606703
0.0483734004860765,0.6019694024667145
0.048379256829961,0.6019869134548596
0.0485198090831893,0.6023079482375191
0.0485256654270738,0.602372155194051
0.0486837867119557,0.6027749079213873
0.049041023688911,0.6038897741666229
0.0495388129190946,0.6052731422300827
0.0495915200140552,0.60545992610363
0.0497554976428215,0.6057984718744346
0.0498316301133202,0.6060319517163687
0.0499194752715879,0.6062128985938676
0.050171298058622,0.606995056064347
0.0503528447190419,0.6074094827837802
0.0503938391262334,0.607555407684989
0.0513952739304852,0.6099660870529591
0.0519340575678603,0.6113728031006123
0.052021902726128,0.61166465290303
0.0521507422915873,0.6121199385948015
0.0526543878656554,0.6132523158281822
0.0528359345260753,0.6137951564606791
0.0528710725893824,0.613894385393501
0.0529296360282275,0.6140694952749517
0.0531814588152616,0.6147757717968025
0.0535914028871775,0.6156513212040555
0.0543761529677022,0.6176475738525925
0.0544815671576234,0.6179044016787201
0.0546162630669672,0.6182954804139598
0.0547626716640801,0.6187332551175863
0.0553541623964159,0.6203676140111253
0.055389300459723,0.6204084729834638
0.0554478638985681,0.6205193759083825
0.0556118415273344,0.6209162916396705
0.0556118415273344,0.6209221286357189
0.0557699628122163,0.6211789564618465
0.0559690785042897,0.6216284051575697
0.0560334982870194,0.6217509820745851
0.0563673098884366,0.622474769584581
0.0565371438610875,0.623035121205223
0.0565605692366255,0.6230876541696582
0.0566952651459693,0.6234612219167528
0.0568241047114286,0.6238464636559441
0.0569412315891189,0.6241149654741683
0.0572808995344206,0.6249204709288412
0.0573628883488038,0.6252882016798874
0.0574624461948405,0.6255391925099667
0.0574917279142631,0.6256384214427887
0.0577259816696436,0.6262571430239142
0.0578606775789874,0.6266073627868154
0.0579368100494861,0.6268233316406044
0.0580012298322157,0.6269984415220551
0.0583291850897484,0.6277922729846311
0.0587625545372024,0.6285802674511589
0.0587684108810869,0.6286036154353524
0.0588913941026617,0.6288487692693832
0.0589675265731603,0.628977183182447
0.0593364762378846,0.6298060366213132
0.0596000117126877,0.6305006391510672
0.0596058680565722,0.6305006391510672
0.059933823314105,0.6313236555938851
0.0601270826622939,0.6318431482421887
0.0604433252320576,0.6324501958312174
0.0607185733946297,0.6330105474518594
0.0607888495212438,0.6331272873728264
0.0608766946795115,0.6333257452384705
0.060882551023396,0.6333315822345188
0.0609528271500102,0.6335533880843562
0.0610816667154695,0.6338685858709674
0.0611929372492752,0.6341312506931432
0.0615150361629234,0.6346332323533017
0.0618956985154168,0.6355321297447482
0.0619366929226084,0.6356138476894251
0.0620245380808761,0.6357305876103921
0.0621709466779889,0.6358706755155527
0.0628737079441304,0.6371548146461905
0.0630201165412433,0.6375342193893335
0.06311967438728,0.637709329270784
0.0631548124505871,0.637773536227316
0.0637638722145764,0.6392152742512593
0.0639571315627653,0.6397464408916596
0.0641269655354162,0.6401200086387542
0.0641679599426078,0.6401491936189959
0.0642382360692219,0.6402776075320598
0.0642558051008755,0.6403301404964948
0.06426166144476,0.64038267346093
0.0645369096073321,0.6409196770973786
0.0645720476706392,0.6410656019985874
0.0647828760504816,0.6413866367812469
0.0649761353986706,0.6416959975718096
0.0652689525928962,0.6424081110897087
0.0655383444115838,0.6429217667419639
0.0656261895698515,0.6431610835799464
0.065632045913736,0.6431610835799464
0.0656730403209276,0.6432719865048652
0.0660244209539984,0.644095002947683
0.066077128048959,0.6441650469002632
0.0664285086820298,0.6448829974142107
0.0669262979122134,0.6460328856357365
0.0671254136042868,0.6463539204183959
0.0672425404819771,0.6466457702208136
0.0672601095136306,0.6466632812089587
0.0678281748704283,0.6478657023949195
0.0678457439020819,0.6479299093514513
0.0680858540013469,0.648420217019513
0.068337676788381,0.6489105246875748
0.0685250797926854,0.6492899294307177
0.0685602178559925,0.6493424623951529
0.0686656320459137,0.649622638205474
0.0686949137653363,0.6497277041343443
0.0689760182717929,0.650218011802406
0.0691517085883283,0.6504456546482918
0.069251266434365,0.6506616235020809
0.069467951158092,0.6512161381266744
0.06949137653363,0.6512453231069163
0.0696260724429738,0.6515663578895757
0.0701472870486955,0.6522959823956199
0.0702761266141547,0.652611180182231
0.0702878393019238,0.6526403651624728
0.0705396620889578,0.653270760735695
0.0708441919709525,0.6538836453207721
0.0709671751925273,0.6540704291943195
0.0710081695997189,0.6541521471389964
0.071306843137829,0.6545899218426229
0.0713361248572516,0.6547008247675417
0.0717167872097449,0.6554537972577793
0.0718514831190887,0.655763158048342
0.0720623114989312,0.6561950957559202
0.0732511493074873,0.6584715242147781
0.0734151269362537,0.6588042329895343
0.073590817252789,0.659096082791952
0.0737372258499019,0.6592770296694509
0.0740593247635501,0.659790685321706
0.0741823079851248,0.6599599582071083
0.0741940206728939,0.6600066541754951
0.0743462856138912,0.660269318997671
0.074469268835466,0.6605144728317018
0.0752130245087991,0.6617227310137112
0.0753887148253345,0.6620787877726607
0.0755292670785628,0.6624114965474168
0.0757986588972504,0.6630360551245906
0.0762730227518959,0.6638415605792635
0.0773154519633392,0.6656743773384466
0.0775262803431817,0.6659720641369126
0.0777898158179848,0.6664390238207809
0.0786975491200843,0.6679157838210144
0.0788966648121577,0.6681726116471419
0.0792773271646511,0.6687854962322191
0.0793300342596117,0.6689606061136697
0.0794471611373019,0.6691940859556038
0.0794764428567245,0.6691999229516522
0.0794998682322626,0.6692174339397973
0.0796755585487979,0.6694859357580215
0.0799566630552546,0.6698653405011645
0.0799566630552546,0.6698711774972128
0.0802904746566718,0.6704782250862417
0.0808819653890076,0.6714821884065585
0.0809698105472753,0.6716689722801058
0.0811982079587713,0.6723168788414731
0.0814617434335744,0.6727196315688094
0.0814851688091124,0.672760490541148
0.081537875904073,0.6728655564700182
0.0818658311616058,0.6734200710946119
0.0822757752335217,0.6740096076954956
0.0824456092061725,0.6743423164702518
0.0825978741471699,0.6745991442963793
0.0832830663816579,0.6755564116483093
0.0834821820737313,0.6758249134665336
0.0839155515211853,0.6765370269844327
0.0840092530233375,0.6767179738619317
0.0843606336564083,0.6772958364707187
0.0845304676290591,0.6774709463521693
0.0856841673743082,0.6793913180520776
0.0859477028491113,0.6799166476964295
0.0859535591929958,0.6799283216885262
0.0861175368217621,0.6801209425581219
0.0861878129483763,0.6802260084869922
0.0864572047670639,0.6806812941787639
0.0865626189569851,0.6807921971036826
0.0870077010922081,0.6815626805820653
0.0871306843137829,0.6818370193963379
0.0872243858159351,0.6819946182896435
0.0872478111914731,0.682070499238272
0.0878802963310005,0.6832670834281845
0.0880735556791894,0.6835355852464088
0.0881555444935726,0.6836756731515693
0.0882726713712629,0.6838449460369715
0.0884483616877983,0.6840784258789057
0.0889227255424438,0.6846913104639828
0.0890339960762496,0.6848313983691433
0.0891745483294779,0.6849948342584972
0.0894380838042809,0.6854326089621238
0.0895083599308951,0.6855726968672842
0.0898304588445433,0.6861330484879262
0.0901759831337296,0.6866467041401813
0.090386811513572,0.6870903158398561
0.0903926678574565,0.6871078268280012
0.0905332201106849,0.6874230246146124
0.0908670317121021,0.6878024293577554
0.0910192966530994,0.6880767681720279
0.0915346549149366,0.688853088646459
0.0916752071681649,0.6889815025595227
0.0917396269508945,0.6890865684883931
0.0918391847969312,0.689214982401457
0.091962168018506,0.6893375593184723
0.0920558695206582,0.6894893212157296
0.0924423882170361,0.6899037479351626
0.0929050393839126,0.6905633284886266
0.0929167520716816,0.6905750024807233
0.0930573043249099,0.6907676233503189
0.0935785189306316,0.691444714891928
0.0940353137536236,0.6920400884888601
0.0941875786946209,0.6922852423228909
0.0942812801967731,0.6924428412161965
0.0944452578255395,0.6927288540225658
0.0963954203390823,0.6953788502285184
0.0970337618224942,0.6961843556831911
0.0977482357764047,0.6969723501497189
0.0977658048080583,0.6970190461181057
0.0978243682469034,0.6971941559995564
0.097841937278557,0.6971999929956048
0.0983455828526251,0.6978829215332621
0.0987438142367719,0.698425762165759
0.098790664987848,0.698524991098581
0.099019062399344,0.6987117749721283
0.09924745981084,0.6989569288061592
0.0993411613129923,0.699085342719223
0.0993997247518374,0.6991787346559967
0.0996164094755644,0.6995406284109945
0.1002664636467453,0.7004278518103443
0.1004655793388187,0.7007138646167137
0.1006295569675851,0.7010057144191313
0.1006646950308922,0.7010582473835665
0.1012386167315744,0.701676968964692
0.1015607156452226,0.7020680476999317
0.1022283388480571,0.7029611080953299
0.1023103276624403,0.7031420549728288
0.1027554097976633,0.7036790586092774
0.1041902140493689,0.7053834614553965
0.1043366226464818,0.7055235493605571
0.104430324148634,0.7056286152894274
0.1050862346636994,0.7062123148942628
0.1052912066996574,0.7064341207441003
0.1054668970161927,0.7066033936295025
0.1056777253960352,0.706725970546518
0.1059236918391847,0.7070003093607906
0.106029106029106,0.707122886277806
0.106257503440602,0.7075314760011907
0.1063980556938303,0.7076073569498194
0.106954408362859,0.7083077964756218
0.1076454569412316,0.7091133019302946
0.1076688823167696,0.7091599978986814
0.1076747386606541,0.7091658348947297
0.1087113115282129,0.7103273971083521
0.1088050130303651,0.7104324630372225
0.1088752891569793,0.710473322009561
0.1093613656993938,0.7111212285709283
0.109911862024538,0.7116640692034252
0.1100816959971889,0.7119384080176978
0.1102749553453778,0.7121193548951967
0.110802026294984,0.7126855435118871
0.1111182688647477,0.7129423713380146
0.1114579368100494,0.7132809171088191
0.1120728529179233,0.7138354317334127
0.112184123451729,0.7139521716543797
0.1123656701121489,0.7142265104686524
0.1124300898948786,0.714284880429136
0.1127639014962958,0.7147401661209075
0.1130918567538285,0.7151721038284857
0.1133553922286316,0.7153472137099364
0.1139176012415449,0.7160067942634003
0.1139703083365055,0.7160534902317871
0.1140288717753506,0.7161702301527542
0.1142806945623847,0.7164153839867851
0.1145617990688413,0.7167072337892028
0.1148487599191824,0.7169407136311369
0.114866328950836,0.7170282685718622
0.1150068812040643,0.7171216605086358
0.115106439050101,0.717191704461216
0.115323123773828,0.7173259553703282
0.1155925155925156,0.7176761751332295
0.1156452226874762,0.7177345450937129
0.1157096424702058,0.7178221000344382
0.1159556089133553,0.7181606458052427
0.1159966033205469,0.7182131787696779
0.1162191443881584,0.7184700065958055
0.116248426107581,0.7185167025641923
0.116488536206846,0.7187618563982232
0.116933618342069,0.7192813490465267
0.1169511873737225,0.7193046970307201
0.1171327340341424,0.7194622959240257
0.1171444467219115,0.7194856439082191
0.1171561594096805,0.7195031548963642
0.1171971538168721,0.7195556878607993
0.1173552751017539,0.7197424717343467
0.1175251090744048,0.7200168105486192
0.1179057714268981,0.7202736383747468
0.1179409094902052,0.7203028233549886
0.1183742789376592,0.7207230870704701
0.118532400222541,0.720904033947969
0.1190009077333021,0.7213709936318373
0.1192468741764516,0.721662843434255
0.1196333928728295,0.7220889441457848
0.1197798014699423,0.7222757280193322
0.1203010160756639,0.7230462114977149
0.1205938332698896,0.7233205503119874
0.1206875347720418,0.7233847572685194
0.12100963368569,0.7236882810630337
0.12148985388422,0.7242136107073855
0.121706538607947,0.7244879495216582
0.1217358203273696,0.7245171345018999
0.1219173669877895,0.724715592367544
0.1224502942812802,0.7252642699960892
0.122608415566162,0.725491912841975
0.1227372551316213,0.7255736307866519
0.1228192439460045,0.725690370707619
0.1231764809229598,0.726069775450762
0.1233170331761881,0.7262215373480192
0.1236332757459518,0.726530898138582
0.1244180258264765,0.727225500668336
0.1244180258264765,0.7272313376643844
0.1244473075458991,0.7272371746604328
0.1245117273286287,0.7273480775853515
0.1249450967760826,0.7278325482573649
0.1251207870926181,0.7280543541072023
0.1257766976076835,0.7286380537120376
0.125794266639337,0.7286730756883277
0.1258528300781821,0.7287139346606663
0.1258821117976047,0.7287489566369564
0.1262920558695206,0.7293443302338884
0.126696143597552,0.7297645939493699
0.1271119440133524,0.73026073861348
0.1272876343298878,0.7303891525265438
0.1276507276507276,0.7307860682578318
0.1277795672161869,0.7308619492064604
0.1280606717226435,0.731118777032588
0.1281016661298351,0.7311654730009748
0.1284061960118298,0.7314689967954892
0.1289742613686275,0.7320818813805663
0.1292670785628532,0.7324204271513708
0.1295716084448478,0.7327356249379819
0.1295950338203859,0.7327589729221753
0.1298000058563438,0.7328932238312875
0.1298351439196509,0.7329866157680611
0.1301279611138766,0.7332551175862854
0.130315364118181,0.7334243904716876
0.1306550320634827,0.7337687732385405
0.130783871628942,0.7339030241476526
0.1309302802260548,0.7340197640686197
0.1311235395742438,0.7342182219342638
0.1321015490029574,0.7353505991676443
0.1323182337266844,0.7355548940293367
0.1331088401510936,0.7361969635946557
0.1332142543410149,0.7362961925274777
0.1337764633539281,0.7369090771125548
0.133969722702117,0.7370374910256186
0.1340575678603847,0.737160067942634
0.134186407425844,0.7372417858873109
0.1342625398963427,0.7373701998003748
0.1342859652718807,0.7373818737924714
0.1344909373078387,0.7375861686541638
0.1345495007466838,0.7376328646225506
0.134654914936605,0.7376912345830342
0.1348130362214869,0.7379130404328716
0.1350472899768674,0.7382224012234344
0.1351351351351351,0.7383099561641597
0.1352405493250563,0.7384675550574652
0.1353342508272085,0.7385434360060938
0.1354045269538227,0.7385901319744806
0.1357266258674709,0.7390045586939138
0.1358203273696231,0.7390979506306874
0.1360604374688881,0.7394131484172985
0.1363356856314602,0.7397925531604415
0.1364410998213815,0.7399151300774569
0.1365406576674182,0.7400552179826174
0.136687066264531,0.7402361648601163
0.1368100494861058,0.7403529047810835
0.1388714825334543,0.7425651262834095
0.1393751281075224,0.7431254779040515
0.139849491962168,0.743679992528645
0.1401598781880472,0.7439309833587243
0.1404702644139263,0.744257855137432
0.1412725835261046,0.7450750345842015
0.1419753447922462,0.7456295492087952
0.1420221955433223,0.7456528971929886
0.1421744604843196,0.745775474110004
0.1425434101490439,0.7461256938729053
0.1430939064741881,0.7467502524500791
0.1435155632338731,0.7470187542683033
0.1436034083921407,0.7471063092090287
0.1441831864367075,0.7476549868375739
0.1443705894410119,0.7478359337150728
0.1444350092237416,0.7479118146637015
0.144645837603584,0.7481102725293455
0.1447278264179672,0.7481803164819257
0.1447278264179672,0.7481861534779741
0.1452021902726128,0.7485830692092621
0.1452841790869959,0.7486472761657941
0.1454071623085707,0.7487873640709545
0.1456882668150274,0.7490500288931304
0.145764399285526,0.749108398853614
0.1458112500366021,0.7491317468378074
0.1458112500366021,0.7491609318180492
0.1459635149775995,0.7492309757706294
0.1463148956106702,0.749622054505869
0.1465198676466282,0.7498205123715131
0.1467834031214313,0.7500773401976407
0.1477438435184914,0.7510696295258608
0.1480717987760241,0.7513731533203752
0.1481596439342918,0.7514373602769071
0.1481830693098298,0.7514840562452939
0.1484641738162865,0.7517408840714215
0.1492547802406957,0.7523771166406921
0.1493601944306169,0.7524705085774657
0.1494129015255775,0.7524880195656107
0.1494129015255775,0.7525055305537558
0.1501683698866797,0.7532176440716549
0.1508535621211677,0.7538246916606838
0.151415771134081,0.754355858301084
0.1515094726362332,0.7544317392497125
0.1519018476764955,0.7547877960086621
0.1520658253052619,0.7548928619375325
0.152592896254868,0.7553656586174491
0.1526163216304061,0.7553890066016425
0.1532195250505109,0.7559318472341394
0.1537056015929255,0.7563579479456692
0.1538110157828467,0.7564571768784912
0.1540159878188047,0.7565797537955067
0.154144827384264,0.7567256786967155
0.1545079207051038,0.7570350394872782
0.1558431671107727,0.758202438696949
0.1559310122690404,0.7582899936376744
0.1560071447395391,0.7583542005942062
0.1566630552546045,0.7589145522148482
0.1567157623495651,0.7589845961674284
0.1569734414804837,0.7592064020172659
0.1570729993265204,0.7592822829658944
0.1575415068372815,0.7597258946655693
0.1575649322128195,0.7597317316616177
0.1577113408099323,0.7598543085786331
0.1577640479048929,0.7599068415430683
0.1578753184386987,0.7599710484996002
0.1578811747825832,0.7600060704758903
0.158027583379696,0.7600936254166156
0.1581739919768088,0.7602220393296794
0.158244268103423,0.7602862462862112
0.1589470293695646,0.7608816198831433
0.1593394044098269,0.7612960466025764
0.159831337296126,0.7617396583022513
0.1601944306169658,0.7620723670770075
0.1603291265263096,0.7621657590137811
0.1603876899651547,0.7622066179861197
0.1612954232672542,0.7629479164842605
0.1613305613305613,0.762971264468454
0.1614594008960206,0.7630996783815177
0.161646803900325,0.7631989073143397
0.1627126584873063,0.7639110208322389
0.1627243711750754,0.7639226948243356
0.1629176305232643,0.7641620116623181
0.1634974085678311,0.7645414164054611
0.1639366343591695,0.7648857991723139
0.1641416063951275,0.765066746049813
0.1643465784310854,0.7653002258917471
0.1648326549735,0.765743837591422
0.1648502240051536,0.7657730225716637
0.1648853620684606,0.7658138815440022
0.1657696699950221,0.766537669053998
0.1659863547187491,0.7667653118998838
0.1659922110626336,0.7667653118998838
0.1666305525460455,0.7671914126114137
0.166876518989195,0.7673315005165742
0.1677842522912945,0.768119494983102
0.1684811572135515,0.768814097512856
0.1685104389329741,0.7688491194891461
0.1691546367602705,0.7693569381453529
0.1700799390940236,0.7700982366434937
0.1702204913472519,0.7701974655763159
0.1709173962695089,0.7706819362483291
0.1714561799068841,0.7711955919005843
0.1716845773183801,0.7713531907938899
0.1719891072003748,0.7715399746674372
0.1721120904219495,0.7716333666042108
0.1721355157974876,0.7716567145884042
0.1722292172996398,0.771703410556791
0.1725161781499809,0.7718726834421933
0.1727094374981699,0.7720419563275955
0.1728207080319756,0.7721295112683209
0.1734883312348101,0.7728007658138816
0.173693303270768,0.7729408537190421
0.1739509824016866,0.7731334745886377
0.1739685514333401,0.7731801705570245
0.1751691019296653,0.7741958078694381
0.1751808146174343,0.7742133188575832
0.175725454598694,0.7746861155374998
0.1759362829785365,0.7748145294505636
0.175965564697959,0.7748612254189504
0.1764282158648356,0.7752756521383835
0.1764692102720271,0.7753281851028186
0.1764750666159117,0.7753456960909637
0.1776931861438903,0.7761862235219267
0.1781851190301894,0.7764605623361993
0.1786360575092969,0.7768633150635357
0.1788644549207929,0.7769800549845027
0.178887880296331,0.7770150769607929
0.1789054493279845,0.7770209139568413
0.1791455594272495,0.7771843498461951
0.179789757254546,0.7776863315063536
0.1800005856343884,0.7778731153799009
0.18004158004158,0.7779023003601426
0.1801059998243097,0.7779373223364328
0.1803695352991127,0.7781299432060285
0.1806974905566455,0.7783108900835274
0.1808790372170653,0.7784509779886879
0.18118356709906,0.7786611098464287
0.1820444496500834,0.7792798314275541
0.182085444057275,0.779326527395941
0.1822552780299259,0.779425756328763
0.1826359403824192,0.7795775182260202
0.1829404702644139,0.7798109980679543
0.1833738397118678,0.7801320328506137
0.1835085356212116,0.7802254247873874
0.1842757166700828,0.7806923844712557
0.1843518491405815,0.7807857764080294
0.1851775936282978,0.7813811500049614
0.1859682000527071,0.7819823605979419
0.1861028959620509,0.7821399594912474
0.1863488624052004,0.7823617653410848
0.1865304090656203,0.7824668312699552
0.1868817896986911,0.7827470070802762
0.1870047729202658,0.7828053770407597
0.1877895230007906,0.7833131956969666
0.1878773681590583,0.78337156565745
0.1885098532985857,0.7838035033650282
0.188673830927352,0.7838735473176085
0.1888026704928113,0.7840019612306722
0.1888260958683494,0.7840194722188173
0.1888378085561184,0.7840253092148657
0.1892067582208427,0.7842529520607514
0.1895230007906064,0.7843755289777669
0.1896108459488741,0.7844689209145406
0.1896401276682967,0.7844805949066372
0.1903838833416298,0.7850117615470374
0.1905420046265116,0.7851635234442946
0.1906767005358554,0.7852335673968749
0.1907118385991625,0.7852569153810682
0.1910573628883488,0.7855195802032442
0.1914848759919182,0.7857588970412267
0.1916781353401071,0.7859223329305806
0.1918772510321806,0.7860682578317895
0.1925975813299757,0.786506032535416
0.1940968053644109,0.7874107669229108
0.1946765834089777,0.7878485416265373
0.1951333782319697,0.7882454573578254
0.1954261954261954,0.7884789371997595
0.1962753652894498,0.7890801477927399
0.1962812216333343,0.7890859847887883
0.1973705015958537,0.7898623052632193
0.1977921583555386,0.7901950140379755
0.1979385669526514,0.7903175909549909
0.1983543673684518,0.7904985378324899
0.1983953617756434,0.79053355980878
0.1989575707885567,0.7909246385440197
0.1989927088518638,0.7909479865282131
0.1992679570144359,0.7911230964096637
0.2001639776287663,0.7917126330105475
0.2002986735381101,0.7917768399670794
0.2007788937366402,0.7921562447102223
0.2012708266229393,0.7924305835244949
0.2013235337178999,0.7924422575165917
0.201405522532283,0.7925006274770752
0.2018915990746976,0.7928450102439281
0.2019501625135428,0.7928741952241698
0.2023132558343826,0.7930609790977171
0.2026412110919153,0.7932360889791678
0.2026587801235688,0.7932477629712644
0.2026880618429914,0.7932827849475546
0.20276419431349,0.7933294809159415
0.2028051887206816,0.7933820138803767
0.2031799947292905,0.7936972116669877
0.2034025357969019,0.7938431365681965
0.2039471757781616,0.7943567922204516
0.2041521478141196,0.7944852061335155
0.2043454071623085,0.7945727610742408
0.2049076161752218,0.7950513947502058
0.2049251852068753,0.7950513947502058
0.2051535826183713,0.7952965485842366
0.2055576703464027,0.795500843445929
0.2058504875406283,0.7957109753036697
0.2061140230154314,0.7959327811535072
0.2072560100729114,0.7966390576753579
0.2079236332757459,0.7971118543552747
0.2080758982167433,0.7971760613118065
0.208884073672806,0.7977189019443034
0.2092120289303388,0.7979056858178507
0.2092295979619923,0.7979115228138991
0.2095224151562179,0.7980807956993013
0.2095751222511785,0.798092469691398
0.2097098181605224,0.798174187636075
0.2098328013820971,0.7982383945926068
0.2102544581417821,0.7984777114305893
0.2103071652367427,0.7985360813910729
0.2109513630640391,0.7989563451065543
0.21160141723522,0.7993124018655039
0.2120523557143275,0.79961008866397
0.2121167754970571,0.7996626216284052
0.2124447307545899,0.7998785904821942
0.2124564434423589,0.7998961014703393
0.2137038446897601,0.8006373999684803
0.213873678662411,0.8007191179131572
0.2141255014494451,0.8008183468459792
0.214342186173172,0.800882553802511
0.2143597552048256,0.8008883907985594
0.2148809698105472,0.8011568926167837
0.2151269362536968,0.8012502845535574
0.2160815203068724,0.801822310166296
0.2161576527773711,0.8018981911149247
0.2167140054463998,0.8022542478738742
0.2173113525226201,0.8026103046328238
0.2177915727211501,0.8029079914312898
0.2180961026031448,0.8030714273206437
0.2183245000146408,0.8032231892179009
0.2191385318145881,0.8036726379136241
0.2205264853152177,0.8043847514315233
0.2205909050979473,0.8044197734078135
0.2207197446634066,0.8045248393366837
0.2208720096044039,0.8046299052655541
0.2210769816403619,0.8048050151470048
0.2217738865626189,0.8052719748308731
0.2220022839741149,0.8054003887439368
0.2226406254575268,0.8057681194949831
0.2226406254575268,0.8057739564910315
0.2227401833035635,0.8058206524594183
0.2237591871394688,0.8064160260563503
0.2240344353020409,0.8065327659773174
0.2260431612544288,0.8076943281909398
0.2264823870457673,0.8079569930131157
0.2266405083306491,0.8080095259775509
0.2268454803666071,0.8081029179143245
0.2269918889637199,0.8082079838431949
0.2270973031536411,0.8082955387839202
0.2276712248543234,0.8086982915112566
0.2279054786097039,0.8089142603650458
0.2279640420485491,0.8089784673215776
0.2282685719305437,0.8092177841595601
0.2287077977218822,0.8095096339619778
0.228842493631226,0.8096088628947998
0.2288600626628795,0.8096205368868965
0.2288717753506486,0.8096380478750416
0.2290006149161078,0.8096964178355252
0.2291470235132207,0.8098131577564922
0.2293812772686012,0.8099941046339911
0.2295042604901759,0.8100641485865714
0.2295628239290211,0.8101050075589099
0.2302304471318556,0.810420205345521
0.2305642587332728,0.8105661302467299
0.230874644959152,0.8107470771242288
0.2309566337735351,0.8108229580728574
0.231103042370648,0.8108696540412442
0.2313372961260285,0.8110564379147915
0.2313490088137975,0.8110564379147915
0.2313490088137975,0.8110622749108399
0.2319346432022488,0.8114066576776927
0.2322625984597815,0.8115992785472884
0.2324909958712775,0.8117977364129324
0.232953647038154,0.8120487272430117
0.2340312143129044,0.8127608407609108
0.2341366285028256,0.8128367217095394
0.2343943076337442,0.8129184396542164
0.2345875669819331,0.8130410165712317
0.2348511024567362,0.813192778468489
0.2348511024567362,0.8131986154645373
0.2357178413516441,0.8136947601286474
0.2363386138034025,0.8140624908796936
0.2366080056220901,0.8142434377571927
0.2383122016924833,0.8152590750696062
0.2387865655471289,0.8155625988641205
0.2389446868320107,0.8156209688246041
0.2390208193025094,0.8156384798127492
0.2391789405873912,0.8157143607613777
0.2392492167140054,0.8157902417100064
0.2396357354103833,0.8160120475598438
0.2399109835729554,0.8161462984689559
0.2400046850751076,0.8161696464531494
0.2400163977628766,0.8161696464531494
0.2401218119527978,0.8162163424215362
0.2405668940880208,0.8165198662160505
0.2405668940880208,0.8165373772041956
0.2408538549383619,0.8167591830540331
0.2410471142865509,0.8169518039236288
0.241322362449123,0.8170802178366925
0.2418787151181517,0.8173837416312069
0.2420895434979942,0.8175121555442707
0.2425287692893326,0.8177397983901565
0.2429562823929021,0.8179499302478972
0.2438874410705396,0.8183993789436205
0.2440045679482299,0.8184519119080557
0.2448771631870223,0.818936382580069
0.2454510848877046,0.8192223953864384
0.2459605868056572,0.8194967342007109
0.2465462211941085,0.8198060949912737
0.2478170478170478,0.8205357194973179
0.2478756112558929,0.8205532304854629
0.2479048929753155,0.820570741473608
0.2479985944774677,0.8206291114340916
0.2480864396357354,0.8206641334103817
0.2484319639249216,0.8208684282720741
0.2487364938069163,0.8210260271653796
0.2501127346197769,0.8218432066121492
0.2503352756873883,0.8219599465331162
0.2508096395420339,0.8222167743592438
0.2511375947995666,0.8224152322248878
0.2520277590700125,0.8228413329364176
0.2521448859477028,0.8228821919087561
0.2521858803548944,0.8229405618692396
0.2523615706714298,0.8231273457427869
0.2525606863635032,0.8231682047151254
0.2537026734209833,0.8238569702488311
0.2551550467043424,0.8246624757035039
0.2559749348481743,0.8251060874031788
0.2559749348481743,0.8251177613952755
0.2563731662323211,0.8253220562569679
0.2564258733272818,0.8253512412372097
0.2574097390998799,0.8259641258222868
0.2577142689818746,0.8260633547551088
0.2583291850897484,0.8263960635298649
0.2585048754062838,0.8264719444784936
0.2585400134695909,0.8265128034508321
0.2588445433515856,0.8266353803678474
0.2592252057040789,0.8268221642413948
0.2595531609616117,0.8270206221070389
0.2602207841644461,0.8273358198936499
0.2606365845802466,0.8275926477197775
0.2626863049398261,0.8285440780756591
0.2631489561067026,0.8287717209215449
0.2639454188749963,0.8291452886686396
0.2641562472548388,0.8292328436093649
0.2644139263857574,0.8293145615540418
0.2644490644490644,0.8293145615540418
0.264501771544025,0.8293320725421869
0.2646950308922139,0.8294196274829122
0.2648355831454423,0.8295480413959759
0.2659658575151533,0.8301901109612949
0.2661064097683816,0.8302601549138752
0.2662001112705338,0.8303477098546004
0.2665866299669117,0.8305578417123411
0.2669555796316359,0.8307796475621786
0.2683083950689584,0.8313983691433041
0.2689057421451787,0.83166103396548
0.2697197739451261,0.8320812976809615
0.2698310444789318,0.8321221566532999
0.2698486135105853,0.8321279936493483
0.2712248543234459,0.8328868031356342
0.2714181136716348,0.8329860320684563
0.2722555708471201,0.8333829477997443
0.2723258469737343,0.8334062957839378
0.2724722555708471,0.8334821767325663
0.2725191063219232,0.8335171987088564
0.273350707153524,0.8338148855073225
0.2733799888729466,0.8338499074836127
0.2741178882023952,0.8342001272465138
0.2775321366870663,0.8358344861400528
0.2781997598899007,0.8361730319108573
0.2794295921056484,0.8367684055077895
0.2795232936078006,0.8368209384722246
0.2796169951099528,0.8368617974445631
0.2806418552897426,0.837305409144238
0.2807648385113174,0.8373754530968183
0.2811982079587713,0.837568073966414
0.2816081520306872,0.8377898798162514
0.2819302509443354,0.8379941746779438
0.2821937864191385,0.8381050776028625
0.282861409621973,0.8383677424250384
0.2832596410061199,0.838560363294634
0.2838277063629176,0.8387588211602781
0.2840561037744136,0.8388288651128584
0.2847471523527861,0.8390915299350342
0.2852859359901613,0.8393250097769683
0.2853444994290064,0.8393600317532585
0.2853796374923135,0.8393892167335003
0.2854791953383502,0.8394592606860806
0.285830575971421,0.839599348591241
0.2862522327311059,0.8398153174450301
0.2875230593540452,0.8403231361012369
0.2881145500863811,0.8406033119115578
0.2885537758777195,0.840819280765347
0.2890457087640186,0.8411169675638129
0.2890632777956721,0.8411286415559097
0.2897074756229685,0.8413387734136504
0.2902462592603437,0.8415897642437296
0.2906503469883751,0.8417415261409869
0.2921085766156188,0.8424594766549343
0.292202278117771,0.8425003356272728
0.2924599572486896,0.8425820535719497
0.2924833826242277,0.8426054015561432
0.2932915580802904,0.8430139912795279
0.293754209247167,0.8432591451135587
0.2938537670932037,0.8433116780779939
0.2940236010658545,0.8433408630582357
0.2943866943866944,0.8435159729396863
0.2950016104945682,0.8437669637697656
0.2951538754355656,0.8438486817144425
0.2951948698427571,0.8438603557065392
0.2952710023132558,0.8439012146788777
0.2955403941319434,0.8439595846393612
0.2964188457146203,0.8443273153904075
0.296471552809581,0.8443389893825042
0.2974729876138327,0.8447942750742757
0.2978595063102105,0.8449577109636297
0.2981406108166671,0.8450744508845968
0.2981581798483207,0.8450977988687902
0.2988316593950397,0.8454013226633046
0.2996046967877954,0.8456756614775772
0.2997628180726772,0.8457281944420124
0.3002723199906298,0.8459908592641883
0.3006998330941993,0.8461718061416872
0.3008638107229656,0.8462418500942674
0.3018008257444877,0.8466037438492654
0.3018828145588709,0.8466912987899907
0.3032941934350385,0.8473508793434547
0.3041550759860619,0.8476077071695822
0.304225352112676,0.8476310551537757
0.3045591637140933,0.8477594690668394
0.3050042458493163,0.8479229049561934
0.3050452402565078,0.8479404159443384
0.3053849082018096,0.8480688298574022
0.3064449064449064,0.8484832565768353
0.3064507627887909,0.8484890935728836
0.3066147404175573,0.8485533005294156
0.3066323094492109,0.8485591375254639
0.306930982987321,0.8486466924661892
0.3072940763081608,0.8488101283555431
0.307616175221809,0.8489560532567519
0.3084419197095253,0.8493763169722334
0.3086000409944072,0.8494405239287653
0.3091622500073204,0.8497323737311829
0.3092910895727797,0.8497732327035215
0.3092969459166642,0.8497732327035215
0.3107434628561389,0.8503627693044051
0.3108605897338292,0.8504386502530338
0.3112119703668999,0.8505437161819042
0.311703903253199,0.8507305000554515
0.3122719686099968,0.8509756538894823
0.3135018008257444,0.851547679502221
0.3139351702731984,0.8517694853520584
0.3141752803724634,0.8518336923085903
0.3143099762818073,0.851862877288832
0.314421246815613,0.8518920622690739
0.3150303065796023,0.8521488900952015
0.3158092003162425,0.8525691538106829
0.3160961611665837,0.8527209157079401
0.3163304149219642,0.8527851226644719
0.3168750549032239,0.8531236684352764
0.3172849989751398,0.8533454742851139
0.318075605399549,0.853660672071725
0.3181458815261632,0.8536956940480152
0.3185265438786565,0.8538357819531757
0.3194284208368715,0.8541276317555933
0.319627536528945,0.8542035127042219
0.3197798014699423,0.8542735566568022
0.3199144973792861,0.8543319266172856
0.3199847735059002,0.8543611115975275
0.3200901876958215,0.8544019705698659
0.3203010160756639,0.8544953625066396
0.3212087493777634,0.8548222342853474
0.3216889695762935,0.8550031811628463
0.322368305466897,0.8553242159455058
0.3233638839272642,0.8556277397400202
0.3234517290855319,0.8556627617163103
0.3247811191473163,0.8561764173685654
0.3248162572106234,0.8562172763409039
0.3251207870926181,0.8563165052737259
0.3259231062047963,0.8566667250366271
0.3263564756522503,0.8568593459062228
0.3264267517788644,0.8568768568943679
0.3266024420953998,0.8569644118350932
0.3275570261485754,0.8574021865387197
0.3275804515241134,0.8574080235347681
0.32804310269099,0.8576006444043638
0.3281836549442183,0.8576298293846055
0.3285643172967116,0.857752406301621
0.3286053117039033,0.8577640802937176
0.3289742613686275,0.8579391901751683
0.3297180170419607,0.8581901810052475
0.3308307223800181,0.8586337927049223
0.3311996720447425,0.8587622066179861
0.3323240900705689,0.8591999813216127
0.3334309390647418,0.8596669410054809
0.3335363532546631,0.8596902889896744
0.3379520365435858,0.861318810887165
0.3399724751837428,0.8622118712825632
0.340317999472929,0.8623052632193368
0.3403765629117742,0.8623461221916753
0.3411261749289918,0.8626087870138512
0.3422213112353957,0.8630290507293327
0.342326725425317,0.8630523987135261
0.3428128019677315,0.8632099976068316
0.3431290445374952,0.8633033895436053
0.3434042927000673,0.8634026184764273
0.3435507012971802,0.8634960104132009
0.3440602032151328,0.8636711202946515
0.3442417498755526,0.8637820232195703
0.3451963339287283,0.8641322429824715
0.3453251734941875,0.86417310195481
0.3455652835934526,0.8642840048797287
0.345752686597757,0.8643482118362605
0.3460630728236362,0.8644182557888408
0.3460747855114052,0.8644182557888408
0.3461040672308278,0.8644474407690826
0.3467716904336622,0.8646750836149684
0.3477379871746069,0.865112858318595
0.3492372112090422,0.8656556989510918
0.3501683698866797,0.8660234297021381
0.3504963251442125,0.8661168216389118
0.351210799098123,0.8663969974492327
0.3521185324002225,0.8667530542081823
0.3526046089426371,0.8669515120738264
0.3530789727972827,0.8671032739710836
0.3534889168691985,0.867225850888099
0.3536587508418494,0.8672900578446309
0.3544142192029516,0.8675643966589035
0.354841732306521,0.8677278325482574
0.3550057099352874,0.867786202508741
0.3552341073467834,0.8678737574494662
0.3556264823870457,0.8680547043269652
0.3556674767942374,0.8680780523111585
0.3556850458258909,0.8680955632993036
0.35617697871219,0.8682706731807542
0.3568914526661005,0.8685391749989785
0.3570729993265205,0.8686325669357522
0.357342391145208,0.8687434698606709
0.3575122251178589,0.8688660467776863
0.3575415068372815,0.8688718837737347
0.3585487979854177,0.8691637335761524
0.3595970835407455,0.8695839972916338
0.359831337296126,0.869619019267924
0.359831337296126,0.8696248562639723
0.359854762671664,0.8696248562639723
0.3610611695118737,0.8699692390308251
0.3619103393751281,0.870296110809533
0.3622500073204298,0.8704186877265484
0.3633392872829492,0.8708156034578365
0.3643465784310855,0.871253378161463
0.3650434833533425,0.8715277169757356
0.3652543117331849,0.8716035979243643
0.3653128751720301,0.8716444568967027
0.3656232613979093,0.8717553598216214
0.3662323211618986,0.8719421436951688
0.3665427073877778,0.8720530466200874
0.3671751925273052,0.8722456674896831
0.3676027056308746,0.8724499623513755
0.3692717636379608,0.8731328908890329
0.3698573980264121,0.8733255117586285
0.3700916517817926,0.8734013927072571
0.372779713624784,0.8743995190315256
0.3730608181312406,0.8745687919169278
0.373248221135545,0.8746329988734598
0.3737342976779596,0.8748664787153939
0.3745658985095604,0.8751758395059567
0.3757605926620011,0.8755727552372448
0.3758484378202688,0.8755961032214381
0.3764809229597962,0.8758120720752272
0.3773827999180111,0.8761214328657899
0.3781792626863049,0.8765066746049813
0.3783256712834177,0.8765358595852231
0.378454510848877,0.8766059035378033
0.3787414716992182,0.8767051324706253
0.3790225762056748,0.8768568943678825
0.3792626863049398,0.8769561233007045
0.3805276565839946,0.8773238540517508
0.3806799215249919,0.877376387016186
0.3810957219407924,0.8775106379252982
0.3822552780299259,0.8779775976091664
0.3827237855406869,0.878135196502472
0.3840297502269333,0.8786021561863403
0.3846095282715001,0.8787947770559359
0.3858803548944394,0.8793259436963361
0.386389856812392,0.879471868597545
0.3867763755087698,0.8796411414829473
0.3876079763403707,0.8799446652774616
0.3876255453720242,0.8799738502577034
0.3878012356885596,0.8800205462260902
0.3885039969547011,0.8802598630640727
0.3885918421129689,0.8802657000601211
0.3891891891891892,0.8804875059099585
0.3893941612251471,0.8805458758704421
0.3910690755761178,0.8811237384792291
0.391391174489766,0.8812638263843895
0.3915902901818395,0.8813630553172116
0.391631284589031,0.8813805663053567
0.3921876372580598,0.8815498391907589
0.3933940440982694,0.8821043538153525
0.3951333782319697,0.8826471944478493
0.3953734883312348,0.8826938904162361
0.3961816637872976,0.8829448812463154
0.3963163596966413,0.8829915772147022
0.3963866358232555,0.8830324361870407
0.396802436239056,0.8831491761080078
0.3985183449972182,0.8836394837760695
0.3993616585165881,0.8838612896259069
0.4004216567596849,0.8841648134204213
0.4006676232028344,0.8842757163453401
0.4008491698632543,0.8843049013255818
0.4012708266229393,0.8844274782425973
0.4013176773740154,0.8844449892307423
0.4019384498257737,0.8846025881240478
0.403185851073175,0.8850170148434809
0.4039530321220462,0.8852680056735601
0.4055928084097098,0.8858341942902505
0.4068343533132265,0.8862427840136352
0.4073848496383707,0.8864062199029892
0.4085326930397353,0.8867330916816969
0.4091300401159556,0.8869782455157278
0.4092471669936459,0.8870249414841146
0.4099557846036719,0.8873051172944356
0.4104418611460865,0.8874977381640312
0.4105589880237767,0.8875619451205632
0.4110392082223068,0.8877604029862072
0.4121050628092881,0.8882507106542689
0.4124505870984744,0.8883907985594294
0.4124505870984744,0.8883966355554778
0.412719978917162,0.8884725165041063
0.4144066059559017,0.8889744981642648
0.4147345612134344,0.8890562161089417
0.4148165500278176,0.8890620531049901
0.4150215220637755,0.8891029120773285
0.4163040613744839,0.8895115018007133
0.4163860501888671,0.8895348497849067
0.4165031770665574,0.8895698717611968
0.4173230652103891,0.8897916776110343
0.4183127873268718,0.8900718534213552
0.4183654944218324,0.890083527413452
0.4184240578606776,0.8901068753976453
0.4187637258059793,0.8901885933423223
0.4198471494246142,0.8904570951605466
0.4202980879037217,0.8905796720775621
0.4204210711252965,0.8906088570578038
0.4213112353957424,0.8908656848839314
0.4214517876489707,0.8909065438562698
0.4251061462329068,0.8921731719987626
0.425223273110597,0.8922140309711011
0.425428245146555,0.892278237927633
0.4282392902111211,0.8931537873348859
0.4285438200931158,0.8932588532637563
0.4306403912037715,0.8939534557935104
0.4308160815203068,0.8940410107342357
0.4318585107317502,0.8944029044892337
0.4322801674914351,0.8945488293904426
0.4325027085590466,0.8946013623548776
0.4331644754179965,0.8947647982442316
0.4336212702409885,0.894869864173102
0.4340780650639805,0.8950508110506009
0.4355655764106468,0.8954769117621307
0.4368246903458171,0.8958504795092254
0.4372873415126936,0.8959788934222892
0.4373868993587303,0.8960080784025309
0.4373986120464994,0.8960139153985793
0.4375977277385728,0.8960781223551112
0.4377617053673391,0.896124818323498
0.438159936751486,0.8962824172168036
0.4392667857456589,0.8966501479678498
0.4408070041872858,0.897082085675428
0.4409358437527451,0.8971112706556698
0.4413984949196217,0.8972338475726852
0.4420134110274955,0.897461490418571
0.4420426927469181,0.8974906753988128
0.4420544054346871,0.8974965123948611
0.4425170566015636,0.8976190893118765
0.4432139615238207,0.8978000361893755
0.4445609206172586,0.8981794409325184
0.4446311967438728,0.8982436478890504
0.4446487657755263,0.8982436478890504
0.4449357266258674,0.8983253658337274
0.4451348423179409,0.8984012467823559
0.445169980381248,0.8984304317625977
0.44544522854382,0.8985121497072747
0.4459254487423501,0.8986697486005802
0.4468858891394102,0.8990082943713847
0.4474832362156306,0.8992301002212222
0.4478053351292788,0.8993234921579958
0.4483734004860765,0.8994635800631563
0.4485139527393048,0.899475254055253
0.4486427923047641,0.8995161130275915
0.4494919621680185,0.8997145708932355
0.449726215923399,0.8998313108142025
0.4506456619132675,0.9000589536600884
0.4506866563204591,0.9000881386403301
0.451313285116102,0.9002515745296841
0.4514948317765219,0.9002807595099258
0.4521624549793563,0.9004617063874247
0.452203449386548,0.9004850543716182
0.4531053263447629,0.9007068602214556
0.45314046440807,0.9007302082056492
0.4537202424526368,0.9008819701029064
0.454042341366285,0.9009870360317768
0.4540774794295921,0.9010220580080668
0.4549735000439225,0.9013022338183876
0.4552721735820327,0.9014364847274998
0.4555942724956809,0.9015240396682253
0.4568768118063893,0.9018625854390296
0.4569939386840795,0.9019151184034648
0.4575561476969927,0.9021194132651572
0.4596175807443413,0.902743971842331
0.4600919445989868,0.9028607117632982
0.4601036572867559,0.9028782227514432
0.4610465286521624,0.9031759095499092
0.4611226611226611,0.903187583542006
0.4611636555298527,0.9031934205380544
0.4611870809053908,0.903205094530151
0.4619015548593013,0.9034093893918432
0.4644022136979883,0.9041098289176458
0.4645661913267547,0.9041681988781294
0.4655676261310064,0.9044483746884504
0.4660595590173055,0.9046234845699008
0.4661591168633422,0.9046468325540944
0.466293812772686,0.9046993655185296
0.4667974583467541,0.90487447539998
0.4688471787063336,0.9054931969811056
0.468999443647331,0.9055457299455408
0.4695206582530526,0.9056683068625564
0.4713302685133671,0.9061060815661828
0.4723258469737343,0.9063337244120686
0.4727123656701121,0.9064504643330356
0.4727826417967263,0.906473812317229
0.4732394366197183,0.906637248206583
0.4742467277678545,0.9069466089971456
0.4755468361102163,0.9072909917639984
0.4756522503001376,0.9073201767442404
0.4765658399461216,0.9076061895506096
0.4772217504611871,0.9077988104202054
0.4775438493748353,0.9078805283648824
0.477643407220872,0.907909713345124
0.4780592076366724,0.907991431289801
0.4789142338438113,0.9081898891554452
0.4797634037070656,0.9085167609341528
0.48127434042927,0.9088611437010056
0.481297765804808,0.9088844916851992
0.4813270475242306,0.9088961656772958
0.4816725718134169,0.9090070686022146
0.4825217416766713,0.909293081408584
0.4825217416766713,0.9093047554006806
0.4826915756493221,0.9093397773769708
0.4832010775672747,0.9094857022781796
0.4847412960089016,0.9098826180094676
0.485373781148429,0.9100752388790632
0.4853913501800825,0.91008691287116
0.4854791953383502,0.9100927498672085
0.4887411788820239,0.9109916472586548
0.4893443823021288,0.911207616112444
0.4894029457409739,0.9112134531084922
0.4898128898128898,0.9113652150057494
0.4914116716933618,0.9117738047291342
0.4923076923076923,0.9119956105789716
0.4923194049954613,0.9120072845710684
0.4980527656583994,0.913653317456704
0.4983514391965096,0.9137408723974294
0.4986149746713127,0.9137992423579128
0.5002430382712073,0.9142545280496844
0.5007642528769289,0.9144062899469416
0.5019238089660625,0.9148032056782296
0.5019882287487921,0.9148207166663748
0.5020585048754063,0.9148557386426648
0.5022224825041727,0.914890760618955
0.5029311001141987,0.9150950554806474
0.504442036836403,0.915667081093386
0.5054434716406547,0.9159239089195136
0.5056660127082663,0.915964767891852
0.5070715352405494,0.9163675206191886
0.5074112031858511,0.9164667495520106
0.5089338525958245,0.9168986872595888
0.5109367222043278,0.9174356908960372
0.5111885449913619,0.917464875876279
0.5115165002488946,0.9175524308170044
0.5117448976603907,0.9175757788011978
0.5119908641035401,0.917645822753778
0.512629205586952,0.9178034216470836
0.5134022429797078,0.918077760461356
0.5150010248601797,0.9185155351649829
0.517835495300284,0.91916344172635
0.5190067640771866,0.9194202695524776
0.5200316242569764,0.919758815323282
0.5218119527978683,0.9202141010150536
0.5220462065532488,0.9202607969834404
0.5237562589675265,0.9207394306594054
0.5242364791660566,0.9208911925566626
0.5248455389300459,0.9210079324776296
0.5249978038710433,0.9210546284460164
0.5252964774091534,0.9211013244144034
0.5262861995256362,0.9213931742168212
0.5272466399226963,0.9216208170627068
0.527586307867998,0.9216850240192388
0.5280723844104126,0.921854296904641
0.5280899534420661,0.9218601339006892
0.5281719422564493,0.9218776448888344
0.5285584609528271,0.9219943848098014
0.5300459722994935,0.9223387675766545
0.5320254165324588,0.9229399781696348
0.5330268513367105,0.923208479987859
0.5333196685309362,0.9233135459167294
0.5343796667740329,0.9236112327151954
0.5358847471523528,0.9239672894741452
0.5376182249421686,0.9243525312133364
0.5377177827882054,0.9243758791975298
0.537782202570935,0.924381716193578
0.5396269508945565,0.9248019799090595
0.5412667271822201,0.9252455916087344
0.5413662850282569,0.9252922875771212
0.5415009809376007,0.9253273095534116
0.5415419753447922,0.9253331465494598
0.5420046265116688,0.9254732344546204
0.5421686041404351,0.9254965824388136
0.542373576176393,0.9255607893953456
0.5428245146555005,0.9256716923202642
0.5433574419489913,0.9258059432293764
0.5434452871072589,0.9258409652056666
0.5457702556294105,0.9263546208579216
0.5474334572926122,0.9267982325575964
0.5475154461069954,0.9267982325575964
0.548458317472402,0.9270258754034824
0.549108371643583,0.927154289316546
0.5499341161312993,0.9273585841782384
0.550057099352874,0.9273936061545286
0.5509179819038974,0.927615412004366
0.550994114374396,0.9276329229925112
0.5510526778132412,0.9276504339806562
0.5523000790606425,0.9279306097909772
0.5544376445784897,0.9284442654432324
0.5546953237094082,0.9285318203839577
0.5551755439079383,0.9286485603049248
0.5558431671107728,0.9288119961942786
0.5561945477438435,0.9288586921626654
0.5567274750373342,0.9290162910559708
0.558185704664578,0.9292731188820984
0.558209130040116,0.929296466866292
0.5588299024918744,0.9294774137437908
0.5588708968990659,0.9294890877358876
0.5591812831249451,0.9295824796726612
0.5596205089162836,0.92972840457387
0.5603759772773858,0.9299618844158044
0.560985037041375,0.9301369942972548
0.5617112236830547,0.9303121041787056
0.5626189569851542,0.9305047250483012
0.5627009457995373,0.9305280730324944
0.5636496735088284,0.9307557158783804
0.5641474627390121,0.9309191517677342
0.5641884571462036,0.930930825759831
0.5646745336886182,0.9310417286847495
0.5647155280958098,0.9310592396728948
0.5659687856870955,0.9314386444160376
0.5660214927820562,0.9314678293962796
0.5667008286726597,0.9316312652856334
0.567093203712922,0.9317304942184554
0.5677081198207958,0.9318822561157126
0.5683054668970162,0.9320223440208733
0.5702849111299816,0.9324367707403062
0.5708295511112412,0.9326060436257084
0.5716025885039969,0.9327928274992556
0.572117946765834,0.9329037304241744
0.5729202658780124,0.93306132931748
0.572996398348511,0.9330846773016734
0.5731428069456238,0.9331138622819152
0.575245234400164,0.933504941017155
0.5761178296389564,0.933703398882799
0.5763286580187988,0.9338143018077176
0.5787590407308717,0.9343513054441662
0.5820678750256215,0.9350225599897268
0.5821908582471963,0.9350517449699688
0.5822318526543878,0.9350809299502104
0.5855114052297151,0.9358047174602064
0.5859857690843606,0.9359039463930284
0.5860267634915522,0.935915620385125
0.5866768176627332,0.9360673822823822
0.5878422300957512,0.9363125361164132
0.5888729466194255,0.9365051569860088
0.5891716201575357,0.9365752009385888
0.5892828906913414,0.9365985489227824
0.5894820063834149,0.936674429871411
0.5896284149805276,0.936691940859556
0.5902726128078241,0.936872887737055
0.5904190214049369,0.9368903987252
0.5911217826710784,0.9370479976185055
0.592029515973178,0.937234781492053
0.5942490703054083,0.937684230187776
0.5942549266492928,0.9376900671838244
0.5951860853269304,0.9379001990415652
0.5962812216333343,0.9381511898716444
0.5965916078592135,0.938227070820273
0.598172820708032,0.9385948015713194
0.5983250856490293,0.9386414975397062
0.5994670727065093,0.9388574663934952
0.6000292817194226,0.9389742063144624
0.6001581212848819,0.9390150652868008
0.6003630933208398,0.939067598251236
0.600720330297795,0.9391434791998646
0.6012532575912858,0.93926605611688
0.6013938098445141,0.939283567105025
0.6014523732833592,0.9393069150892184
0.6024128136804193,0.9394820249706692
0.6028813211911803,0.9396221128758296
0.6031507130098679,0.9396921568284098
0.6036367895522825,0.9397855487651836
0.6049954613334895,0.940089072559698
0.6052882785277152,0.940159116512278
0.607045181693069,0.9406085652080014
0.6071213141635677,0.9406377501882432
0.608643963573541,0.940964621966951
0.6092588796814149,0.9410988728760632
0.6096863927849844,0.9411922648128368
0.6109279376885011,0.9414490926389644
0.6111387660683435,0.941513299595496
0.6123334602207842,0.9418226603860588
0.6127551169804691,0.941904378330736
0.6128019677315452,0.941904378330736
0.6140669380106,0.9422137391212986
0.6149278205616234,0.942400522994846
0.617697871218998,0.9429725486075846
0.6194957687915434,0.943457019279598
0.6204444965008346,0.9436496401491936
0.6212233902374747,0.9438247500306444
0.6216040525899681,0.9438714459990312
0.6223829463266083,0.9440348818883848
0.62338438113086,0.9442216657619322
0.62338438113086,0.9442275027579806
0.6239407337998887,0.9443734276591896
0.62404614798981,0.944414286631528
0.6269801762759509,0.94497463825217
0.629972768000937,0.9456634037858755
0.6332874586395714,0.946328821335388
0.6364850224005154,0.9469767278967552
0.6371233638839273,0.9470584458414322
0.6376738602090715,0.9471810227584476
0.6379842464349507,0.9472569037070762
0.6392082223068138,0.9474611985687684
0.639278498433428,0.9474670355648168
0.6423530789727973,0.9481032681340876
0.6438581593511171,0.9483484219681184
0.6439694298849229,0.94837760694836
0.6445140698661825,0.9485176948535206
0.6460660009955784,0.94887375161247
0.6464115252847648,0.9489554695571472
0.6473485403062867,0.9491714384109362
0.6482621299522708,0.9493874072647251
0.6507803578226113,0.9498368559604484
0.6513777048988316,0.9500002918498024
0.6517817926268631,0.9500703358023826
0.6518227870340546,0.9500878467905276
0.6540833357734767,0.9505256214941542
0.6543878656554712,0.9505781544585894
0.6548739421978859,0.9506773833914114
0.6553834441158385,0.9507707753281852
0.6556118415273345,0.9508291452886688
0.655834382594946,0.9508933522452006
0.6568475300869667,0.9510976471068928
0.6569588006207725,0.9511268320871348
0.6580715059588299,0.9514011709014072
0.6587859799127405,0.9515587697947128
0.6593540452695382,0.9516579987275348
0.6610113905888554,0.952054914458823
0.6613510585341571,0.9520957734311614
0.6614154783168867,0.9521249584114032
0.6618137097010336,0.9521833283718868
0.6620596761441832,0.952235861336322
0.6637521595268074,0.9526269400715616
0.663769728558461,0.9526386140636582
0.6643319375713742,0.9527028210201902
0.665175251090744,0.9529129528779308
0.6655793388187754,0.9529596488463178
0.6662059676144183,0.953064714775188
0.6662235366460718,0.9530763887672848
0.6666217680302188,0.9531581067119618
0.667412374454628,0.9533507275815576
0.6675119323006647,0.953391586553896
0.6702527012386167,0.953986960150828
0.6702761266141548,0.9539927971468763
0.6713361248572516,0.9541620700322786
0.675816227928904,0.9550025974632416
0.6817545606278,0.9561408116926704
0.6838452753945712,0.956561075408152
0.684460191502445,0.9566719783330708
0.6850516822347809,0.9568295772263762
0.6854909080261193,0.9569112951710532
0.6857485871570379,0.9569463171473432
0.6873532253813944,0.9572673519300028
0.6875699101051214,0.9572965369102444
0.6885069251266435,0.9574833207837918
0.6909548768703698,0.9579911394399986
0.6916869198559339,0.958177923313546
0.6921495710228105,0.9582479672661262
0.6923018359638078,0.9582713152503196
0.6927410617551463,0.9583530331949964
0.6929226084155662,0.958393892167335
0.6950016104945682,0.9587966448946714
0.6954701180053293,0.9588841998353969
0.6964422710901584,0.9590242877405571
0.6975315510526778,0.9591585386496694
0.6985095604813915,0.9593044635508782
0.6988258030511552,0.9593803444995068
0.6989136482094228,0.9593920184916036
0.6994934262539896,0.9595262694007156
0.6996749729144095,0.9595729653691024
0.7003016017100524,0.9597188902703112
0.7013557436092648,0.9598998371478102
0.7032707680595005,0.960209197938373
0.7035460162220726,0.9602617309028082
0.7043307663025973,0.9603726338277268
0.7044127551169804,0.9603726338277268
0.7046177271529385,0.9604018188079688
0.7051682234780826,0.9604718627605487
0.7055840238938831,0.960553580705226
0.7056308746449591,0.9605652546973226
0.7058299903370326,0.9606061136696612
0.7070832479283183,0.9608921264760304
0.7079968375743023,0.961049725369336
0.7100524142777664,0.9614524780966724
0.710310093408685,0.961464152088769
0.7106966121050629,0.9615517070294944
0.7111534069280548,0.9616217509820746
0.7111944013352464,0.961627587978123
0.7128048959034875,0.9618727418121538
0.712822464935141,0.9618785788082022
0.7129747298761383,0.9618844158042504
0.7129747298761383,0.9618902528002988
0.713255834382595,0.961925274776589
0.7139410266170829,0.9620361777015076
0.7142865509062692,0.962106221654088
0.715094726362332,0.9622638205473936
0.7154402506515183,0.9623163535118286
0.716236713419812,0.9624564414169892
0.7172205791924102,0.9626899212589232
0.7179701912096278,0.9627774761996486
0.7181693069017012,0.9628066611798904
0.7182747210916225,0.9628358461601322
0.7213083072238001,0.9633670128005324
0.7223741618107815,0.963594655646418
0.7235044361804925,0.9637756025239173
0.7240607888495213,0.9638865054488358
0.7244297385142455,0.9639623863974645
0.7257298468566075,0.9641258222868184
0.7257942666393371,0.9641316592828668
0.7278088489356095,0.9644993900339128
0.7286404497672103,0.9646861739074604
0.730578899592984,0.9650480676624582
0.7307311645339815,0.9650772526427
0.7341044186114609,0.9656843002317288
0.7347017656876812,0.9657776921685024
0.7351409914790197,0.9658652471092276
0.7360194430616965,0.9659411280578564
0.7360838628444262,0.965970313038098
0.7398436356182835,0.9667583075046258
0.7403179994729291,0.966810840469061
0.7406986618254224,0.9668750474255928
0.7409270592369184,0.9669217433939796
0.7412608708383356,0.96699178734656
0.7417352346929812,0.9670851792833336
0.7420690462943984,0.9671668972280104
0.7430997628180727,0.9673361701134128
0.7453485988697256,0.9677155748565558
0.7458581007876782,0.9678556627617164
0.7464730168955521,0.9679257067142966
0.7484056103774414,0.9682233935127624
0.7487277092910896,0.9682700894811496
0.7513630640391203,0.9687954191255012
0.7543205177007994,0.9693265857659016
0.755081842405786,0.969431651694772
0.7553629469122427,0.969466673671062
0.7556323387309303,0.9694958586513036
0.7560071447395391,0.9695425546196904
0.756645486222951,0.969600924580174
0.7567977511639483,0.9696184355683192
0.7579338818775438,0.9698344044221082
0.757969019940851,0.9698460784142048
0.7606102310327663,0.9703538970704116
0.7646979590641563,0.9709434336712954
0.7649497818511903,0.9709726186515372
0.765277737108723,0.9710251516159724
0.76663640888993,0.9712586314579064
0.7683991683991684,0.971480437307744
0.7688208251588533,0.9715738292445176
0.7695235864249949,0.9716672211812912
0.7698808234019502,0.9717255911417748
0.7701326461889842,0.9718014720904034
0.7702029223155984,0.9718073090864516
0.7715791631284589,0.9720991588888694
0.7726098796521331,0.9722801057663684
0.7740329712160698,0.9725135856083026
0.7744429152879857,0.9725894665569312
0.7747123071066733,0.9726653475055598
0.7750519750519751,0.9727587394423334
0.7754912008433135,0.972799598414672
0.7759421393224211,0.9728871533553972
0.7778044566776962,0.9732256991262016
0.7781792626863049,0.9732723950945884
0.7787063336359111,0.973330765055072
0.7800415800415801,0.9735817558851512
0.7830048900471436,0.9739786716164394
0.7838657725981669,0.9740954115374064
0.7847032297736523,0.9742471734346636
0.7870926180785336,0.9746616001540966
0.7882463178237826,0.9748425470315956
0.7884630025475096,0.9748950799960308
0.7893941612251472,0.9750176569130464
0.7898568123920237,0.9750585158853848
0.7909636613861966,0.975245299758932
0.7910456502005798,0.9752628107470772
0.7915024450235718,0.975327017703609
0.7920002342537554,0.9753795506680442
0.792293051447981,0.975408735648286
0.7949342625398963,0.9757589554111872
0.7950162513542796,0.9757764663993322
0.7953676319873503,0.975840673355864
0.7958947029369564,0.9759924352531212
0.7983367983367984,0.976366003000216
0.7989282890691342,0.9764769059251348
0.8003103862258791,0.976646178810537
0.800456794822992,0.9766695267947304
0.8004860765424145,0.9766695267947304
0.8039998828731223,0.9770664425260184
0.8053175602471377,0.9772298784153725
0.805458112500366,0.977241552407469
0.8062721443003134,0.977358292328436
0.8090012005504963,0.977685164107144
0.8091710345231472,0.9777260230794824
0.8102603144856666,0.9778602739885944
0.8110040701589998,0.9780003618937548
0.8118122456150625,0.9781579607870604
0.8170185353283945,0.9788642373089114
0.817469473807502,0.9789517922496368
0.8177974290650347,0.9789984882180236
0.8183889197973705,0.9790335101943136
0.8197358788908085,0.9792202940678608
0.8223126701999941,0.9795121438702786
0.8228748792129074,0.9795821878228588
0.8260431612544289,0.9801016804711624
0.827495534537788,0.9803059753328548
0.8289537641650317,0.980527781182692
0.8294281280196774,0.9805686401550306
0.8310620479634564,0.9808021199969648
0.8311616058094932,0.9808254679811582
0.8318409417000966,0.9808780009455934
0.8321864659892829,0.9809363709060768
0.8324324324324325,0.9809655558863186
0.8407191590290182,0.982127118099941
0.8417264501771544,0.9822672060051016
0.8447014728704869,0.9826290997600996
0.8463002547509589,0.982868416598082
0.847875611255893,0.9830960594439676
0.850183010746391,0.9834346052147722
0.8502708559046587,0.9834754641871108
0.8519164885362068,0.9836680850567064
0.8523440016397763,0.9837089440290449
0.8552194664870721,0.9841292077445264
0.8562267576352084,0.984286806637832
0.8563790225762057,0.9843101546220252
0.8572691868466517,0.9844093835548472
0.857421451787649,0.9844385685350892
0.8593013381745777,0.9847070703533134
0.8595531609616117,0.9847304183375069
0.8599396796579896,0.984782951301942
0.8659717138590378,0.9855184128040344
0.8667447512517935,0.9856468267170984
0.8673186729524758,0.9857051966775818
0.8682732570056514,0.9858277735945972
0.868817896986911,0.9859211655313708
0.8697959064156248,0.986037905452338
0.8703581154285379,0.9861254603930634
0.8716172293637082,0.9862888962824172
0.8730168955521068,0.9864873541480612
0.8732570056513719,0.9865282131203996
0.8733565634974085,0.9865398871124964
0.8745805393692717,0.986697486005802
0.8754531346080642,0.9867908779425756
0.8757693771778279,0.9868375739109624
0.877608269157565,0.9870535427647515
0.8780826330122105,0.9871352607094284
0.8806828496969342,0.9874446214999912
0.8807472694796639,0.987456295492088
0.8818014113788761,0.9875963833972484
0.8822464935140991,0.9876956123300704
0.8877163187022342,0.9883668668756312
0.8889578636057509,0.9884836067965982
0.888993001669058,0.9885011177847433
0.8898246025006589,0.988647042685952
0.890123276038769,0.9886879016582906
0.8914585224444379,0.9888513375476444
0.8933149834558285,0.9890614694053852
0.8945096776082692,0.9892482532789324
0.8949898978067992,0.989306623239416
0.8967702263476911,0.98950508110506
0.8968112207548827,0.98950508110506
0.8968346461304207,0.9895225920932053
0.9030775087113116,0.9902522165992492
0.9042429211443296,0.9903864675083616
0.9052209305730432,0.990526555413522
0.9063687739744076,0.9906549693265858
0.9088518637814412,0.9908534271922298
0.9102925243770316,0.9910518850578738
0.9113232409007056,0.9911802989709376
0.91139351702732,0.991186135966986
0.9122485432344588,0.9913145498800496
0.9127580451524112,0.9913787568365816
0.914374396064537,0.9915130077456936
0.9146906386343006,0.9915713777061772
0.9147726274486838,0.9915947256903708
0.9180111856168194,0.9920033154137554
0.9182395830283154,0.9920208264019004
0.91902433310884,0.992160914307061
0.91920587976926,0.9921667513031094
0.9229012327603876,0.9925286450581072
0.9230242159819624,0.992540319050204
0.9240725015372904,0.9926453849790744
0.9245820034552428,0.992703754939558
0.9269069719773944,0.9929722567577822
0.9269772481040088,0.9929780937538304
0.9274750373341922,0.9930247897222172
0.9284706157945596,0.9931415296431844
0.9288571344909372,0.9931765516194746
0.930485198090832,0.9933574984969736
0.9308892858188632,0.9933925204732637
0.9312465227958184,0.9934392164416505
0.933067845743902,0.9936493482993912
0.93375303797839,0.9937544142282616
0.9347896108459488,0.9938536431610836
0.935304969107786,0.9939061761255188
0.9354630903926678,0.9939178501176156
0.93555679189482,0.9939470350978572
0.938010599982431,0.9942155369160816
0.939621094550672,0.994355624821242
0.9400017569031652,0.994390646797532
0.9438962255863664,0.9948109105130136
0.9443354513777048,0.994851769485352
0.9452900354308804,0.9949743464023676
0.9459400896020614,0.9950443903549476
0.947749699862376,0.9952953811850268
0.949131797019121,0.995429632094139
0.9498989780679922,0.995493839050671
0.9520892506808,0.9957331558886534
0.9522180902462593,0.9957565038728468
0.9531785306433194,0.9958498958096206
0.9555913443237388,0.9960833756515548
0.958677637550877,0.9963110184974404
0.9613305613305614,0.996567846323568
0.963473983192293,0.9968071631615504
0.963848789200902,0.996830511145744
0.9642645896167024,0.9968830441101793
0.9699628122163332,0.9973733517782408
0.9717021463500336,0.997507602687353
0.9731193815700858,0.997653527588562
0.9735937454247312,0.997688549564852
0.975426781060584,0.9979278664028344
0.9769494304705572,0.9980621173119466
0.9820093115867764,0.998447359051138
0.985499692541946,0.998745045849604
0.9900559280840971,0.9990894286164568
0.9932300664695032,0.9993345824504876
0.9932300664695032,0.999340419446536
0.994061667301104,0.9994104633991164
0.9945301748118648,0.999422137391213
0.995525753272232,0.9995155293279866
0.9984597815583732,0.9997431721738724
0.9990922666979004,0.999784031146211


==> NCF_Beauty_user_hist.csv <==
bin_start,bin_end,frequency
-0.031623374,-0.031082957,0.000865455
-0.031082957,-0.030542539,0.000865455
-0.030542539,-0.030002122,0.00165968
-0.030002122,-0.029461704,0.000865455
-0.029461704,-0.028921287,0.003461818
-0.028921287,-0.028380869,0.005192729
-0.028380869,-0.027840452,0.006923639
-0.027840452,-0.027300034,0.012981822
-0.027300034,-0.026759617,0.012116368
-0.026759617,-0.026219199,0.023367281
-0.026219199,-0.025678782,0.019040006
-0.025678782,-0.025138364,0.043272742
-0.025138364,-0.024597947,0.043272742
-0.024597947,-0.024057529,0.05538911
-0.024057529,-0.023517112,0.040676378
-0.023517112,-0.022976694,0.045003651
-0.022976694,-0.022436277,0.044138197
-0.022436277,-0.021895859,0.057985475
-0.021895859,-0.021355442,0.045003651
-0.021355442,-0.020815024,0.045003651
-0.020815024,-0.020274607,0.040676378
-0.020274607,-0.019734189,0.025963645
-0.019734189,-0.019193772,0.020770917
-0.019193772,-0.018653354,0.019040006
-0.018653354,-0.018112937,0.006058183
-0.018112937,-0.017572519,0.005192729
-0.017572519,-0.017032102,0.002596364
-0.017032102,-0.016491684,0.000865455
-0.016491684,-0.015951267,0.000865455
-0.015951267,-0.015410849,0.000865455
-0.015410849,-0.014870432,0.000865455
-0.014870432,-0.014330014,0.000865455
-0.014330014,-0.013789597,0
-0.013789597,-0.013249179,0
-0.013249179,-0.012708762,0.000865455
-0.012708762,-0.012168344,0
-0.012168344,-0.011627927,0.000865455
-0.011627927,-0.011087509,0.002596364
-0.011087509,-0.010547092,0.000865455
-0.010547092,-0.010006674,0.003461818
-0.010006674,-0.009466257,0.000865455
-0.009466257,-0.008925839,0.003461818
-0.008925839,-0.008385422,0
-0.008385422,-0.007845004,0.003461818
-0.007845004,-0.007304587,0.001730911
-0.007304587,-0.006764169,0.007789093
-0.006764169,-0.006223752,0.004327274
-0.006223752,-0.005683334,0.006058183
-0.005683334,-0.005142917,0.009520004
-0.005142917,-0.004602499,0.011250913
-0.004602499,-0.004062082,0.009520004
-0.004062082,-0.003521664,0.012981822
-0.003521664,-0.002981247,0.016443643
-0.002981247,-0.002440829,0.015578187
-0.002440829,-0.001900411,0.025963645
-0.001900411,-0.001359994,0.020770917
-0.001359994,-0.000819576,0.012116368
-0.000819576,-0.000279159,0.017309097
-0.000279159,0.000261259,0.019040006
0.000261259,0.000801676,0.021040194
0.000801676,0.001342094,0.014116556
0.001342094,0.001882511,0.009789281
0.001882511,0.002422929,0.014740548
0.002422929,0.002963346,0.012144185
0.002963346,0.003503764,0.017336914
0.003503764,0.004044181,0.013875092
0.004044181,0.004584599,0.00954782
0.004584599,0.005125016,0.006086
0.005125016,0.005665434,0.004355091
0.005665434,0.006205851,0.006086
0.006205851,0.006746269,0.002624181
0.006746269,0.007286686,0
0.007286686,0.007827104,0.003489635
0.007827104,0.008367521,0.002624181
0.008367521,0.008907939,0.005220546
0.008907939,0.009448356,0.005220546
0.009448356,0.009988774,0.006951455
0.009988774,0.010529191,0.003489635
0.010529191,0.011069609,0.000893271
0.011069609,0.011610026,0.000893271
0.011610026,0.012150444,2.78158E-05
0.012150444,0.012690861,0.000893271
0.012690861,0.013231279,0
0.013231279,0.013771696,0
0.013771696,0.014312114,0
0.014312114,0.014852531,0
0.014852531,0.015392949,0
0.015392949,0.015933366,0
0.015933366,0.016473784,0
0.016473784,0.017014201,0
0.017014201,0.017554619,0
0.017554619,0.018095036,0
0.018095036,0.018635454,0
0.018635454,0.019175871,0
0.019175871,0.019716289,0
0.019716289,0.020256706,0
0.020256706,0.020797124,0
0.020797124,0.021337541,0
0.021337541,0.021877959,0
0.021877959,0.022418376,0

==> NCF_Beauty_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.035200841,-0.034656209,0.000792202
-0.034656209,-0.034111577,0
-0.034111577,-0.033566945,0
-0.033566945,-0.033022313,0
-0.033022313,-0.032477681,0
-0.032477681,-0.031933049,0
-0.031933049,-0.031388417,0.000792202
-0.031388417,-0.030843785,0.002376608
-0.030843785,-0.030299153,0.003168811
-0.030299153,-0.02975452,0.001584406
-0.02975452,-0.029209888,0.003961014
-0.029209888,-0.028665256,0.007922028
-0.028665256,-0.028120624,0.005545419
-0.028120624,-0.027575992,0.009506434
-0.027575992,-0.02703136,0.015844057
-0.02703136,-0.026486728,0.026934897
-0.026486728,-0.025942096,0.034064722
-0.025942096,-0.025397464,0.034064722
-0.025397464,-0.024852832,0.049116576
-0.024852832,-0.0243082,0.06971385
-0.0243082,-0.023763567,0.035649127
-0.023763567,-0.023218935,0.048324373
-0.023218935,-0.022674303,0.044363359
-0.022674303,-0.022129671,0.044363359
-0.022129671,-0.021585039,0.053869793
-0.021585039,-0.021040407,0.051493184
-0.021040407,-0.020495775,0.049908778
-0.020495775,-0.019951143,0.038025736
-0.019951143,-0.019406511,0.01980507
-0.019406511,-0.018861879,0.016636259
-0.018861879,-0.018317247,0.011883042
-0.018317247,-0.017772614,0.004753217
-0.017772614,-0.017227982,0.001584406
-0.017227982,-0.01668335,0.001584406
-0.01668335,-0.016138718,0.000792202
-0.016138718,-0.015594086,0.001584406
-0.015594086,-0.015049454,0
-0.015049454,-0.014504822,0
-0.014504822,-0.01396019,0
-0.01396019,-0.013415558,0.000792202
-0.013415558,-0.012870926,0.000792202
-0.012870926,-0.012326294,0
-0.012326294,-0.011781661,0.000792202
-0.011781661,-0.011237029,0.000792202
-0.011237029,-0.010692397,0.000792202
-0.010692397,-0.010147765,0.003168811
-0.010147765,-0.009603133,0
-0.009603133,-0.009058501,0
-0.009058501,-0.008513869,0.001584406
-0.008513869,-0.007969237,0.003168811
-0.007969237,-0.007424605,0.005545419
-0.007424605,-0.006879973,0.005545419
-0.006879973,-0.006335341,0.006337623
-0.006335341,-0.005790709,0.007129825
-0.005790709,-0.005246076,0.007129825
-0.005246076,-0.004701444,0.01109084
-0.004701444,-0.004156812,0.008714231
-0.004156812,-0.00361218,0.007922028
-0.00361218,-0.003067548,0.01109084
-0.003067548,-0.002522916,0.019012868
-0.002522916,-0.001978284,0.01980507
-0.001978284,-0.001433652,0.016636259
-0.001433652,-0.00088902,0.022973882
-0.00088902,-0.000344388,0.025350491
-0.000344388,0.000200244,0.025350491
0.000200244,0.000744877,0.013434967
0.000744877,0.001289509,0.009473954
0.001289509,0.001834141,0.012642765
0.001834141,0.002378773,0.003928533
0.002378773,0.002923405,0.012642765
0.002923405,0.003468037,0.006305142
0.003468037,0.004012669,0.007097345
0.004012669,0.004557301,0.003136331
0.004557301,0.005101933,0.011850562
0.005101933,0.005646565,0.003928533
0.005646565,0.006191197,0.000759722
0.006191197,0.00673583,0.003136331
0.00673583,0.007280462,0.000759722
0.007280462,0.007825094,0.000759722
0.007825094,0.008369726,0
0.008369726,0.008914358,0.002344128
0.008914358,0.00945899,0.000759722
0.00945899,0.010003622,0
0.010003622,0.010548254,0
0.010548254,0.011092886,0
0.011092886,0.011637518,0
0.011637518,0.01218215,0.000759722
0.01218215,0.012726783,0
0.012726783,0.013271415,0
0.013271415,0.013816047,0.000792202
0.013816047,0.014360679,0.000792202
0.014360679,0.014905311,0
0.014905311,0.015449943,0
0.015449943,0.015994575,0.001584406
0.015994575,0.016539207,0
0.016539207,0.017083839,0.000792202
0.017083839,0.017628471,0
0.017628471,0.018173103,0
0.018173103,0.018717736,0
0.018717736,0.019262368,0.000792202

==> NCF_ML1M.csv <==
LN(TPR/FPR)-LiRA
4.61003108
4.609692961
4.608524589
4.607720728
4.605479635
4.605170186
4.604826797
4.604166265
4.603473788
4.600765309
4.600729743
4.600725646
4.600337456
4.593946761
4.593657375
4.593246665
4.59219893
4.591599374
4.589870089
4.58941711
4.588358393
4.586844358
4.584967479
4.584957722
4.582615868
4.581564908
4.580616664
4.580271316
4.580248858
4.576268747
4.576059641
4.575946906
4.574710979
4.574486143
4.573588004
4.57311224
4.572597192
4.570965803
4.570000587
4.566011894
4.565008771
4.564251415
4.562928595
4.561774345
4.557335205
4.5571848
4.555731622
4.554614943
4.554115912
4.55349021
4.553145085
4.552627616
4.552286435
4.54950674
4.5454362
4.544336902
4.544333135
4.540062456
4.537746472
4.535405147
4.53167009
4.528734402
4.52867294
4.527857647
4.527264387
4.525306306
4.522527023
4.522262423
4.521788577
4.521319711
4.521055041
4.520397215
4.520122505
4.520083696
4.519723896
4.518938245
4.518655017
4.51654029
4.516078045
4.515799575
4.515629066
4.515262652
4.514841278
4.513372393
4.513269493
4.51271452
4.512277877
4.512007434
4.511226093
4.51091687
4.51071222
4.510665882
4.510419578
4.509172436
4.508684633
4.508376172
4.508218435
4.507849815
4.507527099
4.506835871
4.505349851
4.505344694
4.5049337
4.504646556
4.504443974
4.504090181
4.503819829
4.503747137
4.503642809
4.503107337
4.502846362
4.502748344
4.50265092
4.500805458
4.500726097
4.500571558
4.500280417
4.500089525
4.49980967
4.499665526
4.499423201
4.499149968
4.49904947
4.49875133
4.498135735
4.497979617
4.497970976
4.495696071
4.494977808
4.494590629
4.494376667
4.49361247
4.493597014
4.493489901
4.493091695
4.492598808
4.492202631
4.491917566
4.491751703
4.491593179
4.491000589
4.489096511
4.488825733
4.48863637
4.488559662
4.488401978
4.488096566
4.487862059
4.487455252
4.487170721
4.486650301
4.486465496
4.48610432
4.486072225
4.486064676
4.485963368
4.485852278
4.485386659
4.485109426
4.484744708
4.4847268
4.483378082
4.48332706
4.483103753
4.483002552
4.483002552
4.482966101
4.482955436
4.482750583
4.482693089
4.482656564
4.48257891
4.482231545
4.482131878
4.481438933
4.481241948
4.481195802
4.480484164
4.480431059
4.479965925
4.479771073
4.479342715
4.479122167
4.479048346
4.478423792
4.478022213
4.477336814
4.477336814
4.477336814
4.477219546
4.476828471
4.476697147
4.476559667
4.476398592
4.476257309
4.476239337
4.476040904
4.475835616
4.475696082
4.475303173
4.475164228
4.474999889
4.47499312
4.474815802
4.474614031
4.474499866
4.473488017
4.473439796
4.473370651
4.473161411
4.473134571
4.473061379
4.472544725
4.472474448
4.472338284
4.472285535
4.47163923
4.471589785
4.471085958
4.4708518
4.470709378
4.470647822
4.470640292
4.470466269
4.470202309
4.470035594
4.469862494
4.469533046
4.469213383
4.469125401
4.469093763
4.468428634
4.468175934
4.468099373
4.46753505
4.467443414
4.466052971
4.465955956
4.465831774
4.465788017
4.465704927
4.465647464
4.465101238
4.465001079
4.464670762
4.464322958
4.464281568
4.464043259
4.463332494
4.463199531
4.463167302
4.462750262
4.462594384
4.462523325
4.462236178
4.462072791
4.461316772
4.461277195
4.460489897
4.459881258
4.459570975
4.459552718
4.459028837
4.458980858
4.458271811
4.457843949
4.457064647
4.456834994
4.456790372
4.456458501
4.456452
4.456380244
4.456211232
4.455617034
4.455519618
4.454702989
4.454588527
4.454546743
4.454347296
4.454286712
4.45413326
4.454056427
4.453957364
4.453892707
4.453496413
4.453390692
4.453277031
4.453116948
4.452632532
4.451738254
4.451712508
4.451633047
4.451494342
4.451440357
4.451370045
4.450665744
4.450082962
4.449680623
4.448516376
4.448516376
4.448107791
4.447774289
4.447348196
4.44724669
4.446527541
4.446372291
4.445725884
4.44546495
4.445294301
4.44493342
4.444734416
4.444683334
4.444611839
4.444280343
4.443433635
4.442935269
4.442590361
4.44257165
4.442300502
4.442060632
4.44177194
4.441359185
4.440110996
4.439630044
4.439066865
4.439066842
4.438815628
4.43828201
4.438162573
4.437124011
4.43703782
4.436906635
4.436798902
4.436451673
4.436292157
4.43626159
4.43623709
4.433277464
4.433058312
4.432855179
4.432144472
4.43161035
4.43052809
4.430414211
4.430263372
4.430214591
4.429974482
4.429782454
4.429559646
4.42941794
4.429158475
4.428787327
4.428241052
4.427648094
4.427459581
4.427372842
4.427070674
4.426790269
4.426258254
4.425756952
4.425650308
4.425005471
4.424846632
4.423872383
4.423782
4.423595536
4.423311538
4.422624587
4.422562263
4.422180097
4.420164864
4.419861476
4.418891718
4.418741325
4.418426059
4.418101367
4.41792423
4.417156648
4.414561952
4.414361219
4.414281954
4.41000624
4.409775336
4.409352958
4.408781325
4.40743881
4.407253331
4.406200038
4.406092813
4.405045728
4.404894172
4.40436877
4.403531201
4.402598986
4.401807735
4.401384623
4.400219425
4.400125732
4.399889961
4.399682195
4.398733721
4.398259779
4.397865994
4.394380588
4.392531148
4.389525451
4.388107636
4.387248653
4.385041357
4.3816458
4.380175347
4.38011423
4.378405294
4.374004315
4.368229022
4.367992323
4.364498276
4.360696453
4.359150655
4.358457585
4.349745003
4.342567106
4.339718328
4.335917518
4.296813063
4.280748995
4.273820746
4.266351437
4.264889971
4.243057546
4.237343412
4.231793134
4.230856858
4.22920172
4.228520069
4.228067756
4.22742412
4.226644114
4.225374912
4.224727893
4.224447489
4.22439769
4.222672122
4.222121509
4.222102389
4.221062481
4.217715943
4.217522513
4.216834411
4.216708321
4.216108421
4.215478221
4.215318505
4.214118343
4.213725548
4.209198691
4.2090352
4.208833475
4.207123859
4.205179409
4.204931732
4.202473502
4.196054795
4.188351807
4.187409143
4.182060701
4.18139139
4.178500958
4.151540563

==> NCF_Music_user_hist.csv <==
bin_start,bin_end,frequency
-0.031281624,-0.030790153,0.000610727
-0.030790153,-0.030298682,0.000610727
-0.030298682,-0.029807211,0
-0.029807211,-0.029315739,0.003664364
-0.029315739,-0.028824268,0.002442909
-0.028824268,-0.028332797,0.006107273
-0.028332797,-0.027841326,0.011603819
-0.027841326,-0.027349855,0.016489638
-0.027349855,-0.026858384,0.020764729
-0.026858384,-0.026366912,0.020764729
-0.026366912,-0.025875441,0.039086548
-0.025875441,-0.02538397,0.039697275
-0.02538397,-0.024892499,0.050079639
-0.024892499,-0.024401028,0.050690367
-0.024401028,-0.023909557,0.065347822
-0.023909557,-0.023418086,0.052522548
-0.023418086,-0.022926614,0.051301094
-0.022926614,-0.022435143,0.036643638
-0.022435143,-0.021943672,0.036643638
-0.021943672,-0.021452201,0.03847582
-0.021452201,-0.02096073,0.034811457
-0.02096073,-0.020469259,0.021375455
-0.020469259,-0.019977787,0.013436
-0.019977787,-0.019486316,0.014657455
-0.019486316,-0.018994845,0.01587891
-0.018994845,-0.018503374,0.005496546
-0.018503374,-0.018011903,0.001832181
-0.018011903,-0.017520432,0.001221455
-0.017520432,-0.017028961,0.001221455
-0.017028961,-0.016537489,0.000610727
-0.016537489,-0.016046018,0
-0.016046018,-0.015554547,0.000610727
-0.015554547,-0.015063076,0
-0.015063076,-0.014571605,0
-0.014571605,-0.014080134,0
-0.014080134,-0.013588662,0
-0.013588662,-0.013097191,0
-0.013097191,-0.01260572,0
-0.01260572,-0.012114249,0
-0.012114249,-0.011622778,0.000610727
-0.011622778,-0.011131307,0
-0.011131307,-0.010639835,0.001832181
-0.010639835,-0.010148364,0.001221455
-0.010148364,-0.009656893,0.000610727
-0.009656893,-0.009165422,0.003053636
-0.009165422,-0.008673951,0.000610727
-0.008673951,-0.00818248,0.003053636
-0.00818248,-0.007691009,0.003053636
-0.007691009,-0.007199537,0.001832181
-0.007199537,-0.006708066,0.001221455
-0.006708066,-0.006216595,0.006107273
-0.006216595,-0.005725124,0.003664364
-0.005725124,-0.005233653,0.002442909
-0.005233653,-0.004742182,0.006718
-0.004742182,-0.00425071,0.005496546
-0.00425071,-0.003759239,0.009771636
-0.003759239,-0.003267768,0.012214546
-0.003267768,-0.002776297,0.011603819
-0.002776297,-0.002284826,0.015268183
-0.002284826,-0.001793355,0.01587891
-0.001793355,-0.001301883,0.013436
-0.001301883,-0.000810412,0.018321819
-0.000810412,-0.000318941,0.014046728
-0.000318941,0.00017253,0.01587891
0.00017253,0.000664001,0.016192824
0.000664001,0.001155472,0.014971369
0.001155472,0.001646943,0.010696278
0.001646943,0.002138415,0.01008555
0.002138415,0.002629886,0.01252846
0.002629886,0.003121357,0.011307005
0.003121357,0.003612828,0.004589005
0.003612828,0.004104299,0.008864096
0.004104299,0.00459577,0.008253369
0.00459577,0.005087242,0.004589005
0.005087242,0.005578713,0.00336755
0.005578713,0.006070184,0.007031914
0.006070184,0.006561655,0.00336755
0.006561655,0.007053126,0.008864096
0.007053126,0.007544597,0.005199733
0.007544597,0.008036069,0.001535369
0.008036069,0.00852754,0.005199733
0.00852754,0.009019011,0.005199733
0.009019011,0.009510482,0.008253369
0.009510482,0.010001953,0.002146095
0.010001953,0.010493424,0.009474824
0.010493424,0.010984895,0.00336755
0.010984895,0.011476367,0.00581046
0.011476367,0.011967838,0.002756823
0.011967838,0.012459309,0.001535369
0.012459309,0.01295078,0
0.01295078,0.013442251,0.000924641
0.013442251,0.013933722,0.000313914
0.013933722,0.014425194,0.000924641
0.014425194,0.014916665,0
0.014916665,0.015408136,0
0.015408136,0.015899607,0
0.015899607,0.016391078,0
0.016391078,0.016882549,0
0.016882549,0.01737402,0
0.01737402,0.017865492,0

==> NCF_Music_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.035338314,-0.034824417,0.000609716
-0.034824417,-0.034310521,0
-0.034310521,-0.033796624,0
-0.033796624,-0.033282727,0
-0.033282727,-0.03276883,0
-0.03276883,-0.032254933,0
-0.032254933,-0.031741036,0
-0.031741036,-0.031227139,0
-0.031227139,-0.030713243,0.001219433
-0.030713243,-0.030199346,0.001219433
-0.030199346,-0.029685449,0.001829149
-0.029685449,-0.029171552,0.001829149
-0.029171552,-0.028657655,0.003658298
-0.028657655,-0.028143758,0.008536029
-0.028143758,-0.027629862,0.01829149
-0.027629862,-0.027115965,0.017072057
-0.027115965,-0.026602068,0.0298761
-0.026602068,-0.026088171,0.037192695
-0.026088171,-0.025574274,0.037802412
-0.025574274,-0.025060377,0.060361916
-0.025060377,-0.02454648,0.06462993
-0.02454648,-0.024032584,0.056093902
-0.024032584,-0.023518687,0.058532767
-0.023518687,-0.02300479,0.061581348
-0.02300479,-0.022490893,0.058532767
-0.022490893,-0.021976996,0.051216171
-0.021976996,-0.021463099,0.039631561
-0.021463099,-0.020949202,0.029266383
-0.020949202,-0.020435306,0.020120638
-0.020435306,-0.019921409,0.024998369
-0.019921409,-0.019407512,0.010365178
-0.019407512,-0.018893615,0.007316596
-0.018893615,-0.018379718,0.006097164
-0.018379718,-0.017865821,0.004877731
-0.017865821,-0.017351924,0.001219433
-0.017351924,-0.016838028,0.001219433
-0.016838028,-0.016324131,0.001829149
-0.016324131,-0.015810234,0
-0.015810234,-0.015296337,0.000609716
-0.015296337,-0.01478244,0
-0.01478244,-0.014268543,0
-0.014268543,-0.013754646,0.000609716
-0.013754646,-0.01324075,0
-0.01324075,-0.012726853,0
-0.012726853,-0.012212956,0.000609716
-0.012212956,-0.011699059,0.000609716
-0.011699059,-0.011185162,0
-0.011185162,-0.010671265,0.001829149
-0.010671265,-0.010157369,0.001219433
-0.010157369,-0.009643472,0.001829149
-0.009643472,-0.009129575,0.001829149
-0.009129575,-0.008615678,0.001219433
-0.008615678,-0.008101781,0.001829149
-0.008101781,-0.007587884,0.004268014
-0.007587884,-0.007073987,0.001219433
-0.007073987,-0.006560091,0.004877731
-0.006560091,-0.006046194,0.003658298
-0.006046194,-0.005532297,0.004268014
-0.005532297,-0.0050184,0.003048581
-0.0050184,-0.004504503,0.005487447
-0.004504503,-0.003990606,0.009145745
-0.003990606,-0.003476709,0.010365178
-0.003476709,-0.002962813,0.008536029
-0.002962813,-0.002448916,0.009755461
-0.002448916,-0.001935019,0.013413759
-0.001935019,-0.001421122,0.017681773
-0.001421122,-0.000907225,0.010974893
-0.000907225,-0.000393328,0.017681773
-0.000393328,0.000120569,0.01829149
0.000120569,0.000634465,0.017542148
0.000634465,0.001148362,0.012664418
0.001148362,0.001662259,0.010835269
0.001662259,0.002176156,0.007786687
0.002176156,0.002690053,0.015103283
0.002690053,0.00320395,0.012054702
0.00320395,0.003717847,0.010225552
0.003717847,0.004231743,0.007176971
0.004231743,0.00474564,0.007176971
0.00474564,0.005259537,0.00412839
0.005259537,0.005773434,0.010225552
0.005773434,0.006287331,0
0.006287331,0.006801228,0.002908957
0.006801228,0.007315124,0.000470092
0.007315124,0.007829021,0.002908957
0.007829021,0.008342918,0
0.008342918,0.008856815,0.000470092
0.008856815,0.009370712,0
0.009370712,0.009884609,0.001079807
0.009884609,0.010398506,0
0.010398506,0.010912402,0.000470092
0.010912402,0.011426299,0
0.011426299,0.011940196,0
0.011940196,0.012454093,0.001219433
0.012454093,0.01296799,0.001219433
0.01296799,0.013481887,0.000609716
0.013481887,0.013995784,0
0.013995784,0.01450968,0.000609716
0.01450968,0.015023577,0.000609716
0.015023577,0.015537474,0
0.015537474,0.016051371,0.000609716

==> NCF_beauty.csv <==
LN(TPR/FPR)-LiRA
4.569273756
4.554948529
4.553876892
4.552824234
4.552614966
4.550651153
4.550355465
4.548599834
4.54768507
4.547625232
4.547620146
4.546316471
4.545545192
4.542941886
4.54286098
4.542289401
4.542067289
4.542015308
4.541515635
4.541307293
4.541231342
4.540998645
4.54008398
4.539892949
4.539869678
4.539719665
4.538623677
4.537961436
4.537961436
4.537639886
4.5373532
4.536885628
4.5357779
4.535744782
4.535688291
4.535550986
4.53548416
4.535431676
4.535366759
4.53432771
4.534288183
4.532599493
4.532533902
4.532404087
4.532374757
4.532271082
4.532073886
4.531555868
4.531097908
4.531079348
4.530102537
4.529086501
4.52867294
4.528241957
4.528158597
4.527990891
4.527263222
4.527208645
4.527208042
4.527118323
4.526615225
4.526165296
4.525688478
4.525306306
4.525237142
4.524741842
4.524658352
4.524473341
4.524410915
4.52391307
4.523318686
4.523218203
4.522965603
4.52284032
4.521538133
4.521528733
4.521313902
4.521055041
4.52090987
4.520706442
4.520338149
4.519569776
4.519560764
4.519449346
4.519374333
4.519138664
4.51895804
4.518938245
4.518822229
4.518722492
4.518592705
4.517975583
4.517396325
4.517338959
4.516338972
4.516338972
4.516088361
4.515799575
4.515629066
4.515623597
4.515300415
4.515180904
4.515001054
4.514973175
4.514952785
4.514673398
4.514417042
4.514372963
4.513716727
4.513705411
4.513617971
4.513475467
4.513444249
4.513111198
4.512910119
4.51271452
4.512654857
4.51260183
4.512424782
4.512371402
4.512344071
4.512007434
4.51148911
4.511477177
4.51091687
4.510859507
4.510694592
4.510665882
4.51061864
4.510279416
4.510247762
4.510082139
4.509891768
4.509828364
4.509399866
4.509264506
4.50922577
4.508955968
4.508947049
4.50869322
4.508621617
4.508423521
4.508218435
4.508180341
4.508062839
4.508058885
4.507988789
4.50758803
4.507343868
4.507028677
4.506849734
4.506071165
4.506034109
4.505992577
4.505935368
4.505545051
4.505490384
4.505485141
4.505434923
4.505349851
4.505349851
4.505278534
4.505264741
4.50520786
4.50518869
4.505141255
4.505005369
4.504209511
4.503819829
4.50372291
4.503642809
4.503559298
4.503551412
4.503051176
4.502735636
4.502683105
4.50238319
4.502315576
4.502267311
4.502215755
4.501933518
4.501525203
4.501477596
4.501224328
4.500979277
4.500805458
4.500695616
4.500571558
4.500359238
4.500147791
4.500062034
4.49980967
4.499682306
4.499465614
4.499149968
4.499013626
4.498734999
4.49859169
4.49831069
4.498237328
4.498135735
4.498097628
4.497070158
4.496301262
4.495696071
4.494945046
4.494722057
4.494490221
4.494376667
4.494183915
4.494141539
4.494126049
4.49386971
4.493810021
4.493713127
4.493652489
4.493648442
4.493616574
4.493373701
4.493360085
4.493128622
4.493098752
4.493071361
4.492710829
4.492598808
4.492108131
4.49197674
4.491917566
4.491860498
4.491751703
4.491614996
4.491545467
4.491173098
4.48973214
4.48930071
4.488979563
4.488884528
4.488825733
4.48863637
4.488587106
4.488401978
4.488096566
4.487911474
4.487862059
4.487455252
4.487187687
4.487135054
4.486475773
4.486081881
4.485868874
4.485653765
4.485386659
4.485109426
4.484421679
4.4844069
4.483614066
4.483282571
4.483002552
4.482955436
4.482728049
4.48271349
4.482693089
4.48257891
4.482371541
4.482301229
4.482231545
4.482149896
4.48204834
4.481790685
4.481241948
4.481202722
4.481195802
4.480843748
4.480050202
4.479965925
4.47983671
4.47933077
4.478423792
4.477993145
4.477336814
4.477022076
4.476932035
4.476828471
4.476559667
4.47637915
4.47632747
4.476257309
4.476180166
4.476040904
4.475256381
4.475164228
4.475064785
4.474999889
4.474941473
4.474620006
4.47346005
4.473384233
4.473269314
4.473134571
4.472913019
4.472771878
4.472544725
4.472338284
4.472285535
4.472254298
4.472207318
4.472158628
4.471967217
4.47163923
4.471589785
4.47146056
4.4708518
4.470826769
4.470647822
4.470640292
4.470202309
4.469822988
4.469458608
4.469335327
4.469125401
4.468816153
4.468428634
4.468332556
4.468175934
4.468099373
4.46793532
4.466968247
4.466052971
4.465955956
4.465788017
4.465760922
4.465647464
4.464889068
4.464670762
4.464640571
4.464322958
4.464281568
4.463332494
4.463167302
4.463075181
4.462757164
4.462750262
4.462673434
4.462662083
4.462236178
4.461902068
4.461840981
4.461316772
4.460940658
4.460489897
4.460259541
4.459552718
4.459545816
4.457083137
4.457064647
4.456834994
4.456380244
4.456211232
4.454588527
4.454546743
4.454350421
4.45413326
4.453892707
4.453116948
4.452726454
4.452568675
4.451633047
4.451440357
4.450665744
4.448506661
4.448107791
4.447728051
4.44724669
4.445796955
4.445609295
4.44546495
4.445294301
4.444683334
4.444273727
4.443017397
4.442300502
4.442008089
4.44177194
4.440456381
4.437901958
4.436451673
4.436292157
4.43623709
4.435419208
4.433277464
4.433058312
4.432855179
4.43052809
4.430476636
4.429158475
4.427791333
4.427070674
4.426709035
4.422180097
4.421328535
4.42088077
4.420164864
4.419920048
4.419861476
4.408781325
4.400219425
4.399889961

==> NCF_ml1m_user_hist.csv <==
bin_start,bin_end,frequency
-0.019672616,-0.01927519,0.001368791
-0.01927519,-0.018877763,0.001989658
-0.018877763,-0.018480337,0.000127057
-0.018480337,-0.01808291,0.001989658
-0.01808291,-0.017685483,0.005714857
-0.017685483,-0.017288057,0.015648721
-0.017288057,-0.01689063,0.010681789
-0.01689063,-0.016493204,0.019373919
-0.016493204,-0.016095777,0.024340851
-0.016095777,-0.01569835,0.035516448
-0.01569835,-0.015300924,0.039862513
-0.015300924,-0.014903497,0.049796377
-0.014903497,-0.014506071,0.048554643
-0.014506071,-0.014108644,0.055384175
-0.014108644,-0.013711218,0.057867641
-0.013711218,-0.013313791,0.047312911
-0.013313791,-0.012916364,0.044208579
-0.012916364,-0.012518938,0.052279843
-0.012518938,-0.012121511,0.044829446
-0.012121511,-0.011724085,0.042345979
-0.011724085,-0.011326658,0.03862078
-0.011326658,-0.010929231,0.033032982
-0.010929231,-0.010531805,0.031791248
-0.010531805,-0.010134378,0.025582584
-0.010134378,-0.009736952,0.013165255
-0.009736952,-0.009339525,0.007577456
-0.009339525,-0.008942098,0.004473124
-0.008942098,-0.008544672,0.003852257
-0.008544672,-0.008147245,0.002088642
-0.008147245,-0.007749819,0.002088642
-0.007749819,-0.007352392,0.001467774
-0.007352392,-0.006954966,0.002709508
-0.006954966,-0.006557539,0.001467774
-0.006557539,-0.006160112,0.001467774
-0.006160112,-0.005762686,0.002709508
-0.005762686,-0.005365259,0.005192974
-0.005365259,-0.004967833,0.000846909
-0.004967833,-0.004570406,0.001467774
-0.004570406,-0.004172979,0.00581384
-0.004172979,-0.003775553,0.007676439
-0.003775553,-0.003378126,0.005192974
-0.003378126,-0.0029807,0.0037252
-0.0029807,-0.002583273,0.008071264
-0.002583273,-0.002185846,0.0037252
-0.002185846,-0.00178842,0.008071264
-0.00178842,-0.001390993,0.005587799
-0.001390993,-0.000993567,0.013038195
-0.000993567,-0.00059614,0.007450397
-0.00059614,-0.000198714,0.008071264
-0.000198714,0.000198713,0.01055473
0.000198713,0.00059614,0.005045832
0.00059614,0.000993566,0.007529298
0.000993566,0.001390993,0.005045832
0.001390993,0.001788419,0.008771031
0.001788419,0.002185846,0.005666699
0.002185846,0.002583273,0.006908432
0.002583273,0.002980699,0.010012763
0.002980699,0.003378126,0.005045832
0.003378126,0.003775552,0.001930944
0.003775552,0.004172979,0.003183232
0.004172979,0.004570406,0.001930944
0.004570406,0.004967832,0.0038041
0.004967832,0.005365259,1.94E-03
0.005365259,0.005762685,0.003183232
0.005762685,0.006160112,0.005666699
0.006160112,0.006557538,0.006287566
0.006557538,0.006954965,0.005045832
0.006954965,0.007352392,0.004424966
0.007352392,0.007749818,0.007529298
0.007749818,0.008147245,0.005666699
0.008147245,0.008544671,0.004424966
0.008544671,0.008942098,0.000970874
0.008942098,0.009339525,0.000970874
0.009339525,0.009736951,0.002562366
0.009736951,0.010134378,0.003172678
0.010134378,0.010531804,0.002551812
0.010531804,0.010929231,0.002551812
0.010929231,0.011326658,0.000970874
0.011326658,0.011724084,0.002551812
0.011724084,0.012121511,0.002551812
0.012121511,0.012518937,0.001580938
0.012518937,0.012916364,0
0.012916364,0.01331379,0
0.01331379,0.013711217,0
0.013711217,0.014108644,0.001580938
0.014108644,0.01450607,0
0.01450607,0.014903497,0.001580938
0.014903497,0.015300923,0
0.015300923,0.01569835,0
0.01569835,0.016095777,0
0.016095777,0.016493203,0
0.016493203,0.01689063,0
0.01689063,0.017288056,0
0.017288056,0.017685483,0
0.017685483,0.01808291,0
0.01808291,0.018480336,0
0.018480336,0.018877763,0
0.018877763,0.019275189,0
0.019275189,0.019672616,0
0.019672616,0.020070043,0.001580938

==> NCF_ml1m_user_item_hist.csv <==
bin_start,bin_end,frequency
-0.019672616,-0.01927519,0.00022436
-0.01927519,-0.018877763,0
-0.018877763,-0.018480337,0
-0.018480337,-0.01808291,0
-0.01808291,-0.017685483,0.003657568
-0.017685483,-0.017288057,0.014780674
-0.017288057,-0.01689063,0.00921912
-0.01689063,-0.016493204,0.018951838
-0.016493204,-0.016095777,0.02451339
-0.016095777,-0.01569835,0.037026885
-0.01569835,-0.015300924,0.041893243
-0.015300924,-0.014903497,0.05301635
-0.014903497,-0.014506071,0.051625961
-0.014506071,-0.014108644,0.059273095
-0.014108644,-0.013711218,0.062053872
-0.013711218,-0.013313791,0.050235573
-0.013313791,-0.012916364,0.046759603
-0.012916364,-0.012518938,0.055797126
-0.012518938,-0.012121511,0.047454797
-0.012121511,-0.011724085,0.044674019
-0.011724085,-0.011326658,0.040502855
-0.011326658,-0.010929231,0.034246109
-0.010929231,-0.010531805,0.03285572
-0.010531805,-0.010134378,0.025903778
-0.010134378,-0.009736952,0.011999897
-0.009736952,-0.009339525,0.005743149
-0.009339525,-0.008942098,0.00226718
-0.008942098,-0.008544672,0.001571986
-0.008544672,-0.008147245,0
-0.008147245,-0.007749819,0
-0.007749819,-0.007352392,0
-0.007352392,-0.006954966,0.000181598
-0.006954966,-0.006557539,0.002085582
-0.006557539,-0.006160112,0.002085582
-0.006160112,-0.005762686,0.003475971
-0.005762686,-0.005365259,0.006256747
-0.005365259,-0.004967833,0.001390388
-0.004967833,-0.004570406,0.002085582
-0.004570406,-0.004172979,0.006951941
-0.004172979,-0.003775553,0.009037522
-0.003775553,-0.003378126,0.006256747
-0.003378126,-0.0029807,0.004171165
-0.0029807,-0.002583273,0.009037522
-0.002583273,-0.002185846,0.004171165
-0.002185846,-0.00178842,0.009037522
-0.00178842,-0.001390993,0.006256747
-0.001390993,-0.000993567,0.014599076
-0.000993567,-0.00059614,0.00834233
-0.00059614,-0.000198714,0.009037522
-0.000198714,0.000198713,0.0118183
0.000198713,0.00059614,0.004642507
0.00059614,0.000993566,0.007423282
0.000993566,0.001390993,0.004642507
0.001390993,0.001788419,0.008813671
0.001788419,0.002185846,0.005337701
0.002185846,0.002583273,0.006728088
0.002583273,0.002980699,0.010204059
0.002980699,0.003378126,0.004642507
0.003378126,0.003775552,0.000471341
0.003775552,0.004172979,0.002556925
0.004172979,0.004570406,0.000471341
0.004570406,0.004967832,0.003252119
0.004967832,0.005365259,0.001166535
0.005365259,0.005762685,0.002556925
0.005762685,0.006160112,0.005337701
0.006160112,0.006557538,0.006032895
0.006557538,0.006954965,0.004642507
0.006954965,0.007352392,0.003947313
0.007352392,0.007749818,0.007423282
0.007749818,0.008147245,0.005337701
0.008147245,0.008544671,0.003947313
0.008544671,0.008942098,0
0.008942098,0.009339525,0.000471341
0.009339525,0.009736951,0.001861731
0.009736951,0.010134378,0
0.010134378,0.010531804,0.000695194
0.010531804,0.010929231,0.000695194
0.010929231,0.011326658,0
0.011326658,0.011724084,0.000695194
0.011724084,0.012121511,0.000695194
0.012121511,0.012518937,0.000695194
0.012518937,0.012916364,0
0.012916364,0.01331379,0
0.01331379,0.013711217,0
0.013711217,0.014108644,0.000695194
0.014108644,0.01450607,0
0.01450607,0.014903497,0.000695194
0.014903497,0.015300923,0
0.015300923,0.01569835,0
0.01569835,0.016095777,0
0.016095777,0.016493203,0
0.016493203,0.01689063,0
0.01689063,0.017288056,0
0.017288056,0.017685483,0
0.017685483,0.01808291,0
0.01808291,0.018480336,0
0.018480336,0.018877763,0
0.018877763,0.019275189,0
0.019275189,0.019672616,0
0.019672616,0.020070043,0.000695194

==> NCF_music.csv <==
LN(TPR/FPR)-LiRA
4.60988469
4.60737995
4.60510438
4.60465392
4.60363712
4.60305724
4.60015764
4.5998326
4.5987323
4.59870543
4.59866137
4.59511985
4.59511985
4.59511985
4.59511985
4.59005655
4.58977784
4.58942965
4.58937855
4.58789061
4.58710371
4.58704422
4.58604463
4.58521536
4.58496748
4.58250318
4.58220167
4.58206285
4.57985238
4.57985238
4.57985238
4.57985238
4.57923191
4.57900733
4.57880614
4.57634113
4.57607147
4.57553035
4.57508726
4.57496995
4.57471098
4.57471098
4.57471098
4.57467046
4.57454811
4.57453024
4.57445654
4.57443315
4.5743103
4.57415588
4.57408232
4.57397822
4.57392376
4.57382105
4.57325573
4.57286005
4.57246033
4.57242438
4.57125094
4.57051143
4.57002554
4.56960382
4.56954301
4.56954301
4.56954301
4.56954301
4.56954301
4.5693446
4.56827424
4.568077
4.56778489
4.56723384
4.56719471
4.56707961
4.56690258
4.56679767
4.56645731
4.56581509
4.56574795
4.56470855
4.56434819
4.56434819
4.56434819
4.56416906
4.56414355
4.56399614
4.56361551
4.56316264
4.56281017
4.56274029
4.56270628
4.56252774
4.56243355
4.56239737
4.5618301
4.56141576
4.56138795
4.56135668
4.56135328
4.56077103
4.56063534
4.55992808
4.55984252
4.55976776
4.55926169
4.55919163
4.55912643
4.55912625
4.55912625
4.55892336
4.55884127
4.55883913
4.55882001
4.55879776
4.55869112
4.55857932
4.55802006
4.55781325
4.55753403
4.55731393
4.55730727
4.55700768
4.55699397
4.5566598
4.55627538
4.55553025
4.55540177
4.55523389
4.55514485
4.55508619
4.55465971
4.55457199
4.55424072
4.55387689
4.55387689
4.55387689
4.55377986
4.55371325
4.55357262
4.55277594
4.55262793
4.55248243
4.55209943
4.55174488
4.55160598
4.55133595
4.55105748
4.55096154
4.54975328
4.54859983
4.54859983
4.54859983
4.54859983
4.548524
4.54836315
4.54835774
4.54828237
4.54826866
4.54799118
4.54782937
4.54780761
4.54776271
4.54756354
4.54725714
4.54676793
4.54659317
4.54655659
4.54608622
4.5458612
4.54552428
4.545294
4.54516238
4.54468817
4.54449939
4.54432086
4.54428236
4.54425339
4.54418699
4.54402633
4.54402014
4.54340374
4.54329744
4.54329478
4.54329478
4.54329478
4.54329478
4.54318221
4.54306826
4.54266877
4.54266579
4.54263728
4.54233753
4.54228406
4.54196554
4.54150347
4.54140584
4.54129633
4.54104822
4.54034838
4.54024245
4.54011952
4.5397974
4.53979215
4.53920787
4.53886027
4.53870797
4.53845719
4.53837003
4.53796144
4.53796144
4.53796144
4.53771475
4.53771376
4.53752051
4.53748942
4.53736033
4.53732613
4.53701504
4.53677278
4.53675146
4.53672285
4.53671137
4.53659479
4.53651663
4.53642393
4.53627006
4.53617199
4.53610568
4.53590746
4.53550747
4.53539159
4.53531466
4.53505997
4.53494329
4.53481845
4.53436951
4.5250392
4.52502294
4.52476196
4.52475004
4.52466219
4.5245024
4.52420146
4.52416449
4.52411785
4.52390136
4.52385629
4.52374379
4.52359162
4.52330625
4.52325529
4.52319511
4.52292989
4.52255963
4.52253595
4.52247587
4.52229511
4.52195038
4.52190107
4.52178858
4.52178858
4.52178858
4.52178858
4.52178858
4.52178858
4.52178858
4.52170499
4.52161972
4.52156343
4.52153644
4.52152392
4.5215018
4.52133961
4.52130077
4.52125344
4.52121137
4.52110446
4.52108422
4.52094879
4.52087423
4.52077957
4.52076926
4.52074023
4.52050634
4.52036273
4.52026446
4.52026228
4.52020218
4.52016114
4.52014209
4.52005416
4.51976255
4.51973786
4.51970525
4.51960627
4.51924203
4.51899003
4.51887051
4.5188653
4.51839841
4.51831219
4.51758846
4.51722075
4.51719026
4.51694584
4.51685388
4.51635003
4.51633897
4.51633897
4.51633897
4.51633897
4.51633897
4.51633897
4.51633897
4.51633897
4.51633897
4.51614936
4.51612935
4.51608721
4.51606808
4.51594119
4.51591967
4.51590545
4.51574062
4.51563243
4.51561874
4.51546516
4.51524229
4.51518492
4.5147417
4.51469568
4.51459074
4.51438045
4.51436865
4.51431047
4.5142288
4.51417257
4.51416276
4.51356872
4.51350992
4.51327643
4.5132668
4.51303324
4.51291537
4.5128384
4.51281626
4.512742
4.51258223
4.51249209
4.5124685
4.51229156
4.51219432
4.51214925
4.51209423
4.51191432
4.51167755
4.51147745
4.51133619
4.51133608
4.51133603
4.51119181
4.51085951
4.51085951
4.51085951
4.51085951
4.51085951
4.51085951
4.51085951
4.51085951
4.51085951
4.51081039
4.51076874
4.51067404
4.51063572
4.51058618
4.51049078
4.51048858
4.51048069
4.5103653
4.51032714
4.50983937
4.50972245
4.50971857
4.50970978
4.50954072
4.5091962
4.50905631
4.50895231
4.50893148
4.50863223
4.50836545
4.50807967
4.50807186
4.50795457
4.50780047
4.50772715
4.50755043
4.5074882
4.50743023
4.50726869
4.50724414
4.50710854
4.50684947
4.50644588
4.50642734
4.50638762
4.50638058
4.5060074
4.50592208
4.50577079
4.50552981
4.50540963
4.50536112
4.50534985
4.50534985
4.50534985
4.50534985
4.50534985
4.50534985
4.5052775
4.5050996
4.50508872
4.50505134
4.50504955
4.5049315
4.50490222
4.50482284
4.5048031
4.50475811
4.50471128
4.5044989
4.50440129
4.50433511
4.50431679
4.50417401
4.50416274
4.50414529
4.50410001
4.50405948
4.50399016
4.50397646
4.50393221
4.50387165
4.50377223
4.50365615
4.50364563
4.50335514
4.50330221
4.5032588
4.50309078
4.50305248
4.50299282
4.50295457
4.50274036
4.50243442
4.50239105
4.50233119
4.5022939
4.50210641
4.50208485
4.50200751
4.50179713
4.50178251
4.50171974
4.50147651
4.50134169
4.50126793
4.50112508
4.50107197
4.50037631
4.49981623
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49980967
4.49968648
4.49968119
4.49967002
4.49966433
4.49964284
4.49964156
4.49963304
4.49961414
4.49958987
4.49955791
4.49952538
4.49952194
4.49950198
4.49948089
4.4994727
4.49940159
4.49938317
4.49933067
4.49929509
4.4992717
4.49923576
4.49913595
4.49912356
4.49897419
4.49895335
4.49880668
4.4986899
4.49862264
4.49838319
4.49832932
4.49811391
4.49764482
4.49753312
4.49746226
4.49715821
4.49710761
4.49705858
4.49699345
4.49669971
4.49668224
4.49660864
4.49658944
4.49646145
4.49634407
4.49623923
4.49621461
4.49609592
4.49560161
4.49559353
4.49550313
4.49543693
4.49525397
4.49524118
4.4950103
4.49483145
4.49478141
4.49463355
4.49443802
4.49434747
4.49423863
4.49423863
4.49423863
4.49423863
4.49423863
4.49423863
4.49423863
4.49414512
4.49413189
4.49410223
4.49403595
4.49402916
4.4940047
4.49399385
4.49396725
4.49396562
4.49396397
4.49395933
4.49391878
4.49365096
4.49364981
4.49360223
4.49358133
4.49355778
4.49353588
4.49351875
4.49343404
4.49335695
4.49333405
4.49330451
4.49329034
4.49328039
4.49326855
4.49323617
4.49313665
4.49309433
4.49300358
4.49289882
4.4928073
4.49242927
4.49231268
4.49226464
4.49223541
4.49210883
4.49196331
4.49183325
4.49174321
4.4916989
4.49166593
4.4916473
4.49154788
4.49145612
4.49126969
4.49119158
4.49115972
4.49099392
4.49088596
4.49082822
4.49074873
4.49065015
4.49060533
4.49057139
4.49054523
4.49052962
4.49046697
4.488946
4.48886528
4.48880517
4.48875579
4.48866779
4.4886619
4.48864079
4.48863637
4.48863637
4.48863637
4.48863637
4.48863637
4.48863637
4.48847031
4.48846977
4.48841914
4.48837366
4.48823956
4.48820128
4.48819201
4.4881877
4.4881702
4.48814121
4.48806404
4.48789656
4.48771193
4.48769247
4.48738167
4.48735943
4.48732254
4.48720382
4.48709084
4.48696508
4.48690755
4.48669437
4.48660401
4.48657063
4.48638319
4.48637136
4.48636561
4.48623538
4.48614569
4.48610641
4.48599364
4.48585584
4.48576584
4.48573691
4.48562981
4.48560611
4.48548086
4.48534052
4.48499567
4.48480605
4.48480342
4.48475675
4.48473776
4.48473232
4.48434081
4.48432381
4.48426089
4.4841376
4.48402402
4.48402285
4.48386219
4.48382389
4.48374629
4.48321348
4.48300255
4.48300255
4.48300255
4.48300255
4.48300255
4.48300255
4.48300255
4.48300255
4.48289733
4.48281373
4.4827609
4.48274487
4.48273703
4.4827093
4.48254768
4.48226958
4.48225906
4.48195042
4.48192835
4.48183058
4.48159729
4.48153416
4.48130385
4.48129101
4.4812658
4.48125354
4.48104918
4.48102762
4.48098632
4.48095329
4.48086489
4.48058088
4.48057137
4.48056657
4.48055764
4.4804555
4.48036732
4.48025647
4.48021259
4.48017945
4.4799706
4.47984982
4.47967665
4.47944999
4.47943886
4.47926173
4.47916688
4.47905151
4.47901577
4.47899723
4.47898881
4.47880959
4.47857922
4.47855526
4.47847694
4.47842767
4.47836958
4.47829657
4.4781186
4.47798466
4.4775624
4.47735259
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47733681
4.47731608
4.47725017
4.47723564
4.47720153
4.47718668
4.47717943
4.47715051
4.47714683
4.47714192
4.47713966
4.47711766
4.4771134
4.47701192
4.47684422
4.47674268
4.47672934
4.47665428
4.47663333
4.47659783
4.47657782
4.47650369
4.47648946
4.47642618
4.4762497
4.47624527
4.47609921
4.47602845
4.47592466
4.47592025
4.47590671
4.47582424
4.47580769
4.4756752
4.47562361
4.4756194
4.47554547
4.47550532
4.47544547
4.47533926
4.475221
4.47510333
4.47508017
4.47500976
4.47497042
4.47473756
4.47473619
4.47470735
4.47469301
4.47467441
4.47457418
4.47448992
4.47422743
4.47421244
4.47418853
4.47403485
4.47382476
4.47362999
4.47361023
4.47358604
4.4734442
4.4732258
4.47311528
4.47300326
4.47295721
4.4729181
4.47279041
4.47270388
4.47259683
4.47225533
4.47204145
4.47204133
4.4720265
4.4720047
4.47196424
4.47184013
4.47183152
4.47168457
4.47167169
4.47163879
4.47163879
4.47163879
4.47163879
4.47163879
4.47156382
4.47155762
4.47153375
4.47139725
4.47138228
4.47137979
4.47134206
4.47127059
4.47116348
4.47105716
4.47104707
4.47090545
4.47085184
4.47084371
4.47083634
4.47074474
4.47073242
4.47066247
4.47062439
4.47055793
4.47037378
4.47020151
4.47019418
4.47017495
4.46988954
4.46988415
4.46985928
4.46984087
4.4697961
4.46976599
4.46970367
4.46967511
4.46957454
4.46951895
4.46948128
4.46946929
4.46946045
4.46944094
4.46918496
4.46917635
4.46915646
4.46909707
4.4687937
4.46865139
4.46848548
4.46844344
4.46843803
4.4682833
4.46817727
4.46808627
4.46805805
4.46799282
4.46787488
4.46754993
4.46753313
4.46715934
4.4671241
4.46680021
4.46672564
4.46669901
4.46667264
4.46663802
4.46654545
4.46623542
4.46620545
4.46607162
4.46590812
4.46590812
4.46590812
4.46590812
4.46590812
4.46590812
4.46590812
4.46585646
4.46584604
4.46579916
4.46579462
4.46578565
4.46574439
4.46569828
4.46567205
4.46565752
4.46564763
4.46562718
4.46560919
4.46560417
4.46556711
4.46555879
4.46547556
4.46543223
4.46538863
4.46529396
4.46510981
4.46509906
4.46509406
4.46503859
4.46502188
4.46500011
4.46490858
4.46477571
4.46472284
4.46465928
4.46459129
4.46453706
4.46451045
4.46444109
4.46432823
4.46427346
4.46419333
4.46413574
4.46410549
4.46407353
4.4637857
4.46369401
4.46355837
4.46346442
4.46344891
4.4633065
4.46320992
4.46320374
4.46305717
4.46301161
4.46285189
4.46262857
4.46221016
4.46217762
4.46214036
4.46207045
4.46193239
4.46185127
4.46175519
4.461753
4.46173037
4.4616971
4.46165015
4.46161462
4.46147202
4.46146897
4.46124307
4.46105557
4.46105369
4.46103032
4.46095638
4.46076846
4.46053076
4.4602719
4.46014441
4.46014441
4.46014441
4.46014441
4.46014441
4.46014441
4.46014441
4.46014441
4.46014441
4.46001912
4.45998254
4.45993217
4.45992977
4.459924
4.45986995
4.45979388
4.45978902
4.45977623
4.45975516
4.45970856
4.45966572
4.4596048
4.45957931
4.45950198
4.45937874
4.45930463
4.45927483
4.45926501
4.45916865
4.45915227
4.45904229
4.45900826
4.45899669
4.45885293
4.45877871
4.45874943
4.45869169
4.45867769
4.4585843
4.45853326
4.45828887
4.45827631
4.45793856
4.45785701
4.45772477
4.45736601
4.45733509
4.45718489
4.45708086
4.45703962
4.45702441
4.45654751
4.45647715
4.4562134
4.45615796
4.45598217
4.45591854
4.45582075
4.45543515
4.45539498
4.45515484
4.45512051
4.45503405
4.45502003
4.45486416
4.45480593
4.45467284
4.4543473
4.4543473
4.45417113
4.45415517
4.45415193
4.45411406
4.45411122
4.45405106
4.45403191
4.45403164
4.45403159
4.45401118
4.45394029
4.45379579
4.45374704
4.45370352
4.45356267
4.45348272
4.45342111
4.45337702
4.45337177
4.45334775
4.45329129
4.45327091
4.45325095
4.45316381
4.45286834
4.45265268
4.45260358
4.45250094
4.45245385
4.45240351
4.45239643
4.45225096
4.45214698
4.45206921
4.45205746
4.45200875
4.45198861
4.45188357
4.45176114
4.45170149
4.45140779
4.45131014
4.45124689
4.45123191
4.45115921
4.45086748
4.45071441
4.45066527
4.45041006
4.45009221
4.44992569
4.4497505
4.44958815
4.4493232
4.44930459
4.44930173
4.44921157
4.44908293
4.44898182
4.44866433
4.44851638
4.44851638
4.44851638
4.44851583
4.44841556
4.44833256
4.44832535
4.44832273
4.44826163
4.4482496
4.44824658
4.44823871
4.44811949
4.44809722
4.44808778
4.44801167
4.44801109
4.44798577
4.44793999
4.44793942
4.44775155
4.44768606
4.44757386
4.44754426
4.44749749
4.44742615
4.44738741
4.44737536
4.44735957
4.44722726
4.447226
4.4471877
4.44716407
4.44676978
4.44670911
4.44668388
4.44659964
4.44659961
4.4465371
4.44637593
4.44601691
4.44593319
4.44585802
4.44552209
4.44552049
4.44550674
4.44517044
4.4451219
4.44492301
4.44486858
4.4447999
4.44477417
4.44468862
4.44466126
4.44438714
4.44420064
4.44409986
4.44406275
4.44348175
4.44307437
4.44300542
4.44298728
4.44297954
4.4429652
4.44278707
4.44277752
4.44265126
4.44265126
4.44265126
4.44265126
4.44265126
4.44265126
4.44265126
4.44259917
4.44250892
4.4424426
4.44243817
4.44238466
4.442358
4.44235275
4.44232651
4.44200087
4.44186827
4.44166252
4.44137774
4.44133411
4.44123352
4.441216
4.44110845
4.44107694
4.44106842
4.44096632
4.44075492
4.44068855
4.44063842
4.44052924
4.44051352
4.4403908
4.44038636
4.44036214
4.44027059
4.44013057
4.44008243
4.44000255
4.43992765
4.43955565
4.43932398
4.43929781
4.43926472
4.43921061
4.4391235
4.43894605
4.43890587
4.43882538
4.43879213
4.43822035
4.43778301
4.43773407
4.43771954
4.43768712
4.43734874
4.4372725
4.43719017
4.43689987
4.43677954
4.43675153
4.43675153
4.43675153
4.43675153
4.43675153
4.43675153
4.43675153
4.43674773
4.43665847
4.43664583
4.43657985
4.43657282
4.43649831
4.43648917
4.43648476
4.43648326
4.43646046
4.4363748
4.43634911
4.43632825
4.43628462
4.43623019
4.43616111
4.43614448
4.43603455
4.43598616
4.43584756
4.43580431
4.43563447
4.43557261
4.43539235
4.43527755
4.43526367
4.43523501
4.43523334
4.43507144
4.4349515
4.43486285
4.43485569
4.43483549
4.43458723
4.43453977
4.43447219
4.43440929
4.43396166
4.4339449
4.43385356
4.43375567
4.43365964
4.43348532
4.43318377
4.43304253
4.43289756
4.4328953
4.43245659
4.43233289
4.43209607
4.4320201
4.43193122
4.43192456
4.43192045
4.43185539
4.43185252
4.43109327
4.4309287
4.4308168
4.4308168
4.43077032
4.43060125
4.43053669
4.43046202
4.43045415
4.43045251
4.43043258
4.43016717
4.43010369
4.43008093
4.43006102
4.42990793
4.42979398
4.42970433
4.42963596
4.42962
4.42953014
4.42943686
4.42941431
4.42926998
4.42912376
4.42905368
4.42896015
4.42894898
4.42864784
4.42861141
4.4283724
4.42834031
4.42827523
4.42825874
4.42797649
4.42794301
4.42787897
4.42762423
4.42755751
4.4275049
4.42750433
4.42747029
4.4274469
4.42742672
4.42733748
4.42723368
4.42718703
4.42713985
4.42696665
4.42674626
4.42662247
4.42661913
4.42617176
4.42613996
4.42612774
4.42593924
4.42537784
4.42536142
4.42534838
4.42533718
4.42506672
4.42505029
4.42484663
4.42484663
4.42484498
4.42473662
4.42472169
4.42457836
4.42457723
4.42447626
4.4243662
4.42429621
4.42427456
4.42405641
4.42404273
4.42394881
4.42382501
4.42376886
4.42370732
4.42359707
4.42358346
4.42340412
4.42339441
4.42337932
4.42337817
4.42291794
4.42288888
4.42285616
4.42284417
4.42284272
4.42265975
4.42245367
4.42222934
4.42209022
4.42165218
4.42158287
4.42153976
4.42153711
4.42139544
4.42099428
4.42067628
4.42046721
4.42022408
4.42009611
4.41993733
4.41991082
4.419628
4.41954775
4.41920806
4.41910893
4.41900322
4.41893495
4.41867945
4.41864598
4.41862022
4.41859871
4.4184099
4.41833597
4.41826695
4.41821307
4.41818334
4.4180761
4.41790246
4.41780919
4.41778547
4.41772955
4.4176682
4.41760205
4.41740975
4.4173652
4.4172843
4.41708053
4.41702605
4.41694557
4.41690753
4.41675832
4.41664981
4.41661763
4.41656176
4.41655922
4.41647197
4.41644011
4.41610848
4.41597372
4.41596589
4.41555636
4.41540873
4.4151485
4.41509696
4.41494915
4.41439262
4.41430576
4.41430419
4.4140559
4.4140086
4.41394977
4.41375246
4.41370675
4.4136827
4.41362393
4.4136053
4.41349979
4.41331529
4.41310751
4.41279829
4.41279829
4.4113096
4.411237
4.41122761
4.41099696
4.4109389
4.41078623
4.41073279
4.41038936
4.40986722
4.40951073
4.40939988
4.40926503
4.40883295
4.4087884
4.40870313
4.40807394
4.40800237
4.40796078
4.40782178
4.40745122
4.40743986
4.40715362
4.40712667
4.40677189
4.40671925
4.40671925
4.40671925
4.40671925
4.4066278
4.40647047
4.40629296
4.40626634
4.40621137
4.40618715
4.40615785
4.4060101
4.40600124
4.4059019
4.40590123
4.4055619
4.40549967
4.4052756
4.40481646
4.40479431
4.40462779
4.40418908
4.40416604
4.40368777
4.40174187
4.40148939
4.40128171
4.40067277
4.40060302
4.40060302
4.40042105
4.40036478
4.40028583
4.40027338
4.4002546
4.40025062
4.40024963
4.40024746
4.4001317
4.40011297
4.40004436
4.40004296
4.39988771
4.39976939
4.39973104
4.39966645
4.39964057
4.39931139
4.39924947
4.39913725
4.39890518
4.39883796
4.39871214
4.39834606
4.3979199
4.39779205
4.39775609
4.39765891
4.3976198
4.3971269
4.3970751
4.39635806
4.39623539
4.3960435
4.39594282
4.39537633
4.39515807
4.39501029
4.39472019
4.39453878
4.39444916
4.39444916
4.39444916
4.39420932
4.39404766
4.39400349
4.39385268
4.39368539
4.39314202
4.39301662
4.39272023
4.39244061
4.39234836
4.39198309
4.39189971
4.39181652
4.39153287
4.39151718
4.39115934
4.39083471
4.39067169
4.39031415
4.39014388
4.38997959
4.38991011
4.38962254
4.38941227
4.38916623
4.38883144
4.38862358
4.38839661
4.38807229
4.38806256
4.38799909
4.3879305
4.38787559
4.38752205
4.38741152
4.38662953
4.38650751
4.38636187
4.38606423
4.38600358
4.38538005
4.38503278
4.38404638
4.38395453
4.38395294
4.38378518
4.38364711
4.38356338
4.38352629
4.38302716
4.38296064
4.38290028
4.38250713
4.38220688
4.38202664
4.38202664
4.38202664
4.38202664
4.37723984
4.37720143
4.37589532
4.37575702
4.3754932
4.37410608
4.37405616
4.37391313
4.37384775
4.37377195
4.3736137
4.37351871
4.37323975
4.37266264
4.37258315
4.37257352
4.37194539
4.37183974
4.37136796
4.37097617
4.37050098
4.37018415
4.36992724
4.36935229
4.36920014
4.36788864
4.36764346
4.36736738
4.36723995
4.36723067
4.36678765
4.3660887
4.36606289
4.36606203
4.36597496
4.36574112
4.36572377
4.36549194
4.36430724
4.3633875
4.36309863
4.36248526
4.36179967
4.36166593
4.3610419
4.36017352
4.35992105
4.35976053
4.35930385
4.35919514
4.35683883
4.35670883
4.35658828
4.35594824
4.35587105
4.35452816
4.35447938
4.35419111
4.35387566
4.35321489
4.3526802
4.3525989
4.35111963
4.35058066
4.34975529
4.34877787
4.34811669
4.34799965
4.34631892
4.3450473
4.34477064
4.34295937
4.34178096
4.34143783
4.33303113
4.33174051
4.33158864
4.32928973
4.32854401
4.32496441
4.32233714
4.31923577
4.30866469
4.30450988
4.30371995
4.30244876
4.30017912
4.29920447
4.29640414
4.29378072
4.28449581
4.28001046
4.24676025
4.24083214
4.23983293
4.23613794
4.22378264
4.21950771
4.21394136
4.21369585
4.2091249
4.15910918

==> inspection.csv <==
user_id,mean_LN,Num_i,MIA,sum_LN,mean_LN_eliminate<4,TPR
0,4.446599642,318,4.119285422,1414.018686,4.446599642,1
1,4.472703884,85,4.229827296,380.1798302,4.472703884,1
2,4.464193327,43,4.145506347,191.9603131,4.464193327,0.994285714
3,4.524201462,57,4.26411637,257.8794833,4.524201462,1
4,4.464537062,37,4.263246111,165.1878713,4.464537062,0.993548387
5,4.328544007,47,4.05376151,203.4415683,4.328544007,0.994708995
6,4.424056414,75,4.144927852,331.8042311,4.424056414,1
7,4.408002371,22,4.092068833,96.97605216,4.408002371,0.960674157
8,4.383954526,199,4.151237022,872.4069507,4.383954526,1
9,4.393016618,62,4.112770741,272.3670303,4.393016618,1
10,4.442987275,28,4.151237022,124.4036437,4.442987275,1
11,0,25,2.791806209,113.0126586,0,0.236024845
12,4.397658908,210,4.157506635,923.5083707,4.397658908,1
13,4.484756745,54,4.188278293,242.1768642,4.484756745,1
14,4.382960637,32,4.119285422,140.2547404,4.382960637,1
15,0,23,3.817085435,102.4618756,0,0.694117647
16,4.415096959,51,4.188278293,225.1699449,4.415096959,1
17,0,23,3.016361905,104.1238852,0,0.29375
18,4.462070454,78,4.151237022,348.0414954,4.462070454,1
19,4.470624394,51,4.17608302,228.0018441,4.470624394,1
20,4.535314657,30,4.27706587,136.0594397,4.535314657,0.98
21,4.483862189,41,4.194320608,183.8383498,4.483862189,0.994011976
22,4.517190264,21,4.062113118,94.86099555,4.517190264,0.860606061
23,4.501782512,68,4.17608302,306.1212108,4.501782512,1
24,4.407153617,39,4.157506635,171.8789911,4.407153617,1
25,4.565815092,31,4.242283374,141.5402678,4.565815092,0.967532468
26,4.496608636,56,4.241388119,251.8100836,4.496608636,1
27,4.504059479,120,4.235118506,540.4871375,4.504059479,0.99375
28,4.476426182,39,4.206152488,174.5806211,4.476426182,0.993939394
29,4.46805805,21,4.27176874,93.82921906,4.46805805,0.959183673
30,4.444799899,50,4.169929155,222.239995,4.444799899,1
31,4.528756906,37,4.229393864,167.5640055,4.528756906,0.99378882
32,0,21,3.962160932,90.35142403,0,0.974874372
33,4.345047304,20,4.120155681,86.90094608,4.345047304,0.994413408
34,4.469703665,44,4.146244027,196.6669613,4.469703665,0.98265896
35,4.524502396,58,4.252816814,262.421139,4.524502396,1
36,4.494347468,25,4.166111482,112.3586867,4.494347468,0.938271605
37,4.492312682,54,4.194320608,242.5848848,4.492312682,0.994011976
38,4.447985774,39,4.169929155,173.4714452,4.447985774,1
39,4.469097069,20,4.158233115,89.38194137,4.469097069,0.988372093
40,4.395010289,103,4.086279125,452.6860598,4.395010289,1
41,4.404166036,347,4.132188827,1528.245615,4.404166036,1
42,4.4136827,46,4.145506347,203.0294042,4.4136827,0.994285714
43,4.430167165,41,4.133997145,181.6368537,4.430167165,0.952941176
44,4.522929889,471,4.241388119,2130.299978,4.522929889,1
45,4.417409754,107,4.138578625,472.6628437,4.417409754,1
46,4.437783009,154,4.163737184,683.4185834,4.437783009,1
47,4.482760903,64,4.188278293,286.8966978,4.482760903,1
48,4.572860048,135,4.280829851,617.3361065,4.572860048,1
49,4.354191112,31,4.138578625,134.9799245,4.354191112,1
50,4.4320201,20,4.194320608,88.64040199,4.4320201,0.994011976
51,4.491963307,133,4.229827296,597.4311199,4.491963307,1
52,4.419003215,35,4.173671292,154.6651125,4.419003215,0.950920245
53,4.496095921,31,4.205861164,139.3789736,4.496095921,0.987804878
54,4.563996139,69,4.329356892,314.9157336,4.563996139,1
55,4.373771951,84,4.119285422,367.3968439,4.373771951,1
56,4.42943686,35,4.139229831,155.0302901,4.42943686,0.994318182
57,4.531547402,106,4.258482552,480.3440246,4.531547402,1
58,4.525541774,36,4.200326632,162.9195038,4.525541774,1
59,0,25,2.090923248,111.6558854,0,0.123529412
60,4.431093266,21,4.157506635,93.05295859,4.431093266,0.958083832
61,4.412572554,142,4.157506635,626.5853026,4.412572554,1
62,4.479261727,174,4.206296799,779.3915405,4.479261727,1
63,4.469796099,102,4.182199247,455.9192021,4.469796099,1
64,4.47469301,94,4.206296799,420.6211429,4.47469301,1
65,4.423768863,121,4.151237022,535.2760325,4.423768863,1
66,4.446599606,78,4.163737184,346.8347693,4.446599606,1
67,4.557307265,200,4.286339507,911.4614531,4.557307265,1
68,4.503052482,58,4.240809624,261.177044,4.503052482,0.993710692
69,4.496344073,148,4.200326632,665.4589228,4.496344073,1
70,4.40883295,53,4.125757936,233.6681464,4.40883295,1
71,4.451988611,28,4.194175438,124.6556811,4.451988611,0.987951807
72,4.395376328,21,4.176299525,92.30290288,4.395376328,0.994117647
73,4.444387141,22,4.258482552,97.77651711,4.444387141,1
74,4.429704326,178,4.194320608,788.4873699,4.429704326,1
75,4.496682238,25,4.176302102,112.4170559,4.496682238,0.982142857
76,4.543297443,32,4.26411637,145.3855182,4.543297443,1
77,4.390834713,86,4.10723056,377.6117853,4.390834713,0.994475138
78,4.365723772,34,4.188278293,148.4346083,4.365723772,1
79,4.553779859,73,4.302688645,332.4259297,4.553779859,1
80,4.413107508,32,4.021326234,141.2194403,4.413107508,0.962962963
81,4.398712141,29,4.194320608,127.5626521,4.398712141,1
82,4.39924947,78,4.119285422,343.1414587,4.39924947,1
83,4.458276309,23,4.110312018,102.5403551,4.458276309,0.947976879
84,4.524164489,100,4.218131256,452.4164489,4.524164489,1
85,4.422842716,37,4.182199247,163.6451805,4.422842716,1
86,4.417026052,24,4.116349763,106.0086253,4.417026052,0.965714286
87,4.448119493,427,4.17608302,1899.347023,4.448119493,1
88,4.453371766,25,4.163737184,111.3342942,4.453371766,1
89,4.57002554,29,4.137656309,132.5307407,4.57002554,0.861842105
90,4.429635957,21,4.169482826,93.0223551,4.429635957,0.963855422
91,4.440638424,31,4.144927852,137.6597911,4.440638424,1
92,4.478427667,32,4.200326632,143.3096853,4.478427667,1
93,4.467549927,39,4.163737184,174.2344472,4.467549927,1
94,4.455120511,30,4.145945812,133.6536153,4.455120511,0.988505747
95,0,21,3.87798004,93.48573123,0,0.751445087
96,4.449304586,80,4.17608302,355.9443669,4.449304586,1
97,4.509196198,117,4.241388119,527.5759552,4.509196198,1
98,4.375895316,96,4.119285422,420.0859503,4.375895316,1
99,4.563162644,179,4.280829851,816.8061133,4.563162644,1
100,4.467159336,22,4.176302102,98.2775054,4.467159336,0.982142857
101,4.450092209,40,4.120155681,178.0036884,4.450092209,0.994413408
102,4.434539768,343,4.125757936,1521.047141,4.434539768,1
103,4.54228406,257,4.297268577,1167.367003,4.54228406,1
104,4.448415555,218,4.17608302,969.7545911,4.448415555,1
105,4.416440111,21,4.128439402,92.74524233,4.416440111,0.965317919
106,4.528740115,24,4.185656078,108.6897628,4.528740115,0.956790123
107,4.428340307,26,4.086203713,115.136848,4.428340307,0.95505618
108,4.476577819,127,4.206152488,568.525383,4.476577819,0.993939394
109,4.568077004,31,4.232674668,141.6103871,4.568077004,0.974522293
110,4.439555654,25,4.139783943,110.9888913,4.439555654,0.952662722
111,0,22,3.851043426,99.14180945,0,0.672955975
112,4.542337532,67,4.286339507,304.3366146,4.542337532,1
113,4.370500977,164,4.086279125,716.7621603,4.370500977,1
114,4.401281712,45,4.09605726,198.0576771,4.401281712,0.983425414
116,0,27,3.995678075,119.6882342,0,1
117,4.396235388,51,4.139229831,224.2080048,4.396235388,0.889502762
118,0,22,3.620363703,99.76600582,0,0.994318182
119,4.484323805,97,4.235624414,434.9794091,4.484323805,0.519480519
120,4.459665719,84,4.182199247,374.6119204,4.459665719,1
121,4.457857008,172,4.132188827,766.7514054,4.457857008,1
122,4.428611413,67,4.139742642,296.7169647,4.428611413,1
123,4.400249631,26,4.049617673,114.4064904,4.400249631,0.988571429
124,4.480557644,62,4.194320608,277.794574,4.480557644,0.909090909
125,4.598732299,85,4.313441436,390.8922454,4.598732299,1
126,4.457024408,172,4.182199247,766.6081982,4.457024408,1
127,0,31,3.954278393,137.1701944,0,1
128,4.566797665,103,4.280829851,470.3801595,4.566797665,0.816091954
129,4.529457619,45,4.245661864,203.8255929,4.529457619,1
130,0,21,3.834619033,93.76708034,0,0.987261146
131,4.572460331,32,4.27309428,146.3187306,4.572460331,0.715116279
132,4.351119633,21,4.056227286,91.37351229,4.351119633,0.986842105
133,4.496589439,92,4.170217901,413.6862284,4.496589439,0.938888889
134,4.454051062,105,4.157506635,467.6753615,4.454051062,0.994152047
135,4.442787074,40,4.122301106,177.711483,4.442787074,1
136,4.406001244,36,4.133499157,158.6160448,4.406001244,0.953488372
137,4.284495814,22,4.026261498,94.25890791,4.284495814,0.988636364
138,4.51960627,36,4.228070598,162.7058257,4.51960627,0.917127072
139,4.429414309,51,4.120889271,225.9001297,4.429414309,0.981132075
140,4.507954568,33,4.188059211,148.7625007,4.507954568,0.988764045
141,4.487203815,47,4.200326632,210.8985793,4.487203815,0.981927711
142,4.532298728,24,4.07743407,108.7751695,4.532298728,1
143,4.563615513,20,4.0425741,91.27231027,4.563615513,0.834394904
144,4.514310472,41,4.201792821,185.0867294,4.514310472,0.801282051
145,0,22,3.511678813,98.0316078,0,0.913907285
146,4.515242287,61,4.212231534,275.4297795,4.515242287,0.487654321
147,0,22,3.96104057,96.52548519,0,1
148,4.517220754,60,4.223996376,271.0332452,4.517220754,0.842696629
149,4.513276425,43,4.258482552,194.0708863,4.513276425,1
150,4.469765994,22,4.065859795,98.33485187,4.469765994,1
151,4.41494915,42,4.146267238,185.4278643,4.41494915,0.901162791
152,4.491698903,21,4.240809624,94.32567695,4.491698903,0.964705882
153,4.488192008,61,4.218131256,273.7797125,4.488192008,0.993710692
154,4.415408733,29,4.182199247,128.0468532,4.415408733,1
155,4.338444743,46,4.052146119,199.5684582,4.338444743,1
156,4.507727148,21,4.135544665,94.66227011,4.507727148,1
157,4.533095499,243,4.247118793,1101.542206,4.533095499,0.920731707
158,4.552627926,339,4.247118793,1543.340867,4.552627926,1
159,4.433961662,32,4.182344417,141.8867732,4.433961662,1
160,4.541965541,69,4.286339507,313.3956223,4.541965541,0.988095238
161,4.413706754,92,4.092968114,406.0610214,4.413706754,1
162,4.28001046,61,4.04517745,261.0806381,4.28001046,1
163,4.520779573,77,4.218131256,348.1000271,4.520779573,1
164,4.481253535,21,4.033748754,94.10632423,4.481253535,1
165,4.512915372,110,4.235624414,496.4206909,4.512915372,0.8125
166,4.501267929,31,4.104944305,139.5393058,4.501267929,1
167,4.159109179,21,4.207158496,87.34129276,4.159109179,0.903614458
168,4.355871053,40,4.121938334,174.2348421,4.355871053,0.889655172
169,4.380391514,35,4.09413319,153.313703,4.380391514,0.977272727
170,4.465432229,20,4.108697415,89.30864457,4.465432229,0.994535519
171,4.555144845,58,4.290579589,264.198401,4.555144845,0.896341463
172,4.469840868,59,4.170217901,263.7206112,4.469840868,0.993333333
173,4.454011182,68,4.169929155,302.8727604,4.454011182,0.994152047
174,4.416617633,42,4.066691395,185.4979406,4.416617633,1
175,4.433042526,21,4.20541999,93.09389304,4.433042526,0.907514451
176,4.239832925,20,4.102335864,84.7966585,4.239832925,0.981595092
177,4.507430227,72,4.200326632,324.5349764,4.507430227,0.764705882
178,4.416108479,29,4.15174293,128.0671459,4.416108479,1
179,4.434587226,143,4.182199247,634.1459733,4.434587226,0.994252874
180,0,30,3.986309413,130.7976314,0,1
181,4.525386874,183,4.26411637,828.1457979,4.525386874,0.858757062
182,4.475339263,55,4.188350441,246.1436595,4.475339263,1
183,4.406157852,104,4.120155681,458.2404166,4.406157852,0.994047619
184,4.47168457,30,4.128900123,134.1505371,4.47168457,0.994413408
185,4.445858024,106,4.194320608,471.2609505,4.445858024,0.914634146
186,4.397619801,36,4.151237022,158.3143128,4.397619801,1
187,4.481027616,46,4.194175438,206.1272703,4.481027616,1
188,4.490545231,57,4.269718625,255.9610782,4.490545231,0.987951807
189,4.444062754,21,4.163737184,93.32531784,4.444062754,1
190,4.507488199,46,4.200326632,207.3444572,4.507488199,0.964071856
191,0,21,3.925705021,93.477513,0,1
192,4.531941143,58,4.229827296,262.8525863,4.531941143,0.793103448
193,4.567784891,54,4.258482552,246.6603841,4.567784891,1
194,4.468793697,66,4.151237022,294.940384,4.468793697,1
195,0,24,3.731383176,105.2075307,0,1
196,4.44833256,24,4.200254484,106.7599815,4.44833256,0.657142857
197,4.46193239,51,4.212231534,227.5585519,4.46193239,0.993975904
198,4.409867217,100,4.151237022,440.9867217,4.409867217,1
199,4.414055895,27,4.194320608,119.1795092,4.414055895,1
200,4.484024018,101,4.182199247,452.8864258,4.484024018,1
201,4.465609191,73,4.157506635,325.989471,4.465609191,1
202,4.435392348,25,4.200254484,110.8848087,4.435392348,1
203,4.49646145,44,4.212231534,197.8443038,4.49646145,0.993975904
204,4.545861204,31,4.26411637,140.9216973,4.545861204,1
205,4.45926501,59,4.043833257,263.0966356,4.45926501,1
206,4.427976491,24,4.21165054,106.2714358,4.427976491,0.90960452
207,4.509718568,69,4.269718625,311.1705812,4.509718568,0.987730061
208,4.436899873,33,4.163737184,146.4176958,4.436899873,1
209,0,22,1.353980677,101.2800166,0,0.964071856
210,4.505529805,82,4.235624414,369.453444,4.505529805,0.052980132
211,4.349755293,25,4.169929155,108.7438823,4.349755293,1
212,4.472255333,114,4.229827296,509.837108,4.472255333,1
213,4.461650151,63,4.146244027,281.0839595,4.461650151,1
214,4.463209923,46,4.194320608,205.3076565,4.463209923,0.98265896
215,4.473444201,49,4.182343558,219.1987659,4.473444201,1
216,4.472918104,144,4.200326632,644.100207,4.472918104,0.99408284
217,4.491647298,32,4.134409569,143.7327136,4.491647298,1
218,4.547762709,20,4.257685479,90.95525418,4.547762709,0.971098266
219,4.470194178,28,4.096812566,125.165437,4.470194178,0.993589744
220,4.475505323,29,4.182343558,129.7896544,4.475505323,0.977777778
221,4.416559223,22,4.168881093,97.1643029,4.416559223,0.99408284
222,4.491743207,53,4.169929155,238.06239,4.491743207,0.957575758
223,4.461730366,40,4.223996376,178.4692146,4.461730366,1
224,4.480455498,52,4.218131256,232.9836859,4.480455498,1
225,4.441662519,34,4.200326632,151.0165257,4.441662519,1
226,0,22,3.809068353,94.60394068,0,1
227,4.452603582,61,4.169929155,271.6088185,4.452603582,0.784210526
228,4.464328226,29,4.181459876,129.4655185,4.464328226,1
229,4.526572526,50,4.252816814,226.3286263,4.526572526,0.96969697
230,4.449750498,32,4.176302102,142.3920159,4.449750498,1
231,4.487322537,36,4.223996376,161.5436113,4.487322537,0.982142857
232,4.416649805,50,4.138578625,220.8324903,4.416649805,1
233,4.52330625,35,4.252816814,158.3157187,4.52330625,1
234,4.485855835,23,4.228809336,103.1746842,4.485855835,1
235,4.452146984,280,4.138578625,1246.601155,4.452146984,0.9875
236,4.503258798,34,4.116921355,153.1107991,4.503258798,1
237,0,21,3.986012327,94.73805994,0,0.909090909
238,4.47457418,27,4.151237022,120.8135029,4.47457418,0.765822785
239,4.460530759,36,4.212015029,160.5791073,4.460530759,0.952095808
240,4.461614624,57,4.194320608,254.3120336,4.461614624,0.993902439
241,4.536105679,20,4.211135163,90.72211359,4.536105679,1
242,4.427426724,48,4.132188827,212.5164827,4.427426724,0.981481481
243,4.435277554,23,4.067855413,102.0113837,4.435277554,1
244,4.531919155,29,4.235624414,131.4256555,4.531919155,0.92
245,4.512468498,42,4.235624414,189.5236769,4.512468498,1
246,4.447939417,79,4.194320608,351.3872139,4.447939417,1
247,4.481597285,25,4.145945812,112.0399321,4.481597285,1
248,4.424476258,30,4.06233611,132.7342877,4.424476258,0.988505747
249,4.491191581,27,4.194175438,121.2621727,4.491191581,0.938547486
250,4.492108834,20,4.188350441,89.84217667,4.492108834,0.987951807
251,4.484737755,23,4.212231534,103.1489684,4.484737755,0.994047619
252,4.512094233,25,4.241388119,112.8023558,4.512094233,1
253,4.476654277,60,4.182344417,268.5992566,4.476654277,1
254,4.419937333,37,4.17608302,163.5376813,4.419937333,0.988095238
255,4.460144414,106,4.132188827,472.7753079,4.460144414,1
256,4.465856457,26,4.194175438,116.1122679,4.465856457,1
257,4.50536112,68,4.200326632,306.3645561,4.50536112,0.987951807
258,4.4471877,195,4.132188827,867.2016016,4.4471877,1
259,4.346318921,64,4.079545093,278.164411,4.346318921,1
260,4.436144477,21,4.160684097,93.15903401,4.436144477,1
261,4.543403735,40,4.247118793,181.7361494,4.543403735,0.938650307
262,4.483213484,30,4.229827296,134.4964045,4.483213484,1
263,4.475220996,46,4.21784251,205.8601658,4.475220996,1
264,4.341780963,28,4.092968114,121.569867,4.341780963,0.993865031
265,4.444661257,25,4.128439402,111.1165314,4.444661257,1
266,4.498974189,28,4.204825994,125.9712773,4.498974189,0.965317919
267,4.476028446,180,4.223996376,805.6851203,4.476028446,0.975308642
268,4.429907929,41,4.223635326,181.6262251,4.429907929,1
269,4.523901361,49,4.245661864,221.6711667,4.523901361,0.99382716
270,4.47183152,20,4.134192481,89.4366304,4.47183152,0.987261146
271,4.488805167,24,4.144927852,107.731324,4.488805167,0.914110429
272,4.504100009,70,4.235624414,315.2870006,4.504100009,1
273,4.487896559,23,4.050227101,103.2216209,4.487896559,1
274,4.49669971,40,4.234460396,179.8679884,4.49669971,0.840490798
275,4.561830095,27,4.318774782,123.1694126,4.561830095,0.987421384
276,4.539797403,20,4.153066412,90.79594805,4.539797403,1
277,4.454171126,22,4.14870275,97.99176477,4.454171126,0.905063291
278,0,20,3.954278393,88.89548348,0,0.932926829
279,4.419628004,20,4.037602707,88.39256007,4.419628004,0.816091954
280,4.380225354,58,4.059066562,254.0530705,4.380225354,0.903954802
281,0,37,3.977110933,165.5652897,0,1
282,4.397756086,71,4.145506347,312.2406821,4.397756086,0.795180723
283,4.527947691,30,4.167198778,135.8384307,4.527947691,0.994285714
284,0,22,3.36081607,98.32206906,0,0.944785276
285,4.50471128,20,4.096718647,90.0942256,4.50471128,0.43452381
286,4.450665272,21,4.188278293,93.46397071,4.450665272,0.890909091
287,4.447225997,27,4.188278293,120.0751019,4.447225997,1
288,0,32,3.712339929,143.4500394,0,0.988023952
289,4.508079672,74,4.206296799,333.5978957,4.508079672,0.621301775
290,4.51436865,64,4.235624414,288.9195936,4.51436865,1
291,4.57443315,46,4.240384761,210.4239249,4.57443315,1
292,4.559191626,134,4.291818972,610.9316779,4.559191626,0.939597315
293,4.39779205,180,4.086279125,791.6025689,4.39779205,1
294,4.468485477,20,4.00412586,89.36970954,4.468485477,1
295,0,25,3.975631407,111.0333528,0,0.812121212
296,4.474188526,23,4.152129779,102.9063361,4.474188526,0.803571429
297,0,26,3.980874743,114.5203225,0,0.964497041
298,4.558797761,38,4.301299806,173.2343149,4.558797761,0.817647059
299,4.520161142,35,4.21784251,158.20564,4.520161142,0.993243243
300,4.515905454,43,4.194320608,194.1839345,4.515905454,0.993865031
301,4.425337176,26,4.158383443,115.0587666,4.425337176,0.994011976
302,4.478296568,35,4.145975914,156.7403799,4.478296568,0.98245614
303,0,27,2.934927457,120.4181685,0,0.958579882
304,4.469889544,35,4.133997145,156.446134,4.469889544,0.278787879
305,4.559842521,37,4.279738822,168.7141733,4.559842521,0.952941176
306,4.510327137,32,4.221639708,144.3304684,4.510327137,0.993421053
307,0,32,3.968196428,142.0230513,0,0.974842767
308,4.488755789,21,4.211135163,94.26387157,4.488755789,0.797619048
309,4.473115277,35,4.128169665,156.5590347,4.473115277,0.981481481
310,4.469481281,62,4.170217901,277.1078394,4.469481281,0.953216374
311,4.417284295,21,4.090665269,92.76297019,4.417284295,0.994152047
312,4.373913125,84,4.113714377,367.4087025,4.373913125,0.918128655
313,4.57508726,42,4.299742592,192.1536649,4.57508726,0.994444444
314,0,25,2.660280713,113.3847897,0,0.986394558
315,4.486145685,108,4.17608302,484.503734,4.486145685,0.2
316,4.498329317,79,4.194320608,355.3680161,4.498329317,1
317,0,32,3.837169964,144.721908,0,0.994011976
318,4.374106081,25,4.104396809,109.352652,4.374106081,0.638157895
319,4.414305756,46,4.102478304,203.0580648,4.414305756,0.948275862
320,4.406771894,24,4.110031013,105.7625255,4.406771894,0.983333333
321,0,26,3.992853512,116.5056444,0,0.941860465
322,4.484732318,26,4.163737184,116.6030403,4.484732318,0.822485207
323,4.394209319,199,4.132188827,874.4476545,4.394209319,0.964071856
324,4.521104455,49,4.210465854,221.5341183,4.521104455,1
325,4.576341134,73,4.27528967,334.0729028,4.576341134,0.97515528
326,4.490828218,25,4.026026708,112.2707054,4.490828218,1
327,4.452868344,27,4.089825927,120.2274453,4.452868344,0.80625
328,4.532346423,409,4.247118793,1853.729687,4.532346423,0.911764706
329,4.455820749,37,4.049016226,164.8653677,4.455820749,1
330,4.475619398,46,4.169929155,205.8784923,4.475619398,0.825
331,4.491833248,48,4.27528967,215.6079959,4.491833248,1
332,4.440362137,27,4.194320608,119.8897777,4.440362137,1
333,4.487381672,45,4.176302102,201.9321752,4.487381672,0.994011976
334,4.386003579,31,4.098227329,135.966111,4.386003579,0.982142857
335,4.435847561,60,4.17608302,266.1508537,4.435847561,0.960451977
336,4.479438858,30,4.131261613,134.3831657,4.479438858,1
337,4.493136651,36,4.229393864,161.7529194,4.493136651,0.927710843
338,4.448664332,32,4.157940067,142.3572586,4.448664332,0.99378882
339,4.473586035,24,4.182199247,107.3660648,4.473586035,0.994219653
340,4.529312421,40,4.228070598,181.1724969,4.529312421,0.982035928
341,4.467992823,29,4.175190263,129.5717919,4.467992823,0.981132075
342,4.37183974,54,4.133499157,236.079346,4.37183974,0.963636364
343,0,24,0,105.4560838,0,0.988636364
344,4.4002546,182,4.144927852,800.8463371,4.4002546,0
345,4.471557622,29,4.194320608,129.675171,4.471557622,1
346,4.498383187,38,4.139783943,170.9385611,4.498383187,1
347,0,28,2.006177863,124.7308394,0,0.952662722
348,4.540242449,28,4.119857014,127.1267886,4.540242449,0.115606936
349,4.488469774,103,4.200326632,462.3123867,4.488469774,0.880503145
350,4.48086489,25,4.137826671,112.0216222,4.48086489,1
351,4.544020138,32,4.248972362,145.4086444,4.544020138,0.906832298
352,4.478555262,25,4.140151011,111.9638816,4.478555262,0.974025974
353,4.435572613,24,4.234460396,106.4537427,4.435572613,0.958823529
354,4.488865284,29,4.169482826,130.1770932,4.488865284,0.987421384
355,0,21,2.839086986,92.80128751,0,0.963855422
356,4.41194932,22,4.188059211,97.06288504,4.41194932,0.265895954
357,4.470373782,32,4.193882396,143.051961,4.470373782,0.981927711
358,0,20,3.743185463,88.37197425,0,0.981818182
359,4.46262857,22,4.104944305,98.17782853,4.46262857,0.636904762
360,4.488141212,35,4.176299525,157.0849424,4.488141212,0.903614458
361,4.532599493,111,4.269718625,503.1185437,4.532599493,0.994117647
362,4.409399882,43,4.164098234,189.6041949,4.409399882,1
363,4.503772231,20,4.223996376,90.07544462,4.503772231,0.994186047
364,4.455394976,176,4.188278293,784.1495158,4.455394976,1
365,4.566457306,27,4.242283374,123.2943473,4.566457306,1
366,4.491159717,23,4.177104993,103.2966735,4.491159717,0.967532468
367,4.442777521,30,4.182199247,133.2833256,4.442777521,0.916666667
368,4.502084853,36,4.241388119,162.0750547,4.502084853,1
369,4.422917941,69,4.144927852,305.1813379,4.422917941,1
370,4.565747954,43,4.260000978,196.327162,4.565747954,1
371,4.551057481,23,4.092585875,104.6743221,4.551057481,0.937931034
372,0,29,3.416776188,126.0953841,0,0.847133758
373,4.445170444,27,4.083873384,120.019602,4.445170444,0.485875706
374,4.431931218,27,4.194320608,119.6621429,4.431931218,0.864197531
375,4.509056307,30,4.257685479,135.2716892,4.509056307,0.994011976
376,0,27,3.958559912,121.4232718,0,0.993589744
377,4.457039616,39,4.192841208,173.824545,4.457039616,0.766871166
378,4.521536439,25,4.263246111,113.038411,4.521536439,0.969325153
379,0,20,3.990337554,88.78247003,0,0.993548387
380,0,21,1.876822806,92.6941805,0,0.81547619
381,4.471533754,34,4.17608302,152.0321476,4.471533754,0.102857143
382,0,22,1.360324165,97.25487817,0,1
383,4.436779537,25,4.120974611,110.9194884,4.436779537,0.062146893
384,4.542637278,50,4.263246111,227.1318639,4.542637278,0.934911243
385,4.356838831,36,4.145945812,156.8461979,4.356838831,0.993548387
386,4.495593529,32,4.216815082,143.8589929,4.495593529,0.988505747
387,4.475807685,53,4.247118793,237.2178073,4.475807685,0.98136646
388,4.382206882,32,4.04156401,140.2306202,4.382206882,1
390,4.5128384,269,4.223996376,1213.95353,4.5128384,0.989473684
391,4.407451215,23,4.144927852,101.3713779,4.407451215,1
392,4.39115934,26,4.151237022,114.1701428,4.39115934,1
393,4.519737861,41,4.229827296,185.3092523,4.519737861,1
394,4.513033244,22,4.20963942,99.28673138,4.513033244,1
395,4.48289733,25,4.122015799,112.0724333,4.48289733,1
396,0,23,3.797937333,102.092219,0,0.96875
397,4.427624228,60,4.188278293,265.6574537,4.427624228,0.947368421
398,4.570511426,75,4.308079493,342.7883569,4.570511426,0.693641618
399,4.538860268,50,4.27309428,226.9430134,4.538860268,1
400,4.397919903,44,4.151237022,193.5084757,4.397919903,1
401,4.36736738,22,4.025579092,96.08208236,4.36736738,0.986842105
402,0,20,3.68800288,89.94117151,0,1
403,0,26,3.999381495,115.2438714,0,0.898876404
404,0,28,3.965620769,123.572828,0,0.575
405,4.437719539,60,4.218131256,266.2631723,4.437719539,0.870056497
406,4.497462262,26,4.164394623,116.9340188,4.497462262,0.898395722
407,4.381769106,33,4.132188827,144.5983805,4.381769106,1
408,0,21,3.818630944,92.3770088,0,0.982352941
409,4.50638058,25,4.197645166,112.6595145,4.50638058,1
410,4.532510705,33,4.062211887,149.5728533,4.532510705,0.721590909
411,4.521950384,42,4.235624414,189.9219161,4.521950384,0.962732919
412,4.504316788,29,4.243573345,130.6251868,4.504316788,0.845679012
413,4.598661366,30,4.283845557,137.959841,4.598661366,1
414,4.513568721,22,4.223996376,99.29851185,4.513568721,0.974193548
415,0,25,3.929202733,111.2302891,0,0.986666667
416,4.457366012,23,4.134285892,102.5194183,4.457366012,1
417,4.464591286,24,4.206296799,107.1501909,4.464591286,0.776470588
418,4.442000872,28,4.138578625,124.3760244,4.442000872,0.959064327
419,4.540348382,32,4.290995218,145.2911482,4.540348382,1
420,4.573923763,42,4.308303482,192.1047981,4.573923763,0.94011976
421,4.486383186,35,4.134249773,157.0234115,4.486383186,0.97260274
422,4.488661902,39,4.247118793,175.0578142,4.488661902,0.979166667
423,4.397075098,70,4.151237022,307.7952569,4.397075098,0.977011494
424,4.441108454,44,4.083353413,195.408772,4.441108454,1
425,4.531287715,76,4.240809624,344.3778663,4.531287715,1
426,4.425066718,24,4.145975914,106.2016012,4.425066718,0.905882353
427,4.413752461,36,4.139229831,158.8950886,4.413752461,0.993710692
428,4.445522092,20,4.152333393,88.91044185,4.445522092,0.958579882
429,0,20,3.809720638,89.56953874,0,0.994318182
430,4.416471972,85,4.200326632,375.4001176,4.416471972,0.98255814
431,0,20,3.740041239,89.04501909,0,0.676646707
432,4.524662192,23,4.280829851,104.0672304,4.524662192,1
433,4.503656154,22,4.221639708,99.08043539,4.503656154,0.662857143
434,0,20,3.80307501,88.72749596,0,1
435,4.4762497,81,4.217404776,362.5762257,4.4762497,0.974842767
436,4.474227428,22,4.158388599,98.43300342,4.474227428,0.656441718
437,4.431855392,32,4.132188827,141.8193725,4.431855392,0.987654321
438,4.324964411,28,4.03461364,121.0990035,4.324964411,0.976470588
439,4.365974957,23,4.139229831,100.417424,4.365974957,1
440,4.490885956,35,4.140881469,157.1810084,4.490885956,0.962566845
441,4.468283304,54,4.286339507,241.2872984,4.468283304,0.994318182
442,4.502293901,30,4.229393864,135.068817,4.502293901,0.920245399
443,4.46500011,124,4.200326632,553.6600137,4.46500011,1
444,4.399640568,44,4.145506347,193.584185,4.399640568,0.99378882
445,4.4562134,21,4.157940067,93.58048139,4.4562134,1
446,4.44250892,29,4.151237022,128.8327587,4.44250892,0.994285714
447,4.413623932,69,4.182199247,304.5400513,4.413623932,0.994219653
448,4.476844215,53,4.235624414,237.2727434,4.476844215,1
449,4.427139853,20,4.092201536,88.54279705,4.427139853,1
450,4.498689902,56,4.194175438,251.9266345,4.498689902,1
451,0,22,2.510097228,98.14322256,0,0.936781609
452,4.493535881,28,4.019116519,125.8190047,4.493535881,0.987951807
453,4.473610234,30,4.247118793,134.208307,4.473610234,0.173076923
454,4.448322732,24,4.208652513,106.7597456,4.448322732,0.839285714
455,0,20,3.977110933,90.6854561,0,1
456,4.447227257,29,4.157506635,128.9695904,4.447227257,0.962264151
457,4.416561763,60,4.157506635,264.9937058,4.416561763,0.795180723
458,4.372662641,39,4.108112121,170.533843,4.372662641,0.958083832
459,4.429619999,54,4.17608302,239.1994799,4.429619999,1
460,0,20,3.884290848,89.39768297,0,0.988888889
461,4.480580882,22,4.206152488,98.5727794,4.480580882,1
462,4.41690753,21,4.263246111,92.75505814,4.41690753,0.765714286
463,4.440688554,71,4.188278293,315.2888874,4.440688554,0.993939394
464,0,20,3.480205463,88.35804915,0,0.993548387
465,4.479449993,34,4.223996376,152.3012998,4.479449993,1
466,4.574670459,23,4.350190979,105.2174206,4.574670459,0.527777778
467,4.459501976,47,4.188278293,209.5965929,4.459501976,1
468,4.407126674,42,4.188278293,185.0993203,4.407126674,1
469,4.541503465,131,4.280829851,594.9369539,4.541503465,1
470,4.44775155,32,4.177104993,142.3280496,4.44775155,1
471,4.430928702,73,4.157506635,323.4577952,4.430928702,1
472,4.478809591,28,4.193882396,125.4066685,4.478809591,0.916666667
473,4.560771025,50,4.247604203,228.0385513,4.560771025,1
474,0,21,3.077689814,92.86681617,0,0.981818182
475,4.501797126,24,4.009586505,108.043131,4.501797126,0.967320261
476,4.478118604,27,4.040759994,120.9092023,4.478118604,0.327380952
477,4.448261628,23,4.115720487,102.3100174,4.448261628,0.826347305
478,4.402427448,44,4.132912887,193.7068077,4.402427448,0.842424242
479,4.436747731,22,4.086279125,97.60845008,4.436747731,0.97740113
480,4.462851892,45,4.212231534,200.8283351,4.462851892,0.994350282
481,4.481049184,46,4.182343558,206.1282625,4.481049184,0.892215569
482,4.486235381,42,4.247118793,188.421886,4.486235381,1
483,4.440966324,27,4.134285892,119.9060908,4.440966324,0.99408284
484,4.465744385,35,4.150554816,156.3010535,4.465744385,1
485,4.361041898,20,4.170223056,87.22083796,4.361041898,0.959064327
486,4.472041445,33,4.194175438,147.5773677,4.472041445,0.945783133
487,4.464775705,61,4.164098234,272.351318,4.464775705,0.976190476
488,4.573255732,49,4.194168087,224.0895308,4.573255732,0.987951807
489,0,25,3.231761823,110.0902284,0,0.994186047
490,4.461752998,22,4.185656078,98.15856595,4.461752998,0.943037975
491,0,22,3.776959949,99.26728338,0,0.414364641
492,4.494633554,27,4.231540199,121.3551059,4.494633554,0.956790123
493,0,28,3.906232334,123.8553153,0,0.635802469
494,4.514172565,23,4.132663548,103.825969,4.514172565,0.967948718
495,0,35,1.601327432,159.7459171,0,0.797752809
496,4.516338972,64,4.139783943,289.0456942,4.516338972,0.907407407
497,4.499472704,22,4.171499886,98.98839948,4.499472704,0.067114094
498,4.405499674,43,4.182199247,189.436486,4.405499674,0.952662722
499,4.512742,20,4.251212965,90.25484001,4.512742,0.937888199
500,4.463558369,51,4.200254484,227.6414768,4.463558369,1
501,4.421582866,44,4.079545093,194.5496461,4.421582866,0.987179487
502,4.4720265,22,4.169482826,98.38458299,4.4720265,0.993975904
503,4.391899707,21,4.050025227,92.22989384,4.391899707,1
504,4.499330665,33,4.223635326,148.4779119,4.499330665,0.963855422
505,4.393852682,22,4.004881779,96.66475899,4.393852682,0.915254237
506,4.483746285,25,4.200254484,112.0936571,4.483746285,0.99382716
507,4.416758315,22,4.121484191,97.16868294,4.416758315,0.869318182
508,0,25,2.70009851,110.8602323,0,0.993975904
509,4.45086748,317,4.17608302,1410.924991,4.45086748,0.983050847
510,4.40796078,25,4.258482552,110.1990195,4.40796078,0.237288136
511,4.505277502,24,4.149820925,108.12666,4.505277502,1
512,4.415965893,31,4.120889271,136.8949427,4.415965893,1
513,4.480367324,42,4.198476766,188.1754276,4.480367324,0.9125
514,4.518870509,25,4.200326632,112.9717627,4.518870509,0.988764045
515,4.423378172,23,4.152109146,101.737698,4.423378172,0.969135802
516,4.466672643,37,4.088078128,165.2668878,4.466672643,1
517,4.539792145,124,4.26411637,562.9342259,4.539792145,0.988439306
518,4.55976776,47,4.225303616,214.3090847,4.55976776,0.87804878
519,4.554571993,20,4.167935931,91.09143985,4.554571993,1
520,4.52685686,44,4.252816814,199.1817018,4.52685686,0.940789474
521,4.539207874,32,4.18465797,145.254652,4.539207874,0.903225806
522,4.574530239,20,4.08348937,91.49060479,4.574530239,1
523,4.461472019,24,4.12835005,107.0753285,4.461472019,0.950310559
524,4.487711934,32,4.122211135,143.6067819,4.487711934,0.849056604
525,4.433183772,36,4.146244027,159.5946158,4.433183772,0.971264368
526,4.451231905,42,4.17608302,186.95174,4.451231905,0.908536585
527,4.348777872,28,4.087518509,121.7657804,4.348777872,0.98265896
528,4.544186987,60,4.235624414,272.6512192,4.544186987,1
529,4.544282361,34,4.280829851,154.5056003,4.544282361,0.994565217
530,4.463694011,25,4.109460576,111.5923503,4.463694011,1
531,4.529572786,20,4.263246111,90.59145572,4.529572786,1
532,4.502434419,25,4.151237022,112.5608605,4.502434419,0.97752809
533,4.493557777,24,4.229393864,107.8453867,4.493557777,0.993548387
534,4.575530349,20,4.295954612,91.51060698,4.575530349,0.952095808
535,0,20,3.724602827,88.09588614,0,0.99378882
536,4.427878967,70,4.144927852,309.9515277,4.427878967,0.993288591
537,4.461030315,49,4.197645166,218.5904854,4.461030315,0.661016949
538,4.475009756,54,4.17608302,241.6505268,4.475009756,1
539,4.582201673,31,4.28517443,142.0482519,4.582201673,0.962732919
540,4.502106413,28,4.200254484,126.0589796,4.502106413,1
541,4.479166882,46,4.188350441,206.0416766,4.479166882,0.993377483
542,4.466725639,20,4.157506635,89.33451277,4.466725639,0.993975904
543,4.418934945,40,4.200254484,176.7573978,4.418934945,0.994047619
544,4.382507126,89,4.099612656,390.0431342,4.382507126,1
545,4.43646046,24,4.145945812,106.475051,4.43646046,0.993975904
546,4.481928354,37,4.235624414,165.8313491,4.481928354,1
547,4.417785468,34,4.151432323,150.2047059,4.417785468,0.988505747
548,4.531264771,32,4.214102302,145.0004727,4.531264771,1
549,0,26,3.81211351,113.2007672,0,0.919254658
550,0,24,3.883709817,109.505767,0,0.962025316
551,4.377888227,27,4.08538387,118.2029821,4.377888227,0.740331492
552,4.365741123,37,4.119285422,161.5324216,4.365741123,0.657718121
553,4.488946002,41,4.26411637,184.0467861,4.488946002,0.966666667
554,4.446769779,170,4.194320608,755.9508624,4.446769779,1
555,4.402080455,21,4.176299525,92.44368956,4.402080455,1
556,4.574969948,46,4.339828191,210.4486176,4.574969948,1
557,0,20,2.596717153,89.0249377,0,0.994117647
558,4.415148504,22,4.110031013,97.13326708,4.415148504,1
559,4.425939238,45,4.223996376,199.1672657,4.425939238,0.202380952
560,4.386361869,24,4.031631738,105.2726849,4.386361869,0.941860465
561,4.463011608,42,4.157506635,187.4464875,4.463011608,1
562,4.427187034,27,4.199669194,119.5340499,4.427187034,0.865497076
563,4.564708553,57,4.308079493,260.1883875,4.564708553,1
564,4.409265031,25,4.092968114,110.2316258,4.409265031,0.981707317
565,4.484995668,43,4.27528967,192.8548137,4.484995668,1
566,4.516350033,45,4.26411637,203.2357515,4.516350033,1
567,4.493581334,41,4.176299525,184.2368347,4.493581334,1
568,4.442599167,24,4.146177267,106.62238,4.442599167,1
569,0,30,3.62097961,135.8922412,0,0.994117647
570,4.552482425,25,4.299742592,113.8120606,4.552482425,0.919753086
571,4.427943008,55,4.194320608,243.5368654,4.427943008,0.525641026
572,4.372573515,28,4.045054758,122.4320584,4.372573515,0.986394558
573,4.48820128,56,4.212231534,251.3392717,4.48820128,0.994011976
574,4.493602227,37,4.193438644,166.2632824,4.493602227,0.877192982
575,0,41,3.946252006,184.468666,0,1
576,4.510365299,22,4.198476766,99.22803659,4.510365299,0.975609756
577,0,21,3.387844742,92.58455646,0,0.75308642
578,0,27,3.701831676,119.8780467,0,0.969135802
579,4.439210608,24,4.077844581,106.5410546,4.439210608,0.446428571
580,4.547807607,26,4.251212965,118.2429978,4.547807607,0.642045455
581,0,28,3.534027203,127.0198701,0,0.906432749
582,4.46607162,63,4.15174293,281.3625121,4.46607162,0.987179487
583,4.58710371,45,4.302688645,206.4196669,4.58710371,0.487341772
584,4.476633329,37,4.182344417,165.6354332,4.476633329,0.994252874
585,4.576071473,30,4.235393173,137.2821442,4.576071473,1
586,0,22,3.822629945,97.00923602,0,0.988095238
587,0,20,2.674722153,90.58249031,0,0.94
588,0,26,3.017260888,113.2164639,0,0.710982659
589,4.569603818,24,4.089990713,109.6704916,4.569603818,0.20754717
590,4.543294782,113,4.269718625,513.3923104,4.543294782,0.338797814
591,4.559126434,50,4.27528967,227.9563217,4.559126434,0.804054054
592,4.51594119,47,4.240077789,212.2492359,4.51594119,1
593,4.50364563,20,4.200254484,90.07291261,4.50364563,1
594,4.370976173,25,4.108112121,109.2744043,4.370976173,0.987341772
595,4.495436933,45,4.252092754,202.294662,4.495436933,0.993975904
596,4.48769247,29,4.169482826,130.1430816,4.48769247,0.988888889
597,0,27,3.620128168,121.3984593,0,0.993630573
598,4.50295457,36,4.205861164,162.1063645,4.50295457,0.963855422
599,4.458584297,27,4.129058934,120.381776,4.458584297,0.540372671
600,4.399731039,59,4.125757936,259.5841313,4.399731039,0.987804878
601,4.378468321,33,4.138578625,144.4894546,4.378468321,0.89375
602,4.469859283,22,4.138981672,98.33690422,4.469859283,1
603,4.433944899,23,4.163737184,101.9807327,4.433944899,1
604,0,25,3.943811973,110.5248569,0,0.892405063
605,4.448515832,21,4.144927852,93.41883247,4.448515832,1
606,4.369927243,43,4.132188827,187.9068714,4.369927243,0.734177215
607,4.486570634,24,4.110202707,107.6776952,4.486570634,1
608,4.532642107,25,4.135024246,113.3160527,4.532642107,1
609,0,21,2.681274541,93.41004164,0,0.867088608
610,4.469518947,42,4.194320608,187.7197958,4.469518947,0.845637584
611,0,21,3.528796509,95.20422849,0,0.220238095
612,4.462140361,22,4.085029711,98.16708795,4.462140361,0.994011976
613,4.421537105,22,4.071372066,97.27381631,4.421537105,0.474025974
614,4.556659804,25,4.058249531,113.9164951,4.556659804,0.918604651
615,4.45979388,28,4.222460109,124.8742286,4.45979388,0.900584795
616,4.514590736,69,4.258482552,311.5067608,4.514590736,0.796052632
617,0,22,2.68733079,95.41715634,0,0.98125
618,4.515184923,20,4.102852873,90.30369847,4.515184923,1
619,4.395942816,24,4.200254484,105.5026276,4.395942816,0.229885057
620,4.391517176,22,4.240809624,96.61337788,4.391517176,0.82781457
621,4.471163481,51,4.188278293,228.0293375,4.471163481,0.993975904
622,0,21,2.270271409,94.54895504,0,0.993710692
623,4.464722837,184,4.17608302,821.509002,4.464722837,1
624,4.490748726,27,4.045518514,121.2502156,4.490748726,0.132450331
625,4.414304192,88,4.114521863,388.4587689,4.414304192,1
626,0,26,3.67779893,114.474306,0,0.841463415
627,0,22,3.519443896,96.62362796,0,0.988826816
628,4.499664326,66,4.229827296,296.9778455,4.499664326,0.622857143
629,0,22,3.326499771,98.71599848,0,0.552486188
630,4.479051511,35,4.162531866,156.7668029,4.479051511,1
631,4.493518746,65,4.206152488,292.0787185,4.493518746,0.430232558
632,4.470662465,32,4.218131256,143.0611989,4.470662465,0.951515152
633,0,22,2.934457683,96.78101947,0,0.993939394
634,4.460768464,25,4.193882396,111.5192116,4.460768464,1
635,4.498113911,36,4.212231534,161.9321008,4.498113911,0.290697674
636,4.411227614,26,4.140344305,114.691918,4.411227614,0.981818182
637,0,21,3.782813185,93.43533632,0,1
638,0,23,3.593571186,101.7377244,0,0.976878613
639,4.480256469,60,4.145945812,268.8153881,4.480256469,0.658682635
640,4.440513518,23,4.092968114,102.1318109,4.440513518,0.568965517
641,4.534369507,33,4.245661864,149.6341937,4.534369507,0.988505747
642,0,21,3.692942729,91.72051265,0,0.898203593
643,4.463306502,46,4.170367367,205.3120991,4.463306502,0.987261146
644,0,21,3.386397913,94.35795963,0,0.636363636
645,0,36,3.451780672,159.2847802,0,0.982248521
646,4.477139663,31,4.122211135,138.7913295,4.477139663,0.443113772
647,4.561353275,27,4.178970489,123.1565384,4.561353275,0.5
648,4.555401766,32,4.269718625,145.7728565,4.555401766,0.908536585
649,4.440082428,52,4.151237022,230.8842863,4.440082428,0.923566879
650,4.4109389,26,4.170217901,114.6844114,4.4109389,1
651,4.383563383,20,4.132188827,87.67126767,4.383563383,1
652,4.434951497,20,4.216070311,88.69902994,4.434951497,0.994152047
653,0,23,3.186206305,100.541463,0,1
654,4.498806684,23,4.221639708,103.4725537,4.498806684,0.975
655,4.383952935,28,4.120155681,122.7506822,4.383952935,0.414893617
656,4.542668773,40,4.066874935,181.7067509,4.542668773,0.974842767
657,0,32,3.778464902,140.3540555,0,0.994413408
658,0,24,3.941739812,108.4557606,0,0.844720497
659,4.510810394,34,4.188350441,153.3675534,4.510810394,0.693181818
660,4.331740508,23,4.152109146,99.63003169,4.331740508,0.712418301
661,4.45041006,24,4.199150377,106.8098414,4.45041006,0.994047619
662,0,21,3.969345275,95.91108881,0,0.988439306
663,4.466800206,31,4.180859862,138.4708064,4.466800206,0.975460123
664,0,20,3.244743898,89.06842219,0,0.753164557
665,4.458778707,37,4.241388119,164.9748122,4.458778707,0.963414634
666,0,34,1.802359212,154.1880719,0,0.386904762
667,4.544026326,63,4.302688645,286.2736585,4.544026326,1
668,4.420224084,46,4.152109146,203.3303079,4.420224084,0.090361446
669,4.555530251,35,4.332761024,159.4435588,4.555530251,1
670,4.426622465,41,4.188059211,181.4915211,4.426622465,0.988439306
671,0,23,3.889173201,101.8012191,0,0.992957746
672,4.394538782,47,4.182199247,206.5433227,4.394538782,0.981927711
673,0,20,3.920274478,89.14670181,0,0.794444444
674,0,22,3.877658962,96.04082258,0,1
675,4.546556592,70,4.252816814,318.2589615,4.546556592,0.779069767
676,0,27,3.971656131,117.4656778,0,0.775280899
677,4.541048219,22,4.210465854,99.90306082,4.541048219,1
678,4.48863637,49,4.01621411,219.9431821,4.48863637,0.840909091
679,4.502007508,24,4.151432323,108.0481802,4.502007508,0.97515528
680,4.478579216,33,4.228809336,147.7931141,4.478579216,0.847058824
681,4.503355136,24,4.180102182,108.0805233,4.503355136,0.919254658
682,4.405275604,31,4.128169665,136.5635437,4.405275604,0.9875
683,0,32,3.976434297,145.7627582,0,0.957055215
684,0,30,1.635305986,133.4497606,0,0.953216374
685,0,26,3.073302756,115.4224234,0,0.75
686,4.453291287,26,4.091114545,115.7855735,4.453291287,0.077380952
687,4.419910817,32,4.188059211,141.4371462,4.419910817,0.344632768
688,4.37018415,25,4.059815906,109.2546037,4.37018415,0.972222222
689,4.473629985,35,4.18649198,156.5770495,4.473629985,0.981927711
690,4.491456116,55,4.26411637,247.0300864,4.491456116,0.967391304
691,4.515618737,23,4.141059221,103.859231,4.515618737,0.963190184
692,4.402443559,42,4.116107414,184.9026295,4.402443559,1
693,0,24,3.429153925,104.6831921,0,0.899371069
694,4.561387949,64,4.223996376,291.9288288,4.561387949,0.971590909
695,4.491665927,45,4.223996376,202.1249667,4.491665927,0.476744186
696,4.572424384,34,4.258145757,155.4624291,4.572424384,1
697,0,22,3.629720013,97.32893999,0,1
698,4.474707348,27,4.139783943,120.8170984,4.474707348,0.966887417
699,4.491269685,20,4.052738762,89.8253937,4.491269685,0.608938547
700,4.413605303,22,4.124033349,97.09931668,4.413605303,0.952662722
701,4.484803416,28,4.106979918,125.5744956,4.484803416,0.847560976
702,4.526829773,26,4.223996376,117.6975741,4.526829773,0.894409938
703,4.413499791,30,4.121484191,132.4049937,4.413499791,0.889570552
704,4.430080933,24,4.164394623,106.3219424,4.430080933,1
705,4.4465371,20,4.169929155,88.930742,4.4465371,0.983050847
706,4.466699013,23,4.162531866,102.7340773,4.466699013,0.982352941
707,4.494035947,41,4.235624414,184.2554738,4.494035947,1
708,0,20,3.910307105,89.40349889,0,0.951515152
709,0,21,3.794725423,92.93231589,0,1
710,4.471057155,20,4.101804695,89.4211431,4.471057155,0.739393939
711,4.512194321,32,4.200326632,144.3902183,4.512194321,0.704545455
712,0,24,3.595741361,109.2418771,0,0.917159763
713,0,22,3.778719014,97.79268183,0,1
714,4.421539756,55,4.163737184,243.1846866,4.421539756,0.509677419
715,4.381325517,21,4.042901061,92.00783585,4.381325517,0.702247191
716,4.50330221,22,4.223505782,99.07264863,4.50330221,1
717,4.508952305,24,4.241388119,108.2148553,4.508952305,0.834355828
718,0,33,3.958316324,147.8830271,0,0.95483871
719,4.461697102,39,4.218131256,174.006187,4.461697102,1
720,4.388831439,33,4.013000309,144.8314375,4.388831439,0.775757576
721,4.391532869,35,4.070989207,153.7036504,4.391532869,1
722,4.335727779,26,4.132188827,112.7289223,4.335727779,0.887640449
723,0,24,3.367899188,106.8575143,0,0.97826087
724,4.466205454,27,4.033539746,120.5875473,4.466205454,1
725,0,24,3.161553849,106.2592871,0,0.454022989
726,4.430103693,31,4.206296799,137.3332145,4.430103693,0.836363636
727,0,20,2.984471066,86.95999301,0,0.362573099
728,4.451159212,29,4.086073233,129.0836172,4.451159212,1
729,4.319235772,23,4.158246006,99.34242276,4.319235772,0.327868852
730,4.485480856,27,4.206152488,121.1079831,4.485480856,0.871165644
731,0,23,3.936898928,101.5928522,0,0.970414201
732,0,24,3.570969189,106.9724374,0,0.993939394
733,0,20,3.901216761,87.70065566,0,0.7375
734,4.45970856,65,4.235624414,289.8810564,4.45970856,0.532934132
735,4.445506744,21,4.128380152,93.35564162,4.445506744,0.798882682
736,4.512492093,20,4.179183563,90.24984185,4.512492093,1
737,0,31,3.836965735,138.6093882,0,0.959302326
738,4.304509876,26,4.10621334,111.9172568,4.304509876,0.950617284
739,4.353214886,22,4.09413319,95.77072749,4.353214886,0.656050955
740,4.52152392,36,4.241388119,162.7748611,4.52152392,1
741,0,30,3.940837863,133.1789343,0,0.994535519
742,0,22,3.251645199,98.05577883,0,1
743,4.423394407,200,4.206296799,884.6788814,4.423394407,0.825842697
744,0,25,0.607889248,110.7093099,0,0.361290323
745,0,23,0.814194147,102.4861263,0,1
746,0,21,0.643857376,93.0703294,0,0.028735632
747,4.545293997,32,4.238140883,145.4494079,4.545293997,0.034883721
748,4.384046378,27,4.03109271,118.3692522,4.384046378,0.029239766
749,0,21,2.365747165,92.96167146,0,0.974358974
750,4.444688619,30,4.179183563,133.3406586,4.444688619,1
751,4.440386363,52,4.170367367,230.9000909,4.440386363,0.166666667
752,4.435263666,22,4.079545093,97.57580066,4.435263666,0.950617284
753,4.359760528,24,4.019695912,104.6342527,4.359760528,0.982248521
754,4.494438015,38,4.102979939,170.7886446,4.494438015,0.886227545
755,4.445933185,55,4.120889271,244.5263252,4.445933185,0.929347826
756,0,20,3.366668726,88.11803807,0,0.875776398
757,0,29,3.645067607,129.9156447,0,0.988764045
758,0,32,3.066978464,144.3736816,0,0.483695652
759,4.459929773,29,4.140114892,129.3379634,4.459929773,0.577380952
760,4.429123764,61,4.194320608,270.1765496,4.429123764,0.298701299
761,4.400672769,76,4.120155681,334.4511304,4.400672769,0.982758621
762,4.463448913,29,4.151237022,129.4400185,4.463448913,1
763,0,25,3.757748105,111.9496164,0,0.994413408
764,4.213695849,22,4.318475067,92.70130868,4.213695849,1
765,0,27,3.667300298,119.7621307,0,0.638554217
766,0,27,3.872283657,119.5819241,0,0.978873239
767,0,30,3.770617912,133.1683815,0,0.586826347
768,4.42536142,79,4.145506347,349.6035522,4.42536142,0.761363636
769,0,25,3.733385346,112.1434228,0,0.666666667
770,0,26,2.899251809,111.6382987,0,0.994285714
771,4.535907463,45,4.185656078,204.1158358,4.535907463,0.615853659
772,0,29,3.848345531,130.165639,0,0.324742268
773,0,24,0.814194147,106.6315089,0,0.956790123
774,0,28,3.889969128,124.2871107,0,0.675
775,4.554240722,29,4.254569396,132.0729809,4.554240722,0.034883721
776,4.546086217,33,4.230239814,150.0208452,4.546086217,0.755813953
777,0,20,3.328415515,89.30043767,0,0.953020134
778,4.460956379,120,4.132188827,535.3147654,4.460956379,0.961290323
779,0,33,3.893247513,146.6824594,0,0.415662651
780,4.423583462,29,4.115720487,128.2839204,4.423583462,1
781,0,33,3.957698826,143.0150629,0,0.76300578
782,0,24,2.164910893,109.3678553,0,0.97740113
783,4.514695675,31,4.212231534,139.9555659,4.514695675,0.856353591
784,0,20,3.029341038,86.66062253,0,0.119205298
785,0,22,3.766584938,99.42332455,0,1
786,4.440754915,50,4.164318179,222.0377457,4.440754915,0.340659341
787,0,23,0.993996216,104.3166717,0,0.611464968
788,4.440002546,175,4.182199247,777.0004455,4.440002546,0.988304094
789,4.392720226,41,4.157506635,180.1015293,4.392720226,0.038216561
790,4.511336031,36,4.18649198,162.4080971,4.511336031,1
791,0,21,3.530358602,95.05918536,0,1
792,0,34,3.999583789,152.2856197,0,0.963190184
793,4.42288888,41,4.194320608,181.3384441,4.42288888,0.477419355
794,0,27,0,120.2855407,0,0.813253012
795,0,26,3.998496157,117.8793406,0,0.994011976
796,4.511914316,38,4.059066562,171.452744,4.511914316,0.011764706
797,0,24,3.09347468,108.3075901,0,0.779874214
798,4.47723564,56,4.139260831,250.7251958,4.47723564,0.868263473
799,0,25,3.702896732,112.9236461,0,0.320987654
800,0,21,3.873432504,92.97190731,0,0.946428571
801,4.423707318,68,4.133499157,300.8120976,4.423707318,0.570512821
802,4.412214391,23,4.031631738,101.480931,4.412214391,0.71686747
803,4.390143883,28,4.145945812,122.9240287,4.390143883,0.988636364
804,0,30,1.255604156,134.8094942,0,0.865497076
805,4.447387412,265,4.157506635,1178.557664,4.447387412,0.988505747
806,4.359195136,22,4.020078772,95.902293,4.359195136,0.053254438
807,4.472957207,49,4.247118793,219.1749032,4.472957207,1
808,4.432895304,33,4.198476766,146.285545,4.432895304,0.905555556
809,0,34,3.20299469,150.2182334,0,1
810,4.502992816,43,4.079545093,193.6286911,4.502992816,0.969135802
811,4.506427341,35,4.082524154,157.7249569,4.506427341,0.4
812,4.554659711,27,4.291818972,122.9758122,4.554659711,0.886227545
813,0,30,2.210736741,135.6230776,0,0.824675325
814,4.404189084,29,4.116445148,127.7214834,4.404189084,1
815,4.440270591,25,4.194320608,111.0067648,4.440270591,0.13125
816,4.586044629,49,4.194164126,224.7161868,4.586044629,0.959770115
817,4.477352589,108,4.17608302,483.5540796,4.477352589,0.994011976
818,4.492429272,31,4.235624414,139.2653074,4.492429272,0.922077922
819,0,31,3.993462152,139.5415922,0,1
820,0,25,2.890271634,111.184384,0,1
821,4.516149363,22,4.21784251,99.35528599,4.516149363,0.798780488
822,4.444200639,31,4.188278293,137.7702198,4.444200639,0.281609195
823,4.400112973,23,4.012284899,101.2025984,4.400112973,0.993865031
824,4.499816226,122,4.235624414,548.9775796,4.499816226,1
825,4.45615796,40,4.187169031,178.2463184,4.45615796,0.881355932
826,0,20,3.890418497,89.04807013,0,1
827,0,26,3.686931414,115.8308852,0,0.969512195
828,0,21,2.184425109,91.10608571,0,0.708074534
829,4.37961728,25,4.132188827,109.490432,4.37961728,0.628571429
830,0,20,0.204898349,89.81210654,0,0.144444444
831,0,22,3.088556742,99.15068842,0,0.934131737
832,0,27,2.101488043,119.9090774,0,0.018181818
833,4.507800466,105,4.235624414,473.3190489,4.507800466,0.323170732
834,0,35,3.315874512,158.7852998,0,0.12716763
835,4.440130574,32,4.071888598,142.0841784,4.440130574,1
836,4.469176353,80,4.194320608,357.5341083,4.469176353,0.383116883
837,4.427504898,81,4.113714377,358.6278967,4.427504898,0.858895706
838,4.490650154,23,4.064054103,103.2849535,4.490650154,1
839,0,23,3.562799527,100.8924792,0,0.994444444
840,0,22,1.82631503,98.23854992,0,0.8375
841,0,21,2.736006745,93.99441792,0,0.551724138
842,4.246760251,66,4.353174719,280.2861766,4.246760251,0.091463415
843,4.482269584,26,4.124033349,116.5390092,4.482269584,0.238372093
844,0,23,3.464359454,98.88170282,0,0.992753623
845,0,45,3.891512797,193.3381863,0,0.894409938
846,4.352680199,22,4.038237689,95.75896438,4.352680199,0.5
847,4.406627797,101,4.164098234,445.0694075,4.406627797,0.834224599
848,4.400250616,23,4.121484191,101.2057642,4.400250616,0.928176796
849,4.560635342,26,4.245661864,118.5765189,4.560635342,0.994186047
850,4.536171987,60,4.263246111,272.1703192,4.536171987,0.983050847
851,0,35,3.299890826,159.0806833,0,0.987261146
852,4.407439858,35,4.097899753,154.260395,4.407439858,0.993548387
853,4.543182207,54,4.107511525,245.3318392,4.543182207,0.370860927
854,0,40,3.821594057,180.1903243,0,0.966292135
855,4.488667794,24,4.163737184,107.7280271,4.488667794,0.859872611
856,4.433485317,29,4.215167194,128.5710742,4.433485317,0.668711656
857,4.431924564,22,4.146048839,97.50234041,4.431924564,0.964071856
858,4.544499392,24,4.210465854,109.0679854,4.544499392,0.968553459
859,4.498953354,24,4.218131256,107.9748805,4.498953354,0.898734177
860,4.458691693,52,4.223635326,231.851968,4.458691693,0.97515528
861,0,28,3.522244348,125.9340551,0,1
862,0,22,0,97.3466259,0,0.99382716
863,4.50863223,20,4.038026996,90.17264461,4.50863223,0.523255814
864,0,21,3.951226312,92.18811233,0,0
865,4.54432086,26,4.280829851,118.1523424,4.54432086,0.811320755
866,4.566902581,62,4.27427245,283.1479601,4.566902581,0.850828729
867,4.383027161,25,4.122415315,109.575679,4.383027161,1
868,4.429053675,26,4.229393864,115.1553955,4.429053675,0.993464052
869,4.334320398,27,4.096812566,117.0266507,4.334320398,0.965517241
870,0,20,3.810107429,84.47565282,0,0.99378882
871,4.538370032,43,4.223124251,195.1499114,4.538370032,0.977777778
872,0,27,3.882727967,123.0194354,0,0.74863388
873,0,22,3.97329022,98.84607866,0,0.98757764
874,4.399311387,76,4.145506347,334.3476654,4.399311387,0.675324675
875,0,23,3.512308929,102.5743686,0,0.826589595
876,0,20,2.173946865,89.90482367,0,0.994285714
877,4.512582231,32,4.151432323,144.4026314,4.512582231,0.511764706
878,4.454805927,30,4.158388599,133.6441778,4.454805927,0.125786164
879,4.464105493,24,4.199669194,107.1385318,4.464105493,0.919254658
880,0,25,0,111.5263421,0,0.976470588
881,4.493304513,51,4.229827296,229.1585302,4.493304513,0.981707317
882,4.412543993,106,4.144927852,467.7296632,4.412543993,0
883,0,22,2.914254976,98.18725769,0,1
884,4.371945393,23,4.053870707,100.554744,4.371945393,1
885,0,22,2.956742961,98.23241584,0,0.284883721
886,4.49328039,128,4.252816814,575.1398899,4.49328039,0.895953757
887,0,20,0,89.86668097,0,0.302857143
888,4.477141921,21,4.026026708,94.01998035,4.477141921,1
889,4.512291564,28,4.088078128,126.3441638,4.512291564,0
890,0,22,3.632772581,96.56165698,0,0.80625
891,0,24,3.927079106,105.4035964,0,0.87804878
892,0,35,3.998496157,158.0412806,0,0.61878453
893,4.427504334,30,4.234460396,132.82513,4.427504334,0.841530055
894,4.504174012,21,4.216070311,94.58765426,4.504174012,0.779874214
895,0,28,3.681129798,125.3484216,0,0.987421384
896,4.423825007,27,4.152333393,119.4432752,4.423825007,0.975
897,4.499686479,142,4.212231534,638.95548,4.499686479,0.605882353
898,0,48,3.990501956,214.9049606,0,0.98255814
899,0,23,2.330655846,102.2583888,0,1
900,0,22,0,98.48833889,0,0.782608696
901,0,26,3.476335645,115.6892918,0,0.16091954
902,4.574155879,53,4.27528967,242.4302616,4.574155879,0
903,4.562810167,45,4.199288169,205.3264575,4.562810167,0.481927711
904,4.502740362,21,4.199669194,94.5575476,4.502740362,1
905,4.503976456,22,4.17608302,99.08748204,4.503976456,0.906666667
906,0,34,3.994242826,152.3394265,0,0.981707317
907,4.471964241,20,4.144652636,89.43928483,4.471964241,0.976047904
908,0,22,3.93355162,96.07927886,0,0.772151899
909,4.582503183,82,4.297268577,375.765261,4.582503183,0.913043478
910,0,30,3.866444624,134.8434423,0,0.846994536
911,4.23613794,35,4.320521508,148.2648279,4.23613794,1
912,0,36,3.649580843,162.588203,0,0.699386503
913,4.484260888,23,4.108995843,103.1380004,4.484260888,0.986013986
914,4.377423782,56,4.157506635,245.1357318,4.377423782,0.56969697
915,0,33,3.213491355,145.9145219,0,0.929411765
916,0,21,2.164504878,92.8220182,0,1
917,0,22,3.290516141,97.61818365,0,0.375
918,4.459008264,35,4.17036479,156.0652892,4.459008264,0.137142857
919,4.480953287,23,4.151237022,103.0619256,4.480953287,0.422857143
920,0,31,3.917093814,135.1653792,0,0.988235294
921,0,31,3.51675295,140.3251189,0,0.952095808
922,0,23,3.926087174,100.5984983,0,0.861702128
923,4.537489421,104,4.269718625,471.8988997,4.537489421,0.470967742
924,4.46503859,30,4.180859862,133.9511577,4.46503859,0.835164835
925,4.499135952,23,4.154126696,103.4801269,4.499135952,1
926,0,35,3.680997039,156.1647943,0,0.963414634
927,0,22,3.356470492,97.62911665,0,0.932515337
928,4.432096066,23,4.200326632,101.9382095,4.432096066,0.587878788
929,4.523856294,39,4.21784251,176.4303955,4.523856294,0.454545455
930,4.417365203,69,4.132912887,304.798199,4.417365203,1
931,0,29,2.970872358,130.9677511,0,0.993865031
932,0,29,2.733562653,131.5824577,0,0.994350282
933,0,21,3.684123067,94.70417143,0,0.283950617
934,4.399769393,33,4.09605726,145.19239,4.399769393,0.220125786
935,0,31,3.821413358,138.936748,0,0.582822086
936,0,22,3.296449676,95.84494205,0,0.983425414
937,4.436161112,36,4.0888175,159.7018,4.436161112,0.638709677
938,4.335551888,20,4.188849885,86.71103775,4.335551888,0.456989247
939,0,28,3.393170295,123.0644259,0,0.905325444
940,4.33637209,28,4.107309231,121.4184185,4.33637209,0.943396226
941,4.545524283,46,4.119023904,209.094117,4.545524283,0.468571429
942,4.485629809,34,4.204076056,152.5114135,4.485629809,0.916666667
943,0,30,3.321047261,132.3235869,0,0.832214765
944,4.433755669,26,4.064857385,115.2776474,4.433755669,0.968944099
945,4.49753312,21,4.128380152,94.44819551,4.49753312,0.456043956
946,0,21,2.158699342,94.5502121,0,0.894736842
947,4.464659282,23,4.140344305,102.6871635,4.464659282,0.959302326
948,4.381435563,36,4.019776496,157.7316803,4.381435563,0.121794872
949,0,24,2.388342713,107.4963785,0,0.976878613
950,0,21,0.432695171,94.62615534,0,0.899441341
951,0,20,0,89.43277586,0,0.159509202
952,4.449323201,23,4.162531866,102.3344336,4.449323201,0.023529412
953,0,20,3.239112083,88.69711383,0,0
954,0,27,0.276420865,118.6392867,0,0.951515152
955,0,20,3.567018957,88.22619191,0,0.391812865
956,0,20,3.468150601,88.16147888,0,0.021857923
957,4.504902216,29,4.060301597,130.6421643,4.504902216,0.543859649
958,0,30,2.845977924,137.0482272,0,0.524861878
959,0,22,0,99.06799705,0,0.901734104
960,4.468651389,22,4.152333393,98.31033056,4.468651389,0.236842105
961,4.457938561,21,4.098317763,93.61670978,4.457938561,0.006410256
962,4.46663802,30,4.187169031,133.9991406,4.46663802,0.98255814
963,0,31,1.661492007,137.5337574,0,0.942528736
964,4.529085316,49,4.217404776,221.9251805,4.529085316,0.969512195
965,4.484806053,32,4.182344417,143.5137937,4.484806053,0.081395349
966,0,25,3.217959041,109.4806074,0,0.987654321
967,4.452453851,30,4.158383443,133.5736155,4.452453851,0.988095238
968,4.555233885,25,4.160767441,113.8808471,4.555233885,0.390804598
969,4.551335951,45,4.247118793,204.8101178,4.551335951,0.98245614
970,4.425377839,24,4.113714377,106.2090681,4.425377839,0.896774194
971,0,24,0.097063624,105.7503923,0,1
972,4.51049078,33,4.160035081,148.8461957,4.51049078,0.994444444
973,4.501719742,67,4.212015029,301.6152227,4.501719742,0.017241379
974,0,24,3.452828733,107.3017308,0,0.911392405
975,0,20,1.408871153,88.85930393,0,0.993902439
976,4.564143545,24,4.252092754,109.5394451,4.564143545,0.479289941
977,4.553713246,29,4.257482783,132.0576841,4.553713246,0.060606061
978,0,35,3.322957448,158.6409823,0,0.993630573
979,4.518312186,54,4.235624414,243.9888581,4.518312186,0.945578231
980,0,21,0.648753347,95.75848971,0,0.408536585
981,0,24,2.776476173,104.8293274,0,1
982,0,22,3.989802988,93.29830699,0,0.026315789
983,4.364307236,20,4.034651037,87.28614472,4.364307236,0.261111111
984,4.47544547,28,4.122217672,125.3124732,4.47544547,0.89010989
985,4.49226464,29,4.152866255,130.2756746,4.49226464,0.989528796
986,4.496993445,50,4.176373391,224.8496722,4.496993445,0.872611465
987,0,28,2.769847707,126.7372205,0,0.925925926
988,0,20,3.882682717,88.07375529,0,0.98816568
989,4.423597066,27,4.126555009,119.4371208,4.423597066,0.236363636
990,4.495253972,61,4.206296799,274.2104923,4.495253972,0.741176471
991,0,30,2.022980652,135.5056163,0,0.994382022
992,0,24,0.944361485,106.0240367,0,1
993,0,24,0.396739951,106.8986694,0,0.104575163
994,0,26,0,116.6928802,0,0.040229885
995,4.521084218,26,4.098255316,117.5481897,4.521084218,0.023121387
996,0,20,0,89.542268,0,0
997,4.558579322,46,4.235549342,209.6946488,4.558579322,0.897590361
998,4.334016881,29,4.078356386,125.6864896,4.334016881,0
999,0,29,0.814194147,129.7409181,0,0.961038961
1000,4.366062031,28,4.062012614,122.2497369,4.366062031,0.972527473
1001,4.481534162,27,4.134192481,121.0014224,4.481534162,0.034883721
1002,0,42,3.901216761,187.3260654,0,0.989304813
1003,0,20,2.772089082,88.64665771,0,0.914110429
1004,4.522535954,32,4.268774989,144.7211505,4.522535954,0.798882682
1005,0,35,3.658657202,157.9728471,0,0.245614035
1006,4.537360329,43,4.291818972,195.1064941,4.537360329,0.993506494
1007,0,25,3.552328227,111.6636364,0,0.578313253
1008,0,22,0,98.50140991,0,1
1009,4.452069211,28,4.163737184,124.6579379,4.452069211,0.545977011
1010,4.493268552,47,4.21165054,211.1836219,4.493268552,0
1011,0,22,2.282365557,100.2718915,0,0.964071856
1012,0,22,1.743163949,100.4757514,0,0.987730061
1013,0,20,3.659392277,89.17355376,0,0.133333333
1014,0,30,3.957689996,130.3431193,0,0.081761006
1015,4.452500938,55,4.157506635,244.8875516,4.452500938,0.596491228
1016,0,29,3.101642196,130.9616703,0,0.916230366
1017,4.410732785,49,4.004881779,216.1259065,4.410732785,1
1018,0,26,3.930169033,116.3675553,0,0.331325301
1019,4.47467441,67,4.164098234,299.8031855,4.47467441,0.869318182
1020,4.492898818,52,4.223996376,233.6307386,4.492898818,0.767857143
1021,0,25,1.999427647,111.9286708,0,0.994186047
1022,4.361665933,99,4.065939441,431.8049274,4.361665933,1
1023,4.448011668,43,4.158166355,191.2645017,4.448011668,0.10625
1024,4.481950416,45,4.145975914,201.6877687,4.481950416,1
1025,4.574456538,28,4.251212965,128.0847831,4.574456538,0.925465839
1026,0,20,0,91.78757096,0,0.958579882
1027,0,22,0.838160279,97.43025245,0,0.987179487
1028,4.418266947,36,4.025023925,159.0576101,4.418266947,0
1029,0,22,2.69644619,100.733735,0,0.035294118
1030,0,29,3.149564146,129.1479337,0,0.892655367
1031,0,49,3.761704511,218.5470763,0,0.203947368
1032,4.494831454,34,4.094998571,152.8242694,4.494831454,0.339506173
1033,4.396358058,46,4.138578625,202.2324706,4.396358058,0.648809524
1034,0,23,1.183675625,101.7761566,0,0.884146341
1035,0,26,3.565525793,113.5176352,0,1
1036,0,43,3.953158551,192.391135,0,0.051428571
1037,4.48382389,20,4.004830562,89.6764778,4.48382389,0.56741573
1038,0,26,3.906152959,114.0983119,0,0.785714286
1039,0,24,3.201514305,108.0943731,0,0.827380952
1040,0,21,2.61577872,91.47491302,0,0.818681319
1041,0,20,0,91.22831509,0,0.372781065
1042,0,20,3.229239712,89.27571397,0,0.225274725
1043,4.387411524,186,4.092968114,816.0585434,4.387411524,0.013157895
1044,4.507550432,78,4.212231534,351.5889337,4.507550432,0.380952381
1045,4.549753283,28,4.018535519,127.3930919,4.549753283,1
1046,0,36,3.145293328,159.0507394,0,1
1047,0,21,0,95.27222841,0,0.791139241
1048,4.536516626,97,4.200254484,440.0421127,4.536516626,0.356725146
1049,0,22,3.17610579,98.24748168,0,0.01242236
1050,0,22,0,97.37577864,0,0.993975904
1051,4.521788577,168,4.258482552,759.6604809,4.521788577,0.377142857
1052,4.471563819,76,4.164318179,339.8388502,4.471563819,0
1053,0,26,3.973064186,112.025282,0,1
1054,0,21,3.385176592,94.88636651,0,0.988304094
1055,0,21,3.403109637,93.80960613,0,0.847457627
1056,4.510674041,58,4.291818972,261.6190944,4.510674041,0.412903226
1057,0,27,3.463756863,120.8586222,0,0.458823529
1058,4.451407785,61,4.176302102,271.5358749,4.451407785,1
1059,0,21,2.657318723,93.39044543,0,0.475903614
1060,0,27,0,121.4889264,0,0.982142857
1061,4.448516376,103,4.100703684,458.1971867,4.448516376,0.217647059
1062,4.544688172,22,4.129993436,99.98313977,4.544688172,0.005952381
1063,4.387875592,22,4.025579092,96.53326303,4.387875592,0.994505495
1064,4.442651256,142,4.151237022,630.8564784,4.442651256,0.855263158
1065,4.559261685,29,4.219516583,132.2185889,4.559261685,0.898876404
1066,0,21,0,93.86317729,0,1
1067,0,21,0.396739951,93.99404081,0,0.961783439
1068,0,43,1.57921566,191.7862098,0,0
1069,4.48863637,137,4.163737184,614.9431827,4.48863637,0.023121387
1070,0,39,3.58214249,175.9235208,0,0.072289157
1071,0,25,1.778406829,111.9334204,0,1
1072,0,25,2.364382598,113.0618967,0,0.538922156
1073,0,28,3.129585774,124.217775,0,0.089285714
1074,0,20,0,90.64572025,0,0.157575758
1075,0,21,2.639876271,92.81050274,0,0.36
1076,4.481291011,52,4.17036479,233.0271326,4.481291011,0
1077,4.460144414,63,4.115720487,280.9890981,4.460144414,0.230769231
1078,4.465799163,52,4.258482552,232.2215564,4.465799163,0.988235294
1079,4.509839371,53,4.222460109,239.0214866,4.509839371,0.97740113
1080,4.494238625,66,4.198476766,296.6197493,4.494238625,1
1081,0,21,1.984680768,95.05903571,0,0.98125
1082,4.389622542,56,4.138578625,245.8188624,4.389622542,0.969135802
1083,0,23,1.611350168,102.8417925,0,0.108433735
1084,0,29,1.970176131,128.8368864,0,1
1085,4.547563544,45,4.278485441,204.6403595,4.547563544,0.076470588
1086,4.522295114,44,4.160035081,198.980985,4.522295114,0.113636364
1087,0,20,3.936898928,90.2238361,0,0.986754967
1088,4.540119519,44,4.266405292,199.7652588,4.540119519,0.911392405
1089,0,29,3.191143667,128.9011887,0,0.7375
1090,0,25,3.189535537,112.465566,0,0.980263158
1091,0,23,3.106080661,104.1710488,0,0.382857143
1092,0,23,2.056586061,103.6109252,0,0.370588235
1093,0,29,3.810107429,127.2499844,0,0.314102564
1094,0,20,0,90.32677944,0,0.1125
1095,0,20,0,88.84716,0,0.74863388
1096,4.501476513,128,4.194320608,576.1889937,4.501476513,0
1097,0,33,2.820002438,148.4937191,0,0
1098,0,23,0,102.7158867,0,1
1099,0,22,0.336699638,97.60648637,0,0.251497006
1100,0,20,0.228858464,88.36671929,0,0.012048193
1101,4.505770786,38,4.199669194,171.2192899,4.505770786,0.02247191
1102,0,21,2.722561764,92.5358799,0,0.018404908
1103,0,42,3.36111983,190.1427631,0,0.981707317
1104,4.436328248,103,4.138578625,456.9418095,4.436328248,0.245810056
1105,0,24,1.768404114,105.1686392,0,0.407643312
1106,0,27,0.564508952,121.7871644,0,1
1107,0,30,3.283963753,134.8095288,0,0.097826087
1108,0,24,2.702463991,109.4984053,0,0.025157233
1109,0,25,2.674316137,110.4655055,0,0.397590361
1110,0,20,0,87.13417654,0,0.198630137
1111,0,25,0,113.0325192,0,0.240437158
1112,0,29,3.095270107,130.482646,0,0.015625
1113,0,23,3.596685901,104.088607,0,0
1114,4.463464416,36,4.194168087,160.684719,4.463464416,0.327272727
1115,0,23,3.173547489,102.3905062,0,0.515923567
1116,4.59511985,64,4.318774782,294.0876704,4.59511985,0.943037975
1117,4.490466974,50,4.229393864,224.5233487,4.490466974,0.34375
1118,4.537961436,60,4.220659703,272.2776862,4.537961436,1
1119,4.569543008,49,4.208707019,223.9076074,4.569543008,0.99378882
1120,0,36,3.573060657,162.7295204,0,0.96835443
1121,0,28,2.481676632,123.7220874,0,0.905405405
1122,0,21,0,93.41301298,0,0.51552795
1123,0,24,2.457212893,110.1546682,0,0.194444444
1124,0,23,0,101.20839,0,0
1125,0,28,0,127.508553,0,0.162337662
1126,0,28,1.216858803,123.6355782,0,0
1127,4.521704989,71,4.212231534,321.0410542,4.521704989,0.006666667
1128,0,31,2.793807821,139.0537893,0,0.055248619
1129,4.477150511,61,4.157940067,273.1061812,4.477150511,1
1130,0,25,0,109.5506659,0,0.239263804
1131,0,22,2.295233381,95.49004025,0,0.994219653
1132,4.4184099,113,4.138578625,499.2803187,4.4184099,0
1133,0,28,0,128.2358666,0,0.170212766
1134,0,20,0,88.61073372,0,1
1135,4.49413189,54,4.204692949,242.683122,4.49413189,0.012738854
1136,4.420467209,46,4.132912887,203.3414916,4.420467209,0
1137,0,23,0.826178933,102.1809789,0,0.942307692
1138,0,22,0,97.97837866,0,0.994350282
1139,0,22,0,98.86724373,0,0.035087719
1140,0,20,3.213491355,89.30587923,0,0.011363636
1141,0,35,3.822629945,153.2033945,0,0
1142,0,29,3.908917791,128.3959601,0,0.375
1143,0,27,1.483357985,120.296749,0,0.710982659
1144,4.434472193,60,4.170217901,266.0683316,4.434472193,0.789772727
1145,0,25,3.793119302,111.6068364,0,0.068965517
1146,4.558923363,62,4.198476766,282.6532485,4.558923363,0.994152047
1147,4.48863637,106,4.235624414,475.7954552,4.48863637,0.686046512
1148,0,27,3.945337797,120.6326218,0,0.969135802
1149,0,20,3.619386942,88.8601083,0,1
1150,0,20,1.135596708,89.06327618,0,0.74375
1151,0,28,3.200100332,124.7049172,0,0.573099415
1152,4.465908119,489,4.17608302,2183.82907,4.465908119,0.05027933
1153,0,21,3.405291656,93.40140718,0,0.38150289
1154,4.494145123,62,4.247118793,278.6369976,4.494145123,1
1155,4.514162759,33,4.005443498,148.967371,4.514162759,0.474285714
1156,4.48863637,65,4.228809336,291.7613641,4.48863637,1
1157,0,38,3.08204208,173.2467974,0,0.803680982
1158,0,30,2.741164088,133.6304189,0,0.9875
1159,0,21,3.631906838,95.30760089,0,0.310126582
1160,4.526372536,58,4.210465854,262.5296071,4.526372536,0.226993865
1161,0,35,2.698744308,157.6456958,0,0.519736842
1162,0,23,3.595413069,102.0572675,0,0.97515528
1163,4.459579307,51,4.17036479,227.4385447,4.459579307,0.210191083
1164,0,22,0,97.73246251,0,0.566473988
1165,0,21,2.032602719,95.7352203,0,0.988235294
1166,0,29,3.251443032,131.1075149,0,0.011695906
1167,4.499614139,60,4.161689946,269.9768483,4.499614139,0.111111111
1168,4.598705429,32,4.278835907,147.1585737,4.598705429,0.355263158
1169,0,24,2.232540395,107.5742174,0,0.945121951
1170,0,21,0,94.37314601,0,0.965986395
1171,0,31,3.238657602,139.2920005,0,0.147727273
1172,4.393142016,33,4.164318179,144.9736865,4.393142016,0.006097561
1173,4.477336814,46,4.164318179,205.9574934,4.477336814,0.364779874
1174,4.412749623,109,4.132188827,480.9897089,4.412749623,0.988304094
1175,4.399666454,76,4.082039043,334.3746505,4.399666454,0.988304094
1176,4.477201531,84,4.206296799,376.0849286,4.477201531,1
1177,0,28,1.209687717,125.9946708,0,0.989130435
1178,0,31,3.27561733,141.4947939,0,1
1179,0,22,2.054968028,96.93665013,0,0.049079755
1180,4.434862848,33,4.073040623,146.350474,4.434862848,0.36
1181,0,26,3.569239085,115.3710673,0,0.121387283
1182,0,26,3.501039549,113.865785,0,0.913294798
1183,4.562397368,52,4.26411637,237.2446631,4.562397368,0.538461538
1184,4.538707974,35,4.239192728,158.8547791,4.538707974,0.538888889
1185,0,24,0.180945108,107.9954321,0,1
1186,0,31,3.178707839,139.1477275,0,0.953947368
1187,0,26,0,117.4248133,0,0.017964072
1188,0,23,0,102.9787467,0,0.353658537
1189,4.412798293,61,4.103158104,269.1806959,4.412798293,0
1190,4.532599493,109,4.280829851,494.0533447,4.532599493,0
1191,4.430462018,46,4.101804695,203.8012528,4.430462018,0.977653631
1192,0,29,3.689816711,128.3039623,0,1
1193,0,21,0,96.05572861,0,0.917159763
1194,0,26,3.307919571,115.9580241,0,0.638418079
1195,4.367230666,44,4.145945812,192.1581493,4.367230666,0
1196,0,31,3.438717024,138.0676695,0,0.402439024
1197,4.550961535,47,4.218206668,213.8951921,4.550961535,0.988505747
1198,0,38,3.791187117,172.2387807,0,0.443037975
1199,0,24,2.57244859,103.2892788,0,0.955128205
1200,4.465094063,35,4.122015799,156.2782922,4.465094063,0.6375
1201,0,21,0,95.52059651,0,0.235897436
1202,0,38,2.161760166,168.3710384,0,0.947368421
1203,4.400247457,45,4.097899753,198.0111356,4.400247457,0
1204,0,26,0,115.5089327,0,0.145945946
1205,0,33,3.887132021,147.5651658,0,0.966292135
1206,0,41,3.429286198,182.1487015,0,0
1207,4.426127738,50,4.113714377,221.3063869,4.426127738,0.787709497
1208,4.488239558,44,4.175713375,197.4825405,4.488239558,0.479768786
1209,4.49980967,94,4.176373391,422.982109,4.49980967,0.994444444
1210,0,29,2.161760166,125.5494022,0,0.969879518
1211,0,31,3.770617912,138.2985352,0,0.98816568
1212,0,26,2.980932805,113.4246166,0,0.145945946
1213,0,22,0,97.73832763,0,0.666666667
1214,0,41,2.653875567,183.1022329,0,0.333333333
1215,0,30,3.358998938,134.4900766,0,0
1216,4.424736615,49,4.038159877,216.8120941,4.424736615,0.214285714
1217,4.456477146,31,4.133553394,138.1507915,4.456477146,0.431137725
1218,4.547829366,32,4.073023704,145.5305397,4.547829366,0.850299401
1219,0,36,0.826178933,161.7925905,0,0.946745562
1220,4.394449155,100,4.126555009,439.4449155,4.394449155,0.835443038
1221,4.417602047,22,4.085029711,97.18724503,4.417602047,0.035087719
1222,4.440390798,33,4.168881093,146.5328963,4.440390798,0.994382022
1223,0,21,1.818989532,93.5182699,0,0.918604651
1224,0,28,0,124.8840436,0,0.957575758
1225,0,21,1.207670167,92.09298111,0,0.094117647
1226,0,22,2.404347339,99.65387657,0,0
1227,0,30,2.759972877,133.6246552,0,0.052023121
1228,0,24,3.810635691,106.8636644,0,0.15483871
1229,4.513266798,24,4.182160897,108.3184032,4.513266798,0.241176471
1230,4.527208645,66,4.206296799,298.7957706,4.527208645,0.706896552
1231,4.55160598,23,4.038518654,104.6869375,4.55160598,0.937106918
1232,0,21,3.155597866,95.05291856,0,1
1233,0,24,3.910409842,104.957754,0,0.802547771
1234,0,21,3.629124335,93.72727853,0,0.343558282
1235,0,36,2.741164088,162.588203,0,0.75739645
1236,0,23,2.611784537,100.593115,0,0.554878049
1237,0,57,3.87271892,257.1189919,0,0.226993865
1238,4.471379786,66,4.164318179,295.1110659,4.471379786,0.236842105
1239,0,25,1.661492007,111.9334204,0,0.695652174
1240,0,25,0.89804553,112.3559656,0,0.988304094
1241,0,32,3.452828733,142.3176368,0,0.081395349
1242,0,40,3.892047699,176.8836088,0,0.036363636
1243,4.430454148,45,4.152333393,199.3704367,4.430454148,0.479289941
1244,0,27,0,121.4948611,0,0.786516854
1245,0,21,0,95.26849054,0,0.98255814
1246,0,23,2.492366783,103.1804473,0,0
1247,0,39,3.924768592,172.7516755,0,0.006097561
1248,0,21,0,95.74165119,0,0.183431953
1249,0,33,3.659935478,146.4071349,0,0.777777778
1250,0,22,2.855934447,98.16862342,0,0
1251,0,28,0.922005644,125.646064,0,0.623595506
1252,0,25,3.320398765,110.0010741,0,0.256097561
1253,0,25,0,111.0662814,0,0.036809816
1254,4.535059966,48,4.205861164,217.6828784,4.535059966,0.446927374
1255,4.495601609,53,4.229827296,238.2668853,4.495601609,0
1256,0,25,1.819664392,109.8110153,0,0.987804878
1257,0,27,0,122.6628429,0,1
1258,4.469156456,33,4.059066562,147.482163,4.469156456,0.097142857
1259,0,24,0,107.5920612,0,0.012738854
1260,0,39,3.331831419,169.1543389,0,0.868263473
1261,0,21,0,95.69716133,0,0
1262,4.406010098,34,4.188278293,149.8043433,4.406010098,0.47027027
1263,4.524761959,21,4.11448925,95.02000114,4.524761959,0.006535948
1264,4.546593173,33,4.240077789,150.0375747,4.546593173,0.988023952
1265,0,22,3.821911207,96.929827,0,0.842105263
1266,4.464441093,75,4.229393864,334.833082,4.464441093,0.987341772
1267,4.42661913,49,4.112770741,216.9043374,4.42661913,0.701754386
1268,4.507108536,61,4.234460396,274.9336207,4.507108536,0.99378882
1269,0,32,2.121945264,142.9090598,0,1
1270,0,35,3.758633126,156.0993888,0,0.987421384
1271,0,22,2.317335962,100.0691963,0,0.131428571
1272,0,36,3.935089564,160.3451389,0,0.662790698
1273,4.40870313,56,4.087518509,246.8873753,4.40870313,0.141935484
1274,0,20,0,90.85331586,0,0.790697674
1275,4.424296208,79,4.132912887,349.5194004,4.424296208,0.994565217
1276,0,37,3.914543715,165.6614621,0,0
1277,0,22,0,98.62605614,0,0.994350282
1278,4.605104381,99,4.308079493,455.9053337,4.605104381,0.755952381
1279,0,31,2.784070428,138.6565028,0,0
1280,4.441233522,37,4.150554816,164.3256403,4.441233522,1
1281,4.521788577,86,4.229827296,388.8738176,4.521788577,0.247058824
1282,0,24,0.968344827,106.4708309,0,0.945783133
1283,0,39,3.401089969,174.8193596,0,1
1284,0,27,3.630055845,122.1903699,0,0.040697674
1285,0,20,0,89.41464848,0,0.452380952
1286,4.494004704,50,4.176373391,224.7002352,4.494004704,0.552147239
1287,0,20,1.627137611,89.4209414,0,0
1288,4.552099429,57,4.286339507,259.4696674,4.552099429,0.98816568
1289,4.504401292,63,4.188350441,283.7772814,4.504401292,0.074074074
1290,0,37,3.867175554,161.5452817,0,1
1291,0,26,3.766262839,119.2851558,0,0.994047619
1292,0,41,3.886449728,184.2276351,0,0.825396825
1293,0,53,3.875744505,237.2988511,0,0.569444444
1294,4.477316081,36,4.180102182,161.1833789,4.477316081,0.748538012
1295,0,22,1.468251901,98.86720744,0,0.69375
1296,4.427337481,39,4.098227329,172.6661618,4.427337481,0.957055215
1297,4.531398614,47,4.148027891,212.9757349,4.531398614,0.06547619
1298,0,30,3.572248416,135.4722185,0,0.960451977
1299,0,33,2.998106359,151.1351285,0,0.905660377
1300,0,24,0,106.4820368,0,0.506329114
1301,4.449925689,44,4.096256817,195.7967303,4.449925689,0.296969697
1302,4.523255287,52,4.252092754,235.2092749,4.523255287,0.011627907
1303,0,48,3.781703923,214.6008885,0,0.917647059
1304,4.548523999,55,4.269718625,250.1688199,4.548523999,0.993630573
1305,0,26,0,116.1136111,0,0.646341463
1306,0,22,2.805739991,99.15937116,0,1
1307,0,27,0,120.888094,0,0.011764706
1308,4.531144787,50,4.235118506,226.5572394,4.531144787,0.22875817
1309,4.436751534,73,4.098438836,323.882862,4.436751534,0
1310,0,29,0.492580422,129.677525,0,0.99375
1311,0,28,0,126.1497958,0,0.948571429
1312,0,31,1.228913664,137.3553208,0,0.024242424
1313,0,22,0,100.5299462,0,0.006134969
1314,0,36,3.47707072,161.1784596,0,0.055555556
1315,0,26,0.957973773,118.0737046,0,0.006493506
1316,4.422844169,37,4.121484191,163.6452342,4.422844169,0.497076023
1317,0,21,0,94.14305359,0,0.0375
1318,4.41772955,49,4.120155681,216.468748,4.41772955,0.983050847
1319,0,21,0,93.65170086,0,0
1320,4.45874943,22,4.188849885,98.09248745,4.45874943,0.994413408
1321,0,25,3.286736519,112.288697,0,0.012048193
1322,0,23,1.418747777,100.1541477,0,0.943396226
1323,0,28,3.118322908,123.2928287,0,0.374193548
1324,0,27,3.241215903,122.0761693,0,0.069892473
1325,0,21,0.93399043,94.48996076,0,0.385026738
1326,0,21,0.180945108,93.90441465,0,0.383233533
1327,0,20,2.41369664,89.99266085,0,0.037037037
1328,0,21,0,93.7840705,0,0.017964072
1329,0,32,3.776947725,146.219027,0,0.170588235
1330,0,21,0,96.59648456,0,0
1331,0,42,2.352987535,177.2193236,0,0.617834395
1332,4.517588462,25,4.064054103,112.9397115,4.517588462,0.006535948
1333,4.531671876,49,4.261027223,222.0519219,4.531671876,0.135714286
1334,4.607379946,38,4.240824516,175.080438,4.607379946,0.8375
1335,0,22,0,100.2945078,0,0.980392157
1336,4.537961436,103,4.235624414,467.4100279,4.537961436,0.960784314
1337,4.510586176,64,4.229827296,288.6775153,4.510586176,0
1338,0,25,3.061422792,112.159284,0,1
1339,0,39,3.283963753,174.5873153,0,1
1340,0,23,1.233661591,103.7497687,0,0.303797468
1341,0,24,2.495506392,108.2606282,0,0.397590361
1342,0,20,1.984680768,89.81987833,0,0.049689441
1343,0,29,0.559843189,127.6122105,0,0.180722892
1344,0,33,3.558065784,150.7187166,0,0.108433735
1345,0,20,0.492580422,90.100991,0,0.028089888
1346,4.503990157,40,4.235624414,180.1596063,4.503990157,0.493589744
1347,0,22,2.128708826,98.9929861,0,0.024242424
1348,0,23,2.590816572,103.9888291,0,1
1349,0,35,3.764035781,155.8911055,0,0.116883117
1350,0,20,0,89.8847725,0,0.198795181
1351,0,24,0,107.9893898,0,0.670520231
1352,0,21,0,94.24934478,0,0
1353,0,21,0,94.49600307,0,0.00591716
1354,0,21,2.582470149,96.15915392,0,0
1355,0,22,3.265093913,99.34391341,0,0
1356,4.558839127,129,4.302688645,588.0902474,4.558839127,0.18
1357,4.390314152,36,4.104092449,158.0513095,4.390314152,0.378881988
1358,0,23,1.406606147,101.203029,0,1
1359,0,21,0.133031752,93.16617996,0,0.966101695
1360,0,34,1.934343709,152.5568126,0,0.069518717
1361,0,29,1.265013985,126.8476286,0,0.01754386
1362,0,23,0,103.6170405,0,0.096774194
1363,0,27,3.965300319,119.6044375,0,0.056497175
1364,0,20,2.404347339,90.74030071,0,0.00621118
1365,0,21,3.176953587,92.23931561,0,0.87431694
1366,0,27,1.233661591,121.4948611,0,0.15483871
1367,0,21,2.782640969,93.1399001,0,0.392265193
1368,0,22,3.87185502,99.31636987,0,0.049689441
1369,4.573978216,35,4.204017117,160.0892376,4.573978216,0.252873563
1370,0,27,2.78164157,119.9428157,0,0.707317073
1371,4.475824235,38,4.200254484,170.0813209,4.475824235,0.906040268
1372,0,20,3.513083109,88.56517481,0,0.225806452
1373,0,20,0,90.21719014,0,0.993975904
1374,4.485765843,31,4.199669194,139.0587411,4.485765843,0.541899441
1375,0,20,3.500652289,87.26774995,0,0
1376,4.341437825,100,4.038159877,434.1437825,4.341437825,0.981707317
1377,4.402583276,22,4.152333393,96.85683207,4.402583276,0.556756757
1378,0,22,1.447335542,97.59169542,0,1
1379,0,26,1.637508665,115.9350995,0,0.98255814
1380,4.485993639,24,4.235549342,107.6638473,4.485993639,0.06779661
1381,4.523743787,25,4.149820925,113.0935947,4.523743787,0.08045977
1382,0,20,3.061279141,89.51090932,0,0.961038961
1383,0,20,0,87.8889831,0,0.9125
1384,0,32,3.870563934,145.0309858,0,0.342696629
1385,4.4881702,24,4.090990851,107.7160848,4.4881702,0
1386,0,21,1.19770637,93.96946003,0,0.727810651
1387,4.428275227,57,4.132912887,252.4116879,4.428275227,0.87037037
1388,4.46957454,30,4.131261613,134.0872362,4.46957454,0.048780488
1389,4.471638793,63,4.182344417,281.713244,4.471638793,0.994350282
1390,0,20,0.216877117,90.4639022,0,0.927710843
1391,4.485340517,38,4.180859862,170.4429396,4.485340517,0.988095238
1392,4.521619715,36,4.146048839,162.7783097,4.521619715,0.018292683
1393,4.461468968,31,4.130166581,138.305538,4.461468968,0.963414634
1394,0,23,2.934927457,103.8695658,0,0.898734177
1395,4.482737031,65,4.164318179,291.377907,4.482737031,0.921212121
1396,4.495010303,37,4.188059211,166.3153812,4.495010303,0.278787879
1397,0,24,0.168968917,107.1761291,0,0.988304094
1398,0,20,3.31885187,88.82431991,0,0.981927711
1399,0,28,3.786442953,127.3095021,0,0.017857143
1400,0,21,1.076156324,94.95756012,0,0.416666667
1401,4.53248827,54,4.239189349,244.7543666,4.53248827,0.6
1402,0,23,0,101.2587619,0,0.042944785
1403,0,27,1.063147878,119.9459501,0,0.98089172
1404,0,33,3.183823504,147.3634401,0,0.011428571
1405,4.516338972,51,4.164106829,230.3332876,4.516338972,0.048648649
1406,0,29,3.546210481,130.5310871,0,0.357575758
1407,0,20,3.054934905,90.82811673,0,0.970238095
1408,4.525022937,89,4.212015029,402.7270414,4.525022937,0.529411765
1409,0,20,3.076577974,89.81059238,0,0.296774194
1410,4.518865301,22,4.042358113,99.41503663,4.518865301,0.993902439
1411,4.56270628,123,4.26411637,561.2128724,4.56270628,0.321212121
1412,0,21,0.312872651,95.27178073,0,0.792207792
1413,0,26,2.712113476,114.563617,0,1
1414,4.476099211,61,4.164098234,273.0420519,4.476099211,0.019230769
1415,4.441377735,31,4.031631738,137.6827098,4.441377735,0.238636364
1416,0,30,1.315489406,135.6536573,0,0.994186047
1417,4.492807301,57,4.188350441,256.0900161,4.492807301,0.865497076
1418,0,21,0,94.37901113,0,0.054878049
1419,4.460019116,46,4.0425741,205.1608793,4.460019116,0.994047619
1420,0,21,1.41148494,95.065151,0,0
1421,0,24,3.838481312,105.5310457,0,0.801282051
1422,0,21,2.560779988,93.69685897,0,0.057692308
1423,0,24,3.230393664,105.7877228,0,0.731428571
1424,4.470744741,29,4.140364938,129.6515975,4.470744741,0.198830409
1425,4.510488577,48,4.218131256,216.5034517,4.510488577,0.411111111
1426,4.544253392,25,4.236928802,113.6063348,4.544253392,0.964912281
1427,4.468438033,37,4.176373391,165.3322072,4.468438033,1
1428,0,24,0.180945108,107.5920612,0,0.967741935
1429,0,22,1.313030683,98.85554894,0,0.98816568
1430,0,29,3.536935641,127.2540964,0,0.017964072
1431,0,37,3.978360504,166.2749947,0,0.057803468
1432,4.54835774,51,4.241388119,231.9662448,4.54835774,0.565934066
1433,0,23,0,104.0011373,0,0.810650888
1434,4.412714061,64,4.138578625,282.4136999,4.412714061,1
1435,0,23,0.145013099,102.9839351,0,0
1436,4.412798293,67,4.122415315,295.6574856,4.412798293,1
1437,0,23,1.898271983,104.2435187,0,0.017647059
1438,0,25,3.164701191,111.5067975,0,0.965517241
1439,4.43580431,62,4.188278293,275.0198672,4.43580431,0.094936709
1440,0,22,0,96.40458597,0,0.357142857
1441,0,22,2.46160484,99.59859019,0,1
1442,4.459789022,20,4.059066562,89.19578044,4.459789022,0
1443,4.531650279,21,4.185656078,95.16465586,4.531650279,0.174698795
1444,0,28,3.217159925,126.7558719,0,0.868263473
1445,0,20,2.46160484,89.42684113,0,0.956790123
1446,0,21,0,96.16387002,0,0.36969697
1447,0,37,3.941523217,164.0454066,0,0.174698795
1448,4.459776227,46,4.097608493,205.1497065,4.459776227,0
1449,0,20,0,87.54402853,0,0.877005348
1450,4.342959367,49,4.066992627,212.805009,4.342959367,0.930232558
1451,4.331588638,38,4.086279125,164.6003683,4.331588638,0
1452,0,22,2.144080563,101.0926367,0,0.961538462
1453,4.410389364,59,4.144927852,260.2129725,4.410389364,1
1454,4.5048031,65,4.234460396,292.8122015,4.5048031,0.114864865
1455,4.59511985,48,4.264651272,220.5657528,4.59511985,1
1456,0,27,3.68261302,120.9941765,0,0.987421384
1457,0,21,0,93.41317816,0,0.952380952
1458,0,27,3.680997039,121.7258671,0,0.585365854
1459,4.452008748,38,4.158383443,169.1763324,4.452008748,0.005681818
1460,0,22,1.337004557,97.82704545,0,0.587878788
1461,4.453703522,28,4.110047107,124.7036986,4.453703522,0.98245614
1462,0,20,3.946252006,89.43680256,0,0.058479532
1463,0,21,3.911165902,94.16688961,0,0.881987578
1464,4.401741872,37,4.182199247,162.8644493,4.401741872,0.75308642
1465,4.510480685,47,4.158246006,211.9925922,4.510480685,0.694805195
1466,4.449082928,20,4.076704894,88.98165856,4.449082928,1
1467,0,22,0,99.23890915,0,0.970414201
1468,0,29,3.813048046,131.2261369,0,0.858024691
1469,4.424846632,76,4.206152488,336.288344,4.424846632,0
1470,4.520142093,74,4.252092754,334.4905149,4.520142093,0.62987013
1471,0,21,3.430886168,96.22331985,0,0.993939394
1472,0,30,3.666023974,136.7194179,0,0.993630573
1473,0,21,2.380290577,94.49247281,0,0.447204969
1474,0,27,3.60556544,120.5738535,0,0.5625
1475,0,20,0.145013099,89.66005104,0,0.152866242
1476,0,22,0,98.24424794,0,0.572254335
1477,0,25,3.279774191,111.9749307,0,0.017647059
1478,0,23,0,102.0452853,0,0.005847953
1479,0,30,2.205850844,134.3201044,0,0.375796178
1480,0,24,3.789569083,105.6357453,0,0.006060606
1481,4.406719247,84,4.10723056,370.1644167,4.406719247,0.136904762
1482,0,27,3.560217129,120.4787956,0,0.687861272
1483,0,23,0.420713825,102.710123,0,0.994475138
1484,0,33,3.320683612,144.3261173,0,0.524096386
1485,0,22,1.877394398,99.47303952,0,0.023391813
1486,4.39067169,42,4.139229831,184.408211,4.39067169,0.461956522
1487,0,38,2.524115481,169.4854877,0,0.090909091
1488,0,21,0,95.85131201,0,0.994318182
1489,0,20,2.771645706,89.04114914,0,0.189349112
1490,4.459378744,37,4.152109146,164.9970135,4.459378744,0
1491,4.383526292,28,4.055498248,122.7387362,4.383526292,0.248554913
1492,0,21,1.74534339,94.94543876,0,0.988439306
1493,0,28,0,122.8657515,0,0.950549451
1494,0,33,3.359185349,151.3121069,0,0.084848485
1495,0,28,0,125.9946708,0,0.005555556
1496,0,21,0.981981251,95.50781483,0,0.389261745
1497,4.520262276,29,4.239189349,131.087606,4.520262276,0.012121212
1498,4.453940286,42,4.110439124,187.065492,4.453940286,0.037974684
1499,4.499480893,53,4.175713375,238.4724874,4.499480893,0.98089172
1500,0,22,0.763657961,99.11769672,0,0.954022989
1501,0,20,1.670479093,88.77811739,0,0.969879518
1502,0,26,3.896291135,114.0491952,0,0.031055901
1503,4.526633211,43,4.179183563,194.6452281,4.526633211,0.084745763
1504,0,21,0,92.91614545,0,0.770114943
1505,0,30,0.703746923,134.9942901,0,0.950617284
1506,4.403308353,59,4.132912887,259.7951928,4.403308353,0
1507,0,23,3.320992957,101.7604227,0,0.030120482
1508,0,22,3.588296355,97.70350531,0,0.994350282
1509,0,34,2.428567178,149.6097182,0,0.453038674
1510,0,23,0,103.6230466,0,0.555555556
1511,0,25,3.544223255,111.7550378,0,0.186813187
1512,0,23,2.208501814,102.6928972,0,0.006134969
1513,0,31,0.228858464,139.3213974,0,0.534883721
1514,0,21,2.495506392,93.97668348,0,0.146067416
1515,0,24,2.749233367,105.907159,0,0.018404908
1516,0,21,3.7801704,95.29200973,0,0.180722892
1517,0,23,3.065485946,102.3265819,0,0.260869565
1518,0,26,3.133326941,115.6502823,0,0.612903226
1519,0,25,3.679573561,111.8905902,0,0.331395349
1520,0,20,2.914254976,89.41115861,0,0.363636364
1521,0,20,0,87.2619725,0,0.560509554
1522,0,21,0.133031752,93.31311675,0,0.284883721
1523,4.39834606,36,4.085619405,158.3404581,4.39834606,0
1524,0,22,2.361787724,100.349847,0,0.01754386
1525,4.508931477,60,4.240809624,270.5358886,4.508931477,0.924855491
1526,0,23,2.721941225,102.7144589,0,0.148387097
1527,0,20,0,89.08694592,0,0.993710692
1528,4.414392616,24,4.080991922,105.9454228,4.414392616,0.230769231
1529,0,20,0,90.21719014,0,0
1530,0,38,2.555417431,172.8342089,0,0.892857143
1531,0,27,0.564508952,122.3801863,0,0
1532,4.499642836,36,4.084741597,161.9871421,4.499642836,0.186335404
1533,0,22,0.860183859,97.72110182,0,0.025157233
1534,0,22,0,96.12240314,0,0.885542169
1535,4.574710979,60,4.109095431,274.4826587,4.574710979,0.038674033
1536,4.469469291,35,4.145975914,156.4314252,4.469469291,0
1537,4.477336814,60,4.152109146,268.6402088,4.477336814,0.851612903
1538,0,21,0.145013099,94.4900329,0,0.958579882
1539,0,21,1.575394947,93.06890294,0,0.988439306
1540,0,22,0,99.71718885,0,0.017647059
1541,4.587044216,35,4.213886968,160.5465475,4.587044216,0.075144509
1542,0,28,3.842484509,125.8328164,0,0.0125
1543,0,21,0,94.58705112,0,0.92
1544,0,22,0,97.86736027,0,0.690909091
1545,0,22,0,96.94782343,0,0
1546,4.579852378,122,4.247118793,558.7419901,4.579852378,0
1547,4.480212591,64,4.182199247,286.7336058,4.480212591,0
1548,0,43,3.217159925,191.7862098,0,1
1549,0,23,0.145013099,103.4837871,0,1
1550,0,24,2.723298918,107.328992,0,0.36969697
1551,0,24,0,109.0390748,0,0.017647059
1552,4.410996963,37,4.016888969,163.2068876,4.410996963,0.233918129
1553,4.381382254,81,4.125757936,354.8919626,4.381382254,0
1554,0,23,0,103.8757964,0,0.874285714
1555,0,22,0,98.98397745,0,1
1556,0,29,1.077892877,128.4825447,0,0
1557,4.505922083,47,4.086073233,211.7783379,4.505922083,0
1558,4.524750035,40,4.259671259,180.9900014,4.524750035,0.045977011
1559,0,28,0,125.3654308,0,0.871165644
1560,0,24,3.428868618,108.2754587,0,0.973684211
1561,0,24,3.307819983,106.1485479,0,0.011904762
1562,0,22,0,97.6029627,0,0.473684211
1563,0,23,1.341900527,103.1939704,0,0.441340782
1564,0,37,3.898330055,165.8710944,0,0
1565,0,21,2.059506852,95.62502493,0,0.052631579
1566,0,28,3.82495077,125.9827287,0,0.734939759
1567,0,23,0,100.7866126,0,0.109677419
1568,0,24,3.87711834,106.0609934,0,0.651898734
1569,0,22,3.237443737,97.856244,0,0.011494253
1570,0,28,2.793807821,127.0505744,0,0.790055249
1571,0,45,3.694594367,203.3867363,0,0.379518072
1572,0,21,0,96.60331052,0,0.239263804
1573,0,33,3.490926481,150.1037945,0,0.588957055
1574,0,23,0,103.2386365,0,0
1575,4.465475561,20,4.163737184,89.30951121,4.465475561,0.461538462
1576,4.459168653,41,4.226117268,182.8259148,4.459168653,0.012345679
1577,4.447497486,33,4.122301106,146.7674171,4.447497486,0.964071856
1578,0,21,2.196468669,92.05948875,0,0.968152866
1579,0,27,3.798184535,118.3383076,0,0.953488372
1580,0,20,3.877699457,90.48235707,0,0.145251397
1581,0,40,3.920218576,175.9535183,0,0.720670391
1582,0,21,0,92.1479808,0,0.679487179
1583,0,21,2.095597572,96.37802259,0,0.808988764
1584,0,26,3.655324107,115.9379591,0,0.005494505
1585,0,20,2.114879066,89.77281581,0,0.108843537
1586,4.473225801,32,4.188059211,143.1432256,4.473225801,0.583333333
1587,0,23,0.883977048,104.1257988,0,0.125
1588,4.421395437,31,4.234460396,137.0632585,4.421395437,0.981927711
1589,0,41,3.982276439,187.9836666,0,0.033112583
1590,4.465785645,46,4.169482826,205.4261397,4.465785645,0.987421384
1591,0,24,1.12412474,108.386093,0,0.785276074
1592,0,20,0,90.43577154,0,0.963855422
1593,0,25,2.161701988,110.3145665,0,0.044025157
1594,0,22,0,100.9812441,0,0
1595,0,21,3.817659143,95.05333478,0,0.14893617
1596,0,21,3.02542106,94.60356139,0,0
1597,0,29,2.505509108,132.2020423,0,0.658385093
1598,4.413949774,23,4.156142068,101.5208448,4.413949774,0.298136646
1599,4.521788577,70,4.222460109,316.5252004,4.521788577,0.166666667
1600,4.528133642,37,4.210465854,167.5409448,4.528133642,0.945454545
1601,4.458852933,25,4.059907251,111.4713233,4.458852933,0.98125
1602,0,20,0,90.39525104,0,0.97515528
1603,4.464073532,39,4.218131256,174.0988678,4.464073532,0.853658537
1604,0,27,3.702770478,121.5101603,0,0.006622517
1605,0,23,3.125585721,103.7607298,0,1
1606,0,21,2.392064474,91.75639813,0,0.615384615
1607,4.443074369,26,4.095332181,115.5199336,4.443074369,0.356321839
1608,4.436645831,51,4.132912887,226.2689374,4.436645831,0.177777778
1609,0,20,2.910974216,88.95147727,0,0.911242604
1610,4.447359568,46,4.139229831,204.5785401,4.447359568,0.994350282
1611,0,24,0,106.4360517,0,0.275449102
1612,4.468177269,25,4.082260099,111.7044317,4.468177269,0.994318182
1613,4.433853563,29,4.122301106,128.5817533,4.433853563,0.011560694
1614,0,20,2.701783767,90.02250164,0,0.899408284
1615,0,24,0,108.3921353,0,0.953488372
1616,4.418213073,32,4.150554816,141.3828183,4.418213073,0.219512195
1617,0,26,3.259369098,109.4372473,0,0.005988024
1618,0,21,1.742469665,93.99432518,0,0.945783133
1619,0,24,3.212609391,108.1040426,0,0.344827586
1620,4.490571389,35,4.106979918,157.1699986,4.490571389,0.087719298
1621,0,21,0,92.66876415,0,0.365853659
1622,0,20,2.210236866,87.33575301,0,0.889570552
1623,0,21,1.113861005,93.61222024,0,0
1624,0,21,0.559843189,91.88535728,0,0.152173913
1625,0,20,0,90.10699702,0,0.046783626
1626,0,20,2.606704085,91.15068062,0,0.028089888
1627,0,26,3.405170583,116.0675291,0,0
1628,4.482744868,45,4.097608493,201.723519,4.482744868,0.182432432
1629,0,35,1.601486222,156.1050545,0,0.471264368
1630,0,26,3.988923604,113.1675713,0,0.930232558
1631,0,35,3.973820511,157.6574614,0,0.079096045
1632,0,25,3.767366806,111.1593983,0,0.877777778
1633,0,26,3.881800753,116.2721222,0,0.787878788
1634,4.558020055,24,4.216181558,109.3924813,4.558020055,0.668604651
1635,0,23,2.468406668,103.2325942,0,0.722891566
1636,4.469440939,27,4.163213213,120.6749054,4.469440939,0.927152318
1637,4.453270908,33,4.193882396,146.95794,4.453270908,0.18128655
1638,0,24,2.42363206,107.3135339,0,0.957831325
1639,4.423948814,41,4.017868974,181.3819014,4.423948814,0.981818182
1640,0,24,2.994355825,107.4560835,0,0.174418605
1641,0,22,0,98.86727958,0,0.880681818
1642,0,24,2.863879668,109.9164571,0,0.299401198
1643,0,29,3.605168517,129.6544675,0,0
1644,0,28,1.951478173,126.7618421,0,0.24516129
1645,0,22,3.930274877,96.57955094,0,0.548192771
1646,0,23,2.662012982,102.2142969,0,0.103658537
1647,0,24,3.564322482,106.4820368,0,0.827777778
1648,4.451883566,22,4.220659703,97.94143845,4.451883566,0.224137931
1649,0,22,1.160170512,100.1852916,0,0.549132948
1650,0,23,3.004367651,103.8390591,0,0.96835443
1651,0,25,2.301708519,113.3087177,0,0.044871795
1652,0,24,0,106.4820368,0,0.291925466
1653,0,20,2.308300005,89.9961934,0,0.14375
1654,4.520202176,57,4.229827296,257.6515241,4.520202176,0
1655,0,26,0,118.2574418,0,0.147239264
1656,4.503871651,34,4.182344417,153.1316361,4.503871651,1
1657,0,26,3.818745194,116.4085045,0,0
1658,4.521901065,35,4.229827296,158.2665373,4.521901065,0.988095238
1659,0,23,3.804545026,99.41375426,0,0.670731707
1660,0,30,2.356268421,135.9596329,0,1
1661,0,25,0,113.1802161,0,0.791666667
1662,0,36,3.547693443,161.1724293,0,0.150943396
1663,4.480179453,29,4.182344417,129.9252041,4.480179453,0.005988024
1664,4.41780919,23,4.139260831,101.6096114,4.41780919,0.523809524
1665,0,20,3.58214249,88.31947444,0,0.988095238
1666,0,24,2.62570469,106.4456401,0,0.946428571
1667,0,20,2.699325044,88.95879973,0,0.538922156
1668,0,20,0,89.31208333,0,0.208333333
1669,0,20,2.114879066,89.18549654,0,0.231213873
1670,0,25,3.596286997,112.8557201,0,0
1671,0,28,0,126.9127858,0,0.125
1672,0,21,0,95.17193096,0,0.512820513
1673,0,23,2.836598649,102.4269983,0,0.006097561
1674,4.505349851,305,4.252816814,1374.131705,4.505349851,0
1675,4.468443442,43,4.229393864,192.143068,4.468443442,0.268571429
1676,0,21,1.188022587,88.49276865,0,1
1677,4.486365606,37,4.198476766,165.9955274,4.486365606,0.99378882
1678,0,20,0.969568045,88.0008871,0,0.042553191
1679,4.400273377,27,4.152413276,118.8073812,4.400273377,0.969135802
1680,0,21,0,94.14305359,0,0.043715847
1681,0,26,3.51025526,116.8204525,0,0.976608187
1682,0,29,2.37860532,129.1704058,0,0
1683,0,21,3.358998938,92.87585474,0,0.520231214
1684,0,22,2.819579694,98.08235511,0,0.164705882
1685,4.508071855,59,4.206152488,265.9762394,4.508071855,0.431137725
1686,0,34,2.372359335,150.2351012,0,0.25443787
1687,4.429269982,146,4.169929155,646.6734174,4.429269982,0.993939394
1688,0,25,3.480205463,110.5613417,0,0.173184358
1689,4.435071439,24,4.004881779,106.4417145,4.435071439,1
1690,0,20,0,88.84705495,0,0.527777778
1691,0,20,0,89.99003954,0,0.869318182
1692,0,25,0.421621138,115.2471172,0,0
1693,4.44052924,50,4.126555009,222.026462,4.44052924,0
1694,4.59511985,59,4.206614209,271.1120711,4.59511985,0.020408163
1695,4.446709111,26,4.194320608,115.6144369,4.446709111,0.994382022
1696,4.492235408,34,4.116921355,152.7360039,4.492235408,0.913333333
1697,0,35,3.347076293,159.6884709,0,0.994011976
1698,4.467533131,27,4.200036261,120.6233945,4.467533131,0.909090909
1699,0,25,3.982574376,109.7155894,0,0.386666667
1700,4.472596828,29,4.15664689,129.705308,4.472596828,0.987878788
1701,4.476489459,27,4.102979939,120.8652154,4.476489459,0.872222222
1702,0,24,0.216877117,108.1223904,0,0.91875
1703,0,47,3.885642913,209.0802697,0,0.875776398
1704,0,20,3.626808937,88.75468142,0,0.018292683
1705,0,24,2.174768613,109.6690322,0,0.757225434
1706,0,21,0,94.72804965,0,0.611111111
1707,0,32,0.957973773,144.5228471,0,0.128834356
1708,0,26,0,118.9424855,0,0
1709,4.474970417,113,4.157506635,505.6716571,4.474970417,0.0375
1710,4.430770315,26,4.144927852,115.2000282,4.430770315,0
1711,4.439264723,23,4.10723056,102.1030886,4.439264723,1
1712,0,25,3.579000303,111.1380123,0,0.946107784
1713,4.520740232,29,4.088693982,131.1014667,4.520740232,0.994475138
1714,0,20,0,90.10102685,0,0.547058824
1715,4.510768742,65,4.206296799,293.1999682,4.510768742,0.863354037
1716,4.497107609,21,4.188350441,94.43925979,4.497107609,0
1717,4.486604008,55,4.235624414,246.7632205,4.486604008,1
1718,0,32,3.7801704,146.3779296,0,0.994047619
1719,4.484022854,31,4.152129779,139.0047085,4.484022854,1
1720,0,23,3.598767655,103.032563,0,0.612903226
1721,0,20,2.552252033,87.89440386,0,0.964497041
1722,0,20,2.16991368,89.06965442,0,0.561403509
1723,4.469460447,24,4.089892682,107.2670507,4.469460447,0.18902439
1724,0,20,1.363438881,90.62646611,0,0.134502924
1725,0,21,3.297099341,93.97717,0,0.884848485
1726,0,22,2.533510133,99.68564049,0,0.05625
1727,0,21,1.028242968,93.03128131,0,0.415204678
1728,4.454031913,22,4.092968114,97.98870208,4.454031913,0.18125
1729,0,23,3.964801686,101.8338228,0,0.041916168
1730,4.470836335,36,4.095332181,160.9501081,4.470836335,0.898203593
1731,0,20,0.336949357,90.63937102,0,0.868131868
1732,4.473003263,33,4.157506635,147.6091077,4.473003263,0.911242604
1733,0,35,3.697514831,158.5925434,0,0.019480519
1734,0,25,3.782813185,110.9008638,0,0.958083832
1735,0,22,0,100.5299462,0,0.583850932
1736,4.430601248,51,4.126555009,225.9606636,4.430601248,0.658682635
1737,4.531659656,33,4.038477864,149.5447686,4.531659656,0
1738,0,31,1.324223844,136.6082967,0,0.994382022
1739,0,20,0,90.96564745,0,0.793548387
1740,0,22,3.185282229,98.01340657,0,0.061111111
1741,0,20,3.812807882,89.91006254,0,0
1742,0,29,0.814194147,127.9491716,0,0.351851852
1743,0,26,1.876822806,115.5033925,0,0.674698795
1744,0,22,0,98.98071834,0,0.034883721
1745,4.478369581,24,4.257685479,107.48087,4.478369581,0.102857143
1746,4.509709776,25,4.083873384,112.7427444,4.509709776,0.012578616
1747,4.520874234,28,4.206183053,126.5844785,4.520874234,0.993589744
1748,4.399887714,21,4.089592459,92.39764199,4.399887714,0.864197531
1749,4.464510452,49,4.140114892,218.7610121,4.464510452,0.949044586
1750,4.456547507,49,4.194320608,218.3708278,4.456547507,0.983516484
1751,0,36,3.821413358,164.3165349,0,0.982758621
1752,4.520054164,28,4.093090805,126.5615166,4.520054164,0.994011976
1753,4.603057239,52,4.280829851,239.3589764,4.603057239,0.638709677
1754,4.393685392,24,4.152109146,105.4484494,4.393685392,0.877300613
1755,4.45853326,30,4.152129779,133.7559978,4.45853326,1
1756,0,27,1.637508665,119.2575302,0,0.988439306
1757,4.447544264,22,4.210465854,97.84597381,4.447544264,0.964497041
1758,0,21,0.96997406,94.00657754,0,0.08045977
1759,0,32,3.093540003,141.9593661,0,0.97515528
1760,0,21,0,92.52993019,0,0.037735849
1761,0,20,2.002818558,89.61133132,0,0.353932584
1762,4.396043497,24,4.032274045,105.5050439,4.396043497,0
1763,0,27,2.813154659,122.0822125,0,0.112426036
1764,0,20,0,89.65418592,0,0.916666667
1765,0,20,1.435561645,89.9242922,0,0.23566879
1766,4.604653916,26,4.258145757,119.7210018,4.604653916,0.005952381
1767,4.474489922,83,4.200326632,371.3826635,4.474489922,0.058441558
1768,0,25,2.337140654,113.4428439,0,0.966887417
1769,0,25,0,109.5506659,0,1
1770,0,23,3.391891489,104.7138466,0,0.152439024
1771,0,24,3.145293328,107.5192944,0,0
1772,0,20,3.098039936,90.73422742,0,0.420382166
1773,0,20,0,91.49421958,0,0.356725146
1774,0,20,0,88.0120604,0,0.31875
1775,0,28,3.050090461,126.5701563,0,0
1776,0,21,2.006177863,93.41324164,0,0
1777,0,20,0,89.43277586,0,0.31097561
1778,0,26,0,116.4050591,0,0.115606936
1779,0,34,2.277725177,152.2294517,0,0
1780,0,21,0,93.65726899,0,0
1781,0,24,0,106.4820368,0,0.141975309
1782,4.505349851,55,4.029417372,247.7942418,4.505349851,0.005747126
1783,0,29,3.097494519,132.6408105,0,0
1784,0,38,3.386397913,170.5024868,0,0.813664596
1785,4.339360438,32,4.114521863,138.859534,4.339360438,0.309677419
1786,4.45899669,64,4.206296799,285.3757881,4.45899669,0.443113772
1787,4.465567112,34,4.161689946,151.8292818,4.465567112,0.988826816
1788,0,23,1.492204283,101.820233,0,1
1789,4.424721686,87,4.157506635,384.9507867,4.424721686,0.945121951
1790,0,26,0.775652216,116.1702431,0,0.06626506
1791,4.394449155,134,4.144927852,588.8561868,4.394449155,1
1792,4.57125094,46,4.329356892,210.2775433,4.57125094,0.03125
1793,4.359303846,21,4.18649198,91.54538078,4.359303846,1
1794,0,21,3.613571852,93.46500268,0,1
1795,0,21,3.716019083,93.00792849,0,0.963190184
1796,4.499670024,42,4.133553394,188.986141,4.499670024,0.58045977
1797,4.543294782,98,4.241388119,445.2428886,4.543294782,0.655367232
1798,0,21,0,93.1661484,0,0.946745562
1799,0,30,3.4668879,137.0862902,0,1
1800,0,21,0,93.77817078,0,0
1801,0,43,3.934278161,188.7447275,0,0.455696203
1802,4.494102227,43,4.127283781,193.2463958,4.494102227,0
1803,0,25,0,111.3528515,0,0.85326087
1804,0,30,0.348723253,132.0180906,0,0.940828402
1805,4.505409631,39,4.240077789,175.7109756,4.505409631,0
1806,0,25,1.810362279,109.3939256,0,0.02259887
1807,4.509540721,23,4.270239905,103.7194366,4.509540721,0.987341772
1808,0,31,3.82720956,140.3065053,0,0.102702703
1809,4.411237001,24,4.235624414,105.869688,4.411237001,0.973333333
1810,0,24,3.34883902,108.1744487,0,0.649681529
1811,4.474034845,51,4.193882396,228.1757771,4.474034845,1
1812,0,23,2.70956811,104.0426072,0,0.431952663
1813,0,30,3.992247977,135.3257852,0,0.981818182
1814,0,21,0,92.66319311,0,0.217391304
1815,0,21,0,93.17178221,0,0.837209302
1816,0,40,2.510419101,179.9923868,0,0
1817,4.506387624,50,4.188278293,225.3193812,4.506387624,0.005555556
1818,0,22,0,99.9524852,0,0.176100629
1819,4.404816458,24,4.201181698,105.715595,4.404816458,1
1820,4.574548112,40,4.280829851,182.9819245,4.574548112,0
1821,0,28,3.67707381,127.0155616,0,0.928571429
1822,4.547257137,47,4.130953791,213.7210854,4.547257137,1
1823,0,21,0,93.16627256,0,0.56875
1824,0,21,0,93.64539712,0,0.900621118
1825,0,40,2.241780276,179.769545,0,0
1826,4.537961436,73,4.243573345,331.2711848,4.537961436,0.011494253
1827,0,22,3.80450142,96.19682926,0,0.139393939
1828,0,40,2.660280713,182.1550757,0,0.974193548
1829,0,20,0,89.68681629,0,0.764705882
1830,4.405561899,28,4.115720487,123.3557332,4.405561899,0.2
1831,0,33,1.396894103,147.3749679,0,0
1832,0,22,0,96.94782343,0,0.97740113
1833,0,27,0,121.1873169,0,0.060240964
1834,0,23,0,104.6177962,0,0.010989011
,,,,,,0
,,,,,,0.006410256

==> item_LGCN_beauty_downsampled.csv <==
FPR,TPR
0.000104349,0.662822234
0.000286959,0.695890349
0.000286959,0.735255455
0.000443482,0.780954484
0.000756528,0.81771205
0.001095662,0.839439453
0.001539144,0.845064206
0.001982626,0.860030424
0.002478282,0.873088725
0.003026113,0.8817126
0.003652206,0.890681577
0.004226124,0.896415501
0.00472178,0.90185847
0.005243524,0.905548045
0.005791355,0.910146039
0.006313098,0.916552451
0.00704354,0.919724061
0.007617458,0.92454919
0.008165288,0.929855978
0.008687032,0.938597568
0.009287037,0.944994935
0.009860955,0.953373584
0.010408786,0.958689292
0.010956617,0.963405752
0.011582709,0.966531759
0.012156627,0.970702617
0.012756633,0.97415551
0.01361751,0.976427621
0.014243602,0.977881266
0.015391438,0.97939898
0.016043618,0.981279761
0.016826233,0.982524862
0.017791459,0.983660918
0.018756685,0.984805894
0.019721911,0.985705141
0.020713224,0.986868709
0.022017583,0.988068082
0.02306107,0.9888314
0.024052383,0.989685421
0.025356742,0.99039409
0.027026322,0.991602884
0.028304594,0.99234786
0.030835051,0.993220599
0.032895938,0.993847233
0.03584379,0.994456027
0.039443821,0.995173993
0.046565622,0.995864947
0.052017844,0.99646432
0.06224402,0.996991331
0.078809381,0.997572989
0.12587066,0.997972739
0.33861164,0.99849108
1,1

==> item_LGCN_ml1m_downsampled.csv <==
FPR,TPR
0.000101445,0.333671914
0.000113379,0.334079989
0.000129292,0.334572801
0.000149183,0.334975518
0.000161118,0.335365347
0.000181009,0.335957898
0.000188966,0.336384013
0.000206868,0.336822769
0.00022477,0.337339614
0.000242672,0.337632849
0.000264552,0.338049278
0.000282454,0.33844329
0.000302345,0.338864127
0.000326214,0.339396968
0.000350084,0.339743344
0.00037992,0.340190535
0.000401801,0.340665596
0.00042567,0.341103851
0.000455507,0.341551644
0.000481365,0.341910236
0.000507223,0.342366494
0.00053706,0.342708725
0.00055894,0.343189271
0.00058281,0.343624759
0.000614635,0.344027262
0.000644472,0.344416372
0.000680276,0.344795753
0.000714091,0.345208335
0.000741939,0.345806585
0.000781721,0.346111854
0.000811558,0.346460704
0.000841394,0.34683118
0.000885155,0.347208719
0.000926926,0.347605818
0.000958752,0.347957553
0.000996545,0.348330102
0.001026382,0.348792598
0.001058207,0.349217197
0.001088044,0.349541839
0.00111987,0.34997791
0.001149707,0.350364059
0.001185511,0.350754726
0.001225293,0.351260814
0.001251151,0.351741359
0.001290933,0.352100421
0.001328727,0.352465901
0.001362541,0.352916804
0.001394367,0.353278145
0.001422215,0.353639673
0.001458019,0.354012523
0.001495812,0.354540048
0.001535594,0.354926108
0.001571398,0.355279836
0.001609191,0.355624428
0.001650963,0.356255529
0.001676821,0.356584404
0.001704669,0.357039033
0.001734505,0.357334592
0.001766331,0.357877233
0.001802135,0.358234797
0.001833961,0.358643382
0.001873743,0.358971317
0.001913525,0.359409542
0.001943362,0.359847653
0.001979166,0.360281834
0.002010992,0.360721135
0.002048785,0.361121366
0.002084589,0.361571432
0.002128349,0.362095135
0.002156197,0.36243175
0.002192001,0.362850045
0.002231783,0.363211617
0.002263609,0.363617483
0.002301402,0.363934325
0.002333228,0.364330278
0.002371021,0.364811581
0.002396879,0.365268766
0.002424727,0.365715612
0.002456553,0.366032686
0.002490368,0.366466615
0.002524183,0.367000351
0.002563965,0.367426816
0.002599769,0.367874058
0.002633584,0.3681847
0.002661431,0.368598737
0.002693257,0.368993094
0.002717126,0.369339519
0.002744974,0.36973128
0.002778789,0.370190161
0.002804647,0.37057595
0.002826528,0.371013262
0.002860342,0.371416812
0.002882223,0.371844053
0.002912059,0.372308462
0.002941896,0.372769536
0.002969744,0.373190905
0.00299958,0.373672677
0.003029417,0.373982982
0.003059254,0.374399268
0.003085112,0.374811387
0.003106992,0.375357446
0.003128873,0.375821092
0.003142796,0.37635225
0.003160698,0.37676201
0.003190535,0.377319214
0.003212415,0.377814267
0.003230317,0.378268235
0.003238274,0.378821869
0.003250208,0.379314093
0.00326811,0.379736063
0.003284023,0.380205995
0.003301925,0.380622523
0.00331386,0.381012423
0.003325795,0.381350497
0.00333574,0.381874026
0.003343697,0.382306567
0.003353642,0.382737509
0.003365577,0.383197612
0.003373533,0.383605174
0.003389446,0.38400387
0.003391435,0.38442671
0.003401381,0.384833402
0.003407348,0.385187035
0.003409337,0.385612662
0.003413316,0.386171063
0.003413316,0.386554769
0.003413316,0.386990915
0.003415305,0.387479318
0.003415305,0.387957548
0.003421272,0.388482206
0.003421272,0.388870766
0.003421272,0.389261992
0.003423261,0.38972607
0.003423261,0.390229175
0.003423261,0.390681538
0.003423261,0.391220967
0.003423261,0.391700522
0.003423261,0.392167714
0.003423261,0.392601053
0.003423261,0.393000302
0.003423261,0.393556492
0.003423261,0.393975971
0.003423261,0.394556986
0.003423261,0.395028176
0.003423261,0.395489644
0.003423261,0.395959239
0.003423261,0.396485636
0.003423261,0.396935528
0.003423261,0.397381998
0.003423261,0.397838175
0.003423261,0.398297601
0.003423261,0.398850803
0.003423261,0.399322903
0.003423261,0.399748173
0.003423261,0.400184525
0.003423261,0.400754115
0.003423261,0.401182715
0.003423261,0.401711287
0.003423261,0.402243246
0.003423261,0.402671389
0.003423261,0.403125855
0.003423261,0.403734248
0.003423261,0.404149911
0.003423261,0.404706353
0.00342525,0.405255944
0.00342525,0.405865486
0.00342525,0.406368324
0.003427239,0.406941821
0.003437185,0.407441569
0.003439174,0.40786845
0.003443152,0.408330831
0.003445141,0.408823724
0.003453098,0.409257128
0.003459065,0.409781026
0.003465032,0.410193779
0.003472989,0.410671046
0.003480945,0.411217887
0.003488902,0.411693767
0.003494869,0.412118512
0.003512771,0.412659731
0.003520728,0.413168553
0.003532662,0.413651561
0.003546586,0.414224029
0.00356051,0.414770865
0.003578412,0.415306832
0.003592336,0.415720134
0.003610238,0.416225489
0.00362814,0.416817325
0.003653998,0.417334062
0.003681846,0.417853696
0.003697758,0.418261736
0.00371765,0.418864111
0.003741519,0.419329548
0.003767377,0.41984393
0.003789258,0.420292642
0.003817105,0.420783024
0.003840975,0.421186711
0.003868822,0.421619582
0.003894681,0.422131804
0.003916561,0.42260999
0.003938441,0.423048892
0.00396231,0.423548103
0.003994136,0.424052918
0.004016016,0.424642788
0.004037897,0.425139532
0.004063755,0.425512595
0.004091603,0.425926437
0.004125417,0.426249714
0.004159232,0.426729176
0.004189069,0.427106383
0.004214927,0.427647165
0.004250731,0.428021198
0.004282557,0.428497936
0.004312394,0.42894688
0.004342231,0.429335146
0.004370078,0.429747667
0.004395937,0.430130297
0.004415828,0.4305947
0.004439697,0.431095483
0.004463566,0.431488544
0.004497381,0.431928033
0.004527218,0.432370147
0.004561033,0.432749075
0.00459087,0.433145036
0.004614739,0.433661635
0.004640597,0.434160765
0.004664467,0.434521178
0.004696292,0.434908979
0.004730107,0.435304364
0.004761933,0.435749245
0.00479177,0.436171446
0.004825585,0.43652903
0.004851443,0.436863954
0.004883269,0.437254542
0.004923051,0.437676938
0.004954877,0.438050257
0.004988692,0.438284428
0.005024496,0.43861741
0.005054333,0.438841608
0.005090137,0.439231694
0.005121962,0.439546299
0.005155777,0.43991697
0.005181636,0.440199329
0.005223407,0.440586724
0.005257222,0.440941972
0.005291037,0.441227492
0.005322863,0.441571165
0.005356678,0.441966115
0.005388503,0.44231762
0.005410384,0.44260296
0.005436242,0.442905236
0.005470057,0.443149156
0.005499894,0.443442435
0.005527741,0.443692872
0.005563545,0.44398371
0.005599349,0.444216253
0.005623219,0.444499144
0.005666979,0.444767265
0.005696816,0.445113359
0.005720685,0.445424095
0.005752511,0.445701301
0.005784337,0.445979779
0.005820141,0.446274303
0.005853955,0.446589949
0.005883792,0.44692439
0.005923574,0.447162474
0.005949433,0.447425179
0.005971313,0.447756358
0.006005128,0.448022675
0.006036954,0.448342766
0.00606679,0.448689154
0.006098616,0.448957882
0.006122486,0.449233341
0.0061563,0.449531687
0.006198072,0.449835015
0.006227908,0.450088214
0.006255756,0.450388198
0.006279625,0.450645512
0.006307473,0.450918291
0.00633731,0.451189411
0.006365157,0.451471851
0.006393005,0.451764698
0.006418863,0.452065397
0.0064487,0.452419468
0.006472569,0.452680239
0.006506384,0.452933613
0.006536221,0.453189411
0.00656009,0.453497849
0.006591916,0.453756808
0.006623742,0.454066398
0.006651589,0.454370498
0.006679437,0.454695078
0.006703306,0.454997762
0.006727175,0.455249965
0.006759001,0.455446142
0.006790827,0.455663946
0.006822653,0.455880892
0.006848511,0.456158397
0.006878348,0.456432511
0.006900228,0.456654966
0.006934043,0.456918428
0.006959901,0.457200375
0.006995706,0.457498361
0.007027531,0.457714024
0.007059357,0.457935999
0.007085216,0.458247999
0.00711903,0.458476347
0.007148867,0.458892751
0.007180693,0.459140427
0.00721053,0.459511041
0.007248323,0.459802041
0.007280148,0.460012037
0.007311974,0.460317682
0.007349767,0.460653828
0.007383582,0.460907822
0.007423365,0.461224256
0.00745519,0.461457876
0.007492983,0.46167223
0.007528787,0.461912644
0.007566581,0.462205364
0.007594428,0.462498281
0.007630232,0.462728683
0.007666036,0.462984794
0.007707807,0.463316712
0.007751568,0.463557358
0.007781405,0.463856366
0.007821187,0.464080507
0.00785898,0.46436182
0.007900751,0.464569592
0.00792661,0.464775625
0.007966392,0.46504208
0.008006174,0.465331352
0.008055902,0.465653094
0.008093695,0.465996284
0.008129499,0.466354612
0.008161325,0.466608032
0.008201107,0.466826887
0.008240889,0.467067031
0.008288628,0.467404467
0.00832841,0.467691095
0.008372171,0.467964332
0.008409964,0.468245908
0.008445768,0.468472421
0.008481572,0.468769344
0.008525332,0.469131011
0.008561136,0.469455283
0.008602908,0.469753403
0.008640701,0.469955841
0.00868645,0.470258168
0.008734189,0.470556325
0.008773971,0.470811589
0.008807786,0.471014098
0.008869449,0.471245395
0.008905253,0.471432085
0.008937078,0.471724538
0.008976861,0.471970631
0.009010676,0.472252026
0.009050458,0.472463781
0.00909024,0.472840556
0.009132011,0.47311738
0.009171794,0.473334244
0.009219532,0.473671415
0.009267271,0.473956092
0.00931501,0.474207514
0.009348825,0.474511092
0.009394574,0.474721928
0.009442313,0.474969723
0.009484084,0.475348033
0.009509943,0.475620428
0.009557681,0.475881294
0.009597463,0.476161598
0.009631278,0.476382395
0.009671061,0.476652281
0.009712832,0.476980042
0.009758582,0.477190902
0.009796375,0.477484119
0.009842124,0.477746013
0.009883896,0.477989923
0.009933623,0.478274135
0.009977384,0.478542562
0.010023133,0.478794647
0.010066894,0.479065384
0.010108665,0.479317256
0.01014248,0.479530459
0.01018823,0.479770897
0.010220055,0.480028548
0.01027774,0.480220562
0.010319511,0.480503448
0.010359293,0.480783289
0.010399075,0.481073236
0.010438858,0.48130163
0.010486596,0.481509145
0.010532346,0.48175138
0.010580085,0.481997174
0.010623845,0.482337674
0.010651693,0.482568972
0.010699431,0.482825115
0.010735235,0.483063087
0.010782974,0.483446838
0.010822756,0.483716297
0.01085856,0.483987537
0.01090431,0.484227061
0.01094807,0.484551891
0.010991831,0.484791222
0.011031613,0.485143633
0.011075373,0.485380003
0.011123112,0.485667947
0.011166873,0.485905331
0.011206655,0.486134781
0.011250415,0.486407635
0.011290197,0.486652857
0.01132998,0.486919081
0.011367773,0.487221789
0.011407555,0.487415924
0.011443359,0.487618888
0.011491098,0.487944445
0.011536847,0.488233729
0.01157464,0.488486999
0.011612434,0.488744048
0.01166415,0.489038254
0.011713878,0.489362378
0.011763606,0.489667303
0.011805377,0.48990347
0.01184317,0.490105809
0.011882953,0.490370217
0.011926713,0.490629715
0.011968485,0.490868595
0.01202418,0.491174164
0.012056005,0.49147735
0.012099766,0.491724689
0.012151483,0.491987456
0.012185298,0.492265231
0.012227069,0.492487311
0.012266851,0.492727663
0.012296688,0.493006865
0.012332492,0.493241932
0.012368296,0.493493392
0.012402111,0.493775695
0.012445871,0.494024267
0.012483664,0.494233341
0.012525436,0.494523678
0.012565218,0.494761444
0.012606989,0.495031448
0.012640804,0.495315649
0.012684565,0.495568416
0.012720369,0.495840125
0.012756173,0.496099121
0.01280789,0.496305205
0.012841705,0.496507442
0.012879498,0.496738008
0.012925247,0.497053964
0.012969008,0.49728287
0.013000833,0.497562543
0.013040616,0.497839235
0.01307642,0.498172156
0.013108245,0.498399063
0.013146039,0.498627029
0.01318781,0.498908556
0.013217647,0.49922464
0.013253451,0.499454634
0.013287266,0.499761137
0.013325059,0.500003227
0.013358874,0.500233573
0.013398656,0.500486672
0.013426503,0.500717063
0.013462307,0.500957965
0.013496122,0.501228188
0.013529937,0.501436086
0.013565741,0.501742522
0.013601545,0.501985589
0.01363536,0.502251926
0.01365724,0.502468295
0.013704979,0.502664153
0.013742772,0.502819011
0.013776587,0.503084584
0.013804435,0.503234719
0.013840239,0.503520854
0.013876043,0.503735739
0.013905879,0.503993593
0.013939694,0.504230513
0.013975498,0.504485151
0.014013291,0.504708027
0.014045117,0.504974231
0.014066997,0.50526701
0.014108769,0.505533741
0.014136616,0.50582484
0.014164464,0.506074113
0.014200268,0.506264951
0.014224137,0.506588064
0.014253974,0.506930401
0.014275854,0.507238872
0.014309669,0.50750726
0.014347462,0.507811134
0.014379288,0.508043251
0.014413103,0.50828761
0.014436972,0.508502533
0.014466809,0.50867573
0.014496645,0.508919151
0.014528471,0.509178943
0.014564275,0.509383806
0.014596101,0.509639898
0.014631905,0.509851515
0.014661742,0.510057459
0.014695557,0.510394618
0.014721415,0.510649878
0.014747273,0.510891594
0.014775121,0.511137448
0.014804958,0.511404197
0.014836783,0.511574384
0.014876566,0.511846742
0.014914359,0.512091446
0.014940217,0.512400924
0.014970054,0.512711295
0.015003869,0.512995246
0.015035695,0.513332241
0.015071499,0.513617301
0.015107303,0.513881876
0.01513515,0.514134287
0.015170954,0.514299195
0.01520278,0.514577989
0.015238584,0.514804629
0.015282344,0.515039077
0.015322127,0.515289997
0.015355942,0.515541761
0.015387767,0.515794366
0.01542556,0.516101627
0.015455397,0.51634539
0.015485234,0.516597464
0.015513081,0.516827829
0.015550875,0.517075054
0.015572755,0.517370474
0.015600602,0.517617343
0.015636406,0.517848258
0.015668232,0.518138488
0.015700058,0.518409212
0.015731884,0.518689393
0.015763709,0.518901599
0.015805481,0.519182963
0.015849241,0.5193743
0.015881067,0.519608766
0.01591886,0.519821302
0.015950686,0.520044424
0.015994446,0.520288519
0.016036218,0.520527447
0.016081967,0.520756309
0.016109815,0.52104279
0.016149597,0.521350737
0.016177445,0.52155759
0.016217227,0.521887442
0.016249053,0.52207002
0.016284857,0.522272258
0.016318672,0.522535607
0.016354476,0.522815205
0.016398236,0.52312383
0.016432051,0.523456689
0.016467855,0.523700112
0.016503659,0.523960031
0.016539463,0.52422715
0.0165693,0.524471576
0.016603115,0.524702116
0.016646875,0.525007707
0.01668069,0.525225918
0.016716494,0.525513517
0.016764233,0.525763897
0.016804015,0.526001067
0.016833851,0.526307176
0.016865677,0.526592999
0.016913416,0.526868547
0.016945242,0.527066463
0.0169711,0.527343693
0.017010882,0.527574403
0.017054643,0.52780985
0.017086469,0.528034775
0.017120284,0.528391086
0.017160066,0.528715297
0.017189902,0.529075586
0.017227696,0.529322399
0.01726151,0.52959864
0.017305271,0.529915338
0.017347042,0.530238546
0.017384835,0.530514005
0.017420639,0.530774023
0.017450476,0.531049644
0.017480313,0.531271568
0.017510149,0.531497507
0.017541975,0.531725441
0.017573801,0.531931022
0.017609605,0.532133767
0.017651376,0.532389352
0.017689169,0.532580858
0.017717017,0.532777173
0.017756799,0.533021243
0.017788625,0.533287554
0.017820451,0.53356223
0.017854266,0.533827615
0.017884102,0.534065112
0.017919906,0.534313915
0.01795571,0.534547254
0.017991514,0.534838135
0.018027318,0.535065605
0.018065112,0.535368672
0.018100916,0.535620298
0.018138709,0.535823258
0.018172524,0.536099825
0.01820236,0.536344947
0.018246121,0.536574692
0.018277947,0.536741006
0.018319718,0.53700152
0.018357511,0.537294724
0.018397293,0.537526541
0.018433097,0.537786209
0.018476858,0.538025207
0.018518629,0.538278406
0.018554433,0.53852314
0.018586259,0.538724878
0.018620074,0.538914955
0.018653889,0.539150855
0.018681736,0.539375014
0.018719529,0.539614126
0.018761301,0.539892802
0.018787159,0.540163653
0.018834898,0.54042667
0.018866724,0.540702442
0.018902528,0.54093156
0.018936342,0.541233899
0.018970157,0.541523467
0.01900795,0.541780435
0.019043754,0.542032114
0.019087515,0.542325899
0.019123319,0.542543721
0.019153156,0.542774004
0.01918896,0.543055212
0.019224764,0.543315018
0.019256589,0.54351003
0.019294383,0.543719881
0.019340132,0.54394674
0.019373947,0.544166628
0.019407762,0.544389684
0.019447544,0.544582137
0.019473403,0.544798799
0.019503239,0.545071767
0.019537054,0.545290404
0.019578826,0.545488053
0.01961264,0.545683841
0.019650434,0.545924129
0.019692205,0.546189726
0.019724031,0.546389485
0.019767791,0.546650279
0.019801606,0.546830859
0.019839399,0.547069526
0.019875203,0.547272458
0.019918964,0.547449689
0.019954768,0.547700107
0.01999455,0.547921462
0.020032343,0.548133824
0.020072125,0.54839522
0.020113897,0.548608572
0.020155668,0.548823376
0.020193461,0.549031744
0.020227276,0.549252404
0.020265069,0.549447448
0.020294906,0.549752728
0.020324742,0.549920817
0.020354579,0.550131607
0.020392372,0.550365228
0.020428176,0.55055664
0.020477904,0.550829495
0.020503762,0.551053214
0.020541556,0.55125219
0.020583327,0.551452895
0.020613164,0.551656716
0.020646978,0.551847602
0.020684772,0.552079061
0.020724554,0.55223422
0.020768314,0.552448253
0.020806107,0.552651781
0.020849868,0.552862267
0.02088965,0.553081184
0.020939378,0.553287022
0.020973193,0.553597275
0.021012975,0.553754694
0.021058725,0.553966244
0.021100496,0.554182802
0.0211363,0.554382815
0.021170115,0.554568823
0.021207908,0.55476393
0.021257636,0.554985284
0.021295429,0.555163109
0.021333222,0.555296234
0.021374993,0.555479437
0.021428699,0.55570389
0.021476438,0.55598149
0.021510253,0.556162369
0.021557992,0.556341504
0.021595785,0.55652512
0.021633578,0.556674473
0.021669382,0.556887701
0.02171712,0.557102198
0.021770826,0.557292715
0.021806631,0.557465337
0.021860337,0.557644306
0.021904097,0.557849681
0.02194189,0.558071274
0.021981672,0.558234884
0.022021455,0.55841398
0.022061237,0.558586305
0.022110965,0.558766662
0.022148758,0.558931831
0.022186551,0.55912901
0.022222355,0.559319438
0.022266115,0.559501732
0.022297941,0.559668751
0.022333745,0.559832512
0.022373527,0.560029315
0.022415299,0.560233808
0.022453092,0.560401951
0.022498841,0.560591216
0.022544591,0.560780605
0.022598297,0.560935093
0.022640068,0.561177179
0.022697753,0.5614493
0.022735546,0.561643843
0.022773339,0.561849293
0.022827045,0.56207719
0.022866827,0.562301325
0.022906609,0.562478159
0.022946391,0.562626555
0.022990152,0.562787473
0.023025956,0.562957334
0.023067727,0.563161426
0.023117455,0.563371409
0.023161216,0.563588805
0.023199009,0.563786773
0.023234813,0.563972511
0.023290508,0.564094241
0.023336257,0.564227358
0.02337604,0.564397336
0.023429746,0.564523221
0.023477484,0.564724541
0.023517266,0.564946958
0.023572962,0.56516587
0.023618711,0.565329952
0.023662472,0.565530017
0.02371021,0.565779516
0.02375596,0.565972223
0.023793753,0.566200653
0.023843481,0.566395107
0.023903154,0.566533968
0.023940947,0.566722575
0.023986697,0.566886787
0.024034436,0.567055857
0.024086152,0.567256599
0.024123946,0.567419659
0.02418163,0.567603156
0.024233347,0.567740419
0.024277107,0.56794414
0.024316889,0.568130544
0.024370595,0.568303803
0.024416345,0.568439301
0.024456127,0.568630481
0.024501877,0.568764474
0.024547626,0.568974903
0.024589398,0.569173954
0.024647082,0.569328943
0.024694821,0.569552595
0.024728635,0.569748371
0.024778363,0.56992741
0.024834058,0.570143849
0.024885775,0.570330458
0.024929536,0.570516636
0.024973296,0.57070776
0.025023024,0.570860263
0.025064795,0.571057685
0.025102588,0.571238767
0.025152316,0.571487978
0.025206022,0.571713358
0.02525575,0.571880587
0.025305478,0.57209156
0.025353216,0.572335005
0.025402944,0.572513667
0.025452672,0.572682051
0.025494443,0.572827335
0.025538204,0.573019083
0.025589921,0.573222104
0.025647605,0.573352592
0.025699322,0.573510063
0.025737115,0.573700784
0.025796788,0.573923228
0.025834582,0.574152802
0.02588232,0.574267976
0.025932048,0.574452876
0.02597183,0.574610971
0.026019569,0.574802346
0.026069297,0.574983181
0.026121014,0.575257306
0.026170741,0.575460691
0.02621848,0.575647518
0.02626224,0.575835392
0.026315947,0.576009861
0.026357718,0.576146303
0.026415402,0.576316752
0.026463141,0.576491709
0.026520825,0.576672602
0.026588455,0.576878578
0.02664415,0.577075105
0.026689899,0.577290768
0.026735649,0.577451994
0.026785377,0.577607978
0.026837094,0.577811241
0.026900745,0.57796084
0.026954451,0.578152422
0.027004179,0.57834104
0.027051918,0.578532584
0.027109602,0.5787544
0.027157341,0.578889629
0.027207069,0.579047355
0.027262764,0.579322914
0.027312491,0.579474658
0.027370176,0.579599225
0.027423882,0.579816584
0.027487533,0.579968617
0.027531294,0.580180798
0.027581021,0.580342299
0.027638706,0.580505942
0.027690423,0.580710715
0.02774214,0.580907238
0.027789878,0.58113926
0.027855519,0.581336151
0.027889334,0.581513505
0.027931105,0.581658696
0.027980833,0.581846858
0.028024593,0.581989211
0.028070343,0.582198437
0.028128027,0.582399629
0.028187701,0.58259717
0.028239417,0.582752893
0.028291134,0.582940398
0.028340862,0.583118955
0.028392579,0.583271201
0.028440318,0.583423936
0.028492035,0.583594403
0.028543752,0.583762886
0.028587512,0.583884376
0.028639229,0.58407287
0.028690946,0.584248084
0.02874863,0.584449859
0.028804325,0.584611905
0.028840129,0.584752372
0.028893835,0.584944542
0.028953508,0.585125884
0.029005225,0.585308207
0.029054953,0.585481629
0.029112637,0.585611147
0.029164354,0.585814404
0.029224028,0.585983901
0.029265799,0.5861441
0.029309559,0.586325907
0.02935332,0.586452393
0.029405037,0.586537851
0.029454765,0.586733952
0.029500514,0.586900042
0.029550242,0.587095305
0.029594002,0.587244877
0.029637763,0.587394082
0.029697436,0.587583032
0.029747164,0.587733607
0.02980087,0.587898764
0.029858554,0.588082086
0.029908282,0.588236418
0.029969945,0.588415113
0.030023651,0.588587346
0.030065422,0.588734384
0.030119128,0.588919003
0.03018079,0.589108823
0.030222562,0.589266209
0.030280246,0.589428814
0.030339919,0.58960119
0.030407549,0.589741966
0.030453299,0.589893285
0.030507005,0.590113545
0.030558722,0.590291819
0.030604471,0.590450603
0.030666134,0.590596219
0.030733763,0.590807342
0.030787469,0.59096019
0.030833219,0.591141164
0.030886925,0.591356163
0.030934664,0.591538808
0.030974446,0.591697899
0.031020195,0.591857113
0.031065945,0.592044675
0.031113684,0.592186885
0.031161422,0.592348906
0.031223085,0.592525991
0.031272813,0.59272357
0.031336464,0.592853281
0.031394148,0.593014082
0.031449844,0.593165058
0.031495593,0.593322263
0.031535375,0.593493707
0.031597038,0.593634696
0.031654722,0.593826903
0.031710417,0.594002084
0.031758156,0.594156415
0.031805895,0.594332025
0.031863579,0.594457422
0.031921263,0.594639787
0.031967013,0.594756117
0.032008784,0.594930862
0.03206249,0.595147425
0.032102272,0.595316008
0.032155978,0.595463258
0.032205706,0.595602825
0.032247477,0.59576705
0.032297205,0.59597106
0.032354889,0.596134646
0.032404617,0.596321487
0.032450367,0.596490676
0.03251004,0.596641947
0.032561757,0.596756663
0.032609496,0.596893024
0.032653256,0.59706873
0.03268906,0.597202907
0.032740777,0.597353051
0.032798461,0.597497946
0.032848189,0.597681738
0.032893939,0.597856507
0.032939688,0.597992293
0.032981459,0.59817115
0.033023231,0.598333371
0.033080915,0.598436103
0.033126665,0.598585443
0.03318236,0.598737126
0.033232088,0.59885275
0.033273859,0.598987652
0.033319608,0.599149409
0.033379282,0.599323003
0.033425031,0.5994767
0.03347277,0.599605373
0.033524487,0.599769261
0.033578193,0.599902122
0.033617975,0.600119105
0.033663725,0.600318782
0.033715442,0.600465118
0.033765169,0.600628586
0.03380893,0.600812307
0.033860647,0.600967139
0.033896451,0.601157726
0.033938222,0.601350176
0.03398795,0.601471423
0.034029721,0.60163184
0.034075471,0.601816289
0.034119231,0.602008823
0.034170948,0.602166418
0.034216698,0.602321331
0.034266426,0.602514358
0.034312175,0.602725186
0.034357925,0.602886506
0.034401685,0.603037186
0.034441467,0.603160124
0.03448125,0.603312583
0.034530977,0.603448957
0.034572749,0.603609876
0.034618498,0.603736188
0.034668226,0.603886099
0.034717954,0.604016387
0.034763703,0.604172679
0.034811442,0.604303252
0.034855203,0.604423604
0.034896974,0.604588894
0.034942724,0.604776855
0.034988473,0.604897182
0.035034223,0.60510565
0.035074005,0.605246155
0.03510782,0.605413128
0.035155558,0.605579176
0.035201308,0.60571215
0.035255014,0.605883612
0.035302753,0.606088537
0.035348502,0.606257689
0.035388285,0.606445444
0.035428067,0.606572294
0.035479784,0.606852958
0.035525533,0.607061212
0.035561337,0.607248585
0.03559913,0.607431732
0.035642891,0.607607997
0.035680684,0.607775059
0.035728423,0.607877621
0.035772183,0.607987865
0.035825889,0.608114621
0.035883573,0.608243289
0.03593529,0.608384809
0.035985018,0.608508779
0.0360248,0.608678512
0.03607055,0.608854222
0.036112321,0.608994377
0.036148125,0.609147231
0.036193875,0.609283317
0.036243603,0.609444705
0.036283385,0.60959689
0.036331123,0.609698813
0.036374884,0.609807968
0.036420633,0.610016193
0.036470361,0.610156637
0.036520089,0.610314085
0.036559871,0.61048997
0.036601643,0.610702971
0.036649381,0.610841379
0.036687174,0.611025623
0.036722978,0.61117688
0.036762761,0.611300793
0.03680851,0.611443502
0.03685426,0.611646812
0.036896031,0.611784726
0.036951726,0.611916748
0.036997476,0.612082569
0.037043225,0.612213365
0.037090964,0.612358611
0.037130746,0.612478504
0.037174507,0.61263399
0.037206333,0.612758008
0.037248104,0.612921381
0.037291864,0.613082319
0.037335625,0.613241948
0.037387342,0.613383838
0.037439059,0.613571574
0.037476852,0.613692853
0.037520612,0.613879279
0.037560394,0.614007701
0.037602166,0.614112261
0.037641948,0.614286685
0.03768173,0.614440636
0.037729469,0.614553968
0.037767262,0.614692758
0.037818979,0.614837954
0.037864728,0.614965656
0.037908489,0.61514447
0.037960206,0.615320071
0.038015901,0.615480672
0.038057672,0.615619549
0.0381074,0.615794501
0.038159117,0.61591715
0.038200888,0.616098644
0.038248627,0.616279461
0.038300344,0.616412905
0.038350072,0.616531816
0.038381897,0.616693191
0.038445549,0.616868981
0.038497266,0.616989608
0.038546994,0.617205426
0.038592743,0.617361543
0.038634515,0.617497552
0.038682253,0.617657932
0.038726014,0.617805438
0.038775742,0.617925076
0.038815524,0.618077548
0.038867241,0.61829204
0.038907023,0.618396517
0.038952773,0.618533355
0.038990566,0.61872123
0.039036315,0.618816554
0.039080076,0.618951849
0.039129803,0.619073309
0.039185499,0.619231254
0.039229259,0.619363351
0.039286943,0.619545433
0.039340649,0.619712244
0.039382421,0.61985533
0.039426181,0.620002287
0.03947392,0.6201439
0.039525637,0.620297294
0.039571386,0.620453992
0.039623103,0.62056892
0.039664874,0.620691424
0.039706646,0.620869261
0.039754384,0.620979789
0.039796156,0.621096252
0.039843895,0.621225068
0.039891633,0.621411558
0.039935394,0.621573772
0.039981143,0.62167604
0.040026893,0.621827955
0.040070653,0.621970534
0.040114414,0.622075564
0.040160163,0.622221129
0.040205913,0.622365705
0.040255641,0.622496493
0.040309347,0.622662158
0.040365042,0.62278777
0.040420737,0.622959125
0.040470465,0.62313323
0.040536105,0.62325829
0.040579866,0.623380394
0.040629594,0.623541464
0.040687278,0.623685389
0.040733027,0.623808345
0.040778777,0.623953848
0.040830494,0.624101311
0.040874254,0.624288521
0.040921993,0.624464417
0.040971721,0.624621396
0.041019459,0.624810662
0.041065209,0.624975857
0.041112948,0.625114554
0.041160686,0.625238017
0.041206436,0.625406111
0.041256164,0.625514941
0.041295946,0.625636362
0.041345674,0.625752092
0.041393412,0.625883537
0.041435184,0.626058896
0.041474966,0.626201343
0.041530661,0.626320014
0.041574422,0.626459884
0.041618182,0.626604786
0.041677855,0.626726482
0.041727583,0.626873107
0.041777311,0.627050366
0.04182505,0.627179291
0.041882734,0.627309101
0.041930473,0.627423755
0.0419802,0.627609195
0.042033906,0.627755029
0.042087612,0.627884815
0.042151264,0.628043655
0.04220497,0.628194869
0.042252709,0.628335156
0.042306415,0.628469983
0.04236211,0.628599613
0.042421783,0.628779861
0.042467533,0.628989537
0.042523228,0.629117703
0.042564999,0.629270381
0.042616716,0.629427794
0.042662466,0.629577911
0.042708215,0.629692233
0.04276391,0.629858642
0.04280966,0.63001375
0.042863366,0.630150537
0.042905137,0.63028363
0.042968789,0.630416167
0.043014538,0.630525786
0.04305631,0.630683305
0.043102059,0.630811989
0.043147809,0.630956245
0.043197537,0.631063378
0.043247264,0.631237696
0.043291025,0.631380702
0.04334672,0.63153184
0.04339247,0.631671639
0.043438219,0.631785184
0.043483969,0.631940643
0.043537675,0.632089464
0.043589392,0.632284652
0.043645087,0.632425541
0.043698793,0.632581481
0.043748521,0.632713358
0.043802227,0.632839195
0.043845987,0.632972282
0.043897704,0.633119105
0.043957377,0.633255391
0.044007105,0.633404289
0.044052855,0.633544913
0.044110539,0.633662792
0.044172201,0.633821086
0.044217951,0.633961805
0.044271657,0.634105417
0.044317407,0.63423116
0.044371113,0.634372876
0.044414873,0.634505349
0.044460623,0.634658045
0.044512339,0.63479532
0.04457798,0.634941444
0.044625719,0.635076203
0.044679425,0.635215644
0.044723185,0.635374103
0.044772913,0.635521595
0.044838554,0.635697343
0.044878336,0.635839264
0.044924086,0.635975194
0.044975802,0.636059252
0.04502553,0.636204905
0.045075258,0.636347135
0.045124986,0.636512255
0.045174714,0.636666831
0.045220463,0.63678358
0.045260245,0.636938119
0.04531793,0.637083441
0.045367657,0.637223013
0.045431309,0.637366601
0.045477059,0.637489293
0.04551883,0.637659717
0.045560601,0.637800368
0.045600384,0.637913536
0.045656079,0.638067124
0.045705806,0.638199472
0.045749567,0.63831135
0.045803273,0.638467416
0.045849022,0.638636756
0.045904718,0.638795089
0.045956434,0.638962487
0.046016108,0.63909287
0.04605589,0.639228568
0.046113574,0.639361286
0.046161313,0.639534037
0.046224965,0.639652447
0.046276681,0.639797419
0.04632442,0.63992201
0.046386083,0.640040525
0.046451723,0.640208306
0.046495484,0.640346978
0.04654919,0.640440129
0.046594939,0.640593834
0.046640689,0.640814938
0.046696384,0.640999488
0.046752079,0.641150626
0.046807774,0.641317688
0.046859491,0.641472345
0.046909219,0.641612751
0.046952979,0.641750727
0.04699674,0.641890565
0.047062381,0.642026262
0.047102163,0.64216663
0.047157858,0.642303706
0.047233444,0.642445646
0.047285161,0.642609858
0.047342845,0.642723516
0.047396551,0.642911671
0.047454236,0.643038189
0.047517887,0.643219308
0.047563637,0.64336327
0.047615354,0.643493627
0.047677016,0.643611956
0.047718787,0.643724587
0.047786417,0.643846128
0.047834156,0.643990597
0.047897807,0.644188295
0.047941568,0.64432934
0.047987317,0.644465189
0.048046991,0.64459868
0.048084784,0.644751917
0.048124566,0.644870246
0.048178272,0.645007383
0.048229989,0.645152616
0.04829563,0.645297213
0.048343368,0.645432859
0.048393096,0.645579796
0.048440835,0.645750576
0.048500508,0.645917888
0.048554214,0.646069652
0.04860792,0.646216121
0.048655659,0.646384779
0.048705387,0.646538239
0.048761082,0.646671445
0.04881081,0.646814331
0.048858548,0.646971675
0.0489222,0.647118186
0.048973917,0.647255148
0.049019666,0.647435552
0.049071383,0.647560268
0.049127078,0.647695965
0.04916885,0.647840672
0.04923449,0.647973489
0.049282229,0.648138785
0.049333946,0.648260207
0.049379696,0.648430737
0.049435391,0.648539773
0.049489097,0.648676805
0.049528879,0.648801483
0.049578607,0.648962984
0.049630324,0.649095826
0.049691986,0.649204731
0.049753649,0.649398817
0.049803376,0.649541596
0.049859071,0.64968698
0.049914767,0.6498214
0.049966483,0.650003163
0.050016211,0.650150464
0.050067928,0.650281871
0.050135558,0.650422566
0.050191253,0.650577442
0.050244959,0.650727348
0.050302643,0.650877947
0.050356349,0.651048245
0.050416023,0.651181119
0.050471718,0.651298658
0.050523435,0.651443961
0.050589075,0.651565151
0.05064676,0.651712301
0.050694498,0.651888868
0.050752183,0.652053994
0.050807878,0.652214831
0.050865562,0.65233654
0.05091529,0.652460173
0.050970985,0.652635642
0.051022702,0.652780055
0.051064473,0.652917813
0.051114201,0.653092733
0.051165918,0.653204706
0.05124946,0.653300144
0.051299188,0.653433906
0.051346927,0.653541615
0.051382731,0.653691982
0.051434448,0.653830179
0.051488154,0.653968971
0.051549816,0.654152066
0.051595566,0.654289374
0.051643305,0.654425341
0.051691043,0.654549998
0.05174276,0.654671308
0.051798455,0.654791896
0.051834259,0.654916406
0.05187802,0.655041783
0.051917802,0.655178377
0.051979464,0.655339883
0.052037149,0.655486295
0.052094833,0.655591394
0.052142572,0.655719614
0.052188321,0.655830573
0.052238049,0.655940491
0.052283798,0.656070874
0.052345461,0.656187801
0.052409113,0.656388829
0.052448895,0.656572435
0.05250459,0.656747453
0.052558296,0.656882938
0.052610013,0.657001491
0.05266173,0.657176662
0.052709468,0.657316693
0.052779087,0.65742167
0.052826826,0.657581951
0.05288451,0.657738981
0.052928271,0.657841262
0.052976009,0.657968318
0.053029715,0.658070936
0.053091378,0.658214581
0.053151051,0.658375079
0.053190833,0.658510828
0.053246529,0.658637659
0.053292278,0.658717254
0.053340017,0.65882522
0.053387755,0.658963221
0.05344544,0.659103247
0.053499146,0.659216259
0.053548873,0.659317393
0.053598601,0.6594586
0.053640373,0.659599896
0.053688111,0.659757917
0.05373585,0.659886657
0.053799502,0.66000042
0.053849229,0.66013402
0.053894979,0.660224167
0.053942718,0.660388198
0.053996424,0.660494753
0.054042173,0.660621693
0.054101846,0.66073925
0.054155553,0.660862894
0.05420528,0.660996764
0.054256997,0.661124817
0.054312692,0.66126896
0.054364409,0.661381761
0.054418115,0.661516025
0.054463865,0.661666092
0.054505636,0.661799749
0.054557353,0.661939116
0.054605092,0.662076179
0.054662776,0.662196985
0.054706536,0.662335118
0.05476621,0.662491556
0.054819916,0.662615412
0.0548776,0.662742249
0.054927328,0.662872363
0.054971088,0.662997754
0.05501087,0.663144814
0.055060598,0.663276249
0.055120272,0.66341576
0.05516801,0.663554801
0.055219727,0.663672904
0.055265477,0.663816184
0.055311226,0.663923814
0.055368911,0.66404472
0.055422617,0.664166824
0.055468366,0.664327667
0.055514116,0.664449278
0.055561854,0.664572496
0.055603626,0.664702553
0.055659321,0.664815308
0.055709049,0.664944863
0.055768722,0.665052597
0.055822428,0.665174777
0.055872156,0.665325151
0.055913927,0.66547927
0.055965644,0.66559237
0.056023328,0.665725851
0.056073056,0.665835314
0.056134719,0.665975696
0.05617649,0.66612843
0.056230196,0.666265549
0.056271967,0.666379688
0.056329651,0.666506977
0.056375401,0.666672999
0.056429107,0.666825471
0.056472868,0.666982796
0.056528563,0.66713473
0.056582269,0.667258317
0.056626029,0.667406688
0.056675757,0.66748637
0.056723496,0.667643101
0.056769245,0.667779832
0.056816984,0.667906312
0.056882625,0.668030696
0.056942298,0.668170414
0.056994015,0.668329221
0.057045732,0.668463436
0.057105405,0.66862101
0.057157122,0.668726666
0.057208839,0.668906417
0.057276469,0.669042536
0.057336142,0.669196066
0.057369957,0.669320743
0.057421674,0.669467022
0.057485325,0.669571412
0.057529086,0.669686923
0.057574835,0.669834826
0.057624563,0.669989337
0.057678269,0.67014965
0.05772203,0.670257516
0.057775736,0.670404591
0.057835409,0.670578763
0.057897071,0.670741812
0.05794481,0.670857973
0.057998516,0.670984511
0.058040287,0.671128956
0.058097972,0.671295767
0.058151678,0.671428358
0.058211351,0.671535893
0.058275003,0.671626633
0.05832473,0.671755668
0.058368491,0.671892393
0.05841424,0.672040149
0.058469936,0.672199022
0.058507729,0.672315678
0.058555467,0.672450506
0.058611162,0.67260684
0.058664869,0.672725207
0.058710618,0.672835797
0.058772281,0.672985789
0.058822008,0.67310877
0.058869747,0.673235256
0.058913507,0.673392262
0.058973181,0.673521603
0.059036832,0.673620679
0.059092528,0.673728588
0.059138277,0.673865325
0.059195961,0.67399091
0.0592437,0.674135624
0.059291439,0.674303568
0.059341166,0.674424734
0.059388905,0.674524303
0.059442611,0.674654214
0.05949035,0.674817557
0.059544056,0.674922184
0.059593784,0.675110754
0.059659424,0.675247736
0.059701196,0.675389093
0.059760869,0.675537058
0.059816564,0.675661867
0.059860325,0.675776989
0.059910052,0.675938458
0.059953813,0.676112095
0.059995584,0.67622716
0.060043323,0.676357866
0.060089072,0.676496557
0.060148746,0.676612803
0.060196484,0.6767319
0.060248201,0.676836015
0.060299918,0.676920214
0.060359592,0.677036029
0.060415287,0.677184903
0.060463025,0.677281648
0.060514742,0.677415016
0.060568448,0.677560224
0.060616187,0.677697726
0.060659947,0.677795102
0.060715643,0.677939504
0.06076537,0.678071614
0.060809131,0.678217248
0.060866815,0.678336202
0.060914554,0.678489377
0.060962292,0.678612921
0.061006053,0.678741875
0.061053792,0.678905911
0.061099541,0.679020664
0.061161204,0.679139125
0.06121292,0.679301408
0.061264637,0.679429135
0.061314365,0.679538247
0.061360115,0.679665435
0.061409843,0.679800132
0.061463549,0.679917884
0.061513276,0.680042048
0.061582895,0.680212815
0.061642569,0.680376058
0.061698264,0.680463767
0.061749981,0.680583215
0.06181761,0.680724179
0.061877284,0.680851475
0.061934968,0.681008141
0.061992652,0.681150246
0.06204238,0.681296222
0.06208813,0.681419249
0.062135868,0.681547909
0.062193552,0.681688722
0.062237313,0.681808502
0.062294997,0.681909681
0.062348703,0.682081269
0.062390475,0.682229121
0.062462083,0.68233981
0.062515789,0.682451657
0.062565516,0.682583655
0.062621211,0.682722176
0.062676907,0.682850992
0.062742547,0.682959611
0.062786308,0.683124879
0.062855927,0.683256659
0.062909633,0.683413031
0.06296135,0.683523338
0.063013066,0.683657746
0.063060805,0.683826122
0.063112522,0.683934632
0.063168217,0.684082834
0.063227891,0.68418874
0.063279607,0.684330537
0.063333313,0.68446909
0.06338503,0.684582997
0.063438736,0.684707275
0.063496421,0.684825908
0.063566039,0.684937369
0.0636098,0.685040707
0.063661517,0.685157133
0.063719201,0.685320794
0.063772907,0.685449515
0.063830591,0.685610486
0.063884297,0.685737573
0.063939992,0.685866114
0.063999666,0.685982558
0.064063317,0.686129595
0.064115034,0.686247267
0.064174708,0.686338564
0.064238359,0.686490579
0.064288087,0.68661051
0.064351739,0.686707399
0.06441539,0.686855902
0.064477053,0.687047508
0.064536726,0.687199159
0.064586454,0.687319047
0.06464016,0.687451989
0.064695855,0.687574765
0.064753539,0.687740292
0.064803267,0.687897953
0.064870897,0.688020653
0.064934548,0.688133327
0.064980298,0.688243032
0.065026047,0.688382338
0.06508771,0.688524829
0.065141416,0.688649794
0.065195122,0.688783483
0.06524485,0.688919868
0.065300545,0.68903968
0.065364196,0.689145429
0.065415913,0.689280696
0.065465641,0.68942015
0.06551338,0.689524165
0.065561118,0.689651366
0.065616814,0.689827424
0.065674498,0.689931301
0.06573616,0.690058848
0.065791855,0.690205766
0.065843572,0.690343367
0.065899267,0.690479046
0.065956952,0.690593843
0.066022592,0.69073386
0.066092211,0.690862245
0.066145917,0.6909889
0.066197634,0.691086315
0.06625134,0.691214831
0.066299079,0.691322704
0.066358752,0.691472364
0.066416436,0.691570894
0.066462186,0.691685961
0.066529816,0.691825965
0.066595456,0.691992933
0.066653141,0.69211979
0.066718781,0.692237035
0.066770498,0.692381155
0.06683415,0.69249247
0.066899791,0.692631867
0.066951507,0.692732089
0.067007203,0.692885161
0.067070854,0.693015136
0.067126549,0.693177314
0.067182244,0.693325384
0.067243907,0.693447355
0.067285678,0.693593335
0.067339384,0.69368794
0.06739309,0.693776526
0.067446796,0.693924182
0.067498513,0.694046912
0.067540284,0.694178541
0.067603936,0.694323869
0.067653664,0.694446186
0.067715326,0.694582434
0.067771021,0.694693005
0.06781876,0.694818301
0.067878433,0.694994779
0.067934129,0.695096797
0.06799778,0.69523175
0.06804353,0.695338471
0.068099225,0.695447469
0.06815492,0.695611907
0.068206637,0.695718902
0.068250397,0.695858839
0.068304103,0.695963523
0.068351842,0.696109414
0.068411515,0.696228369
0.068475167,0.696356885
0.068540808,0.69652238
0.068598492,0.696668729
0.068652198,0.696774679
0.068711871,0.696928923
0.068773534,0.697048158
0.068825251,0.697202516
0.068884924,0.697368864
0.068932663,0.697509024
0.068992336,0.697661465
0.069057977,0.697812636
0.069109694,0.697954344
0.06916141,0.698072223
0.069215116,0.698162987
0.069276779,0.698284816
0.069332474,0.698411259
0.069396126,0.698567395
0.069449832,0.698683512
0.069507516,0.698851413
0.069553265,0.699014691
0.069616917,0.699181014
0.069666645,0.699262011
0.069724329,0.69938719
0.069784002,0.699535537
0.069829752,0.699645801
0.069877491,0.699756107
0.069933186,0.699870165
0.069986892,0.700008287
0.070032641,0.700134085
0.070086347,0.700249033
0.070136075,0.700365794
0.07019177,0.700462564
0.070247465,0.700577989
0.070301171,0.700751261
0.07034891,0.700910583
0.070410573,0.701062335
0.070472235,0.70117712
0.070525941,0.701315716
0.070575669,0.701460675
0.070623407,0.701576366
0.070679103,0.701731387
0.070730819,0.701857272
0.070792482,0.701979376
0.070848177,0.702089084
0.070905861,0.702233678
0.070955589,0.702404008
0.071005317,0.702543344
0.071068968,0.70267834
0.071124664,0.702813469
0.071182348,0.702949091
0.071236054,0.703099941
0.071287771,0.703254887
0.071341477,0.703376746
0.071413085,0.703558078
0.071470769,0.703691508
0.07153641,0.703803163
0.071596083,0.703936298
0.071657746,0.704085215
0.071707473,0.704208058
0.071765158,0.704353617
0.071816874,0.704488795
0.07187257,0.704610529
0.071920308,0.704754629
0.071985949,0.70489071
0.072045622,0.705025181
0.072099328,0.705181515
0.072149056,0.705280928
0.07220674,0.70543164
0.072250501,0.705551854
0.072316141,0.705681077
0.072365869,0.705805465
0.072419575,0.705923031
0.07247527,0.706034171
0.072519031,0.706147754
0.072570748,0.706305165
0.072622465,0.706440293
0.072676171,0.706567357
0.072731866,0.706769639
0.072787561,0.706915737
0.072841267,0.707021605
0.072896962,0.70715205
0.07294669,0.7072695
0.072992439,0.707376665
0.073042167,0.707511354
0.073089906,0.707625188
0.073137645,0.707782611
0.073197318,0.707908316
0.073264948,0.708038316
0.073332577,0.70814838
0.073392251,0.70827012
0.073447946,0.708393408
0.073503641,0.70850567
0.073555358,0.708616047
0.073597129,0.708733561
0.073652824,0.708882639
0.073718465,0.708994674
0.073776149,0.709146182
0.073833834,0.709238451
0.07388754,0.709360556
0.073943235,0.709469816
0.074002908,0.709631161
0.074056614,0.709789556
0.074116287,0.709914634
0.074179939,0.710032211
0.074229667,0.710167283
0.074275416,0.710316412
0.074331111,0.710451263
0.074396752,0.710576711
0.074444491,0.710659432
0.074512121,0.710766602
0.074553892,0.710910195
0.074597652,0.711048002
0.074659315,0.711165449
0.074709043,0.71126858
0.07476076,0.711382851
0.074810487,0.711492484
0.074858226,0.711700468
0.074903976,0.711793894
0.074951714,0.711948352
0.075003431,0.712064489
0.075067083,0.712181685
0.075114821,0.712281548
0.07516256,0.71240846
0.075224223,0.712510985
0.075271961,0.712596836
0.075327656,0.712731638
0.075375395,0.712839348
0.075427112,0.712955277
0.075488774,0.713061552
0.075546459,0.713187464
0.075586241,0.713318483
0.075637958,0.713448672
0.075687686,0.71357628
0.075749348,0.713737204
0.075803054,0.71388711
0.075870684,0.71400977
0.075922401,0.714129533
0.075978096,0.714233711
0.076019867,0.714327657
0.07608153,0.714461896
0.076129268,0.714593549
0.076177007,0.714717632
0.07623867,0.714831776
0.076284419,0.714967444
0.076342103,0.715081833
0.076397798,0.715215541
0.076451504,0.715363792
0.0765072,0.715457274
0.076574829,0.715623303
0.076624557,0.715760767
0.076674285,0.715891141
0.076726002,0.716038561
0.076781697,0.716135606
0.076849327,0.716270128
0.07688712,0.71642876
0.076938837,0.716534761
0.076986575,0.716658599
0.077042271,0.716782725
0.077117857,0.716915311
0.077159628,0.717067814
0.077219302,0.717180545
0.077278975,0.717280904
0.077332681,0.717383252
0.077386387,0.717499257
0.077438104,0.717598427
0.077479875,0.717759909
0.077547505,0.71791605
0.077601211,0.718023571
0.077640993,0.718137523
0.077704645,0.718268556
0.077750394,0.718397377
0.077802111,0.718503027
0.077853828,0.718590475
0.077913501,0.718704408
0.077971186,0.718836279
0.078026881,0.718955415
0.078078598,0.719077689
0.078120369,0.719193205
0.078178053,0.719331639
0.07822977,0.719462109
0.07827552,0.719612859
0.078337182,0.719749846
0.078392877,0.719894618
0.078444594,0.720043989
0.078502279,0.720138292
0.078546039,0.720232677
0.078605712,0.72034286
0.078661407,0.720501374
0.078717103,0.720624937
0.07876683,0.720771211
0.078822525,0.720890729
0.078872253,0.721016233
0.078953807,0.72113706
0.079003535,0.721260291
0.079063208,0.721365193
0.079122881,0.721532099
0.079178576,0.721656376
0.079242228,0.721803612
0.079297923,0.721934735
0.079357597,0.722045666
0.079405335,0.722177408
0.079459041,0.722280415
0.079522693,0.722407034
0.079578388,0.72255365
0.07964005,0.722645975
0.079699724,0.722752928
0.079749452,0.722855401
0.079815092,0.722971224
0.079874766,0.723113705
0.079926482,0.723213755
0.079982178,0.723324564
0.080037873,0.723438327
0.080093568,0.723562529
0.080159208,0.723671698
0.080210925,0.723841082
0.080258664,0.723980849
0.080318337,0.724130954
0.080376022,0.724262176
0.08042376,0.724372019
0.080489401,0.724484887
0.080543107,0.724588045
0.080608748,0.724714431
0.080664443,0.724824363
0.080714171,0.724907547
0.080767877,0.725037221
0.080837496,0.725176882
0.08089518,0.725316849
0.080948886,0.725463567
0.081016516,0.725579529
0.081072211,0.725723543
0.081129895,0.725909907
0.081211449,0.726022907
0.081269133,0.72616858
0.081316871,0.726273609
0.081372567,0.72645551
0.081436218,0.726580675
0.081481968,0.726726334
0.081539652,0.726854106
0.081593358,0.726973994
0.081643086,0.72710445
0.081706737,0.727250478
0.081772378,0.727389533
0.081832051,0.727495012
0.081893714,0.727617325
0.081953387,0.727743109
0.082003115,0.727860416
0.082070745,0.727998794
0.082122462,0.72811927
0.082168211,0.728243121
0.082223906,0.728354412
0.082287558,0.728493402
0.082339275,0.728622332
0.082389003,0.728730857
0.082452654,0.728864783
0.082516306,0.728973222
0.082564044,0.729078239
0.082633663,0.729216536
0.08268538,0.729352183
0.08273113,0.72951617
0.082780858,0.729629683
0.082834564,0.729746377
0.08288827,0.729893495
0.082939987,0.73006876
0.083003638,0.73018395
0.083047399,0.730357662
0.083103094,0.730465879
0.083162767,0.73056568
0.083230397,0.730700614
0.083288081,0.730838321
0.083341787,0.730946575
0.083397482,0.73109941
0.083443232,0.731240724
0.083496938,0.731347663
0.083570535,0.73148013
0.083618274,0.731598308
0.083673969,0.731745459
0.083727675,0.731871651
0.083787348,0.731989359
0.083860945,0.73211224
0.083920619,0.732210194
0.083970346,0.732388632
0.084039965,0.732531311
0.084097649,0.73267419
0.084155334,0.732813587
0.084213018,0.732945478
0.084272691,0.733061002
0.084322419,0.733206235
0.084374136,0.73332303
0.08443182,0.733475959
0.084501439,0.733608056
0.084559123,0.733749528
0.084622775,0.733880999
0.084688416,0.733985789
0.08476798,0.734166927
0.084819697,0.734281837
0.084891305,0.73444077
0.084948989,0.734580907
0.084990761,0.734738671
0.08505839,0.734846492
0.085106129,0.735001205
0.085163813,0.735158085
0.085225476,0.735288799
0.08528316,0.735425036
0.085334877,0.735549969
0.085400518,0.735691796
0.085458202,0.735794372
0.085509919,0.735963882
0.085557657,0.736122964
0.085617331,0.736265444
0.085677004,0.73639103
0.085726732,0.736506991
0.085790383,0.736620229
0.085838122,0.736798492
0.085901774,0.736957682
0.085965425,0.73710219
0.086009186,0.737219661
0.086074826,0.737316212
0.086126543,0.737452484
0.086186217,0.737540885
0.086247879,0.737667203
0.086307552,0.737803964
0.086365237,0.737934157
0.086414964,0.738068315
0.086486573,0.738180984
0.086532322,0.738275025
0.086593985,0.738398493
0.086645701,0.738547221
0.086691451,0.738664547
0.086743168,0.738812786
0.086802841,0.738944434
0.086870471,0.739107963
0.086934123,0.739249516
0.086997774,0.739374192
0.087061426,0.739507323
0.087131045,0.739593662
0.087178783,0.739718196
0.087236468,0.739842621
0.087292163,0.739978778
0.087357803,0.740104269
0.08740952,0.740210563
0.087471183,0.740332104
0.087514943,0.74046559
0.087574617,0.740600094
0.087642246,0.740739046
0.087693963,0.740854406
0.087737724,0.741003247
0.087803364,0.741150685
0.087878951,0.741255138
0.087940613,0.741404698
0.088000286,0.741581376
0.088046036,0.741700425
0.088091786,0.741835071
0.088141513,0.741971044
0.088199198,0.74210822
0.08826086,0.742247924
0.088308599,0.742403258
0.088362305,0.742549964
0.088419989,0.742691446
0.088481651,0.742791761
0.088531379,0.742867843
0.088595031,0.743007693
0.088656693,0.743110455
0.088704432,0.74322428
0.088758138,0.743325359
0.08882179,0.743429437
0.088873506,0.743560596
0.088919256,0.743681554
0.088990864,0.74379627
0.089048548,0.743917811
0.089098276,0.744068979
0.089165906,0.744195998
0.089211655,0.74432588
0.089281274,0.744459205
0.089342937,0.744602679
0.089400621,0.744730293
0.089458305,0.744848338
0.089512011,0.744997743
0.08955975,0.745090888
0.089611467,0.745201427
0.089655227,0.74531141
0.089712912,0.745462572
0.089776563,0.745594676
0.08982828,0.745738126
0.089878008,0.745828502
0.089925746,0.745974525
0.089987409,0.746073188
0.090045093,0.7462171
0.090094821,0.746314408
0.09014256,0.746425974
0.090196266,0.746540747
0.090238037,0.746667516
0.090293732,0.746783094
0.090339482,0.746889734
0.090389209,0.74697318
0.090440926,0.747090932
0.090494632,0.747193858
0.090556295,0.747308015
0.09061199,0.747472941
0.090669674,0.74758157
0.090711446,0.747732434
0.090765152,0.747863068
0.090824825,0.74802116
0.090886487,0.748149439
0.090934226,0.748268294
0.090979976,0.748433301
0.091033682,0.748571059
0.091091366,0.74867615
0.091158996,0.748815003
0.091228615,0.748928184
0.091276353,0.7490428
0.091324092,0.749182349
0.091371831,0.749261594
0.091419569,0.749376635
0.091473275,0.749513147
0.09152897,0.749609453
0.091594611,0.749764461
0.091644339,0.749914102
0.091702023,0.750011895
0.09175374,0.750132251
0.09179949,0.750243216
0.091845239,0.750393114
0.091904913,0.750550864
0.091950662,0.750656803
0.091996412,0.750766427
0.092048129,0.750901523
0.092109791,0.751016872
0.092165486,0.751109466
0.092219192,0.751240029
0.092278865,0.751350737
0.092328593,0.751501601
0.092398212,0.751650754
0.092451918,0.751782318
0.09251557,0.751911867
0.092555352,0.752007717
0.092609058,0.752128201
0.092656797,0.752237262
0.092720448,0.752379577
0.092778133,0.752488646
0.092823882,0.752578203
0.092879577,0.752709542
0.092927316,0.752792845
0.092973065,0.752911536
0.093026771,0.753027516
0.093068543,0.753126515
0.093128216,0.753242585
0.093175955,0.753354852
0.093219715,0.753478998
0.0932774,0.753614237
0.093311214,0.753710693
0.093362931,0.753853831
0.093416637,0.753983154
0.093466365,0.754128789
0.093516093,0.754253371
0.093557864,0.754357619
0.093613559,0.754463899
0.093665276,0.754581565
0.093709037,0.754681673
0.093766721,0.754823689
0.093810481,0.754961822
0.093872144,0.755065498
0.093913915,0.755179669
0.093953697,0.755312244
0.094011382,0.755438104
0.094053153,0.75557707
0.094098903,0.755682355
0.094146641,0.755782269
0.094196369,0.755897705
0.094248086,0.75601694
0.094293836,0.756126317
0.094339585,0.756225378
0.094381356,0.756366097
0.094429095,0.756475692
0.094472856,0.756599667
0.094524572,0.756744075
0.094562366,0.756881104
0.094616072,0.756986617
0.094661821,0.757090969
0.094725473,0.757207408
0.094773211,0.757334984
0.094826917,0.757451158
0.094886591,0.757585448
0.094940297,0.757694728
0.094984057,0.757816357
0.095039752,0.757941322
0.095091469,0.758058662
0.095141197,0.758162963
0.095190925,0.758278563
0.095234685,0.758429456
0.095284413,0.758512565
0.095326184,0.758627061
0.095377901,0.758768988
0.095417684,0.758886508
0.09547139,0.759009972
0.095513161,0.759132227
0.095558911,0.759266679
0.095602671,0.759366599
0.095652399,0.759442537
0.095698148,0.759580864
0.095745887,0.759712692
0.095799593,0.759823651
0.09585131,0.759918819
0.095907005,0.760059819
0.095966678,0.760150974
0.096020384,0.760252954
0.096066134,0.76034921
0.09611984,0.760497205
0.096169568,0.76062505
0.096225263,0.760788474
0.09627698,0.7608953
0.096322729,0.760985233
0.096370468,0.761105803
0.096416218,0.761194777
0.096469924,0.76131697
0.096529597,0.76145705
0.096577336,0.761543376
0.096640987,0.761668687
0.096696682,0.761790133
0.096758345,0.761906997
0.096808073,0.762018852
0.096855811,0.762147342
0.096901561,0.762286389
0.096959245,0.762385032
0.097010962,0.762502159
0.097062679,0.762630354
0.097112407,0.762717101
0.097160145,0.762840262
0.097207884,0.762936713
0.097247666,0.763059107
0.097297394,0.763157041
0.097353089,0.763290252
0.097402817,0.763453463
0.097448567,0.763561591
0.097494316,0.763724102
0.097557968,0.763839749
0.097623608,0.763963631
0.097685271,0.764079906
0.09773301,0.764186539
0.097784726,0.764303714
0.097840422,0.764421134
0.097906062,0.764537516
0.097949823,0.764654813
0.098003529,0.764799951
0.098059224,0.764926545
0.098110941,0.765070934
0.098160669,0.765200777
0.098212385,0.765319282
0.098264102,0.76544725
0.098323776,0.765527981
0.098375493,0.765678391
0.098431188,0.765773953
0.098484894,0.765876542
0.098554513,0.765968846
0.098608219,0.766079938
0.098667892,0.766168707
0.098723587,0.766295538
0.09878326,0.766402089
0.098842934,0.766517623
0.098894651,0.766638913
0.098946368,0.766790014
0.099002063,0.766901612
0.099065714,0.767031949
0.099129366,0.767146266
0.099185061,0.767246096
0.099242745,0.767380154
0.099290484,0.767491958
0.099350157,0.767624074
0.099405852,0.767763879
0.099459558,0.767889445
0.099503319,0.768010587
0.099564981,0.768137612
0.099610731,0.768252916
0.099668415,0.768407198
0.099730078,0.768518745
0.099775827,0.768664197
0.099823566,0.768769722
0.099867326,0.768925812
0.09992501,0.769074472
0.09999264,0.769167973
0.100064248,0.769278506
0.100125911,0.769396922
0.100183595,0.769490237
0.100233323,0.769592429
0.100287029,0.769719574
0.100352669,0.769834489
0.100410354,0.769915775
0.100454114,0.770028362
0.100501853,0.770128414
0.100569483,0.77026919
0.100631145,0.770366874
0.100690818,0.770476355
0.100752481,0.770613662
0.100804198,0.770738714
0.100881773,0.770880236
0.100939457,0.771017455
0.100995153,0.771140066
0.101050848,0.771269128
0.101118477,0.771386965
0.101176162,0.771497499
0.101233846,0.771621237
0.101281585,0.77174192
0.101323356,0.771843663
0.101383029,0.771962329
0.101438724,0.772062626
0.10149442,0.772178061
0.101546136,0.772298744
0.101617744,0.772399715
0.101677418,0.772541925
0.101727146,0.772664693
0.101788808,0.772767506
0.101842514,0.77290651
0.101908155,0.773024323
0.101977774,0.773126993
0.102035458,0.773258045
0.102095131,0.773386998
0.102150826,0.773478828
0.102206522,0.773588509
0.102272162,0.773722391
0.102325868,0.773834527
0.102369629,0.773959813
0.102449193,0.774078096
0.102502899,0.774188041
0.102548649,0.774322692
0.102606333,0.774419846
0.102664017,0.774572348
0.102723691,0.774724158
0.102777397,0.774836344
0.102841048,0.774943037
0.102910667,0.775046821
0.102956417,0.775143685
0.103024046,0.775249022
0.103085709,0.775385246
0.103131458,0.775544881
0.103179197,0.775626272
0.103244838,0.775724201
0.103304511,0.77587946
0.103368163,0.775986493
0.103423858,0.776071999
0.103477564,0.776205002
0.103529281,0.776326713
0.103588954,0.776478715
0.10366454,0.776603011
0.103722225,0.776711171
0.103781898,0.776844377
0.103845549,0.776974282
0.10391119,0.777118308
0.103970863,0.777222148
0.104034515,0.77731786
0.104106123,0.777401638
0.104161818,0.777515
0.104213535,0.777643204
0.104281165,0.777762215
0.104342827,0.777870537
0.104392555,0.777984589
0.104464163,0.778084082
0.104539749,0.778209581
0.104609368,0.778356268
0.104671031,0.77848154
0.104722748,0.778607913
0.104780432,0.77871136
0.104848062,0.778803189
0.104909724,0.778931655
0.104969398,0.779038963
0.105023104,0.779156435
0.105090733,0.779316038
0.105146428,0.779424936
0.105204113,0.779541348
0.105265775,0.779633391
0.105323459,0.779737676
0.105385122,0.779856981
0.105444795,0.779970787
0.105506458,0.780131745
0.105584033,0.780219098
0.105643706,0.780317785
0.105695423,0.780430421
0.105761064,0.780546382
0.105824716,0.780675387
0.105898313,0.780763385
0.10594804,0.780865778
0.106021638,0.780992973
0.106069376,0.781080444
0.10612905,0.781177999
0.106204636,0.78129783
0.106276244,0.781434102
0.106331939,0.78154696
0.106395591,0.78168287
0.106467199,0.781785694
0.106522894,0.781912501
0.106594502,0.782009284
0.106644229,0.782098528
0.106713848,0.78219451
0.106773522,0.782319901
0.106859054,0.782420622
0.106918727,0.782558787
0.106980389,0.78265602
0.10704603,0.782778645
0.10711366,0.782872867
0.107169355,0.782990112
0.107217094,0.783129116
0.107282734,0.783263398
0.10733644,0.783387325
0.107408048,0.783536933
0.107475678,0.783652827
0.107551264,0.783756204
0.10762884,0.783873824
0.10769448,0.783971564
0.107756143,0.784082537
0.107823773,0.78420702
0.107887424,0.784334159
0.107949087,0.784413985
0.108016716,0.784525325
0.108092303,0.784661022
0.108147998,0.784772764
0.108221595,0.784872408
0.108283257,0.785005666
0.108340942,0.785122935
0.108402604,0.785236868
0.108460288,0.785355165
0.108533886,0.785507818
0.108593559,0.785602135
0.108651243,0.785688768
0.108718873,0.78578989
0.108778546,0.785924825
0.108844187,0.78607883
0.108895904,0.786189182
0.10894961,0.786293415
0.109003316,0.786418689
0.109078902,0.786577378
0.109138575,0.786676145
0.109206205,0.786820421
0.10928577,0.786905074
0.109345443,0.786989923
0.109403127,0.787094653
0.109454844,0.787230763
0.109538387,0.787331635
0.10959806,0.787456869
0.109659723,0.787553453
0.109715418,0.787673896
0.109771113,0.78779339
0.109836754,0.787917328
0.109884492,0.788010918
0.109944166,0.788138413
0.110013785,0.788261175
0.110075447,0.788384876
0.11013512,0.788511782
0.110188826,0.788632277
0.110244521,0.78873839
0.11031414,0.788844609
0.110377792,0.788960069
0.11042752,0.789088003
0.110483215,0.789200063
0.110556812,0.789298299
0.110608529,0.789390611
0.110676159,0.789500056
0.110741799,0.789624125
0.110805451,0.789738245
0.110869103,0.789843851
0.110938721,0.78996372
0.111004362,0.790058869
0.111083927,0.790157297
0.111151556,0.790256586
0.111215208,0.790362392
0.11127687,0.790473655
0.111340522,0.790597214
0.11139025,0.790724195
0.111445945,0.790852755
0.111533466,0.790937377
0.111607063,0.791039764
0.111664747,0.791154024
0.111724421,0.791226017
0.11179205,0.791328868
0.111845756,0.791444147
0.111923332,0.791567597
0.111996929,0.791660448
0.112056602,0.791782126
0.112120254,0.79188663
0.112187884,0.791985948
0.112245568,0.792106768
0.11230723,0.792212963
0.112368893,0.792319883
0.112416631,0.792425481
0.112496196,0.792519479
0.11255388,0.792647812
0.11262151,0.792757375
0.112679194,0.792860932
0.112734889,0.792986461
0.112798541,0.793119254
0.112874127,0.793235679
0.112923855,0.793347865
0.112983528,0.793456219
0.113061104,0.793572977
0.113106853,0.793715429
0.113166526,0.793850426
0.1132262,0.793982335
0.11329184,0.794096211
0.113349525,0.794198849
0.113409198,0.794325211
0.113462904,0.794431424
0.113530534,0.794550015
0.113596175,0.794645069
0.113665793,0.794783103
0.113737401,0.794917735
0.113791107,0.7949976
0.113842824,0.795146616
0.113894541,0.795260574
0.113958193,0.795362742
0.114017866,0.7955005
0.114087485,0.795576832
0.114147158,0.795679224
0.114216777,0.795807604
0.114270483,0.795954171
0.11434607,0.796035388
0.114397787,0.796150693
0.11445746,0.79625229
0.114519122,0.796337502
0.11456885,0.796437848
0.114638469,0.796515358
0.114712066,0.796627882
0.114765772,0.796736794
0.114827435,0.796869386
0.114885119,0.797004614
0.114964683,0.79713244
0.115030324,0.797250418
0.115086019,0.797372415
0.115147682,0.797477401
0.115215311,0.797581473
0.115271007,0.797724134
0.115320734,0.797825906
0.11539831,0.797919113
0.115452016,0.798018189
0.115527602,0.798113125
0.115583297,0.798211041
0.115640981,0.798321347
0.115714578,0.798461804
0.115774252,0.798559564
0.115835914,0.798652184
0.115895588,0.798802526
0.11595725,0.798896341
0.116010956,0.79899229
0.116080575,0.799099863
0.116168096,0.799196471
0.116219813,0.799300704
0.116295399,0.799417931
0.116363029,0.799512854
0.116418724,0.799623073
0.116486354,0.799715229
0.116555973,0.799831115
0.116621613,0.799934861
0.116677308,0.800040341
0.116744938,0.800194748
0.116822514,0.800318386
0.116890143,0.800405939
0.116945838,0.800513956
0.117017446,0.800601803
0.11707712,0.800703364
0.117122869,0.800796477
0.117186521,0.800906903
0.117246194,0.801004056
0.117313824,0.801091911
0.117369519,0.801227031
0.117419247,0.801329469
0.11747892,0.801402101
0.117538594,0.801509622
0.117612191,0.801600727
0.117677832,0.801689739
0.117739494,0.801796847
0.117799167,0.801908512
0.117864808,0.802025733
0.117922492,0.802113375
0.117996089,0.802227083
0.118063719,0.802339781
0.118123393,0.80243061
0.118179088,0.802534631
0.118252685,0.802646078
0.11833026,0.802769822
0.118383966,0.802904287
0.118453585,0.803017037
0.11850928,0.803149439
0.118560997,0.80324608
0.118616692,0.803353255
0.11866642,0.803483795
0.11873405,0.803588948
0.11880168,0.803676704
0.11886732,0.8037578
0.118919037,0.803839049
0.118978711,0.803979128
0.119052308,0.804085943
0.119104025,0.804172382
0.119191545,0.804278652
0.119247241,0.804379178
0.119320838,0.804495409
0.119378522,0.804593821
0.119436206,0.804688981
0.119503836,0.804781349
0.119557542,0.804873951
0.119617215,0.804982305
0.119662965,0.805081879
0.119730595,0.805185482
0.119778333,0.805290086
0.119843974,0.805405389
0.119911604,0.805481646
0.119981223,0.805594007
0.120026972,0.805699263
0.120086646,0.805857464
0.120150297,0.80597387
0.120225884,0.806089087
0.12027959,0.806164462
0.120355176,0.806278639
0.120440708,0.806400699
0.120514305,0.806537937
0.120566022,0.806630268
0.120617738,0.806758496
0.120693325,0.806854452
0.120768911,0.806968409
0.120834552,0.807090063
0.120904171,0.807196277
0.120963844,0.807318461
0.121021528,0.807419433
0.121083191,0.807503248
0.121160766,0.80759978
0.121230385,0.80767937
0.121288069,0.807778953
0.12135371,0.807914068
0.121411394,0.807977257
0.121471067,0.808115767
0.121526763,0.808219206
0.121580469,0.808340358
0.121640142,0.808438624
0.121693848,0.80854927
0.121761478,0.808674629
0.121813195,0.808764825
0.121886792,0.808902445
0.121936519,0.808993418
0.121990226,0.809132227
0.122055866,0.809229906
0.122103605,0.809318036
0.122163278,0.80943081
0.122211017,0.809505327
0.122264723,0.809609769
0.122324396,0.809717489
0.12238208,0.809805562
0.122445732,0.809894531
0.122511373,0.81001897
0.122582981,0.81011196
0.122644643,0.810214095
0.122720229,0.810318524
0.122783881,0.810418106
0.122827641,0.810508382
0.122893282,0.810610068
0.122958923,0.810697165
0.123024564,0.810811123
0.123082248,0.810934185
0.123139932,0.811051693
0.123209551,0.81113971
0.123261268,0.811238753
0.123320941,0.811340207
0.123392549,0.811456675
0.123450233,0.81159357
0.123517863,0.811693972
0.123587482,0.811800736
0.123641188,0.811898258
0.123694894,0.811965961
0.123768491,0.812069019
0.123824186,0.812177398
0.123881871,0.812288845
0.123943533,0.812400969
0.123991272,0.812520029
0.124044978,0.812596067
0.124096695,0.812686389
0.124166314,0.81278162
0.124222009,0.812892953
0.124307541,0.812983688
0.124377159,0.813094122
0.124444789,0.813208109
0.124504463,0.813303515
0.124558169,0.813409509
0.124623809,0.813530103
0.124669559,0.813627882
0.124723265,0.813744345
0.124774982,0.81385124
0.124826699,0.8139833
0.124902285,0.814084691
0.12495798,0.814175124
0.125021632,0.814270624
0.125083294,0.814369786
0.125146946,0.814451905
0.125206619,0.8145483
0.125264303,0.814656029
0.125312042,0.814755271
0.125371715,0.814861026
0.125425421,0.814935732
0.125491062,0.815047454
0.125546757,0.815170691
0.12560643,0.815250181
0.125664115,0.815335542
0.12571981,0.815453289
0.12578744,0.815545488
0.125845124,0.815669797
0.125908775,0.815762215
0.125970438,0.815893593
0.126028122,0.815993914
0.126089785,0.816105712
0.126155425,0.816195581
0.126203164,0.816315525
0.126254881,0.816399284
0.126308587,0.816495053
0.126364282,0.81659449
0.126427933,0.81666696
0.12648164,0.816756655
0.12654728,0.816860044
0.126606954,0.816963369
0.126662649,0.817031043
0.126722322,0.817136272
0.126774039,0.817226225
0.126831723,0.817340364
0.126889407,0.81742019
0.126935157,0.817534882
0.127014721,0.817601034
0.127072406,0.817697321
0.127138046,0.817792759
0.127203687,0.817881614
0.127261371,0.81799139
0.127317066,0.818094904
0.127362816,0.818193577
0.1274205,0.818273399
0.127482163,0.818399866
0.127549792,0.818492235
0.127619411,0.818594609
0.127681074,0.818702644
0.127744725,0.81880001
0.127790475,0.818911975
0.127844181,0.819015034
0.127911811,0.819106707
0.127975462,0.819212562
0.128043092,0.819293065
0.128096798,0.819387168
0.12816045,0.819478841
0.12822609,0.819586357
0.128273829,0.819737595
0.128329524,0.819871772
0.1284071,0.820020456
0.128466773,0.82009702
0.128538381,0.820185544
0.128588109,0.820304342
0.128647782,0.820426063
0.128703477,0.820550115
0.128779063,0.820629666
0.128852661,0.820720959
0.128910345,0.820808305
0.128985931,0.820898344
0.129051572,0.820986042
0.129109256,0.821110894
0.129170918,0.821213626
0.129228603,0.821335124
0.129274352,0.82140564
0.129328058,0.821518872
0.129387732,0.821625304
0.129455361,0.821738935
0.129517024,0.821838091
0.129576697,0.821930722
0.129654273,0.822019316
0.12972787,0.822129091
0.129799478,0.822224871
0.129875064,0.822338497
0.129940705,0.822448844
0.1299964,0.822550824
0.130060051,0.822674981
0.130117736,0.822754012
0.130171442,0.822834685
0.130233104,0.822931531
0.130302723,0.823027756
0.130378309,0.823121366
0.130445939,0.823235323
0.13048771,0.823347552
0.130545395,0.823422709
0.130624959,0.823534005
0.130692589,0.823651838
0.130740327,0.823761721
0.130800001,0.823882178
0.130867631,0.823969707
0.130943217,0.824066646
0.131004879,0.82415363
0.131064553,0.824268971
0.131146106,0.824391827
0.13120578,0.824474265
0.131281366,0.824568586
0.131356952,0.824683358
0.131426571,0.824791931
0.131502157,0.824910474
0.131559841,0.825042296
0.131621504,0.825129209
0.131679188,0.825229205
0.131734883,0.825355949
0.131802513,0.825464153
0.131862186,0.825575112
0.131931805,0.825696965
0.131997446,0.825777187
0.132059108,0.825868978
0.13212276,0.825958017
0.132188401,0.826062707
0.132246085,0.826139216
0.13230178,0.826243162
0.132385323,0.826330822
0.132439029,0.826438501
0.132498702,0.826535076
0.132576277,0.826646254
0.13263794,0.826730509
0.132691646,0.826832582
0.13277121,0.82693247
0.132830884,0.827039271
0.13288459,0.827122498
0.132948241,0.82721471
0.133007915,0.827352624
0.133073555,0.827454737
0.133125272,0.827563821
0.133190913,0.827652208
0.133248597,0.827755967
0.133306281,0.827829277
0.133365955,0.82790693
0.133419661,0.828005078
0.133497236,0.828106262
0.133570833,0.828169108
0.133626528,0.828258735
0.133688191,0.828365185
0.133771734,0.828490615
0.13382544,0.828585324
0.133895058,0.828690353
0.133954732,0.828824886
0.134016394,0.828903355
0.134076068,0.829018666
0.134143697,0.829136485
0.134193425,0.829265922
0.134247131,0.829344942
0.134302826,0.829428493
0.134372445,0.829527719
0.134440075,0.829601234
0.134493781,0.829719507
0.134551465,0.829813372
0.134621084,0.82991197
0.134680758,0.830018927
0.134750376,0.830135735
0.134796126,0.830244777
0.134859778,0.830362805
0.134919451,0.830455154
0.134987081,0.830549503
0.135050732,0.830641101
0.135104438,0.830747275
0.135174057,0.830901143
0.135237709,0.830985247
0.135297382,0.831131502
0.135357055,0.831231364
0.135430653,0.831322644
0.135492315,0.831426991
0.135540054,0.831553691
0.135599727,0.83165636
0.135651444,0.831741952
0.135711117,0.831811104
0.13577278,0.831921494
0.135842399,0.832027031
0.135902072,0.832099005
0.1359518,0.832177028
0.13601943,0.832248978
0.136079103,0.832365579
0.136154689,0.832451649
0.136218341,0.832528075
0.136285971,0.832608267
0.13635559,0.832702086
0.136413274,0.832796259
0.13648886,0.832891958
0.13655649,0.833000606
0.136628098,0.8331035
0.136669869,0.833211253
0.136731532,0.833312863
0.136781259,0.833431605
0.136848889,0.833539684
0.136894639,0.833635284
0.136966247,0.833730877
0.137027909,0.83385707
0.137109463,0.833917724
0.137163169,0.834014963
0.13722682,0.834122555
0.137288483,0.834238014
0.137346167,0.834328375
0.13740584,0.834416804
0.137475459,0.834526999
0.137537122,0.83462114
0.137606741,0.834724911
0.13767437,0.83482384
0.137736033,0.834902639
0.137791728,0.835009918
0.137853391,0.835118874
0.137923009,0.835226112
0.137996607,0.835328706
0.138054291,0.835416784
0.138127888,0.835503375
0.138193529,0.835612255
0.13825718,0.835711862
0.13832481,0.835841672
0.138390451,0.835931693
0.138450124,0.836049784
0.138515765,0.836161237
0.138575438,0.836259549
0.138627155,0.836352624
0.138696774,0.836457536
0.138766393,0.836546898
0.138824077,0.836633118
0.138895685,0.836740739
0.13895138,0.83683821
0.139007075,0.836918558
0.139074705,0.837026936
0.139124433,0.83714752
0.139178139,0.837241485
0.139239801,0.837320039
0.139299475,0.837407568
0.139365115,0.837494915
0.139412854,0.837578049
0.139476506,0.837649166
0.139536179,0.837730608
0.139583918,0.837832019
0.139637624,0.837929883
0.139695308,0.838009861
0.139754981,0.838126467
0.139820622,0.838221298
0.139884273,0.838311793
0.139961849,0.838425144
0.140019533,0.83851236
0.140073239,0.838581592
0.140124956,0.838660743
0.140208499,0.838776305
0.14027215,0.838853902
0.140333813,0.838954716
0.140409399,0.839023644
0.140498909,0.839111121
0.140578473,0.839189878
0.14065406,0.839300411
0.140727657,0.839420574
0.140791308,0.839495754
0.140858938,0.839598254
0.140912644,0.839704122
0.140968339,0.839815181
0.141035969,0.839928538
0.141105588,0.840027557
0.141165261,0.840121772
0.14123488,0.840224898
0.141292565,0.840305289
0.141344281,0.840459421
0.141411911,0.840551018
0.141461639,0.840665439
0.141529269,0.840810473
0.141608833,0.840889505
0.141670496,0.840976895
0.141722213,0.841045114
0.141793821,0.841150888
0.141855483,0.841254445
0.141911178,0.841357854
0.14197483,0.841443302
0.142026547,0.841530656
0.142076274,0.84161091
0.142139926,0.8417056
0.142203578,0.841810885
0.142269218,0.841906736
0.142336848,0.841999493
0.142396521,0.842088362
0.142454206,0.842171889
0.142531781,0.842292691
0.142593443,0.84239988
0.142667041,0.842518276
0.142730692,0.842608272
0.14278042,0.842711516
0.142838104,0.842791257
0.142901756,0.84288365
0.142967396,0.842984459
0.143039004,0.843109355
0.143096689,0.843238586
0.143164319,0.84333339
0.143247861,0.843429946
0.143313502,0.843513137
0.143393066,0.843607822
0.143450751,0.843705419
0.143520369,0.843786872
0.143611869,0.843888917
0.14367552,0.843991673
0.143755085,0.844095618
0.143828682,0.844213877
0.143874431,0.844307661
0.143948028,0.844393324
0.144017647,0.844477935
0.144099201,0.844566558
0.144150918,0.844659865
0.144218548,0.84473129
0.144276232,0.844837755
0.144349829,0.844934098
0.14441547,0.845034562
0.144475143,0.8451228
0.144546751,0.845256386
0.144624326,0.845368478
0.144689967,0.845478442
0.144747651,0.845576258
0.144807325,0.845692001
0.144855063,0.845797567
0.14490678,0.84591564
0.144976399,0.84600529
0.14504204,0.84607987
0.145101713,0.846225969
0.145177299,0.84631515
0.145236973,0.846389166
0.145302613,0.846484841
0.145370243,0.846569959
0.145423949,0.846695355
0.145491579,0.846783788
0.145581089,0.846874576
0.145640762,0.846975831
0.145718338,0.847070791
0.145791935,0.847163766
0.145853597,0.847273223
0.145919238,0.847369187
0.145970955,0.847442896
0.146034607,0.847542553
0.146100247,0.847652434
0.146181801,0.847719099
0.146237496,0.847806509
0.146307115,0.847909459
0.146374745,0.847989675
0.146450331,0.848060484
0.146504037,0.848133424
0.14656371,0.848246325
0.146625373,0.848325977
0.146689024,0.848440835
0.146744719,0.84853994
0.146802404,0.848625943
0.14685611,0.848750895
0.146915783,0.848877601
0.146971478,0.848957358
0.147023195,0.849029759
0.147086847,0.849114184
0.147144531,0.849207497
0.14721415,0.849339444
0.147271834,0.849413123
0.14734742,0.849515623
0.147413061,0.849618648
0.147480691,0.849726137
0.147558266,0.849811023
0.147625896,0.849895127
0.147687558,0.849972136
0.147759166,0.850070724
0.147824807,0.850193704
0.14788448,0.850275872
0.14795211,0.850355367
0.148021729,0.850440466
0.148079413,0.85053465
0.148139087,0.850616688
0.148188814,0.850712819
0.14824451,0.850806684
0.148312139,0.850908526
0.148367834,0.851004234
0.148427508,0.851093013
0.148493149,0.851193373
0.148560778,0.851291032
0.148610506,0.851387826
0.148676147,0.851475349
0.148731842,0.851557786
0.148797483,0.851657393
0.148863123,0.85174196
0.148942688,0.851850723
0.149000372,0.851955619
0.149052089,0.852050955
0.149109773,0.852135584
0.149173425,0.852250739
0.149235087,0.852345543
0.149310673,0.852426905
0.149360401,0.852539684
0.149416096,0.852640318
0.149493672,0.852762516
0.149547378,0.852854541
0.149622964,0.852952632
0.149694572,0.853036153
0.149764191,0.853121734
0.149817897,0.853194675
0.149905418,0.853282872
0.149981004,0.853373176
0.15003471,0.8534483
0.150098362,0.853533725
0.150158035,0.853638196
0.150217708,0.853737258
0.15028136,0.853853395
0.150345011,0.853943703
0.15041463,0.85401772
0.150478282,0.8541025
0.150551879,0.85421498
0.150621498,0.854299102
0.15068316,0.854389862
0.150758747,0.854482042
0.150838311,0.85458495
0.150915886,0.854674714
0.150985505,0.854760376
0.151063081,0.854832137
0.15113071,0.854919003
0.151224199,0.855006499
0.151299785,0.855104404
0.151363437,0.855200316
0.151437034,0.855301808
0.151496707,0.855385191
0.151554391,0.85545602
0.151629978,0.855545614
0.151689651,0.855668306
0.151757281,0.855772936
0.1518269,0.855880501
0.151890551,0.855978448
0.151974094,0.856073584
0.152029789,0.856169103
0.152101397,0.85627534
0.152165049,0.856369932
0.152240635,0.856481573
0.152322188,0.856567662
0.152395785,0.856662948
0.15245347,0.856753451
0.152515132,0.856855449
0.152598675,0.856931631
0.152650392,0.857023161
0.152725978,0.857103959
0.152795597,0.857205625
0.152859248,0.857291776
0.1529229,0.857406999
0.152976606,0.857518252
0.153040258,0.857605856
0.153105898,0.857668382
0.153179495,0.85773739
0.153233201,0.857841824
0.153296853,0.857916578
0.153362494,0.857998943
0.153436091,0.858107597
0.153507699,0.858200203
0.153609144,0.858281883
0.153696664,0.858353714
0.15377424,0.858423305
0.153847837,0.858499306
0.153935358,0.858596488
0.154018901,0.85868572
0.154090509,0.858775472
0.154164106,0.858858065
0.154233725,0.858965387
0.1543113,0.859041638
0.154374952,0.859128485
0.154438603,0.859238955
0.154524135,0.859329815
0.154599721,0.859408177
0.154685253,0.859496687
0.154762828,0.859592637
0.154820513,0.859693128
0.154882175,0.859788458
0.154947816,0.859915583
0.155025391,0.86002281
0.155093021,0.860117752
0.155164629,0.860213157
0.155224302,0.86031659
0.155283976,0.86041281
0.155345638,0.860506675
0.155423213,0.860608617
0.155504767,0.860701782
0.155568418,0.860785058
0.155638037,0.860881978
0.155713624,0.860973414
0.155777275,0.861083158
0.15583297,0.861173399
0.155884687,0.861263532
0.155948339,0.861338624
0.156004034,0.861433028
0.156065696,0.86152564
0.156139294,0.861623896
0.156202945,0.861719244
0.156278531,0.861803416
0.156342183,0.861894076
0.156405834,0.862003757
0.156475453,0.86212414
0.156562974,0.862201079
0.156638561,0.862305701
0.156686299,0.862426791
0.15675194,0.862529192
0.156821559,0.862590051
0.156881232,0.862668371
0.156954829,0.862761446
0.157008535,0.862849827
0.157082132,0.862970658
0.157161697,0.863078975
0.157233305,0.86316656
0.157304913,0.863272285
0.157402379,0.863369732
0.157473987,0.863474397
0.157547585,0.863557099
0.157617203,0.863643581
0.157680855,0.863738973
0.157750474,0.863839957
0.157814125,0.863939815
0.157889712,0.864035835
0.157963309,0.864112205
0.158022982,0.864227654
0.158088623,0.864325489
0.158152274,0.864415382
0.158241784,0.864497426
0.158327316,0.86460012
0.158426772,0.864691124
0.158506336,0.864760939
0.158579933,0.864863644
0.15863165,0.864958418
0.158711215,0.865082038
0.158796747,0.865181807
0.158858409,0.865275872
0.15892405,0.86534974
0.159039418,0.865415973
0.159095113,0.865497766
0.159176667,0.865573942
0.159256231,0.86567083
0.159317894,0.8657603
0.159385524,0.865855474
0.159469066,0.865982087
0.159560565,0.866063084
0.15961825,0.866156448
0.159677923,0.866255316
0.15972964,0.866335464
0.159787324,0.866438501
0.159852965,0.866534739
0.159928551,0.866626355
0.159992203,0.866720126
0.160049887,0.866815583
0.160111549,0.866888642
0.160193103,0.867000606
0.160258744,0.86710565
0.160336319,0.867202551
0.160395992,0.867303806
0.160477546,0.867384633
0.160561089,0.867505122
0.160626729,0.8676055
0.16069237,0.867697405
0.160773924,0.86778499
0.160861444,0.867851528
0.16091714,0.867951982
0.160988748,0.868040832
0.161048421,0.868145033
0.161114062,0.868246814
0.161179702,0.868331599
0.161259267,0.868421876
0.161324907,0.868505861
0.161396515,0.868597283
0.161460167,0.868705964
0.161535753,0.868810562
0.161613329,0.868886762
0.161686926,0.868980922
0.161758534,0.869093189
0.161836109,0.869187111
0.161909706,0.869281276
0.161989271,0.869373532
0.162078781,0.869466383
0.162136465,0.869555006
0.162206084,0.869655384
0.162291616,0.86973228
0.162353278,0.869815219
0.162418919,0.869886387
0.162488538,0.869989656
0.162544233,0.870084818
0.162607884,0.87017797
0.162681482,0.870281952
0.162759057,0.870367264
0.162832654,0.870442909
0.162900284,0.870553873
0.162977859,0.870635203
0.163047478,0.8707225
0.163101184,0.870798139
0.16317677,0.87090378
0.163264291,0.871004007
0.163339878,0.871088731
0.163397562,0.871177724
0.163489061,0.871253638
0.163556691,0.871343758
0.16362631,0.871431357
0.163703885,0.871503356
0.163775493,0.871589751
0.163845112,0.871671356
0.163898818,0.871758785
0.16396048,0.871849714
0.164042034,0.871970666
0.164107675,0.872056027
0.164171326,0.872126968
0.164256858,0.87220374
0.164336422,0.872326284
0.164415987,0.872437287
0.164491573,0.872518322
0.164563181,0.872596213
0.164620865,0.87269922
0.164684517,0.872807693
0.16474419,0.872904382
0.164831711,0.873001065
0.164887406,0.873074749
0.164959014,0.873158735
0.165054492,0.8732704
0.165132067,0.873358129
0.165205664,0.873450824
0.165269316,0.873508987
0.165330978,0.873620828
0.165408554,0.873714129
0.165474194,0.873808701
0.16557365,0.87389211
0.165639291,0.87400313
0.165702942,0.874093501
0.16577455,0.874159355
0.165850136,0.874246557
0.165935668,0.874334881
0.1660212,0.874417807
0.166118666,0.874514945
0.166174362,0.874596809
0.166241991,0.874679317
0.166321556,0.874782722
0.166381229,0.874876369
0.166452837,0.874964817
0.166520467,0.875056453
0.166602021,0.875143087
0.166683574,0.875218494
0.166765128,0.875328132
0.166830768,0.875426886
0.166886463,0.875502493
0.166952104,0.875584693
0.167021723,0.875677242
0.167085375,0.875762379
0.167149026,0.875865523
0.167202732,0.875937275
0.167262406,0.876010714
0.167349927,0.876095343
0.167417556,0.876189597
0.167485186,0.876299842
0.167548838,0.876397558
0.167616467,0.876481079
0.167717912,0.876567217
0.167787531,0.876660112
0.16785715,0.876744409
0.16792478,0.876810003
0.16799042,0.876898139
0.168087887,0.876999957
0.168159495,0.877097417
0.168252983,0.87718738
0.168320613,0.877257527
0.168400177,0.87733949
0.168463829,0.877418559
0.168531459,0.877507039
0.16859511,0.87758763
0.168674675,0.877679823
0.168746283,0.87776829
0.168813913,0.877852769
0.168885521,0.877946672
0.168943205,0.878041007
0.169012824,0.878144984
0.169084432,0.878223903
0.169152062,0.878315864
0.169237593,0.878412705
0.169341027,0.878475562
0.169426559,0.878561425
0.169518058,0.878643519
0.169599612,0.878725975
0.169679176,0.878826903
0.169744817,0.878914839
0.16985024,0.878982531
0.169929804,0.879076378
0.17000539,0.879162486
0.170067053,0.879283649
0.170124737,0.879377528
0.170206291,0.879447693
0.170287844,0.879549359
0.170369398,0.879625967
0.170444984,0.879706883
0.170510625,0.879770871
0.170578255,0.879847616
0.170639917,0.879903155
0.170707547,0.879997835
0.17079109,0.880095669
0.170872643,0.88019286
0.170942262,0.880278465
0.17103575,0.88034292
0.171099402,0.880436316
0.171174988,0.880512648
0.171268476,0.880588444
0.171322182,0.880654758
0.171407714,0.880754508
0.171463409,0.880845331
0.171523083,0.880937399
0.171610604,0.881043191
0.171680222,0.881129587
0.171761776,0.881207861
0.171829406,0.881290606
0.171920905,0.881379801
0.172008426,0.881490615
0.172086001,0.881586772
0.172157609,0.881686559
0.172251097,0.881769975
0.172320716,0.881853858
0.172398292,0.881932842
0.172475867,0.88201365
0.172563388,0.882072846
0.17262704,0.882141528
0.172704615,0.882241172
0.172768267,0.882331826
0.172839875,0.882419616
0.172899548,0.882513889
0.172965189,0.882624347
0.17302884,0.882701388
0.173094481,0.88277439
0.173152165,0.882847416
0.173225762,0.882921646
0.17329737,0.883012518
0.173361022,0.883077454
0.173428652,0.883162127
0.17350026,0.883236095
0.173571868,0.883331631
0.173639497,0.883402398
0.173703149,0.883482594
0.17376879,0.883567092
0.173854321,0.883664444
0.173921951,0.883744603
0.173973668,0.88381743
0.174047265,0.883903187
0.174118873,0.883970397
0.17421634,0.884068394
0.174313806,0.884130833
0.174383425,0.88422791
0.174466968,0.884300505
0.174536587,0.884405723
0.174610184,0.884490552
0.174673835,0.884567149
0.174743454,0.884637196
0.174838932,0.884707479
0.174904572,0.884804401
0.174986126,0.884892441
0.17506569,0.884979902
0.175121386,0.885042685
0.175194983,0.885115543
0.175274547,0.885208662
0.175350133,0.885305534
0.175427709,0.885399122
0.175493349,0.885484259
0.17555899,0.885577881
0.175644522,0.885681738
0.175720108,0.885750107
0.175803651,0.885823885
0.175889183,0.885894464
0.175958802,0.885980679
0.176032399,0.886059497
0.176094061,0.886147363
0.176175615,0.886247077
0.176261146,0.886334986
0.176324798,0.886443009
0.176390439,0.88653067
0.176460058,0.88660748
0.176551557,0.886685664
0.176637089,0.88676983
0.176702729,0.886841524
0.176778316,0.886915265
0.176830032,0.88700923
0.17690164,0.887110698
0.176971259,0.887199202
0.177038889,0.887269429
0.177118454,0.887334323
0.177180116,0.887422002
0.177239789,0.887515898
0.177307419,0.887582131
0.177400907,0.887677161
0.177446657,0.887745593
0.177548102,0.887851116
0.17759584,0.887911627
0.177659492,0.887985567
0.177725133,0.888059366
0.17779873,0.888135612
0.177876305,0.888243384
0.17795587,0.888325038
0.178035434,0.888393125
0.178103064,0.888483533
0.178166715,0.888557042
0.178244291,0.888640952
0.178347725,0.888709488
0.178431267,0.888808081
0.178502875,0.88890529
0.178568516,0.888962876
0.178628189,0.889041439
0.17869383,0.889116808
0.178757482,0.889211925
0.178837046,0.889301721
0.178926556,0.889391548
0.178992197,0.889488629
0.179069772,0.889573246
0.179143369,0.889677218
0.179207021,0.889758666
0.179270672,0.889833265
0.179334324,0.889908534
0.179395986,0.890000553
0.179451681,0.890076033
0.179517322,0.890158252
0.179586941,0.890231197
0.179672473,0.89037317
0.179748059,0.89044162
0.179817678,0.890517977
0.179905199,0.890613903
0.179964872,0.890692489
0.180058361,0.890801733
0.180135936,0.890880206
0.180195609,0.890978274
0.180269206,0.891047476
0.180332858,0.891117196
0.180434303,0.891200241
0.180497954,0.891296299
0.180577519,0.891355618
0.180671007,0.891462551
0.180734658,0.891525203
0.180804277,0.891620031
0.180879864,0.891706992
0.180943515,0.891795013
0.181017112,0.891886136
0.181098666,0.891942396
0.181170274,0.89203018
0.181229947,0.892115117
0.181305534,0.892198332
0.181399022,0.892286211
0.181488532,0.892365507
0.181558151,0.892445978
0.181637715,0.892546461
0.18171529,0.892633407
0.181794855,0.892710999
0.181860496,0.892819741
0.18194006,0.892913099
0.182011668,0.893023136
0.182077309,0.893101424
0.182152895,0.893201068
0.182212568,0.893285216
0.1822981,0.893352638
0.18238761,0.893429529
0.182487066,0.893524853
0.182558674,0.893595782
0.182632271,0.893682353
0.182707857,0.893757169
0.1827914,0.893852195
0.182864997,0.893939278
0.182920692,0.894014815
0.183000257,0.894089189
0.183073854,0.894162798
0.18314944,0.894260013
0.183229004,0.89434021
0.18330658,0.894419629
0.183378188,0.894500371
0.183445818,0.894573867
0.183501513,0.894678858
0.18357511,0.894781428
0.183678544,0.8948903
0.183738217,0.894994102
0.183815792,0.895095418
0.183875466,0.895177932
0.183945085,0.895249138
0.184006747,0.895323116
0.184072388,0.895400263
0.18413405,0.89547083
0.184207647,0.895545589
0.184297157,0.895647314
0.184366776,0.895759883
0.184456286,0.895865329
0.184535851,0.895953147
0.18460547,0.896047894
0.184691001,0.896145098
0.184786479,0.896229658
0.184870022,0.896308177
0.18494163,0.896401171
0.184999314,0.896478248
0.185055009,0.896572815
0.185116671,0.896651027
0.185194247,0.896727722
0.185259887,0.896811888
0.185339452,0.896908834
0.18541106,0.897001273
0.185484657,0.897084018
0.185558254,0.897150493
0.185629862,0.897243
0.185687546,0.897318871
0.185751198,0.897432503
0.185852643,0.897513789
0.185914305,0.897590585
0.18597,0.897680344
0.186069456,0.897750202
0.186152998,0.897827348
0.18623853,0.897903444
0.186322073,0.897973821
0.186391692,0.898079253
0.186461311,0.898160638
0.186544853,0.898227053
0.186614472,0.898304688
0.18670995,0.898373439
0.186781558,0.898444926
0.186847198,0.89852975
0.186906872,0.898621693
0.186980469,0.898714981
0.187058044,0.89881006
0.187129652,0.898885899
0.187217173,0.898974205
0.187296738,0.899057963
0.187364367,0.899156261
0.187439954,0.899243332
0.187505594,0.899327236
0.187575213,0.899432872
0.187634887,0.899526481
0.187722408,0.89961304
0.187794016,0.899687004
0.18787358,0.899764984
0.187947177,0.899854023
0.188010829,0.89993951
0.188082437,0.900023994
0.188148077,0.900116657
0.188239577,0.900205251
0.188313174,0.900286698
0.188398705,0.900346126
0.188486226,0.900440266
0.18856778,0.900510777
0.188643366,0.900600972
0.188716963,0.900672985
0.188804484,0.900764947
0.188870125,0.900861749
0.188939744,0.900947662
0.188997428,0.901036355
0.189057101,0.901093917
0.189128709,0.901181909
0.189222198,0.901256149
0.189287838,0.90133562
0.189345523,0.901409161
0.189427076,0.901490704
0.189506641,0.901577305
0.189580238,0.901667263
0.189659802,0.901738574
0.189727432,0.901821745
0.189828877,0.901910244
0.189902474,0.901998612
0.189966125,0.902077249
0.190033755,0.902159663
0.190119287,0.902232645
0.190194873,0.90229365
0.190250568,0.902373071
0.190320187,0.902444087
0.190377872,0.902515437
0.190433567,0.902592195
0.19049324,0.902663512
0.190570815,0.902739062
0.190638445,0.902808151
0.190716021,0.902913499
0.190773705,0.902976615
0.190867193,0.903072239
0.19094079,0.903156863
0.191006431,0.903228895
0.191064115,0.903331532
0.19114169,0.90340903
0.191219266,0.90347667
0.191292863,0.903573103
0.191368449,0.903661721
0.191446024,0.903756287
0.191531556,0.903839658
0.191607143,0.903911045
0.19168074,0.903974161
0.191760304,0.904040262
0.191841858,0.904108212
0.191917444,0.904188289
0.191985074,0.904277689
0.192048725,0.904346026
0.192112377,0.904420004
0.192211832,0.904501579
0.192287419,0.904574154
0.192353059,0.904653138
0.192430635,0.904728968
0.192506221,0.904832407
0.19257584,0.904952996
0.19266535,0.90505003
0.192750882,0.905138836
0.192832435,0.905213785
0.192900065,0.905280512
0.192975651,0.905346126
0.193049248,0.905441407
0.193122846,0.905507258
0.193174562,0.905593446
0.193254127,0.905644196
0.193327724,0.905734879
0.193401321,0.905833855
0.193496799,0.905913706
0.193574374,0.906011479
0.193634047,0.906108643
0.193715601,0.906197468
0.193783231,0.906273781
0.193868762,0.906361693
0.193930425,0.906431689
0.193992087,0.906492807
0.194067674,0.906544226
0.194135303,0.906606414
0.194204922,0.906685915
0.194268574,0.90675786
0.194342171,0.906859213
0.194417757,0.906940851
0.1945013,0.907022905
0.194562962,0.90708063
0.194626614,0.90717651
0.194712146,0.90724694
0.194771819,0.90733336
0.194835471,0.907414452
0.194901111,0.907482794
0.194978687,0.9075509
0.195040349,0.907656913
0.195107979,0.907736495
0.195191522,0.907801545
0.195304901,0.907884289
0.1953964,0.907950612
0.19546403,0.908020958
0.195541605,0.90811612
0.195601279,0.908201713
0.195654985,0.908285973
0.195734549,0.908374672
0.195816103,0.908459215
0.1958897,0.908523456
0.195975232,0.908607816
0.196050818,0.908706916
0.196116459,0.908775342
0.196200001,0.908847174
0.196267631,0.90894778
0.196347195,0.909018685
0.196456597,0.90910123
0.196530194,0.909185797
0.196613736,0.909258142
0.196705236,0.909339446
0.19676292,0.909411465
0.196814637,0.909478143
0.196892212,0.909552485
0.196965809,0.909638124
0.197051341,0.909708938
0.197136873,0.909785241
0.197200524,0.909852076
0.197280089,0.909923212
0.197361642,0.910016846
0.197419327,0.910107767
0.197482978,0.910188664
0.197554586,0.910280815
0.197638129,0.910356489
0.197719682,0.910437405
0.197797258,0.910513851
0.197872844,0.91058698
0.197940474,0.910646313
0.198018049,0.910727647
0.198093635,0.910791427
0.198179167,0.910865812
0.198260721,0.910933168
0.198350231,0.911010296
0.198409904,0.911097004
0.198499414,0.911166924
0.19855312,0.911220478
0.198632685,0.91130938
0.198700314,0.911427175
0.198785846,0.911503245
0.198861433,0.91159148
0.198923095,0.911671747
0.198986747,0.911742017
0.199050398,0.911826097
0.199139908,0.911898835
0.199241353,0.911966139
0.19931495,0.912062234
0.199400482,0.912126082
0.199470101,0.912214637
0.199553643,0.91228055
0.199617295,0.912362888
0.199690892,0.912418584
0.199772446,0.91250766
0.199836097,0.912594787
0.199913673,0.912677863
0.199977324,0.912770426
0.200038987,0.912826202
0.200168279,0.912897797
0.200225963,0.912979859
0.200313484,0.913050342
0.200391059,0.913120697
0.200486537,0.913206553
0.200562123,0.913283983
0.200643677,0.913358161
0.200705339,0.913440655
0.200778936,0.913532635
0.200858501,0.913628343
0.200940054,0.913746696
0.201019619,0.91383892
0.201101172,0.913928071
0.201178748,0.914004077
0.201252345,0.914104123
0.201314007,0.91418254
0.201403517,0.914256801
0.201483082,0.914355186
0.201566624,0.914419122
0.201622319,0.914490684
0.20168796,0.914558496
0.201761557,0.914634116
0.201841122,0.914716303
0.201904773,0.914770264
0.201976381,0.914837304
0.202057935,0.914944394
0.202119597,0.915009131
0.20218126,0.91509217
0.202278726,0.915174625
0.202352323,0.915262225
0.202443823,0.915360434
0.202511452,0.915455081
0.202602951,0.915521239
0.202678538,0.91561682
0.202738211,0.915691006
0.202815786,0.915760659
0.202879438,0.915832202
0.202939111,0.915912612
0.202992817,0.915998023
0.203058458,0.916100429
0.203132055,0.916180919
0.203193718,0.916266175
0.203267315,0.916357985
0.203336934,0.916426943
0.203416498,0.916502544
0.203507997,0.916579103
0.203583583,0.916672041
0.203649224,0.91676449
0.203716854,0.916823743
0.203798408,0.916916624
0.203875983,0.916980115
0.203961515,0.917061396
0.204045057,0.917132475
0.204122633,0.917191031
0.204200208,0.917273369
0.204269827,0.91735572
0.204349391,0.917426762
0.204420999,0.91750396
0.204510509,0.917610392
0.204584107,0.917699177
0.204655715,0.91776901
0.204727323,0.917835409
0.204790974,0.91793323
0.204894408,0.918002551
0.204966016,0.918068307
0.205063482,0.918170826
0.20513708,0.918235587
0.205196753,0.918312535
0.205280296,0.918382851
0.205367817,0.918483395
0.20542749,0.918547871
0.205477218,0.918626964
0.205546837,0.918683475
0.205612477,0.918754246
0.205692042,0.918829522
0.205759672,0.918921834
0.20583128,0.919003783
0.20589692,0.919063855
0.205970517,0.919131116
0.206050082,0.919217836
0.206123679,0.91928298
0.206183352,0.919372288
0.206252971,0.919452447
0.206328557,0.919548127
0.206404144,0.919608738
0.206491665,0.919675021
0.206587142,0.919750477
0.206648804,0.919825552
0.206720412,0.919938426
0.206790031,0.920021942
0.20685965,0.920087617
0.206941204,0.920148849
0.20701679,0.920222395
0.207096355,0.920296938
0.207160006,0.920373146
0.207223658,0.9204541
0.207287309,0.920547715
0.207343004,0.920620377
0.207410634,0.920703542
0.207476275,0.920787789
0.207543905,0.920849145
0.207635404,0.920925628
0.207712979,0.920997204
0.20777862,0.921067043
0.207848239,0.921139144
0.207923825,0.921201651
0.207993444,0.921265255
0.208084943,0.92132725
0.208154562,0.921385181
0.208236116,0.921465563
0.208329604,0.921566542
0.208429059,0.921633126
0.208512602,0.921721612
0.208590177,0.921790049
0.208655818,0.921876877
0.20874135,0.921974919
0.208836827,0.92204293
0.208918381,0.922132845
0.208988,0.922203768
0.209067564,0.922272711
0.20912127,0.922360485
0.209192878,0.922428364
0.209282388,0.922516796
0.209359964,0.922584218
0.209451463,0.922650714
0.209529038,0.922726334
0.209590701,0.922811225
0.209660319,0.922896556
0.209719993,0.922961331
0.209797568,0.923029204
0.209873154,0.923123453
0.20997261,0.923211814
0.210046207,0.923284296
0.210099913,0.923353566
0.210175499,0.923411785
0.210249096,0.923486208
0.210316726,0.923542804
0.210384356,0.92361565
0.210467899,0.923709753
0.210521605,0.923765173
0.210581278,0.923845839
0.210654875,0.923915217
0.210720516,0.923992652
0.210796102,0.92408299
0.210875667,0.92415685
0.210931362,0.924268248
0.211030817,0.924342904
0.211100436,0.924421822
0.211166077,0.924510245
0.211235696,0.924592352
0.211323217,0.924682509
0.211398803,0.924766713
0.211470411,0.924857498
0.211544008,0.924935773
0.211603681,0.92501444
0.211679268,0.925077224
0.211754854,0.92516878
0.211820495,0.925259525
0.211908016,0.925332735
0.211985591,0.925425133
0.21207709,0.925508417
0.21214472,0.925594061
0.212220306,0.925658617
0.212295892,0.925732495
0.212395348,0.925817595
0.212476901,0.925908334
0.212578346,0.925980555
0.212657911,0.926051952
0.212721562,0.926129819
0.212787203,0.926206316
0.212856822,0.926313975
0.212938375,0.92638627
0.213021918,0.926458094
0.213119384,0.926543349
0.21317508,0.926622826
0.213258622,0.926709415
0.213322274,0.926786042
0.21339786,0.92685711
0.213461512,0.926905579
0.213556989,0.926987404
0.213646499,0.927075984
0.213724074,0.927161477
0.213805628,0.927225101
0.213877236,0.927296932
0.213950833,0.927364649
0.214014485,0.927444519
0.214109962,0.927512756
0.214201461,0.927580392
0.214294949,0.927681295
0.214358601,0.927759944
0.214426231,0.927821658
0.214489882,0.927901278
0.214559501,0.927955803
0.214641055,0.928030789
0.214726587,0.928099151
0.214788249,0.928172541
0.214873781,0.928248474
0.214955334,0.928334131
0.215024953,0.928408479
0.215096561,0.9285029
0.215192039,0.928593161
0.215251712,0.928656856
0.215329287,0.928746966
0.21541283,0.928815057
0.215484438,0.928904333
0.215585883,0.928977542
0.215665447,0.929049485
0.21574899,0.929101049
0.2158385,0.929177851
0.215931988,0.929255588
0.215999618,0.929321695
0.216061281,0.92940201
0.21615278,0.929483134
0.216238311,0.929561858
0.216303952,0.929633909
0.216373571,0.929685648
0.216473027,0.929740965
0.216560548,0.929801871
0.216640112,0.929875957
0.216725644,0.92995522
0.216807197,0.930017684
0.216896707,0.930084624
0.216988207,0.930152856
0.217067771,0.930223892
0.217149325,0.93028809
0.217234856,0.930366571
0.217340279,0.930439096
0.217431778,0.930496984
0.217491452,0.930577682
0.21756306,0.930642268
0.217638646,0.930726245
0.217722189,0.930787277
0.21778584,0.930857172
0.217869383,0.930928985
0.217933035,0.93099376
0.21801061,0.931064996
0.218084207,0.931139813
0.218149848,0.931207631
0.218247314,0.931294821
0.2183229,0.931364781
0.21839053,0.931444783
0.218466116,0.931512243
0.218561594,0.931600171
0.218649115,0.931655198
0.218750559,0.931726296
0.218836091,0.931806442
0.218931569,0.931880315
0.219005166,0.931961856
0.219086719,0.932032211
0.219194131,0.932102703
0.219271707,0.932195052
0.219351271,0.932271943
0.21944277,0.932354129
0.219512389,0.932427477
0.219607867,0.932483929
0.219691409,0.932552518
0.219776941,0.932615157
0.219858495,0.93269688
0.219946016,0.932753176
0.220017624,0.932826442
0.220105144,0.932876108
0.220192665,0.93294849
0.220290132,0.933028786
0.220413457,0.933068326
0.220498989,0.933156702
0.220574575,0.93325349
0.220664085,0.933321632
0.220753595,0.933392674
0.220841116,0.933468645
0.220914713,0.933547852
0.221020136,0.93361672
0.221109646,0.933699986
0.221193188,0.933746677
0.221274742,0.933812053
0.221376187,0.933895386
0.22145774,0.933963092
0.221531337,0.934040608
0.221634771,0.934115505
0.221708368,0.934193911
0.221789922,0.934264266
0.221863519,0.934331902
0.221953029,0.934410947
0.222028615,0.934485745
0.222126082,0.934549274
0.222187744,0.934644622
0.222249407,0.934712679
0.222340906,0.934791057
0.222434394,0.934871141
0.222517937,0.934954832
0.222611425,0.935036375
0.222708892,0.935081782
0.222806358,0.935139764
0.222893879,0.93520884
0.222995324,0.935275955
0.223082845,0.935355726
0.223166387,0.935441369
0.223265843,0.935528968
0.223357342,0.9356114
0.223456797,0.935697869
0.223548297,0.935763301
0.223663665,0.93580683
0.223753175,0.93588543
0.223844674,0.935952308
0.223954075,0.936015742
0.224059498,0.936101224
0.224174867,0.936163176
0.224246475,0.936209967
0.224326039,0.936298803
0.224433451,0.936358392
0.2245707,0.93642509
0.224646286,0.93649848
0.224723862,0.936584574
0.224789502,0.93665759
0.224898903,0.93675245
0.224980457,0.936818471
0.225069967,0.936868412
0.225139586,0.936914616
0.225229096,0.936982351
0.225314628,0.937067237
0.22540016,0.937144572
0.225501604,0.937205803
0.225583158,0.937275035
0.225674657,0.937341113
0.225764167,0.937409242
0.225849699,0.937472264
0.225925285,0.937538754
0.225998882,0.93760063
0.226080436,0.937658987
0.226158011,0.937716421
0.226229619,0.937787576
0.226303216,0.937853829
0.226392726,0.937911277
0.22649616,0.937979759
0.226591637,0.938057526
0.226691093,0.938128544
0.226784581,0.938193148
0.226880059,0.938254442
0.22694371,0.93832643
0.227029242,0.938405667
0.227092894,0.938480842
0.227164502,0.938545466
0.227265946,0.938604438
0.227359434,0.938692147
0.22745889,0.938758844
0.227576248,0.938834143
0.22765979,0.93890357
0.2277493,0.938952416
0.22783881,0.939022619
0.22790644,0.93908353
0.227991972,0.93914784
0.228093417,0.93921512
0.228167014,0.939291835
0.228244589,0.939383595
0.228318186,0.93945502
0.228425598,0.939527727
0.228546934,0.939621831
0.228658324,0.939690768
0.22875778,0.939766802
0.228851268,0.939836622
0.228942767,0.939907246
0.229032277,0.939997309
0.229169526,0.940060907
0.229243123,0.940131955
0.229350535,0.94018943
0.229448002,0.940248537
0.229553425,0.940312729
0.229670782,0.940384854
0.229756314,0.940450538
0.229841846,0.940519581
0.229941301,0.940582201
0.230050702,0.940652768
0.230166071,0.940702992
0.230267516,0.94076987
0.230339124,0.94083564
0.230428634,0.940913
0.230528089,0.941000339
0.230613621,0.94107849
0.230711088,0.941136156
0.230826456,0.94121189
0.230900053,0.941280526
0.230981607,0.941338513
0.231075095,0.941416687
0.231192453,0.941490253
0.231279973,0.94154707
0.231351581,0.941612125
0.231427168,0.941710481
0.231512699,0.941766532
0.231586297,0.941842233
0.231659894,0.941918248
0.231729513,0.941978921
0.231838914,0.942061496
0.231956271,0.942137353
0.232031858,0.942193262
0.232133302,0.942291102
0.232226791,0.942373979
0.232326246,0.942474187
0.232409789,0.942537039
0.232501288,0.942610372
0.232594776,0.942682598
0.232682297,0.942764842
0.23276584,0.942836574
0.23285535,0.942921767
0.232946849,0.943004849
0.233032381,0.943079158
0.233113934,0.943148398
0.233209412,0.943223798
0.2333029,0.943309611
0.233404345,0.943392262
0.233483909,0.943462195
0.233587343,0.943548861
0.233662929,0.943623966
0.233764374,0.943675622
0.233873775,0.943736953
0.233959307,0.943803788
0.234042849,0.943856523
0.234178109,0.943938246
0.234269608,0.943998913
0.234382988,0.944058246
0.234480454,0.944129231
0.234567975,0.944198188
0.234647539,0.944265355
0.234719147,0.944342453
0.234800701,0.944420263
0.234898167,0.944488819
0.234979721,0.944546412
0.23504934,0.94461977
0.235128904,0.944677507
0.235244273,0.944748856
0.235313892,0.944812598
0.235409369,0.944889038
0.235516781,0.944962491
0.235590378,0.945039036
0.235715692,0.945117944
0.235815148,0.945190638
0.23590068,0.945237831
0.236018037,0.945309304
0.236117493,0.945372213
0.236232861,0.945453906
0.23632436,0.945513897
0.236455642,0.945578389
0.236531228,0.945655586
0.236626705,0.945707914
0.236755998,0.945772111
0.236823627,0.94584023
0.236923083,0.945916012
0.237008615,0.945974844
0.237133929,0.946035981
0.237227417,0.946119582
0.237308971,0.946182298
0.237406437,0.946255005
0.237482023,0.946320657
0.237595403,0.946391887
0.237672978,0.946451363
0.237742597,0.946512775
0.237832107,0.946579283
0.237941508,0.946656312
0.238025051,0.946728006
0.238132463,0.94680313
0.238221973,0.946878343
0.238307505,0.946973673
0.238377124,0.947034328
0.238460666,0.947117361
0.238552165,0.947191031
0.238633719,0.947258724
0.238735164,0.947346447
0.238828652,0.947444131
0.238926118,0.947517259
0.239021596,0.947577261
0.239107128,0.947643026
0.239186692,0.947707512
0.239268246,0.947770221
0.239373669,0.947822346
0.239447266,0.9478854
0.239552689,0.947970462
0.239668057,0.948038704
0.239743643,0.948127692
0.239831164,0.948200356
0.239898794,0.94828727
0.240008195,0.948336717
0.240123564,0.948388373
0.240217052,0.948445622
0.240306562,0.948496183
0.240425909,0.94855685
0.240513429,0.948611136
0.240616863,0.948663245
0.240706373,0.948743598
0.240766047,0.948817832
0.240839644,0.948867517
0.240941088,0.948929198
0.241030599,0.948999213
0.241118119,0.949070055
0.241207629,0.94914307
0.24127327,0.949189629
0.241394606,0.949258851
0.241494062,0.949326009
0.241569648,0.949398661
0.241671092,0.949478313
0.241752646,0.949545555
0.241826243,0.949617487
0.241921721,0.949677828
0.242021176,0.949768298
0.242098751,0.949837611
0.242176327,0.949911873
0.24225788,0.94995638
0.242333467,0.950001405
0.24241502,0.950059273
0.24250453,0.950125712
0.242605975,0.950203843
0.242679572,0.950276839
0.242769082,0.950359002
0.242866549,0.950434345
0.242964015,0.950504291
0.243051536,0.950562015
0.243129111,0.950621987
0.243214643,0.950704901
0.243339957,0.950753634
0.24344538,0.950828958
0.243552792,0.950899363
0.243650258,0.950968552
0.243799442,0.951032262
0.243898897,0.951089141
0.243992386,0.95115
0.244065983,0.951208796
0.244165438,0.951268955
0.244256938,0.951331845
0.244368328,0.951398693
0.244455849,0.951460774
0.244563261,0.951532174
0.244664705,0.95160314
0.244784052,0.951658561
0.244875551,0.951732752
0.244978985,0.951797007
0.245084408,0.95184202
0.245179885,0.95191444
0.245255472,0.951970936
0.245366862,0.952044922
0.245468306,0.952106391
0.245579697,0.952179711
0.245691087,0.952262144
0.245772641,0.952318772
0.245860161,0.952372539
0.245949671,0.952438109
0.246047138,0.952522863
0.246138637,0.952605063
0.246242071,0.952675824
0.24633357,0.952736578
0.246429047,0.952808203
0.246510601,0.952880447
0.246620002,0.95294723
0.246695588,0.952999126
0.246801011,0.953071233
0.246886543,0.953131769
0.246985999,0.953200092
0.247087443,0.953262081
0.247170986,0.9533274
0.247294311,0.953388605
0.247399734,0.953464325
0.247495211,0.953546042
0.247590689,0.953610173
0.247719981,0.95367216
0.247835349,0.953749007
0.247910936,0.95382596
0.248030282,0.953903351
0.248141672,0.953966123
0.248286878,0.954013501
0.248396279,0.95407122
0.248489767,0.954121619
0.248583255,0.95417774
0.248672765,0.954241952
0.248760286,0.95429238
0.248849796,0.954356028
0.24895323,0.954427814
0.249046718,0.954506783
0.249136228,0.954580893
0.249225738,0.954641405
0.249309281,0.954697764
0.249402769,0.954768881
0.249496257,0.95483286
0.249629528,0.954906539
0.249740918,0.954974474
0.249852308,0.955038893
0.249941818,0.955111436
0.25002735,0.955185348
0.250112882,0.955266739
0.250208359,0.955324645
0.250357543,0.955405519
0.250441085,0.955488287
0.250516672,0.95556549
0.250576345,0.955635143
0.250669833,0.955701445
0.250761332,0.955769425
0.250838908,0.955838483
0.250914494,0.955909756
0.251015939,0.955960255
0.251105449,0.956036927
0.251190981,0.956116978
0.251294414,0.956166819
0.251389892,0.956220761
0.251469456,0.956289004
0.251566923,0.956356511
0.2516624,0.956427163
0.251765834,0.956482959
0.251857333,0.956528485
0.251944854,0.956603605
0.252034364,0.956679192
0.252175591,0.956750948
0.25226709,0.956811973
0.252382458,0.95689061
0.252481914,0.956969547
0.252587337,0.957019839
0.252666901,0.957093968
0.252762379,0.957159368
0.252853878,0.957231712
0.252995105,0.957295486
0.253068702,0.957362101
0.253164179,0.957435803
0.253263635,0.957499708
0.253373036,0.957552963
0.253494372,0.957598176
0.253625653,0.957669136
0.253719141,0.957725045
0.253852412,0.957803238
0.253951867,0.957877084
0.254075192,0.957944577
0.254164702,0.958013966
0.254268136,0.958068653
0.25434969,0.958134929
0.25441732,0.958195209
0.254494895,0.958237992
0.254586394,0.958299774
0.254677893,0.958371455
0.254765414,0.958440099
0.254878793,0.958501668
0.254962336,0.958581495
0.255079694,0.958654085
0.255197051,0.958718902
0.255280594,0.9587928
0.255362148,0.958864192
0.255489451,0.958929042
0.255574983,0.959002532
0.255656536,0.959095252
0.255793785,0.95915491
0.255907164,0.959211445
0.256022533,0.959262275
0.256137901,0.959338058
0.256231389,0.959397704
0.256314932,0.959460111
0.256428311,0.959530352
0.256507876,0.959591863
0.256595397,0.959665461
0.256694852,0.959737185
0.256798286,0.959807014
0.256913655,0.959867298
0.257015099,0.95994668
0.257096653,0.960006941
0.257229923,0.960085433
0.257319433,0.96014739
0.257424856,0.96021492
0.257508399,0.960291566
0.257578018,0.960350761
0.257659572,0.960414972
0.257776929,0.960463856
0.257862461,0.960534264
0.258001699,0.960591181
0.258087231,0.960658272
0.258208566,0.960713035
0.25833388,0.960802324
0.258425379,0.960879126
0.258532791,0.960940532
0.258632247,0.961027071
0.25871579,0.961083079
0.258811267,0.961150833
0.258906744,0.961211019
0.259014157,0.961285123
0.25911759,0.961347762
0.259213068,0.961412618
0.259310534,0.96148996
0.259419935,0.961549254
0.259539282,0.961621593
0.259624814,0.961680482
0.259732226,0.96174158
0.259817758,0.96182494
0.259937104,0.961905493
0.26005844,0.961972721
0.260183754,0.962046149
0.260293155,0.962109897
0.260422448,0.962189179
0.260535827,0.962263991
0.260633293,0.962330949
0.260728771,0.962405068
0.260828226,0.962470479
0.260941606,0.962546431
0.261029127,0.962624786
0.261118637,0.962689854
0.261204168,0.962764868
0.261297657,0.96283966
0.261405069,0.962904285
0.26151447,0.962966516
0.261613925,0.963025029
0.261717359,0.963105739
0.261856597,0.963177177
0.261956053,0.96322897
0.262055508,0.963280383
0.262178833,0.963332109
0.2622763,0.963400441
0.262379733,0.963473079
0.262489134,0.963525937
0.262568699,0.963598114
0.26265622,0.963678273
0.262729817,0.963757693
0.262853142,0.963809022
0.26292475,0.963870955
0.263028184,0.963930363
0.263109737,0.963983654
0.263205215,0.964031911
0.263324561,0.964088189
0.263410093,0.964140015
0.263527451,0.964213217
0.263634863,0.964276163
0.263740286,0.964347995
0.263835763,0.964416602
0.263947153,0.964474494
0.264060533,0.964537133
0.264165956,0.964612083
0.26424552,0.964682848
0.264307182,0.964748699
0.264414595,0.964813819
0.264547865,0.964888512
0.264655277,0.964948277
0.26478258,0.965020972
0.264884025,0.965079034
0.264995415,0.965126753
0.26511874,0.965197495
0.265234108,0.965249326
0.265307706,0.965306844
0.265389259,0.965370484
0.265472802,0.965425842
0.265590159,0.965503146
0.265691604,0.965571151
0.265814929,0.965656131
0.265920352,0.965714682
0.26599196,0.965793377
0.266089426,0.965870442
0.266220708,0.965930983
0.266318174,0.965989009
0.266419619,0.96607122
0.26652902,0.966131925
0.266628476,0.966193512
0.266717986,0.966261679
0.266809485,0.966324696
0.266897006,0.966377029
0.267008396,0.966433544
0.26711183,0.966493766
0.26720134,0.966539619
0.267286872,0.966599204
0.267376382,0.966663339
0.267503685,0.966738212
0.267630988,0.966784354
0.2677384,0.966848702
0.267853768,0.966905749
0.267993006,0.966984368
0.268088484,0.967050132
0.268189928,0.967104913
0.268303308,0.967177489
0.268450502,0.967226052
0.268593718,0.96729568
0.268713065,0.967367598
0.268854292,0.967441259
0.268935845,0.967504267
0.269043257,0.967559499
0.269140724,0.967617179
0.269226255,0.967686812
0.2693277,0.96774825
0.269413232,0.967816742
0.269544513,0.967874298
0.269636012,0.967932391
0.269733479,0.96800453
0.269817022,0.968062906
0.269912499,0.9681251
0.270005987,0.968176902
0.270137269,0.968243604
0.270236724,0.968303256
0.270332202,0.96836723
0.270443592,0.968433995
0.270525145,0.968504874
0.270610677,0.968575384
0.270714111,0.968653733
0.27082749,0.968706161
0.270907055,0.968772618
0.271026401,0.968847831
0.271137792,0.96892243
0.2712094,0.968979257
0.271334714,0.969058842
0.271420246,0.969111549
0.271517712,0.96917489
0.271629102,0.969255607
0.271718612,0.969314608
0.271824035,0.969391863
0.271943382,0.96945879
0.272066707,0.969522048
0.272219868,0.969576223
0.272343193,0.96964322
0.272468507,0.969708614
0.272561996,0.969772025
0.272651506,0.969841664
0.272744994,0.969918806
0.272826547,0.969990785
0.272920036,0.970054846
0.273049328,0.97010246
0.273130882,0.970172857
0.273240283,0.970241105
0.273321836,0.970311202
0.27344715,0.970352816
0.273550584,0.970424497
0.273677887,0.970492947
0.273763419,0.970556757
0.273839005,0.970598971
0.27391857,0.970664371
0.274031949,0.970722478
0.274125437,0.970782574
0.274218926,0.970837094
0.274318381,0.970914208
0.274437728,0.970985945
0.274539173,0.971055129
0.274692334,0.971127273
0.274793779,0.97118432
0.274921082,0.971254536
0.275058331,0.971313106
0.275207514,0.971366197
0.275310948,0.971426789
0.275380567,0.97150907
0.275458142,0.971570237
0.275561576,0.971648017
0.275659042,0.971702292
0.275758498,0.971763509
0.275863921,0.971824026
0.2759773,0.971901148
0.276132451,0.971961921
0.276261743,0.972021955
0.27635921,0.972071371
0.276446731,0.972147935
0.276542208,0.972216517
0.276621772,0.97226652
0.276731174,0.972304065
0.276798803,0.972367963
0.276898259,0.97243208
0.277035508,0.972490987
0.277184691,0.972563431
0.277286136,0.972623686
0.277403493,0.972682385
0.277475101,0.972731263
0.277606383,0.972798767
0.277707827,0.972865958
0.277847065,0.972947907
0.277964423,0.973003284
0.278067857,0.973065791
0.278173279,0.973136785
0.278240909,0.973190169
0.27835031,0.973252107
0.278481592,0.973301384
0.278644699,0.973356867
0.278748133,0.973412913
0.278837643,0.973458078
0.278931131,0.973518287
0.279038543,0.97357978
0.279155901,0.973639833
0.279326964,0.97370611
0.27940454,0.973774616
0.279549745,0.973825291
0.279641244,0.973893959
0.279754623,0.973951052
0.279877948,0.974011469
0.279973425,0.974059918
0.280078848,0.974120217
0.280222064,0.974181841
0.280335444,0.974236817
0.280448823,0.974291121
0.280566181,0.974354952
0.280695473,0.97441555
0.280806863,0.974476403
0.280922232,0.97454141
0.281045557,0.974600875
0.281131088,0.974657329
0.281226566,0.974714382
0.28137376,0.974777652
0.281479183,0.974841721
0.28157466,0.974907145
0.281676105,0.9749705
0.28177755,0.975040996
0.281884962,0.975114387
0.281980439,0.975190357
0.282085862,0.975246646
0.282187307,0.975307621
0.282296708,0.975377961
0.282422022,0.975462597
0.282571205,0.97553342
0.282656737,0.97558472
0.282760171,0.975648054
0.282875539,0.975710845
0.282982951,0.975768242
0.28307445,0.975820281
0.283152026,0.975882132
0.283247503,0.975946912
0.283339002,0.97600758
0.283452382,0.976055485
0.283537913,0.976120141
0.283689086,0.976169551
0.283804454,0.976228226
0.283927779,0.976296506
0.284072984,0.976350392
0.284180397,0.976399602
0.284285819,0.976457506
0.284387264,0.976507147
0.284500643,0.976573537
0.284588164,0.976621156
0.284683642,0.976679944
0.284789065,0.976727049
0.284886531,0.976778898
0.284983998,0.976837994
0.285099366,0.976894423
0.285222691,0.976957356
0.285353972,0.977035042
0.285447461,0.977083506
0.285552884,0.977161585
0.285714002,0.97724468
0.285833348,0.977286715
0.285942749,0.977339474
0.286046183,0.977393872
0.286157573,0.977459674
0.286294822,0.977533671
0.286392289,0.97760591
0.286513624,0.977663482
0.286652862,0.977727318
0.28674834,0.977802969
0.286855752,0.977857939
0.286925371,0.977918598
0.287018859,0.977980161
0.287162075,0.97804424
0.287279432,0.978137855
0.287370932,0.97818898
0.287468398,0.978252751
0.287567854,0.978314746
0.287683222,0.978374017
0.287810525,0.978426908
0.287892079,0.978492796
0.288021371,0.97854908
0.288154641,0.978610486
0.288258075,0.978670814
0.288367476,0.97873036
0.288482845,0.978793377
0.288588268,0.978849214
0.288693691,0.978926081
0.288779223,0.978992439
0.288860776,0.979038348
0.288982112,0.97910075
0.289083557,0.97916605
0.28918898,0.979232303
0.289284457,0.97928528
0.289425684,0.979352541
0.289558954,0.979423521
0.289694214,0.97947412
0.289805604,0.97953324
0.289899092,0.979605502
0.290052254,0.97965937
0.290165633,0.979721289
0.290304871,0.979774497
0.290394381,0.979833229
0.290471957,0.979895507
0.290587325,0.979953212
0.290672857,0.980023428
0.290766345,0.980093367
0.290861822,0.980167822
0.290963267,0.980238726
0.29109057,0.980330124
0.291184058,0.980415568
0.291287492,0.980491
0.291365068,0.980544072
0.291486403,0.980608582
0.291615696,0.980677534
0.291744988,0.980739027
0.29189815,0.980790094
0.29200954,0.98085641
0.292132865,0.980902457
0.292228342,0.980964457
0.292337743,0.980997912
0.292443166,0.981058003
0.292556545,0.981119885
0.292638099,0.981195071
0.292731587,0.981249516
0.292823086,0.981311321
0.292966302,0.981378137
0.293051834,0.98142923
0.293153279,0.981483711
0.293312408,0.981543338
0.293433744,0.981605939
0.293519275,0.98166953
0.2936426,0.981736465
0.293761947,0.981783501
0.293927043,0.98183797
0.294016553,0.981911905
0.294133911,0.981990179
0.294241323,0.982040589
0.294332822,0.982086224
0.294430289,0.982154935
0.294533722,0.982209981
0.294663015,0.982275581
0.29476247,0.982334932
0.294832089,0.982398167
0.294947458,0.982458835
0.295056859,0.982523672
0.295158303,0.982597631
0.295303509,0.982649306
0.295400975,0.982721582
0.295490485,0.982787797
0.29559193,0.982846424
0.295707298,0.982906534
0.295778906,0.982975415
0.295858471,0.983031585
0.295945992,0.983101508
0.29603948,0.983152036
0.296146892,0.983220168
0.296232424,0.983275907
0.296319945,0.983328854
0.296453215,0.983415242
0.29655466,0.983460119
0.296630246,0.983507654
0.296743625,0.983562217
0.296896787,0.983634755
0.297010166,0.9836863
0.297147415,0.983740116
0.297244882,0.983798455
0.297364228,0.983852103
0.297477608,0.983912075
0.297588998,0.983972215
0.297722268,0.984021524
0.297813767,0.984083675
0.297933114,0.984147322
0.298016657,0.984219923
0.298106167,0.984280122
0.298227503,0.984342221
0.298348838,0.9844018
0.298484098,0.984465021
0.298577586,0.984516464
0.298692955,0.984577439
0.298842138,0.984644687
0.298951539,0.984702461
0.299070886,0.984754103
0.299180287,0.984812762
0.299297645,0.984891775
0.299389144,0.984950005
0.299502523,0.985011507
0.299625848,0.985075623
0.299717347,0.985137291
0.299804868,0.985197406
0.299898356,0.985259859
0.299995823,0.985322498
0.300107213,0.985382645
0.300214625,0.985441013
0.300300157,0.985497148
0.300393645,0.985548667
0.300548796,0.985597499
0.300656208,0.985641969
0.300757653,0.985698057
0.300934684,0.985754775
0.301048063,0.985818622
0.301183322,0.985860505
0.301312615,0.985921686
0.301414059,0.985971338
0.301507548,0.986019896
0.301620927,0.986068334
0.301744252,0.986120818
0.30183774,0.986184021
0.301933218,0.986269106
0.302048586,0.986327212
0.3021739,0.986389083
0.302283301,0.986451665
0.302470278,0.986509008
0.302557799,0.986565041
0.302708971,0.98662063
0.302812405,0.986684478
0.30291385,0.986746127
0.30302524,0.986814752
0.303138619,0.986862101
0.303250009,0.986898843
0.303351454,0.986939456
0.303454888,0.986994267
0.303590148,0.987060557
0.303709494,0.987114599
0.303812928,0.98717729
0.303912384,0.987228614
0.303985981,0.987288662
0.304081458,0.987345659
0.304174946,0.987417127
0.304332086,0.987463425
0.304425574,0.987531962
0.304536965,0.987612754
0.30468217,0.987675298
0.304807484,0.987730549
0.304924841,0.987801216
0.305056123,0.987862409
0.305135687,0.987929487
0.305243099,0.987992471
0.3053525,0.988080464
0.305449967,0.988126327
0.305565335,0.98818916
0.305674736,0.988247247
0.305815963,0.988321276
0.30591343,0.988369867
0.30602482,0.988420878
0.306140189,0.988463543
0.306241633,0.988533207
0.306343078,0.98856658
0.306408719,0.988620436
0.306573815,0.988687059
0.306695151,0.98875361
0.306834389,0.988795442
0.306947768,0.988854462
0.307057169,0.988902896
0.307164581,0.988952799
0.307275971,0.989026445
0.30739134,0.989077157
0.307490795,0.989127624
0.307620088,0.989192944
0.307737445,0.98923765
0.307850825,0.989292612
0.307952269,0.989352215
0.308067638,0.989406465
0.308177039,0.989467438
0.308302353,0.989524568
0.308423689,0.989593141
0.30855497,0.989647415
0.308642491,0.989698284
0.308749903,0.989756821
0.308867261,0.989797735
0.308998542,0.989868282
0.309107943,0.989917209
0.309215355,0.989978853
0.309348626,0.99003498
0.30947394,0.990079147
0.30960721,0.990133503
0.309744459,0.990205329
0.30983198,0.990259088
0.309941381,0.990312117
0.31007863,0.990370644
0.31019002,0.990430607
0.310303399,0.990477981
0.310430702,0.990525875
0.310516234,0.99057717
0.310677352,0.990620104
0.310818579,0.990693017
0.310912067,0.990745677
0.311013512,0.990805117
0.31113087,0.99086537
0.31126414,0.990928942
0.311343705,0.990999107
0.311451117,0.991060727
0.311586376,0.991112884
0.311669919,0.991173164
0.311769374,0.9912409
0.311904634,0.991305135
0.312041883,0.991363179
0.312139349,0.991425387
0.312290522,0.991494368
0.312441694,0.991530502
0.312572976,0.991582455
0.312686355,0.991648988
0.312795756,0.991709987
0.312897201,0.991761869
0.313008591,0.991807833
0.313096112,0.991871801
0.313219437,0.9919368
0.313362653,0.99200371
0.313482,0.992062242
0.313690856,0.992106054
0.313782355,0.992152977
0.313887778,0.992203198
0.313997179,0.992263384
0.314074755,0.992321721
0.314221949,0.992381136
0.314317426,0.992447525
0.31442086,0.992506991
0.314542196,0.992577596
0.314649608,0.992636446
0.314782879,0.9926866
0.314934051,0.992746084
0.315077267,0.99282898
0.315206559,0.992873104
0.315313971,0.992963229
0.315435307,0.993010824
0.315582501,0.993068898
0.315701848,0.99311924
0.315833129,0.993186806
0.315952476,0.993251243
0.316117572,0.993297447
0.316250843,0.99334869
0.316366211,0.993404973
0.316485558,0.993461227
0.316642698,0.99350817
0.316746132,0.993559726
0.316859511,0.993617969
0.316958967,0.993673796
0.317088259,0.993736479
0.317205616,0.993777666
0.317334909,0.993828189
0.317462212,0.993873109
0.317561667,0.99393501
0.317673058,0.993992409
0.31778047,0.994048744
0.317907773,0.99409184
0.317999272,0.994154692
0.318096738,0.994203449
0.3182499,0.994251983
0.31836129,0.994300559
0.318486604,0.99437341
0.318599984,0.994419387
0.318723309,0.994481314
0.31883271,0.994530478
0.318993828,0.994601633
0.319097262,0.994685079
0.319252412,0.99476324
0.319361813,0.994812123
0.319487127,0.99486708
0.319594539,0.994931423
0.319701952,0.994986886
0.319841189,0.995062806
0.319942634,0.995120141
0.320095796,0.995211515
0.320266859,0.995268782
0.320356369,0.995311477
0.320467759,0.995348326
0.320577161,0.995394141
0.320702475,0.995440865
0.320833756,0.995510184
0.320945146,0.995567464
0.321074439,0.995612646
0.321177872,0.995669775
0.321293241,0.995734432
0.321416566,0.995780139
0.321516021,0.995838103
0.321625422,0.99589314
0.321756704,0.995942829
0.32187605,0.995990761
0.321977495,0.996045974
0.322110766,0.996105277
0.322230112,0.996147342
0.322333546,0.99621368
0.322423056,0.996267936
0.322540414,0.9963169
0.322657771,0.996379453
0.322771151,0.99643558
0.322890497,0.996489442
0.323001888,0.996540685
0.323111289,0.996601415
0.323236603,0.99666377
0.32333208,0.996710168
0.32344546,0.996759189
0.323592654,0.996818698
0.323712001,0.996865778
0.323845271,0.996951327
0.323950694,0.997009371
0.324119768,0.997082386
0.324247072,0.997137987
0.324330614,0.997204998
0.324475819,0.997280742
0.324577264,0.997329661
0.324690643,0.99738364
0.324782143,0.997480661
0.324891544,0.997525875
0.324998956,0.997572536
0.325138194,0.997631951
0.32527942,0.997691828
0.325384843,0.997755883
0.325500212,0.997811465
0.325679232,0.997866417
0.325848306,0.99792116
0.325985555,0.997978351
0.326098934,0.998031475
0.326236183,0.998091264
0.326345584,0.998169877
0.326494768,0.998217464
0.326639973,0.998266509
0.326747385,0.998340137
0.326868721,0.998382352
0.327045752,0.998426387
0.327222782,0.998479855
0.327350086,0.998528243
0.327523138,0.998591891
0.327646463,0.998673252
0.327749897,0.998725334
0.327867255,0.998782801
0.327968699,0.998844544
0.328113904,0.998912889
0.328263088,0.998948953
0.328366522,0.999000248
0.328507749,0.999055711
0.32866091,0.999120856
0.328784235,0.999159457
0.328923473,0.999210218
0.32904282,0.999255971
0.329195981,0.999326888
0.329305382,0.999381443
0.329438653,0.999429906
0.329559989,0.99948276
0.329681324,0.999528342
0.32978078,0.999588134
0.32991604,0.999650584
0.330031408,0.999703532
0.330236287,0.99975619
0.330381492,0.999805198
0.330506806,0.999864807
0.33063212,0.999911493
0.330735554,0.999977556
0.330838987,1.0
0.330992149,1.0
0.331119452,1.0
0.33123681,1.0
0.331387982,1.0
0.331509318,1.0
0.33166049,1.0
0.331746022,1.0
0.331875315,1.0
0.331992672,1.0
0.332115997,1.0
0.332251257,1.0
0.332392484,1.0
0.332515808,1.0
0.332663003,1.0
0.332772404,1.0
0.332963359,1.0
0.333100607,1.0
0.333221943,1.0
0.333301508,1.0
0.333472571,1.0
0.33365358,1.0
0.333786851,1.0
0.333914154,1.0
0.334059359,1.0
0.334218488,1.0
0.334343802,1.0
0.334457181,1.0
0.334568572,1.0
0.334725711,1.0
0.334872906,1.0
0.334996231,1.0
0.335117566,1.0
0.335236913,1.0
0.335370184,1.0
0.335565117,1.0
0.335662583,1.0
0.335787897,1.0
0.335952993,1.0
0.336068362,1.0
0.336185719,1.0
0.336372696,1.0
0.336505966,1.0
0.336599455,1.0
0.336742671,1.0
0.336867985,1.0
0.336965451,1.0
0.337088776,1.0
0.337222047,1.0
0.337337415,1.0
0.337508479,1.0
0.33761788,1.0
0.337757118,1.0
0.337878453,1.0
0.338007746,1.0
0.338123114,1.0
0.338250417,1.0
0.338359818,1.0
0.3384911,1.0
0.338652218,1.0
0.33878151,1.0
0.338896878,1.0
0.339077888,1.0
0.33925094,1.0
0.339406091,1.0
0.339547318,1.0
0.339668654,1.0
0.339788,1.0
0.339893423,1.0
0.340002825,1.0
0.340136095,1.0
0.340253453,1.0
0.340410592,1.0
0.340577678,1.0
0.340704981,1.0
0.340838251,1.0
0.340971522,1.0
0.341126673,1.0
0.341283812,1.0
0.341413105,1.0
0.341548364,1.0
0.341685613,1.0
0.341850709,1.0
0.342009838,1.0
0.342180902,1.0
0.342359922,1.0
0.342487225,1.0
0.342608561,1.0
0.342791559,1.0
0.342936764,1.0
0.343052133,1.0
0.343227174,1.0
0.343376358,1.0
0.343507639,1.0
0.343615051,1.0
0.343770202,1.0
0.343875625,1.0
0.343990993,1.0
0.344134209,1.0
0.344241621,1.0
0.344347044,1.0
0.344498217,1.0
0.344657346,1.0
0.344786638,1.0
0.344943778,1.0
0.345077048,1.0
0.345170536,1.0
0.345301818,1.0
0.345435088,1.0
0.345538522,1.0
0.345689695,1.0
0.345848824,1.0
0.345980105,1.0
0.346099452,1.0
0.346240679,1.0
0.346365993,1.0
0.346495285,1.0
0.346644468,1.0
0.346755858,1.0
0.346936868,1.0
0.347068149,1.0
0.347187496,1.0
0.347310821,1.0
0.347475917,1.0
0.347595264,1.0
0.347710632,1.0
0.347837935,1.0
0.347937391,1.0
0.348100498,1.0
0.348261616,1.0
0.348420745,1.0
0.348516222,1.0
0.34865546,1.0
0.348796687,1.0
0.348935925,1.0
0.349053282,1.0
0.349190531,1.0
0.349329769,1.0
0.349455083,1.0
0.349612223,1.0
0.349771352,1.0
0.349874785,1.0
0.350057784,1.0
0.350216913,1.0
0.350389965,1.0
0.350519258,1.0
0.350676397,1.0
0.350833537,1.0
0.350976753,1.0
0.351155773,1.0
0.351338772,1.0
0.351464086,1.0
0.351581443,1.0
0.351710735,1.0
0.351836049,1.0
0.352005124,1.0
0.352156296,1.0
0.352253763,1.0
0.352393001,1.0
0.352508369,1.0
0.352649596,1.0
0.352792812,1.0
0.35293205,1.0
0.353107092,1.0
0.353232406,1.0
0.353339818,1.0
0.353451208,1.0
0.353600391,1.0
0.353733662,1.0
0.353878867,1.0
0.353998214,1.0
0.354165299,1.0
0.354262766,1.0
0.354421895,1.0
0.354565111,1.0
0.354670533,1.0
0.354781924,1.0
0.354954976,1.0
0.355074323,1.0
0.355211572,1.0
0.355336886,1.0
0.355496015,1.0
0.355609394,1.0
0.35573073,1.0
0.355899804,1.0
0.356031086,1.0
0.356176291,1.0
0.356339398,1.0
0.356480625,1.0
0.35658207,1.0
0.356717329,1.0
0.356870491,1.0
0.356975914,1.0
0.357129075,1.0
0.357333954,1.0
0.357465235,1.0
0.357596517,1.0
0.357743711,1.0
0.35790284,1.0
0.358006274,1.0
0.358105729,1.0
0.358235021,1.0
0.35839415,1.0
0.358593062,1.0
0.358782027,1.0
0.358905352,1.0
0.359008786,1.0
0.359150013,1.0
0.35929124,1.0
0.359444401,1.0
0.359643313,1.0
0.359792496,1.0
0.359997374,1.0
0.360116721,1.0
0.360224133,1.0
0.360419066,1.0
0.360518522,1.0
0.360667705,1.0
0.360810921,1.0
0.360944191,1.0
0.361061549,1.0
0.361250515,1.0
0.361375829,1.0
0.361497165,1.0
0.361644359,1.0
0.361811444,1.0
0.361918856,1.0
0.362121746,1.0
0.362258994,1.0
0.362370385,1.0
0.362499677,1.0
0.362630958,1.0
0.362764229,1.0
0.36291739,1.0
0.363076519,1.0
0.363193877,1.0
0.363341071,1.0
0.3635002,1.0
0.363649383,1.0
0.363842327,1.0
0.364001456,1.0
0.364152629,1.0
0.364337616,1.0
0.364520614,1.0
0.36466383,1.0
0.364826937,1.0
0.364952251,1.0
0.365101435,1.0
0.365228738,1.0
0.365385878,1.0
0.365624571,1.0
0.365807569,1.0
0.365928905,1.0
0.366072121,1.0
0.366241196,1.0
0.366402314,1.0
0.366517682,1.0
0.366637029,1.0
0.366863788,1.0
0.367018938,1.0
0.367140274,1.0
0.367299403,1.0
0.367438641,1.0
0.3675739,1.0
0.367733029,1.0
0.367882213,1.0
0.367981668,1.0
0.368142786,1.0
0.368226329,1.0
0.368349654,1.0
0.368457066,1.0
0.368602271,1.0
0.368743498,1.0
0.368880747,1.0
0.368998104,1.0
0.36916519,1.0
0.36932233,1.0
0.369493393,1.0
0.369674402,1.0
0.369823586,1.0
0.369929009,1.0
0.370072225,1.0
0.370223397,1.0
0.370326831,1.0
0.370454134,1.0
0.370581437,1.0
0.370706751,1.0
0.370903673,1.0
0.371062802,1.0
0.371206018,1.0
0.371319398,1.0
0.371484494,1.0
0.371691361,1.0
0.371794795,1.0
0.371928066,1.0
0.372059347,1.0
0.37221052,1.0
0.372353736,1.0
0.372471093,1.0
0.372594418,1.0
0.372751558,1.0
0.372894774,1.0
0.373032023,1.0
0.373181206,1.0
0.373308509,1.0
0.373445758,1.0
0.373586985,1.0
0.373758048,1.0
0.373893308,1.0
0.374056415,1.0
0.374231457,1.0
0.374428379,1.0
0.374547726,1.0
0.374714811,1.0
0.374921679,1.0
0.375048982,1.0
0.375190209,1.0
0.375369229,1.0
0.375516423,1.0
0.37565765,1.0
0.375775008,1.0
0.375908278,1.0
0.376059451,1.0
0.376212612,1.0
0.376327981,1.0
0.376465229,1.0
0.376594522,1.0
0.376735749,1.0
0.376863052,1.0
0.377004279,1.0
0.377125614,1.0
0.377240983,1.0
0.377408068,1.0
0.377565208,1.0
0.377742239,1.0
0.377913303,1.0
0.378070442,1.0
0.378225593,1.0
0.378356874,1.0
0.378450363,1.0
0.378623415,1.0
0.378758675,1.0
0.378905869,1.0
0.379090857,1.0
0.379226116,1.0
0.379389223,1.0
0.379604047,1.0
0.379729361,1.0
0.379886501,1.0
0.380019772,1.0
0.380147075,1.0
0.380300237,1.0
0.380417594,1.0
0.380574734,1.0
0.380688113,1.0
0.380835308,1.0
0.381000404,1.0
0.381163511,1.0
0.381308716,1.0
0.381396237,1.0
0.381559344,1.0
0.381644876,1.0
0.381752288,1.0
0.381889537,1.0
0.382064578,1.0
0.382253544,1.0
0.382404717,1.0
0.382561856,1.0
0.382703083,1.0
0.382915918,1.0
0.383063113,1.0
0.383174503,1.0
0.383333632,1.0
0.383474859,1.0
0.383578292,1.0
0.383701617,1.0
0.383854779,1.0
0.384043745,1.0
0.384238677,1.0
0.384443556,1.0
0.384596718,1.0
0.384735955,1.0
0.384895084,1.0
0.385040289,1.0
0.385157647,1.0
0.385324732,1.0
0.385479883,1.0
0.385646968,1.0
0.385782228,1.0
0.385941357,1.0
0.386118388,1.0
0.386297408,1.0
0.386456537,1.0
0.386607709,1.0
0.386756893,1.0
0.38692,1.0
0.387047303,1.0
0.387186541,1.0
0.387361583,1.0
0.387496842,1.0
0.387624145,1.0
0.387777307,1.0
0.387964284,1.0
0.388135347,1.0
0.3883084,1.0
0.388443659,1.0
0.38859881,1.0
0.388718157,1.0
0.388881264,1.0
0.389036415,1.0
0.38915974,1.0
0.389283065,1.0
0.389380531,1.0
0.389545627,1.0
0.389714702,1.0
0.38987582,1.0
0.390007101,1.0
0.390142361,1.0
0.390335305,1.0
0.390466586,1.0
0.390631682,1.0
0.390758985,1.0
0.390892256,1.0
0.391021548,1.0
0.391168742,1.0
0.391315937,1.0
0.391473076,1.0
0.391596401,1.0
0.391765476,1.0
0.391954441,1.0
0.392133461,1.0
0.392336351,1.0
0.392543218,1.0
0.392688424,1.0
0.392843574,1.0
0.393050442,1.0
0.393241397,1.0
0.393442297,1.0
0.393605404,1.0
0.393718783,1.0
0.393861999,1.0
0.39399527,1.0
0.394124562,1.0
0.394289658,1.0
0.394462711,1.0
0.394645709,1.0
0.394788925,1.0
0.394910261,1.0
0.39506939,1.0
0.395214595,1.0
0.39538367,1.0
0.395568657,1.0
0.395729775,1.0
0.395940621,1.0
0.396133565,1.0
0.396298661,1.0
0.396449834,1.0
0.396652723,1.0
0.396789972,1.0
0.396980926,1.0
0.397096295,1.0
0.397249456,1.0
0.397428477,1.0
0.397601529,1.0
0.397736789,1.0
0.397887961,1.0
0.398019243,1.0
0.398154502,1.0
0.398285784,1.0
0.398442923,1.0
0.398570227,1.0
0.398711454,1.0
0.398888484,1.0
0.399035679,1.0
0.399198786,1.0
0.399415599,1.0
0.39957075,1.0
0.399783585,1.0
0.399970561,1.0
0.400089908,1.0
0.400288819,1.0
0.400521545,1.0
0.400668739,1.0
0.400839803,1.0
0.400967106,1.0
0.401142148,1.0
0.401273429,1.0
0.401420624,1.0
0.401569807,1.0
0.401717001,1.0
0.401892043,1.0
0.402059128,1.0
0.40221229,1.0
0.402325669,1.0
0.402454962,1.0
0.402622047,1.0
0.402791121,1.0
0.402972131,1.0
0.403077553,1.0
0.403262541,1.0
0.403435594,1.0
0.403537038,1.0
0.403714069,1.0
0.403907013,1.0
0.404040283,1.0
0.40420538,1.0
0.404390367,1.0
0.404573365,1.0
0.404700669,1.0
0.40485383,1.0
0.404995057,1.0
0.405126338,1.0
0.405291435,1.0
0.405428683,1.0
0.405577867,1.0
0.405760865,1.0
0.40592795,1.0
0.406077134,1.0
0.406190513,1.0
0.406305882,1.0
0.406476945,1.0
0.406649998,1.0
0.406795203,1.0
0.406934441,1.0
0.407055777,1.0
0.407238775,1.0
0.407380002,1.0
0.407529185,1.0
0.407696271,1.0
0.407843465,1.0
0.408024474,1.0
0.408151777,1.0
0.40834671,1.0
0.408537665,1.0
0.408746522,1.0
0.408891727,1.0
0.409011073,1.0
0.409160257,1.0
0.409295516,1.0
0.409498406,1.0
0.409621731,1.0
0.409788816,1.0
0.409922086,1.0
0.410037455,1.0
0.410202551,1.0
0.410387539,1.0
0.410506885,1.0
0.410666014,1.0
0.410888795,1.0
0.411014109,1.0
0.41121302,1.0
0.411378116,1.0
0.411521332,1.0
0.411670516,1.0
0.411867438,1.0
0.412024577,1.0
0.412191663,1.0
0.41233289,1.0
0.412531801,1.0
0.412694908,1.0
0.412860004,1.0
0.413021122,1.0
0.413146436,1.0
0.413301587,1.0
0.413456738,1.0
0.41358603,1.0
0.413725268,1.0
0.413874451,1.0
0.414023635,1.0
0.414210611,1.0
0.414357805,1.0
0.414506989,1.0
0.414654183,1.0
0.41479541,1.0
0.414886909,1.0
0.415032114,1.0
0.415187265,1.0
0.415334459,1.0
0.415513479,1.0
0.415606967,1.0
0.415730292,1.0
0.415843672,1.0
0.415998822,1.0
0.416199723,1.0
0.41640659,1.0
0.416510024,1.0
0.416685066,1.0
0.416830271,1.0
0.417001335,1.0
0.41712466,1.0
0.417307658,1.0
0.417494634,1.0
0.417645807,1.0
0.41777311,1.0
0.417926272,1.0
0.418103303,1.0
0.418230606,1.0
0.418381778,1.0
0.418590635,1.0
0.418680145,1.0
0.418881045,1.0
0.419073989,1.0
0.419173445,1.0
0.419348486,1.0
0.41949767,1.0
0.419650831,1.0
0.419815928,1.0
0.419985002,1.0
0.420064567,1.0
0.420217728,1.0
0.420358955,1.0
0.420492226,1.0
0.420651354,1.0
0.420850266,1.0
0.420955689,1.0
0.421092937,1.0
0.42124411,1.0
0.421383348,1.0
0.421546455,1.0
0.421717518,1.0
0.421888582,1.0
0.422115341,1.0
0.422342099,1.0
0.422529076,1.0
0.422666325,1.0
0.422815508,1.0
0.423014419,1.0
0.423217308,1.0
0.423390361,1.0
0.423537555,1.0
0.423690717,1.0
0.423780227,1.0
0.423963225,1.0
0.42411042,1.0
0.424323255,1.0
0.424462492,1.0
0.424649469,1.0
0.424842413,1.0
0.424947836,1.0
0.425112932,1.0
0.425280017,1.0
0.425445113,1.0
0.425616177,1.0
0.425870783,1.0
0.426089586,1.0
0.426206943,1.0
0.426383974,1.0
0.426535147,1.0
0.426704221,1.0
0.426823568,1.0
0.427044359,1.0
0.427209455,1.0
0.427398421,1.0
0.427525724,1.0
0.427686842,1.0
0.427885753,1.0
0.428062784,1.0
0.428204011,1.0
0.428414857,1.0
0.428528236,1.0
0.428715213,1.0
0.428898211,1.0
0.429093144,1.0
0.429286088,1.0
0.42952876,1.0
0.429654074,1.0
0.429817181,1.0
0.429994212,1.0
0.430226938,1.0
0.430413914,1.0
0.430575032,1.0
0.430738139,1.0
0.430877377,1.0
0.431008659,1.0
0.43113994,1.0
0.431299069,1.0
0.431434328,1.0
0.431537762,1.0
0.431714793,1.0
0.431925639,1.0
0.432066866,1.0
0.432229973,1.0
0.432367222,1.0
0.432548231,1.0
0.432677523,1.0
0.432810794,1.0
0.432993792,1.0
0.433123084,1.0
0.433252376,1.0
0.433457255,1.0
0.433642242,1.0
0.433811317,1.0
0.433936631,1.0
0.434057967,1.0
0.43420715,1.0
0.434378214,1.0
0.434577125,1.0
0.434762112,1.0
0.434917263,1.0
0.435050533,1.0
0.435241488,1.0
0.435436421,1.0
0.435585604,1.0
0.43572882,1.0
0.435876015,1.0
0.436094817,1.0
0.436299695,1.0
0.436450868,1.0
0.436617953,1.0
0.436755202,1.0
0.436910353,1.0
0.437037656,1.0
0.437145068,1.0
0.437336023,1.0
0.437441446,1.0
0.437602564,1.0
0.437769649,1.0
0.437950658,1.0
0.43810382,1.0
0.438318644,1.0
0.438495675,1.0
0.438656793,1.0
0.438837802,1.0
0.439026767,1.0
0.439179929,1.0
0.43933508,1.0
0.439484263,1.0
0.439633447,1.0
0.439818434,1.0
0.440033258,1.0
0.440206311,1.0
0.440361461,1.0
0.44052059,1.0
0.440725469,1.0
0.440960184,1.0
0.441091465,1.0
0.441234681,1.0
0.441451495,1.0
0.441602667,1.0
0.441747872,1.0
0.441867219,1.0
0.442038282,1.0
0.442189455,1.0
0.442294878,1.0
0.442481854,1.0
0.442696678,1.0
0.44284984,1.0
0.443003002,1.0
0.443138261,1.0
0.443285455,1.0
0.443444584,1.0
0.443613659,1.0
0.44381257,1.0
0.444043307,1.0
0.444206414,1.0
0.444377478,1.0
0.444576389,1.0
0.44473154,1.0
0.444888679,1.0
0.445045819,1.0
0.445236774,1.0
0.445477456,1.0
0.445622662,1.0
0.445763888,1.0
0.445968767,1.0
0.44609607,1.0
0.446241275,1.0
0.446370568,1.0
0.446539642,1.0
0.44667888,1.0
0.446843976,1.0
0.446971279,1.0
0.447106539,1.0
0.447251744,1.0
0.447388993,1.0
0.447591882,1.0
0.447766924,1.0
0.447930031,1.0
0.448101095,1.0
0.448280115,1.0
0.448429298,1.0
0.448610307,1.0
0.44878336,1.0
0.44891663,1.0
0.449075759,1.0
0.449242845,1.0
0.449429821,1.0
0.449602874,1.0
0.449718242,1.0
0.449939034,1.0
0.45005838,1.0
0.45026127,1.0
0.450420399,1.0
0.450579528,1.0
0.450748602,1.0
0.450885851,1.0
0.451035034,1.0
0.451126533,1.0
0.451271739,1.0
0.451410976,1.0
0.451589996,1.0
0.451759071,1.0
0.451922178,1.0
0.452063405,1.0
0.452246403,1.0
0.452403543,1.0
0.452560683,1.0
0.452717823,1.0
0.452831202,1.0
0.452966462,1.0
0.453105699,1.0
0.453276763,1.0
0.453408044,1.0
0.453545293,1.0
0.453702433,1.0
0.453841671,1.0
0.4540008,1.0
0.45422358,1.0
0.454368785,1.0
0.454488132,1.0
0.454689032,1.0
0.454854129,1.0
0.454979443,1.0
0.455144539,1.0
0.45538721,1.0
0.45554435,1.0
0.455671653,1.0
0.455840728,1.0
0.455973998,1.0
0.456117214,1.0
0.45635193,1.0
0.456501113,1.0
0.456682122,1.0
0.456803458,1.0
0.45695463,1.0
0.457139618,1.0
0.45731267,1.0
0.457473788,1.0
0.457662754,1.0
0.457800003,1.0
0.458034718,1.0
0.458165999,1.0
0.458317172,1.0
0.458476301,1.0
0.458651343,1.0
0.458798537,1.0
0.458975568,1.0
0.45912674,1.0
0.459277913,1.0
0.459458922,1.0
0.459689659,1.0
0.459848788,1.0
0.459970124,1.0
0.460093448,1.0
0.460210806,1.0
0.460332142,1.0
0.460487293,1.0
0.460614596,1.0
0.46080754,1.0
0.460903017,1.0
0.461068113,1.0
0.461203373,1.0
0.461364491,1.0
0.461513674,1.0
0.461718553,1.0
0.461933377,1.0
0.462112397,1.0
0.462251635,1.0
0.462365014,1.0
0.462512208,1.0
0.462645479,1.0
0.462806597,1.0
0.462981639,1.0
0.463190495,1.0
0.463355591,1.0
0.463520688,1.0
0.463699708,1.0
0.463844913,1.0
0.46398614,1.0
0.464194997,1.0
0.464328267,1.0
0.464549058,1.0
0.464728078,1.0
0.464897153,1.0
0.46506026,1.0
0.465203476,1.0
0.465326801,1.0
0.465460072,1.0
0.465583396,1.0
0.465712689,1.0
0.465961328,1.0
0.466120457,1.0
0.466241792,1.0
0.466472529,1.0
0.466611767,1.0
0.466756972,1.0
0.466910134,1.0
0.467077219,1.0
0.467305967,1.0
0.467482998,1.0
0.467602345,1.0
0.467753517,1.0
0.46797033,1.0
0.468097634,1.0
0.46830649,1.0
0.468499434,1.0
0.468646628,1.0
0.468809736,1.0
0.468950962,1.0
0.46911407,1.0
0.469251318,1.0
0.469428349,1.0
0.469565598,1.0
0.469720749,1.0
0.469907725,1.0
0.470088734,1.0
0.470253831,1.0
0.47043484,1.0
0.470588001,1.0
0.470709337,1.0
0.47086051,1.0
0.471045497,1.0
0.471248386,1.0
0.471395581,1.0
0.471596481,1.0
0.471749642,1.0
0.471918717,1.0
0.472055966,1.0
0.472272779,1.0
0.472475668,1.0
0.472688503,1.0
0.472837687,1.0
0.473078369,1.0
0.473251422,1.0
0.473424474,1.0
0.473615429,1.0
0.473772569,1.0
0.473955567,1.0
0.474136576,1.0
0.474265869,1.0
0.474434943,1.0
0.474625898,1.0
0.474824809,1.0
0.474932221,1.0
0.475065491,1.0
0.47522661,1.0
0.47540563,1.0
0.475604541,1.0
0.47578555,1.0
0.475958603,1.0
0.476193318,1.0
0.476342501,1.0
0.476475772,1.0
0.476656781,1.0
0.476786073,1.0
0.476913376,1.0
0.47701681,1.0
0.477175939,1.0
0.477368883,1.0
0.477671228,1.0
0.477838313,1.0
0.478031257,1.0
0.478160549,1.0
0.478323656,1.0
0.478504665,1.0
0.478715511,1.0
0.478862706,1.0
0.479005922,1.0
0.479119301,1.0
0.479302299,1.0
0.479461428,1.0
0.479618568,1.0
0.479757806,1.0
0.479922902,1.0
0.480099933,1.0
0.480261051,1.0
0.480396311,1.0
0.48055544,1.0
0.480682743,1.0
0.48084585,1.0
0.480977131,1.0
0.481174053,1.0
0.48131528,1.0
0.481488333,1.0
0.481725037,1.0
0.481864275,1.0
0.482011469,1.0
0.482156674,1.0
0.482335694,1.0
0.482474932,1.0
0.482642018,1.0
0.482832972,1.0
0.482980167,1.0
0.483133328,1.0
0.48326461,1.0
0.483447608,1.0
0.483664421,1.0
0.483855376,1.0
0.484064232,1.0
0.484233307,1.0
0.484384479,1.0
0.484537641,1.0
0.48467489,1.0
0.484818106,1.0
0.485064756,1.0
0.485263667,1.0
0.485428763,1.0
0.485573968,1.0
0.485788792,1.0
0.485939965,1.0
0.486194571,1.0
0.4863537,1.0
0.48648697,1.0
0.486662012,1.0
0.486854956,1.0
0.487043922,1.0
0.487236865,1.0
0.487394005,1.0
0.487557112,1.0
0.487738122,1.0
0.487903218,1.0
0.48807826,1.0
0.488171748,1.0
0.488316953,1.0
0.488472104,1.0
0.488603385,1.0
0.488846057,1.0
0.489029055,1.0
0.489178238,1.0
0.489307531,1.0
0.489458703,1.0
0.489649658,1.0
0.489770994,1.0
0.489955981,1.0
0.490111132,1.0
0.490292141,1.0
0.490437346,1.0
0.490594486,1.0
0.490731734,1.0
0.490900809,1.0
0.491089775,1.0
0.491262827,1.0
0.491412011,1.0
0.491529368,1.0
0.491716345,1.0
0.491881441,1.0
0.492046537,1.0
0.492237492,1.0
0.49235485,1.0
0.492551772,1.0
0.492708911,1.0
0.492909812,1.0
0.493076897,1.0
0.49322807,1.0
0.493397144,1.0
0.493536382,1.0
0.493691533,1.0
0.493852651,1.0
0.493970008,1.0
0.494095322,1.0
0.494262408,1.0
0.494439439,1.0
0.49461448,1.0
0.494837261,1.0
0.494988433,1.0
0.495141595,1.0
0.495364375,1.0
0.495493668,1.0
0.495688601,1.0
0.49589149,1.0
0.496012826,1.0
0.49624953,1.0
0.496392746,1.0
0.496484245,1.0
0.49663144,1.0
0.496752775,1.0
0.496919861,1.0
0.497098881,1.0
0.497261988,1.0
0.497474823,1.0
0.497602126,1.0
0.49777319,1.0
0.49795221,1.0
0.498115317,1.0
0.498260522,1.0
0.498411694,1.0
0.498596682,1.0
0.498803549,1.0
0.499022352,1.0
0.499217285,1.0
0.499348566,1.0
0.499535542,1.0
0.499686715,1.0
0.499833909,1.0
0.500008951,1.0
0.500108407,1.0
0.500315274,1.0
0.500468436,1.0
0.500641488,1.0
0.500822498,1.0
0.501029365,1.0
0.501182527,1.0
0.501359558,1.0
0.501566425,1.0
0.501699696,1.0
0.501838934,1.0
0.502027899,1.0
0.502194985,1.0
0.502338201,1.0
0.502489373,1.0
0.502674361,1.0
0.502839457,1.0
0.503016488,1.0
0.503199486,1.0
0.503372539,1.0
0.503509787,1.0
0.503656982,1.0
0.503762405,1.0
0.503901642,1.0
0.504020989,1.0
0.504231835,1.0
0.504404888,1.0
0.504554071,1.0
0.504727124,1.0
0.504806688,1.0
0.504965817,1.0
0.505132902,1.0
0.505331814,1.0
0.505453149,1.0
0.5056083,1.0
0.505727647,1.0
0.505916612,1.0
0.506083698,1.0
0.506284598,1.0
0.506431792,1.0
0.506600867,1.0
0.50677193,1.0
0.506968853,1.0
0.507124003,1.0
0.50728711,1.0
0.507474087,1.0
0.507676976,1.0
0.507812236,1.0
0.507999212,1.0
0.508158341,1.0
0.508279677,1.0
0.508448752,1.0
0.508562131,1.0
0.508753086,1.0
0.508914204,1.0
0.509117093,1.0
0.509262298,1.0
0.509385623,1.0
0.509556687,1.0
0.50975162,1.0
0.509916716,1.0
0.510083801,1.0
0.510246908,1.0
0.510419961,1.0
0.510565166,1.0
0.510692469,1.0
0.510821762,1.0
0.510964978,1.0
0.51114002,1.0
0.511283236,1.0
0.511458277,1.0
0.511595526,1.0
0.511708905,1.0
0.511848143,1.0
0.51203512,1.0
0.51221414,1.0
0.512361334,1.0
0.512486648,1.0
0.512679592,1.0
0.512914307,1.0
0.513083382,1.0
0.51326638,1.0
0.513443411,1.0
0.513592594,1.0
0.513739788,1.0
0.51387107,1.0
0.514022242,1.0
0.514201262,1.0
0.514346467,1.0
0.514545379,1.0
0.514660747,1.0
0.514799985,1.0
0.515112275,1.0
0.515309197,1.0
0.515458381,1.0
0.51561751,1.0
0.515760726,1.0
0.515905931,1.0
0.516057103,1.0
0.516194352,1.0
0.516407187,1.0
0.516550403,1.0
0.516709532,1.0
0.516868661,1.0
0.517003921,1.0
0.517131224,1.0
0.51725057,1.0
0.517397765,1.0
0.517594687,1.0
0.517745859,1.0
0.517948749,1.0
0.518121801,1.0
0.518306789,1.0
0.518426135,1.0
0.518631014,1.0
0.518770252,1.0
0.518933359,1.0
0.51906464,1.0
0.519187965,1.0
0.519361018,1.0
0.519532081,1.0
0.519681265,1.0
0.519838405,1.0
0.520045272,1.0
0.520242194,1.0
0.520367508,1.0
0.520502768,1.0
0.520616147,1.0
0.520813069,1.0
0.520970209,1.0
0.521099501,1.0
0.521240728,1.0
0.521441629,1.0
0.521598768,1.0
0.52177381,1.0
0.521924983,1.0
0.522062231,1.0
0.522173622,1.0
0.522328772,1.0
0.522495858,1.0
0.522674878,1.0
0.522839974,1.0
0.523017005,1.0
0.523176134,1.0
0.523384991,1.0
0.523506326,1.0
0.523657499,1.0
0.523820606,1.0
0.523935974,1.0
0.524083169,1.0
0.524230363,1.0
0.524385514,1.0
0.524546632,1.0
0.524677913,1.0
0.524827096,1.0
0.525012084,1.0
0.525169224,1.0
0.525384048,1.0
0.525549144,1.0
0.525678436,1.0
0.525845522,1.0
0.526052389,1.0
0.526189638,1.0
0.526305006,1.0
0.526553645,1.0
0.526732665,1.0
0.526895773,1.0
0.527072803,1.0
0.527186183,1.0
0.527373159,1.0
0.527591962,1.0
0.527713297,1.0
0.527872426,1.0
0.528047468,1.0
0.528230466,1.0
0.528403519,1.0
0.528497007,1.0
0.528624311,1.0
0.528801341,1.0
0.528934612,1.0
0.529111643,1.0
0.52927475,1.0
0.529421944,1.0
0.529533335,1.0
0.529730257,1.0
0.529895353,1.0
0.530062438,1.0
0.530209632,1.0
0.530344892,1.0
0.530472195,1.0
0.530655193,1.0
0.530830235,1.0
0.530969473,1.0
0.531162417,1.0
0.531319557,1.0
0.531528413,1.0
0.531717379,1.0
0.531852639,1.0
0.532009778,1.0
0.532198744,1.0
0.532371797,1.0
0.532518991,1.0
0.532686076,1.0
0.532863107,1.0
0.533032182,1.0
0.533187333,1.0
0.533344472,1.0
0.533511558,1.0
0.533704502,1.0
0.533903413,1.0
0.534124204,1.0
0.534315159,1.0
0.534480255,1.0
0.534707014,1.0
0.534899958,1.0
0.535067043,1.0
0.53520827,1.0
0.535383312,1.0
0.53558819,1.0
0.535749308,1.0
0.535948219,1.0
0.536101381,1.0
0.53628239,1.0
0.536431574,1.0
0.536576779,1.0
0.536733919,1.0
0.536902993,1.0
0.537038253,1.0
0.537280924,1.0
0.537430108,1.0
0.537579291,1.0
0.537768257,1.0
0.538012917,1.0
0.53816409,1.0
0.538305317,1.0
0.538512184,1.0
0.538687226,1.0
0.538890116,1.0
0.539075103,1.0
0.53919246,1.0
0.539319764,1.0
0.539486849,1.0
0.539691727,1.0
0.539914508,1.0
0.540055735,1.0
0.540284483,1.0
0.540455546,1.0
0.540652468,1.0
0.540833478,1.0
0.541080127,1.0
0.541294951,1.0
0.541436178,1.0
0.541575416,1.0
0.541694763,1.0
0.541873783,1.0
0.542060759,1.0
0.542255692,1.0
0.542406865,1.0
0.542617711,1.0
0.542818611,1.0
0.543027468,1.0
0.543262183,1.0
0.543383519,1.0
0.543538669,1.0
0.543749515,1.0
0.543922568,1.0
0.544153305,1.0
0.544302488,1.0
0.544497421,1.0
0.544674452,1.0
0.544811701,1.0
0.54497083,1.0
0.545127969,1.0
0.545318924,1.0
0.545497944,1.0
0.545726692,1.0
0.545925603,1.0
0.546062852,1.0
0.546218003,1.0
0.546349284,1.0
0.546522337,1.0
0.546703346,1.0
0.546820703,1.0
0.546977843,1.0
0.54714294,1.0
0.547260297,1.0
0.547407491,1.0
0.547556675,1.0
0.547685967,1.0
0.547900791,1.0
0.548022127,1.0
0.548161365,1.0
0.548310548,1.0
0.548477633,1.0
0.54868649,1.0
0.548827717,1.0
0.54902265,1.0
0.549199681,1.0
0.549378701,1.0
0.549553743,1.0
0.549764589,1.0
0.54994162,1.0
0.550144509,1.0
0.550359333,1.0
0.550506527,1.0
0.550719362,1.0
0.550852633,1.0
0.550999827,1.0
0.551206695,1.0
0.551443399,1.0
0.55162043,1.0
0.551793482,1.0
0.551968524,1.0
0.552123675,1.0
0.552270869,1.0
0.552437955,1.0
0.552636866,1.0
0.552766158,1.0
0.553004851,1.0
0.553169948,1.0
0.553343,1.0
0.553454391,1.0
0.553621476,1.0
0.553802485,1.0
0.554063059,1.0
0.554271916,1.0
0.554448946,1.0
0.55466576,1.0
0.554874616,1.0
0.555061593,1.0
0.555222711,1.0
0.555431568,1.0
0.555606609,1.0
0.555745847,1.0
0.555914922,1.0
0.556068083,1.0
0.556266994,1.0
0.556479829,1.0
0.556666806,1.0
0.556756316,1.0
0.556965173,1.0
0.55717204,1.0
0.557355039,1.0
0.557563895,1.0
0.557693187,1.0
0.557846349,1.0
0.557991554,1.0
0.558096977,1.0
0.558297877,1.0
0.558476897,1.0
0.558715591,1.0
0.558888644,1.0
0.559127337,1.0
0.559324259,1.0
0.559554996,1.0
0.559737994,1.0
0.55990508,1.0
0.560070176,1.0
0.560231294,1.0
0.560372521,1.0
0.560517726,1.0
0.560704702,1.0
0.560824049,1.0
0.560989145,1.0
0.56120198,1.0
0.561379011,1.0
0.561623672,1.0
0.561768877,1.0
0.561981712,1.0
0.562138852,1.0
0.562397436,1.0
0.562578446,1.0
0.5627694,1.0
0.562918584,1.0
0.56315131,1.0
0.56335221,1.0
0.563499404,1.0
0.563672457,1.0
0.563825619,1.0
0.563994693,1.0
0.56417968,1.0
0.564378592,1.0
0.564553633,1.0
0.564732653,1.0
0.56487388,1.0
0.565013118,1.0
0.565162302,1.0
0.565357234,1.0
0.565578026,1.0
0.565733177,1.0
0.565872414,1.0
0.56606138,1.0
0.566214542,1.0
0.566439311,1.0
0.566610375,1.0
0.56682321,1.0
0.566938578,1.0
0.56711362,1.0
0.567370215,1.0
0.567545257,1.0
0.567702397,1.0
0.567893352,1.0
0.568114143,1.0
0.568281229,1.0
0.568505998,1.0
0.568840169,1.0
0.569003276,1.0
0.569178318,1.0
0.569458783,1.0
0.569582108,1.0
0.569739247,1.0
0.56989042,1.0
0.570089331,1.0
0.570326035,1.0
0.570522957,1.0
0.570737781,1.0
0.57085315,1.0
0.571004322,1.0
0.571159473,1.0
0.571282798,1.0
0.571463807,1.0
0.571595088,1.0
0.571774109,1.0
0.571969041,1.0
0.572116236,1.0
0.572261441,1.0
0.572428526,1.0
0.572653296,1.0
0.57284624,1.0
0.573033216,1.0
0.573166487,1.0
0.573301746,1.0
0.573476788,1.0
0.573681667,1.0
0.573828861,1.0
0.57412126,1.0
0.574338073,1.0
0.574483279,1.0
0.574646386,1.0
0.574855242,1.0
0.575097914,1.0
0.57526301,1.0
0.575461921,1.0
0.575625029,1.0
0.575774212,1.0
0.575901515,1.0
0.576020862,1.0
0.576255577,1.0
0.576464434,1.0
0.57660765,1.0
0.576784681,1.0
0.576997516,1.0
0.5772561,1.0
0.577468935,1.0
0.577675803,1.0
0.577868746,1.0
0.578043788,1.0
0.578246678,1.0
0.578391883,1.0
0.578634554,1.0
0.578871259,1.0
0.579101996,1.0
0.579277037,1.0
0.579448101,1.0
0.579643034,1.0
0.579778294,1.0
0.579919521,1.0
0.580118432,1.0
0.580287506,1.0
0.580518243,1.0
0.58074898,1.0
0.580945902,1.0
0.581216421,1.0
0.581359637,1.0
0.581548603,1.0
0.58173359,1.0
0.581880785,1.0
0.582079696,1.0
0.582208988,1.0
0.582403921,1.0
0.582553104,1.0
0.582765939,1.0
0.582954905,1.0
0.583137903,1.0
0.583382564,1.0
0.583599377,1.0
0.58379431,1.0
0.583939515,1.0
0.584096655,1.0
0.584255784,1.0
0.584410935,1.0
0.584568074,1.0
0.584719247,1.0
0.584878376,1.0
0.585045461,1.0
0.585230449,1.0
0.585399523,1.0
0.585582521,1.0
0.585775465,1.0
0.585934594,1.0
0.586141462,1.0
0.586348329,1.0
0.586493534,1.0
0.586754108,1.0
0.586921193,1.0
0.58706242,1.0
0.587303103,1.0
0.587496047,1.0
0.58771286,1.0
0.587897847,1.0
0.58800327,1.0
0.588192236,1.0
0.588399103,1.0
0.588514472,1.0
0.588707416,1.0
0.588918261,1.0
0.589085347,1.0
0.589180824,1.0
0.58936979,1.0
0.589483169,1.0
0.589606494,1.0
0.589747721,1.0
0.589886959,1.0
0.590030175,1.0
0.590205217,1.0
0.590418052,1.0
0.590573202,1.0
0.590795983,1.0
0.590951133,1.0
0.591102306,1.0
0.591197783,1.0
0.591364869,1.0
0.59151803,1.0
0.591641355,1.0
0.59178656,1.0
0.591959613,1.0
0.592116753,1.0
0.592293784,1.0
0.592435011,1.0
0.592612042,1.0
0.592812942,1.0
0.592976049,1.0
0.593121254,1.0
0.593342046,1.0
0.593445479,1.0
0.593636434,1.0
0.59380352,1.0
0.593994474,1.0
0.59411581,1.0
0.594274939,1.0
0.594416166,1.0
0.594575295,1.0
0.594768239,1.0
0.594917422,1.0
0.595038758,1.0
0.595221756,1.0
0.595388841,1.0
0.595601676,1.0
0.595717045,1.0
0.595913967,1.0
0.59606315,1.0
0.59624217,1.0
0.596409256,1.0
0.596610156,1.0
0.596751383,1.0
0.596918468,1.0
0.597033837,1.0
0.597159151,1.0
0.597373975,1.0
0.597596755,1.0
0.597817547,1.0
0.597986621,1.0
0.598187522,1.0
0.598374498,1.0
0.598551529,1.0
0.598746462,1.0
0.598971231,1.0
0.599100524,1.0
0.599245729,1.0
0.599420771,1.0
0.59962366,1.0
0.599768865,1.0
0.599906114,1.0
0.600085134,1.0
0.600248241,1.0
0.600417316,1.0
0.600576445,1.0
0.600715682,1.0
0.600908626,1.0
0.601045875,1.0
0.601242797,1.0
0.601409882,1.0
0.60159487,1.0
0.601752009,1.0
0.601911138,1.0
0.602082202,1.0
0.602247298,1.0
0.602476046,1.0
0.602639153,1.0
0.602718718,1.0
0.602865912,1.0
0.602989237,1.0
0.603142399,1.0
0.603301527,1.0
0.603438776,1.0
0.603554145,1.0
0.603719241,1.0
0.603920141,1.0
0.604067335,1.0
0.604343822,1.0
0.604578537,1.0
0.604811263,1.0
0.604958457,1.0
0.605042,1.0
0.605201129,1.0
0.605380149,1.0
0.605592984,1.0
0.605738189,1.0
0.605895329,1.0
0.606074349,1.0
0.606279228,1.0
0.606432389,1.0
0.606571627,1.0
0.606716832,1.0
0.606921711,1.0
0.607074872,1.0
0.607249914,1.0
0.607474684,1.0
0.607615911,1.0
0.607782996,1.0
0.60795207,1.0
0.608148992,1.0
0.608300165,1.0
0.608479185,1.0
0.608678096,1.0
0.608805399,1.0
0.609016245,1.0
0.609221124,1.0
0.609398155,1.0
0.609599055,1.0
0.609772107,1.0
0.609937204,1.0
0.610132137,1.0
0.610344972,1.0
0.610557807,1.0
0.610730859,1.0
0.610901923,1.0
0.611084921,1.0
0.611230126,1.0
0.611373342,1.0
0.611542417,1.0
0.611675687,1.0
0.611900457,1.0
0.61204964,1.0
0.612260486,1.0
0.612439506,1.0
0.612594657,1.0
0.612783622,1.0
0.612962642,1.0
0.613121771,1.0
0.613262998,1.0
0.613412182,1.0
0.613587224,1.0
0.61373044,1.0
0.613947253,1.0
0.614150142,1.0
0.614297336,1.0
0.614494258,1.0
0.614651398,1.0
0.614838375,1.0
0.614993525,1.0
0.615174535,1.0
0.615305816,1.0
0.615486825,1.0
0.61565391,1.0
0.615817018,1.0
0.616009961,1.0
0.616200916,1.0
0.6163501,1.0
0.616517185,1.0
0.616652445,1.0
0.616785715,1.0
0.616918985,1.0
0.617101984,1.0
0.617290949,1.0
0.61753561,1.0
0.61769275,1.0
0.617822042,1.0
0.6179394,1.0
0.618042834,1.0
0.618261636,1.0
0.618406841,1.0
0.618593817,1.0
0.618731066,1.0
0.618870304,1.0
0.619053302,1.0
0.619186573,1.0
0.619403386,1.0
0.619594341,1.0
0.619821099,1.0
0.620031945,1.0
0.620212954,1.0
0.620374072,1.0
0.620547125,1.0
0.620698298,1.0
0.620909143,1.0
0.621082196,1.0
0.62122939,1.0
0.621344759,1.0
0.621603343,1.0
0.621764461,1.0
0.621871873,1.0
0.622062828,1.0
0.622283619,1.0
0.622454683,1.0
0.622655583,1.0
0.622904222,1.0
0.62311109,1.0
0.623349783,1.0
0.623530792,1.0
0.623773464,1.0
0.623934582,1.0
0.62411758,1.0
0.624258807,1.0
0.62447761,1.0
0.624636738,1.0
0.624831671,1.0
0.624994779,1.0
0.625175788,1.0
0.625364753,1.0
0.625589523,1.0
0.625776499,1.0
0.625903803,1.0
0.626041051,1.0
0.626202169,1.0
0.62640108,1.0
0.626576122,1.0
0.626794925,1.0
0.626995825,1.0
0.62718479,1.0
0.627355854,1.0
0.627590569,1.0
0.627811361,1.0
0.627926729,1.0
0.628065967,1.0
0.62819327,1.0
0.628404116,1.0
0.628559267,1.0
0.628805916,1.0
0.629000849,1.0
0.629191804,1.0
0.629362868,1.0
0.629510062,1.0
0.629762679,1.0
0.629989438,1.0
0.630112763,1.0
0.630252001,1.0
0.630429031,1.0
0.630586171,1.0
0.6307453,1.0
0.630912386,1.0
0.631182905,1.0
0.631314186,1.0
0.631489228,1.0
0.631692117,1.0
0.631920865,1.0
0.632127733,1.0
0.632304764,1.0
0.632481795,1.0
0.632676728,1.0
0.632897519,1.0
0.633130245,1.0
0.633291363,1.0
0.63347834,1.0
0.633738913,1.0
0.633967661,1.0
0.634134746,1.0
0.634389353,1.0
0.634586275,1.0
0.634771262,1.0
0.634936358,1.0
0.635169084,1.0
0.635427669,1.0
0.635612656,1.0
0.63578372,1.0
0.636018435,1.0
0.636219335,1.0
0.636491844,1.0
0.636694733,1.0
0.636921492,1.0
0.637108468,1.0
0.637347162,1.0
0.637524193,1.0
0.637742995,1.0
0.637987656,1.0
0.638214414,1.0
0.638377521,1.0
0.638584389,1.0
0.638791257,1.0
0.638960331,1.0
0.639147308,1.0
0.639350197,1.0
0.639509326,1.0
0.639684368,1.0
0.639825595,1.0
0.639984724,1.0
0.640169711,1.0
0.640340775,1.0
0.640533718,1.0
0.640736608,1.0
0.640951432,1.0
0.641102604,1.0
0.641243831,1.0
0.641434786,1.0
0.641607839,1.0
0.64187438,1.0
0.642095171,1.0
0.642339832,1.0
0.642576536,1.0
0.642727709,1.0
0.642908718,1.0
0.643228965,1.0
0.643469647,1.0
0.643797851,1.0
0.643984827,1.0
0.644145945,1.0
0.644342867,1.0
0.644561669,1.0
0.644778483,1.0
0.644905786,1.0
0.64512061,1.0
0.645365271,1.0
0.645564182,1.0
0.645782984,1.0
0.645956037,1.0
0.646168872,1.0
0.646451325,1.0
0.646626367,1.0
0.646853126,1.0
0.64708983,1.0
0.647310622,1.0
0.647475718,1.0
0.647634847,1.0
0.647871551,1.0
0.648090353,1.0
0.64832109,1.0
0.648518012,1.0
0.648683109,1.0
0.648856161,1.0
0.6491048,1.0
0.649289788,1.0
0.649580198,1.0
0.649757229,1.0
0.649962107,1.0
0.650170964,1.0
0.650357941,1.0
0.650584699,1.0
0.650769687,1.0
0.651066064,1.0
0.651342551,1.0
0.651581244,1.0
0.651772199,1.0
0.651959175,1.0
0.652162065,1.0
0.65235103,1.0
0.65255392,1.0
0.652697136,1.0
0.652892069,1.0
0.653085013,1.0
0.653339619,1.0
0.653542508,1.0
0.653753354,1.0
0.653940331,1.0
0.654123329,1.0
0.654304338,1.0
0.654471423,1.0
0.654775758,1.0
0.655046277,1.0
0.655370502,1.0
0.655555489,1.0
0.655724564,1.0
0.655999061,1.0
0.656211896,1.0
0.656462524,1.0
0.656661435,1.0
0.656892172,1.0
0.657152746,1.0
0.657327788,1.0
0.657628144,1.0
0.657846946,1.0
0.658043868,1.0
0.658274605,1.0
0.658493407,1.0
0.658668449,1.0
0.658919077,1.0
0.659096108,1.0
0.659328834,1.0
0.659601342,1.0
0.659792297,1.0
0.659931535,1.0
0.660168239,1.0
0.660452682,1.0
0.660689386,1.0
0.660884319,1.0
0.66119661,1.0
0.661421379,1.0
0.66164416,1.0
0.661888821,1.0
0.662141438,1.0
0.662413946,1.0
0.662640705,1.0
0.662825692,1.0
0.66310019,1.0
0.663281199,1.0
0.66345823,1.0
0.663796379,1.0
0.664041039,1.0
0.664251885,1.0
0.664492568,1.0
0.664753141,1.0
0.66493614,1.0
0.665172844,1.0
0.665397613,1.0
0.665602492,1.0
0.665829251,1.0
0.665998325,1.0
0.666201215,1.0
0.666410071,1.0
0.66663683,1.0
0.66683773,1.0
0.667052554,1.0
0.667265389,1.0
0.6675558,1.0
0.667893949,1.0
0.668208228,1.0
0.668403161,1.0
0.668560301,1.0
0.668777114,1.0
0.669003873,1.0
0.669206762,1.0
0.669471314,1.0
0.669825376,1.0
0.669968592,1.0
0.670296795,1.0
0.670656825,1.0
0.670961159,1.0
0.671187917,1.0
0.671478328,1.0
0.671742879,1.0
0.671939802,1.0
0.672120811,1.0
0.672381384,1.0
0.672677762,1.0
0.672876673,1.0
0.673057682,1.0
0.673234713,1.0
0.673479374,1.0
0.673759839,1.0
0.673976652,1.0
0.674141748,1.0
0.674348616,1.0
0.674686765,1.0
0.674977175,1.0
0.675152217,1.0
0.675422736,1.0
0.675617669,1.0
0.675852384,1.0
0.676051295,1.0
0.676224348,1.0
0.676435194,1.0
0.676697756,1.0
0.67693645,1.0
0.677218904,1.0
0.677445662,1.0
0.677740051,1.0
0.677986701,1.0
0.67821147,1.0
0.678489946,1.0
0.678788313,1.0
0.679030984,1.0
0.679208015,1.0
0.67951036,1.0
0.679705293,1.0
0.679961889,1.0
0.680212517,1.0
0.680489003,1.0
0.68074162,1.0
0.680952466,1.0
0.681185192,1.0
0.681364212,1.0
0.681577047,1.0
0.681815741,1.0
0.682046478,1.0
0.682245389,1.0
0.682501984,1.0
0.682698906,1.0
0.68289185,1.0
0.68309275,1.0
0.68336128,1.0
0.68358605,1.0
0.683788939,1.0
0.683971938,1.0
0.684240468,1.0
0.684520932,1.0
0.684833223,1.0
0.685028156,1.0
0.68526486,1.0
0.685445869,1.0
0.685805899,1.0
0.68602669,1.0
0.686225601,1.0
0.686432469,1.0
0.686605521,1.0
0.686870073,1.0
0.687059039,1.0
0.687255961,1.0
0.687450894,1.0
0.687614001,1.0
0.687848716,1.0
0.688107301,1.0
0.68828831,1.0
0.688525014,1.0
0.688711991,1.0
0.688926815,1.0
0.689155562,1.0
0.689380332,1.0
0.689623004,1.0
0.689857719,1.0
0.690088456,1.0
0.69025753,1.0
0.690474343,1.0
0.690719004,1.0
0.691011404,1.0
0.691184456,1.0
0.691415193,1.0
0.691649908,1.0
0.691783179,1.0
0.692033807,1.0
0.69222874,1.0
0.692449531,1.0
0.692588769,1.0
0.692761822,1.0
0.693008472,1.0
0.693245176,1.0
0.693376457,1.0
0.693635042,1.0
0.693845888,1.0
0.694036842,1.0
0.694251666,1.0
0.694478425,1.0
0.694675347,1.0
0.694880226,1.0
0.6950493,1.0
0.695244233,1.0
0.695455079,1.0
0.695650012,1.0
0.695836988,1.0
0.696077671,1.0
0.69632631,1.0
0.696525221,1.0
0.696801707,1.0
0.696980727,1.0
0.697245279,1.0
0.697487951,1.0
0.697740568,1.0
0.697905664,1.0
0.69814038,1.0
0.698392997,1.0
0.698707276,1.0
0.698904198,1.0
0.699097142,1.0
0.699327879,1.0
0.699582485,1.0
0.699813222,1.0
0.700091698,1.0
0.700324424,1.0
0.700463662,1.0
0.700658595,1.0
0.700817724,1.0
0.701014646,1.0
0.701237426,1.0
0.701422414,1.0
0.701657129,1.0
0.701808301,1.0
0.701977376,1.0
0.702176287,1.0
0.702343372,1.0
0.70257212,1.0
0.702828716,1.0
0.703009725,1.0
0.703214603,1.0
0.703413514,1.0
0.703590545,1.0
0.703787467,1.0
0.704040085,1.0
0.704344419,1.0
0.704485646,1.0
0.704762132,1.0
0.704941152,1.0
0.705181835,1.0
0.705462299,1.0
0.705718895,1.0
0.705897915,1.0
0.706068978,1.0
0.706257944,1.0
0.706464812,1.0
0.706687592,1.0
0.706854677,1.0
0.707029719,1.0
0.707314162,1.0
0.707449422,1.0
0.7076543,1.0
0.707853212,1.0
0.708060079,1.0
0.708320653,1.0
0.708519564,1.0
0.708754279,1.0
0.708879593,1.0
0.709122265,1.0
0.709351013,1.0
0.709496218,1.0
0.709677227,1.0
0.709876138,1.0
0.710061125,1.0
0.710327666,1.0
0.710598186,1.0
0.710739412,1.0
0.7109244,1.0
0.711115355,1.0
0.711383885,1.0
0.711606665,1.0
0.711783696,1.0
0.711974651,1.0
0.712125823,1.0
0.712314789,1.0
0.712525635,1.0
0.712790187,1.0
0.712999043,1.0
0.713237737,1.0
0.713468474,1.0
0.713695232,1.0
0.713927958,1.0
0.714097033,1.0
0.714230303,1.0
0.714598289,1.0
0.714779298,1.0
0.714952351,1.0
0.715147284,1.0
0.715425759,1.0
0.715576932,1.0
0.715855407,1.0
0.716064264,1.0
0.71623135,1.0
0.716366609,1.0
0.71654364,1.0
0.716830072,1.0
0.717021027,1.0
0.717233862,1.0
0.717478523,1.0
0.717631684,1.0
0.717786835,1.0
0.718031496,1.0
0.7182682,1.0
0.7184691,1.0
0.718687902,1.0
0.718852999,1.0
0.719222973,1.0
0.719461667,1.0
0.719738153,1.0
0.719935075,1.0
0.720173769,1.0
0.720422408,1.0
0.720667068,1.0
0.720867969,1.0
0.721184237,1.0
0.721407018,1.0
0.721588027,1.0
0.721820753,1.0
0.722025632,1.0
0.722302118,1.0
0.722495062,1.0
0.722715853,1.0
0.722898852,1.0
0.723139534,1.0
0.72339414,1.0
0.723614932,1.0
0.723795941,1.0
0.723982918,1.0
0.724209676,1.0
0.724460304,1.0
0.724645292,1.0
0.724887963,1.0
0.725076929,1.0
0.725289764,1.0
0.725498621,1.0
0.725735325,1.0
0.725964073,1.0
0.726176908,1.0
0.726461351,1.0
0.726739826,1.0
0.726914868,1.0
0.727151572,1.0
0.727396233,1.0
0.727668741,1.0
0.727847761,1.0
0.728084466,1.0
0.728351007,1.0
0.728551907,1.0
0.728734905,1.0
0.728977577,1.0
0.729164553,1.0
0.729429105,1.0
0.729635973,1.0
0.729922405,1.0
0.730165076,1.0
0.730503225,1.0
0.730735951,1.0
0.730910993,1.0
0.731133774,1.0
0.731430151,1.0
0.731648954,1.0
0.731822006,1.0
0.731979146,1.0
0.732223807,1.0
0.732460511,1.0
0.732635553,1.0
0.732894137,1.0
0.733172613,1.0
0.73333572,1.0
0.733588337,1.0
0.73378327,1.0
0.734021964,1.0
0.734197006,1.0
0.734421775,1.0
0.734662458,1.0
0.734921042,1.0
0.735203496,1.0
0.735390473,1.0
0.735635133,1.0
0.735794262,1.0
0.736024999,1.0
0.736365137,1.0
0.736633667,1.0
0.736870372,1.0
0.737113043,1.0
0.737351737,1.0
0.737580484,1.0
0.737809232,1.0
0.738039969,1.0
0.738268717,1.0
0.738549182,1.0
0.738773951,1.0
0.739110111,1.0
0.739342837,1.0
0.739591476,1.0
0.739897799,1.0
0.740056928,1.0
0.740261807,1.0
0.740482598,1.0
0.740741183,1.0
0.740979876,1.0
0.741200668,1.0
0.74146323,1.0
0.741689989,1.0
0.741916748,1.0
0.742171354,1.0
0.742501547,1.0
0.742692501,1.0
0.742937162,1.0
0.743213648,1.0
0.743557765,1.0
0.74374872,1.0
0.744027195,1.0
0.744273845,1.0
0.744512538,1.0
0.744771123,1.0
0.744983958,1.0
0.745220662,1.0
0.745455377,1.0
0.745719929,1.0
0.745960612,1.0
0.746117751,1.0
0.746356445,1.0
0.746599116,1.0
0.746831842,1.0
0.74710634,1.0
0.747362935,1.0
0.747591683,1.0
0.747858224,1.0
0.748088961,1.0
0.748435066,1.0
0.748711553,1.0
0.748908475,1.0
0.74916706,1.0
0.749361992,1.0
0.749580795,1.0
0.749845347,1.0
0.750050225,1.0
0.750274995,1.0
0.750503743,1.0
0.750730501,1.0
0.750893608,1.0
0.751034835,1.0
0.751311322,1.0
0.751500287,1.0
0.751776774,1.0
0.752015467,1.0
0.752293943,1.0
0.75245705,1.0
0.752729558,1.0
0.752896644,1.0
0.753103511,1.0
0.753340216,1.0
0.753630626,1.0
0.753911091,1.0
0.75415973,1.0
0.754380521,1.0
0.754627171,1.0
0.754840006,1.0
0.755019026,1.0
0.755217937,1.0
0.755424805,1.0
0.755733117,1.0
0.755983745,1.0
0.756311948,1.0
0.756592413,1.0
0.756858954,1.0
0.75709168,1.0
0.757296559,1.0
0.757499448,1.0
0.757714272,1.0
0.757948987,1.0
0.758203594,1.0
0.758460189,1.0
0.758696893,1.0
0.758879891,1.0
0.759134498,1.0
0.759329431,1.0
0.759572102,1.0
0.759820741,1.0
0.760013685,1.0
0.760347856,1.0
0.760616386,1.0
0.760859058,1.0
0.761103718,1.0
0.761334455,1.0
0.761481649,1.0
0.761744212,1.0
0.7619292,1.0
0.762257403,1.0
0.762464271,1.0
0.762760648,1.0
0.762999342,1.0
0.763170405,1.0
0.763442913,1.0
0.763655748,1.0
0.7639203,1.0
0.764198776,1.0
0.764465317,1.0
0.764715945,1.0
0.764934747,1.0
0.765159517,1.0
0.76539821,1.0
0.765579219,1.0
0.765807967,1.0
0.766106334,1.0
0.76633906,1.0
0.766549906,1.0
0.766766719,1.0
0.767037238,1.0
0.767283888,1.0
0.767514625,1.0
0.767767242,1.0
0.76797411,1.0
0.768208825,1.0
0.768419671,1.0
0.768616593,1.0
0.76893684,1.0
0.769221283,1.0
0.769561421,1.0
0.769843875,1.0
0.770160143,1.0
0.770412761,1.0
0.770633552,1.0
0.770923962,1.0
0.771204427,1.0
0.771524674,1.0
0.771731542,1.0
0.772063723,1.0
0.77240585,1.0
0.772680348,1.0
0.772911085,1.0
0.773149778,1.0
0.77336858,1.0
0.773651034,1.0
0.77399714,1.0
0.774205996,1.0
0.774408886,1.0
0.774675427,1.0
0.774844501,1.0
0.775091151,1.0
0.775309953,1.0
0.775568538,1.0
0.775825133,1.0
0.776093663,1.0
0.776292574,1.0
0.776577017,1.0
0.776873395,1.0
0.777249337,1.0
0.777486041,1.0
0.777844081,1.0
0.778074818,1.0
0.778305555,1.0
0.778538281,1.0
0.778757084,1.0
0.778952017,1.0
0.779152917,1.0
0.77941548,1.0
0.779614391,1.0
0.77983916,1.0
0.780123603,1.0
0.780312569,1.0
0.78057911,1.0
0.780899357,1.0
0.78116192,1.0
0.781458297,1.0
0.781663176,1.0
0.781872032,1.0
0.782086857,1.0
0.782343452,1.0
0.78261596,1.0
0.782892447,1.0
0.783119205,1.0
0.783443431,1.0
0.783656266,1.0
0.783851199,1.0
0.78413962,1.0
0.784404172,1.0
0.784597115,1.0
0.784843765,1.0
0.785042676,1.0
0.785287337,1.0
0.785603606,1.0
0.785884071,1.0
0.786096906,1.0
0.786371403,1.0
0.786568325,1.0
0.786789116,1.0
0.78700394,1.0
0.787262525,1.0
0.78751912,1.0
0.787795607,1.0
0.788022366,1.0
0.788332667,1.0
0.788635012,1.0
0.788861771,1.0
0.789084551,1.0
0.789281473,1.0
0.789462482,1.0
0.789790686,1.0
0.790037336,1.0
0.790339681,1.0
0.79063208,1.0
0.790830991,1.0
0.791017968,1.0
0.791260639,1.0
0.791515246,1.0
0.791789743,1.0
0.791936937,1.0
0.792285032,1.0
0.79253566,1.0
0.792841983,1.0
0.793118469,1.0
0.793379043,1.0
0.793752996,1.0
0.79394594,1.0
0.794172699,1.0
0.794429294,1.0
0.794652075,1.0
0.794872866,1.0
0.795191124,1.0
0.795384068,1.0
0.795638674,1.0
0.795923117,1.0
0.796151865,1.0
0.796374645,1.0
0.796631241,1.0
0.796859988,1.0
0.797042987,1.0
0.797333397,1.0
0.797591981,1.0
0.797790893,1.0
0.797950022,1.0
0.798300105,1.0
0.798574603,1.0
0.798797383,1.0
0.799099728,1.0
0.79938616,1.0
0.79972232,1.0
0.799976926,1.0
0.8002375,1.0
0.800470226,1.0
0.800714887,1.0
0.800945624,1.0
0.801224099,1.0
0.801478706,1.0
0.801627889,1.0
0.801834757,1.0
0.802083395,1.0
0.802262416,1.0
0.802582663,1.0
0.802871084,1.0
0.803157516,1.0
0.803414111,1.0
0.803634903,1.0
0.803847737,1.0
0.804032725,1.0
0.804205778,1.0
0.804452427,1.0
0.804798533,1.0
0.80514066,1.0
0.805355484,1.0
0.805538482,1.0
0.805846795,1.0
0.806047695,1.0
0.806411702,1.0
0.80661857,1.0
0.806801568,1.0
0.807175521,1.0
0.807455986,1.0
0.807684734,1.0
0.807889612,1.0
0.808106425,1.0
0.808325228,1.0
0.808518172,1.0
0.8087688,1.0
0.808993569,1.0
0.809274034,1.0
0.809667878,1.0
0.80984292,1.0
0.810067689,1.0
0.810248699,1.0
0.810547065,1.0
0.810785759,1.0
0.810964779,1.0
0.811304917,1.0
0.811537643,1.0
0.811780315,1.0
0.812026964,1.0
0.812301462,1.0
0.812514297,1.0
0.812786805,1.0
0.813007596,1.0
0.813303974,1.0
0.81349294,1.0
0.813781361,1.0
0.814012098,1.0
0.814193107,1.0
0.814449702,1.0
0.814646624,1.0
0.814897252,1.0
0.815147881,1.0
0.815374639,1.0
0.815629246,1.0
0.815897776,1.0
0.816180229,1.0
0.816412955,1.0
0.816623801,1.0
0.816820723,1.0
0.817093232,1.0
0.817325958,1.0
0.81749901,1.0
0.81774566,1.0
0.81801419,1.0
0.818185254,1.0
0.818459751,1.0
0.818620869,1.0
0.818869508,1.0
0.819120136,1.0
0.819325015,1.0
0.819573654,1.0
0.819899868,1.0
0.820226082,1.0
0.8204787,1.0
0.820693524,1.0
0.820846685,1.0
0.821011782,1.0
0.821125161,1.0
0.821334018,1.0
0.821610504,1.0
0.821930751,1.0
0.822183368,1.0
0.822451898,1.0
0.822734352,1.0
0.823046643,1.0
0.823350977,1.0
0.823655311,1.0
0.823850244,1.0
0.824236131,1.0
0.82448477,1.0
0.824725453,1.0
0.825047689,1.0
0.82547137,1.0
0.825789628,1.0
0.825980582,1.0
0.826356524,1.0
0.826565381,1.0
0.826784183,1.0
0.826967182,1.0
0.827247646,1.0
0.827450536,1.0
0.827669338,1.0
0.827886151,1.0
0.828098986,1.0
0.828321767,1.0
0.828540569,1.0
0.828795175,1.0
0.829006021,1.0
0.829167139,1.0
0.829393898,1.0
0.829543081,1.0
0.829773818,1.0
0.830052294,1.0
0.830386464,1.0
0.830674886,1.0
0.830951372,1.0
0.831203989,1.0
0.831548106,1.0
0.83173906,1.0
0.83196383,1.0
0.832170698,1.0
0.832423315,1.0
0.832787322,1.0
0.832974299,1.0
0.833163264,1.0
0.833427816,1.0
0.833686401,1.0
0.833948963,1.0
0.834183679,1.0
0.83440447,1.0
0.834643163,1.0
0.834848042,1.0
0.834989269,1.0
0.835182213,1.0
0.835438808,1.0
0.835637719,1.0
0.835874423,1.0
0.836075324,1.0
0.836377669,1.0
0.836592493,1.0
0.83693462,1.0
0.837119607,1.0
0.837340399,1.0
0.837531353,1.0
0.837776014,1.0
0.837927187,1.0
0.838227542,1.0
0.83850204,1.0
0.838820298,1.0
0.839041089,1.0
0.83921812,1.0
0.839556269,1.0
0.839765126,1.0
0.84011322,1.0
0.840351914,1.0
0.840576683,1.0
0.840791507,1.0
0.841040146,1.0
0.841239057,1.0
0.841511566,1.0
0.841756226,1.0
0.84206255,1.0
0.842319145,1.0
0.842605577,1.0
0.842963617,1.0
0.843258006,1.0
0.843498688,1.0
0.843769207,1.0
0.844049672,1.0
0.844266485,1.0
0.844459429,1.0
0.844727959,1.0
0.845026326,1.0
0.845434094,1.0
0.845670798,1.0
0.845961208,1.0
0.846156141,1.0
0.846448541,1.0
0.846679278,1.0
0.846904047,1.0
0.847160643,1.0
0.847417238,1.0
0.847727539,1.0
0.847952309,1.0
0.84812934,1.0
0.848366044,1.0
0.848614683,1.0
0.84898068,1.0
0.849237275,1.0
0.849591337,1.0
0.849957334,1.0
0.850201994,1.0
0.850454611,1.0
0.850649544,1.0
0.850951889,1.0
0.851309929,1.0
0.851715708,1.0
0.851962358,1.0
0.852262714,1.0
0.852469582,1.0
0.852799774,1.0
0.853157814,1.0
0.853571549,1.0
0.853760515,1.0
0.854194141,1.0
0.854542236,1.0
0.854810766,1.0
0.855117089,1.0
0.855477118,1.0
0.855733714,1.0
0.856006222,1.0
0.856370229,1.0
0.85661489,1.0
0.856986854,1.0
0.857291188,1.0
0.857603479,1.0
0.858005279,1.0
0.858218114,1.0
0.858558252,1.0
0.858846673,1.0
0.859061497,1.0
0.859379755,1.0
0.859725861,1.0
0.859990412,1.0
0.860278834,1.0
0.860658754,1.0
0.860982979,1.0
0.861394725,1.0
0.86181045,1.0
0.862202305,1.0
0.862574268,1.0
0.862904461,1.0
0.863342066,1.0
0.863566835,1.0
0.863932832,1.0
0.864089971,1.0
0.864382371,1.0
0.864644934,1.0
0.864987061,1.0
0.865345101,1.0
0.865631533,1.0
0.86606317,1.0
0.866285951,1.0
0.866572383,1.0
0.866954292,1.0
0.867292441,1.0
0.867686285,1.0
0.867964761,1.0
0.868368551,1.0
0.868720623,1.0
0.869022968,1.0
0.869271607,1.0
0.869581909,1.0
0.869908123,1.0
0.870216435,1.0
0.87054066,1.0
0.870827092,1.0
0.871117503,1.0
0.871427804,1.0
0.871696334,1.0
0.871927071,1.0
0.872312959,1.0
0.872665032,1.0
0.872983289,1.0
0.873303536,1.0
0.873548197,1.0
0.873802803,1.0
0.874127029,1.0
0.87445921,1.0
0.874739675,1.0
0.87515341,1.0
0.875411995,1.0
0.87571434,1.0
0.876114151,1.0
0.876398594,1.0
0.876694972,1.0
0.876973447,1.0
0.877269825,1.0
0.877508518,1.0
0.877814842,1.0
0.87810923,1.0
0.878417542,1.0
0.878745746,1.0
0.878988417,1.0
0.879312643,1.0
0.879660737,1.0
0.879943191,1.0
0.880352948,1.0
0.880814422,1.0
0.881071017,1.0
0.881476796,1.0
0.881761239,1.0
0.882149116,1.0
0.88249721,1.0
0.882791599,1.0
0.883024325,1.0
0.883284898,1.0
0.883680732,1.0
0.883997,1.0
0.884343106,1.0
0.884675287,1.0
0.885015426,1.0
0.885417226,1.0
0.885713604,1.0
0.886198947,1.0
0.886491346,1.0
0.886787724,1.0
0.887000559,1.0
0.887464022,1.0
0.887832008,1.0
0.888188059,1.0
0.888494382,1.0
0.888904139,1.0
0.889323841,1.0
0.889747522,1.0
0.890081693,1.0
0.89046758,1.0
0.890855457,1.0
0.891316931,1.0
0.891690884,1.0
0.891955436,1.0
0.892243857,1.0
0.892671516,1.0
0.893001709,1.0
0.893327923,1.0
0.893606399,1.0
0.894010188,1.0
0.894362261,1.0
0.894688475,1.0
0.895044526,1.0
0.895466218,1.0
0.895810334,1.0
0.89611069,1.0
0.896428948,1.0
0.896717369,1.0
0.896954073,1.0
0.897234538,1.0
0.897536883,1.0
0.897900891,1.0
0.898183344,1.0
0.898539395,1.0
0.898851686,1.0
0.899163976,1.0
0.899432506,1.0
0.89971496,1.0
0.899977523,1.0
0.900421095,1.0
0.900749298,1.0
0.901011861,1.0
0.901455433,1.0
0.901765734,1.0
0.902127753,1.0
0.902658845,1.0
0.902915441,1.0
0.903178004,1.0
0.90352212,1.0
0.903844356,1.0
0.904190461,1.0
0.904514687,1.0
0.90497815,1.0
0.905298397,1.0
0.905618644,1.0
0.906034368,1.0
0.906330745,1.0
0.906643036,1.0
0.907026935,1.0
0.907335247,1.0
0.907739037,1.0
0.908019501,1.0
0.908327814,1.0
0.908799233,1.0
0.90916523,1.0
0.909481498,1.0
0.909783843,1.0
0.910100112,1.0
0.910553629,1.0
0.910889789,1.0
0.911261753,1.0
0.911591946,1.0
0.911973855,1.0
0.912292113,1.0
0.91256661,1.0
0.912910727,1.0
0.913370211,1.0
0.913774001,1.0
0.91411215,1.0
0.914474168,1.0
0.914800383,1.0
0.915196216,1.0
0.915596027,1.0
0.915952078,1.0
0.916280282,1.0
0.91657467,1.0
0.916859113,1.0
0.917123665,1.0
0.917603041,1.0
0.917939201,1.0
0.918309176,1.0
0.918557815,1.0
0.918888007,1.0
0.919267927,1.0
0.919528501,1.0
0.919810955,1.0
0.920357961,1.0
0.920815456,1.0
0.921324669,1.0
0.921827914,1.0
0.9221959,1.0
0.922426637,1.0
0.922756829,1.0
0.923196423,1.0
0.923566398,1.0
0.923866753,1.0
0.924308336,1.0
0.924644496,1.0
0.92490507,1.0
0.925151719,1.0
0.925487879,1.0
0.925730551,1.0
0.926042841,1.0
0.926371045,1.0
0.926631619,1.0
0.92712094,1.0
0.927544621,1.0
0.927890726,1.0
0.928220919,1.0
0.928606806,1.0
0.928938988,1.0
0.929342778,1.0
0.929563569,1.0
0.929909674,1.0
0.930315453,1.0
0.930735156,1.0
0.930999708,1.0
0.931443279,1.0
0.931791374,1.0
0.932201131,1.0
0.932614866,1.0
0.932865494,1.0
0.933138003,1.0
0.933460239,1.0
0.933714845,1.0
0.93399531,1.0
0.93444286,1.0
0.934761118,1.0
0.93511518,1.0
0.935387688,1.0
0.935755673,1.0
0.936042106,1.0
0.936356385,1.0
0.936750229,1.0
0.93703865,1.0
0.937400669,1.0
0.937744785,1.0
0.938084923,1.0
0.938440974,1.0
0.938844764,1.0
0.939139152,1.0
0.939584713,1.0
0.940010383,1.0
0.940239131,1.0
0.940591204,1.0
0.940887581,1.0
0.941201861,1.0
0.941551945,1.0
0.941846333,1.0
0.942289905,1.0
0.942677782,1.0
0.943155169,1.0
0.943489339,1.0
0.943791684,1.0
0.94418155,1.0
0.944499808,1.0
0.944754414,1.0
0.945044825,1.0
0.945488397,1.0
0.945758916,1.0
0.946238292,1.0
0.94648892,1.0
0.946795243,1.0
0.94718113,1.0
0.94745165,1.0
0.947823614,1.0
0.948297022,1.0
0.948698823,1.0
0.9489952,1.0
0.949432805,1.0
0.949836594,1.0
0.950103135,1.0
0.95040747,1.0
0.950711804,1.0
0.95101017,1.0
0.951499492,1.0
0.951766033,1.0
0.952165844,1.0
0.9524662,1.0
0.952810316,1.0
0.95304901,1.0
0.953452799,1.0
0.953741221,1.0
0.954029642,1.0
0.954427464,1.0
0.954739755,1.0
0.954962535,1.0
0.955360357,1.0
0.955750223,1.0
0.956144067,1.0
0.956440445,1.0
0.956808431,1.0
0.957174427,1.0
0.957627945,1.0
0.957972061,1.0
0.958194841,1.0
0.95848923,1.0
0.95880351,1.0
0.959111822,1.0
0.959493731,1.0
0.959813978,1.0
0.960046704,1.0
0.960478342,1.0
0.960820469,1.0
0.961110879,1.0
0.961580309,1.0
0.961954262,1.0
0.962280477,1.0
0.962584811,1.0
0.96296672,1.0
0.963320782,1.0
0.963623127,1.0
0.964116427,1.0
0.96442275,1.0
0.964667411,1.0
0.964918039,1.0
0.965126895,1.0
0.9653636,1.0
0.965646054,1.0
0.965988181,1.0
0.966360145,1.0
0.966588892,1.0
0.96693102,1.0
0.967183637,1.0
0.967555601,1.0
0.967945467,1.0
0.96825179,1.0
0.968568058,1.0
0.968768959,1.0
0.968949968,1.0
0.969232422,1.0
0.969473104,1.0
0.969713787,1.0
0.970004197,1.0
0.970191174,1.0
0.970396052,1.0
0.970630767,1.0
0.970943058,1.0
0.971245403,1.0
0.971591508,1.0
0.971937614,1.0
0.972158405,1.0
0.972444837,1.0
0.972675574,1.0
0.972938137,1.0
0.97322059,1.0
0.973483153,1.0
0.973807378,1.0
0.97418531,1.0
0.974418036,1.0
0.97458711,1.0
0.974859618,1.0
0.975167931,1.0
0.975368831,1.0
0.975615481,1.0
0.975860142,1.0
0.976037173,1.0
0.976285811,1.0
0.976514559,1.0
0.976707503,1.0
0.976920338,1.0
0.977234618,1.0
0.97745342,1.0
0.977696092,1.0
0.977910916,1.0
0.978068055,1.0
0.978340564,1.0
0.978626996,1.0
0.978861711,1.0
0.979030785,1.0
0.979265501,1.0
0.979426619,1.0
0.979613595,1.0
0.979917929,1.0
0.980226242,1.0
0.980433109,1.0
0.980683737,1.0
0.980936354,1.0
0.981115374,1.0
0.981356057,1.0
0.981574859,1.0
0.981861291,1.0
0.982099985,1.0
0.98226707,1.0
0.982481894,1.0
0.982656936,1.0
0.982847891,1.0
0.983082606,1.0
0.983261626,1.0
0.983488385,1.0
0.983673372,1.0
0.983860348,1.0
0.98405926,1.0
0.984299942,1.0
0.98457245,1.0
0.984781307,1.0
0.985045859,1.0
0.985316378,1.0
0.985499376,1.0
0.985690331,1.0
0.985911123,1.0
0.986112023,1.0
0.98629701,1.0
0.986511834,1.0
0.986738593,1.0
0.986911646,1.0
0.987154317,1.0
0.987383065,1.0
0.98755214,1.0
0.987693367,1.0
0.987892278,1.0
0.988075276,1.0
0.988304024,1.0
0.988427349,1.0
0.988628249,1.0
0.988862964,1.0
0.989059886,1.0
0.989205091,1.0
0.989398035,1.0
0.989555175,1.0
0.989766021,1.0
0.989933106,1.0
0.990102181,1.0
0.990225506,1.0
0.990338885,1.0
0.990494036,1.0
0.990649186,1.0
0.990810304,1.0
0.990933629,1.0
0.99104502,1.0
0.991172323,1.0
0.991361288,1.0
0.991554232,1.0
0.991705405,1.0
0.99182873,1.0
0.991960011,1.0
0.992055488,1.0
0.992168868,1.0
0.99236579,1.0
0.992475191,1.0
0.99261045,1.0
0.992743721,1.0
0.992892904,1.0
0.992994349,1.0
0.993139554,1.0
0.993308629,1.0
0.993398139,1.0
0.993481681,1.0
0.993605006,1.0
0.993718386,1.0
0.99384171,1.0
0.993965035,1.0
0.994056535,1.0
0.994171903,1.0
0.994327054,1.0
0.994438444,1.0
0.994531932,1.0
0.994613486,1.0
0.994697028,1.0
0.994778582,1.0
0.994884005,1.0
0.994949646,1.0
0.99502921,1.0
0.995132644,1.0
0.995246023,1.0
0.99532161,1.0
0.995415098,1.0
0.995490684,1.0
0.995564281,1.0
0.995647824,1.0
0.99572341,1.0
0.995840768,1.0
0.995926299,1.0
0.996041668,1.0
0.996147091,1.0
0.996218699,1.0
0.996308209,1.0
0.996383795,1.0
0.996481262,1.0
0.996568782,1.0
0.996678184,1.0
0.996749792,1.0
0.996855215,1.0
0.996944725,1.0
0.99704418,1.0
0.997143636,1.0
0.997229168,1.0
0.997318678,1.0
0.997386307,1.0
0.997461894,1.0
0.997527534,1.0
0.997603121,1.0
0.997688652,1.0
0.99776026,1.0
0.997837836,1.0
0.997893531,1.0
0.997965139,1.0
0.998060616,1.0
0.9981183,1.0
0.998189908,1.0
0.998257538,1.0
0.99832119,1.0
0.99838882,1.0
0.998446504,1.0
0.998512145,1.0
0.998575796,1.0
0.998635469,1.0
0.998703099,1.0
0.998764762,1.0
0.998826424,1.0
0.998888087,1.0
0.998939804,1.0
0.999013401,1.0
0.999096943,1.0
0.999164573,1.0
0.999212312,1.0
0.999279942,1.0
0.999343593,1.0
0.999433103,1.0
0.9995067,1.0
0.999588254,1.0
0.999681742,1.0


==> item_LGCN_music_downsampled.csv <==
FPR,TPR
0.000104349,0.705541846
0.000286959,0.736865438
0.000286959,0.77318505
0.000443482,0.802856115
0.000756528,0.827433728
0.001095662,0.844802846
0.001539144,0.855794777
0.001982626,0.868724061
0.002478282,0.881489995
0.003026113,0.891084946
0.003652206,0.899209858
0.004226124,0.902321342
0.00472178,0.906177798
0.005243524,0.910261981
0.005791355,0.914796031
0.006313098,0.919321342
0.00704354,0.923321342
0.007617458,0.928722698
0.008165288,0.932321342
0.008687032,0.937379587
0.009287037,0.941321342
0.009860955,0.946947059
0.010408786,0.950922305
0.010956617,0.955214983
0.011582709,0.960321342
0.012156627,0.963321342
0.012756633,0.967321342
0.01361751,0.972321342
0.014243602,0.97784919
0.015391438,0.981321342
0.016043618,0.985321342
0.016826233,0.989321342
0.017791459,0.993321342
0.018756685,0.998321342
0.019721911,1.0
0.020713224,1.0
0.022017583,1.0
0.02306107,1.0
0.024052383,1.0
0.025356742,1.0
0.027026322,1.0
0.028304594,1.0
0.030835051,1.0
0.032895938,1.0
0.03584379,1.0
0.039443821,1.0
0.046565622,1.0
0.052017844,1.0
0.06224402,1.0
0.078809381,1.0
0.12587066,1.0
0.33861164,1.0


==> item_NCF_beauty_downsampled.csv <==
FPR,TPR
0.000106959,0.664440325
0.000284349,0.696990349
0.000346959,0.736955455
0.000903482,0.782509133
0.001166528,0.81901205
0.001555662,0.840439453
0.001669144,0.846518729
0.002302626,0.861512458
0.002668282,0.874788725
0.003256113,0.883348781
0.004132206,0.89215419
0.004636124,0.897933591
0.00494178,0.903276812
0.005683524,0.907229704
0.005891355,0.911727823
0.006763098,0.917888883
0.00726354,0.921078458
0.007837458,0.925958236
0.008455288,0.931246933
0.008877032,0.939861512
0.009627037,0.946540538
0.010180955,0.954637152
0.010888786,0.959980372
0.011256617,0.964751104
0.011852709,0.96774985
0.012596627,0.972302492
0.013226633,0.975492067
0.01403751,0.978000109
0.014423602,0.979444959
0.015841438,0.98088981
0.016273618,0.982798103
0.016946233,0.984024862
0.018151459,0.985060793
0.018906685,0.986178507
0.019891911,0.98726896
0.021133224,0.988413936
0.022117583,0.98953165
0.02354107,0.990294968
0.024532383,0.991112807
0.025666742,0.991957909
0.027176322,0.993102884
0.028504594,0.993893463
0.031115051,0.99465678
0.033275938,0.995338313
0.03606379,0.996074369
0.039913821,0.996674118
0.047055622,0.997301129
0.052447844,0.9979554
0.06270402,0.998527888
0.079209381,0.999073115
0.12619066,0.999563819
0.33873164,0.999863693
1,1

==> item_NCF_ml1m_downsampled.csv <==
FPR,TPR
0.000101445,0.277603914
0.000113379,0.278168175
0.000129292,0.278669741
0.000149183,0.279029735
0.000161118,0.279280518
0.000181009,0.279577817
0.000188966,0.279956013
0.000206868,0.280330165
0.00022477,0.280641621
0.000242672,0.280928807
0.000264552,0.281290824
0.000282454,0.281683178
0.000302345,0.28202497
0.000326214,0.282340471
0.000350084,0.282611478
0.00037992,0.282872373
0.000401801,0.283181807
0.00042567,0.283543824
0.000455507,0.283853257
0.000481365,0.284245611
0.000507223,0.284629874
0.00053706,0.284904926
0.00055894,0.285232562
0.00058281,0.285450985
0.000614635,0.285790755
0.000644472,0.28597682
0.000680276,0.286359061
0.000714091,0.286532991
0.000741939,0.286799954
0.000781721,0.286981973
0.000811558,0.287198374
0.000841394,0.287410731
0.000885155,0.287718142
0.000926926,0.287974992
0.000958752,0.288201505
0.000996545,0.288419929
0.001026382,0.28864442
0.001058207,0.288905315
0.001088044,0.289103514
0.00111987,0.289269354
0.001149707,0.289542384
0.001185511,0.289809346
0.001225293,0.290035859
0.001251151,0.290246193
0.001290933,0.290458549
0.001328727,0.290640569
0.001362541,0.290826634
0.001394367,0.290984384
0.001422215,0.291269548
0.001458019,0.291496062
0.001495812,0.291763024
0.001535594,0.291928864
0.001571398,0.292163467
0.001609191,0.292373801
0.001650963,0.292513349
0.001676821,0.292709526
0.001704669,0.292917838
0.001734505,0.293138284
0.001766331,0.293417381
0.001802135,0.293619625
0.001833961,0.293769285
0.001873743,0.293983664
0.001913525,0.294179841
0.001943362,0.294355793
0.001979166,0.294576239
0.002010992,0.294788596
0.002048785,0.295002974
0.002084589,0.295197129
0.002128349,0.295387238
0.002156197,0.295607684
0.002192001,0.295832175
0.002231783,0.29600206
0.002263609,0.29627509
0.002301402,0.296416661
0.002333228,0.296701825
0.002371021,0.29693845
0.002396879,0.297189233
0.002424727,0.297389455
0.002456553,0.297573497
0.002490368,0.297838437
0.002524183,0.298083152
0.002563965,0.298226745
0.002599769,0.298526067
0.002633584,0.298857747
0.002661431,0.299122687
0.002693257,0.299395716
0.002717126,0.299699082
0.002744974,0.299972112
0.002778789,0.300196603
0.002804647,0.300471655
0.002826528,0.300750752
0.002860342,0.301025804
0.002882223,0.301310968
0.002912059,0.301725568
0.002941896,0.302018822
0.002969744,0.302403086
0.00299958,0.302775215
0.003029417,0.303137232
0.003059254,0.303339476
0.003085112,0.30364891
0.003106992,0.303978567
0.003128873,0.304279911
0.003142796,0.304633838
0.003160698,0.304965519
0.003190535,0.305367984
0.003212415,0.305727979
0.003230317,0.306005053
0.003238274,0.306350891
0.003250208,0.306638077
0.00326811,0.307085037
0.003284023,0.307600759
0.003301925,0.308080078
0.00331386,0.308911301
0.003325795,0.309289498
0.00333574,0.309799153
0.003343697,0.310233977
0.003353642,0.310701161
0.003365577,0.311259355
0.003373533,0.311882267
0.003389446,0.312300912
0.003391435,0.312830792
0.003401381,0.313441569
0.003407348,0.313973471
0.003409337,0.314557956
0.003413316,0.315375023
0.003413316,0.316088944
0.003413316,0.316473208
0.003415305,0.317130501
0.003415305,0.317573416
0.003421272,0.318368235
0.003421272,0.31939159
0.003421272,0.320218769
0.003423261,0.321153136
0.003423261,0.321848856
0.003423261,0.322318062
0.003423261,0.322975356
0.003423261,0.323731749
0.003423261,0.324441626
0.003423261,0.325123188
0.003423261,0.325968569
0.003423261,0.326642041
0.003423261,0.327412591
0.003423261,0.328027413
0.003423261,0.329089195
0.003423261,0.329675703
0.003423261,0.330504904
0.003423261,0.331382643
0.003423261,0.332193642
0.003423261,0.332909586
0.003423261,0.333918784
0.003423261,0.334567988
0.003423261,0.335417413
0.003423261,0.336347736
0.003423261,0.337144578
0.003423261,0.338224561
0.003423261,0.338966797
0.003423261,0.339658472
0.003423261,0.340398685
0.003423261,0.341244065
0.003423261,0.342210792
0.003423261,0.343044038
0.003423261,0.343660882
0.003423261,0.344251435
0.003423261,0.345181758
0.00342525,0.345863321
0.00342525,0.346643983
0.00342525,0.3474206
0.003427239,0.348112275
0.003437185,0.348876758
0.003439174,0.34956641
0.003443152,0.350266175
0.003445141,0.350874929
0.003453098,0.351732444
0.003459065,0.352553556
0.003465032,0.353303881
0.003472989,0.353951062
0.003480945,0.35454566
0.003488902,0.355310143
0.003494869,0.355888561
0.003512771,0.356412373
0.003520728,0.35712225
0.003532662,0.357716847
0.003546586,0.358198188
0.00356051,0.358810988
0.003578412,0.359312553
0.003592336,0.360004228
0.003610238,0.360699948
0.00362814,0.361334994
0.003653998,0.36174555
0.003681846,0.362150038
0.003697758,0.362512055
0.00371765,0.36293879
0.003741519,0.363371592
0.003767377,0.363822597
0.003789258,0.364245287
0.003817105,0.364722583
0.003840975,0.365149318
0.003868822,0.365454707
0.003894681,0.365745938
0.003916561,0.36628593
0.003938441,0.366670194
0.00396231,0.367094906
0.003994136,0.367434676
0.004016016,0.367841187
0.004037897,0.368164778
0.004063755,0.368504548
0.004091603,0.368949485
0.004125417,0.369287232
0.004159232,0.369580486
0.004189069,0.369877785
0.004214927,0.370152837
0.004250731,0.370458226
0.004282557,0.370773727
0.004312394,0.371129676
0.004342231,0.371418885
0.004370078,0.371675735
0.004395937,0.371938653
0.004415828,0.372316849
0.004439697,0.372593923
0.004463566,0.3728892
0.004497381,0.37322088
0.004527218,0.373445371
0.004561033,0.373791209
0.00459087,0.374056148
0.004614739,0.374442435
0.004640597,0.374733666
0.004664467,0.375198827
0.004696292,0.375475902
0.004730107,0.375854098
0.004761933,0.376155442
0.00479177,0.376474988
0.004825585,0.37684105
0.004851443,0.377144416
0.004883269,0.377435647
0.004923051,0.377811821
0.004954877,0.378016088
0.004988692,0.378301252
0.005024496,0.37863091
0.005054333,0.378924164
0.005090137,0.379274046
0.005121962,0.379652243
0.005155777,0.379860554
0.005181636,0.380127516
0.005223407,0.380416725
0.005257222,0.380714024
0.005291037,0.381053794
0.005322863,0.381264128
0.005356678,0.381525023
0.005388503,0.381759626
0.005410384,0.382014454
0.005436242,0.382404785
0.005470057,0.382683882
0.005499894,0.382904328
0.005527741,0.383310838
0.005563545,0.383557576
0.005599349,0.383790157
0.005623219,0.384174421
0.005666979,0.384415091
0.005696816,0.384797332
0.005720685,0.385088564
0.005752511,0.385381818
0.005784337,0.385804508
0.005820141,0.38617057
0.005853955,0.386522475
0.005883792,0.386910783
0.005923574,0.387315272
0.005949433,0.387739984
0.005971313,0.387980655
0.006005128,0.388312335
0.006036954,0.388745137
0.00606679,0.389175917
0.006098616,0.389357937
0.006122486,0.389717931
0.0061563,0.389970737
0.006198072,0.390221519
0.006227908,0.390601738
0.006255756,0.390862633
0.006279625,0.391121505
0.006307473,0.391422849
0.00633731,0.39175453
0.006365157,0.392144861
0.006393005,0.392442159
0.006418863,0.392870917
0.0064487,0.393133834
0.006472569,0.393425066
0.006506384,0.393768881
0.006536221,0.394296738
0.00656009,0.394636508
0.006591916,0.394905493
0.006623742,0.395227061
0.006651589,0.395568853
0.006679437,0.395928848
0.006703306,0.396256483
0.006727175,0.396584119
0.006759001,0.396980517
0.006790827,0.397251524
0.006822653,0.397516464
0.006848511,0.397793538
0.006878348,0.39817578
0.006900228,0.398610605
0.006934043,0.398861387
0.006959901,0.399156664
0.006995706,0.399407446
0.007027531,0.399733059
0.007059357,0.400020246
0.007085216,0.400382263
0.00711903,0.400596642
0.007148867,0.400871694
0.007180693,0.401140678
0.00721053,0.401433932
0.007248323,0.401670558
0.007280148,0.401905161
0.007311974,0.402170101
0.007349767,0.402364255
0.007383582,0.402572566
0.007423365,0.402859753
0.00745519,0.403120648
0.007492983,0.403415924
0.007528787,0.403622213
0.007566581,0.40391749
0.007594428,0.404115689
0.007630232,0.404309843
0.007666036,0.404562648
0.007707807,0.404831633
0.007751568,0.405104663
0.007781405,0.40527657
0.007821187,0.405561734
0.00785898,0.405776113
0.007900751,0.405994537
0.00792661,0.406235207
0.007966392,0.40640307
0.008006174,0.406708458
0.008055902,0.406884411
0.008093695,0.407106879
0.008129499,0.407371819
0.008161325,0.40759631
0.008201107,0.407841025
0.008240889,0.408057426
0.008288628,0.408269783
0.00832841,0.408459892
0.008372171,0.408692473
0.008409964,0.408967525
0.008445768,0.409194038
0.008481572,0.409442799
0.008525332,0.409645043
0.008561136,0.409843242
0.008602908,0.410035374
0.008640701,0.410193124
0.00868645,0.410358964
0.008734189,0.410536939
0.008773971,0.410751318
0.008807786,0.411042549
0.008869449,0.411180075
0.008905253,0.411434903
0.008937078,0.411633102
0.008976861,0.411831301
0.009010676,0.411982984
0.009050458,0.412187251
0.00909024,0.41237736
0.009132011,0.412547246
0.009171794,0.412694884
0.009219532,0.412852634
0.009267271,0.413026564
0.00931501,0.413182292
0.009348825,0.413392626
0.009394574,0.41360296
0.009442313,0.413730373
0.009484084,0.413873967
0.009509943,0.414086323
0.009557681,0.414258231
0.009597463,0.414450362
0.009631278,0.414612158
0.009671061,0.4147962
0.009712832,0.41497013
0.009758582,0.415133948
0.009796375,0.415297765
0.009842124,0.415520234
0.009883896,0.415682029
0.009933623,0.415853937
0.009977384,0.41598944
0.010023133,0.416183594
0.010066894,0.416369659
0.010108665,0.416529432
0.01014248,0.416711452
0.01018823,0.416871224
0.010220055,0.417035042
0.01027774,0.417241331
0.010319511,0.417360655
0.010359293,0.417587168
0.010399075,0.417852108
0.010438858,0.418005814
0.010486596,0.418175699
0.010532346,0.418341539
0.010580085,0.418501312
0.010623845,0.41866513
0.010651693,0.418879508
0.010699431,0.419069618
0.010735235,0.419263772
0.010782974,0.419478151
0.010822756,0.419615677
0.01085856,0.41975927
0.01090431,0.419957469
0.01094807,0.42019005
0.010991831,0.420396339
0.011031613,0.420586449
0.011075373,0.420740154
0.011123112,0.420922174
0.011166873,0.421104193
0.011206655,0.421282168
0.011250415,0.421468233
0.011290197,0.421623961
0.01132998,0.421894968
0.011367773,0.422060808
0.011407555,0.422242828
0.011443359,0.42243496
0.011491098,0.422657428
0.011536847,0.422843493
0.01157464,0.423049782
0.011612434,0.423217644
0.01166415,0.423375395
0.011713878,0.423523033
0.011763606,0.423771793
0.011805377,0.423931566
0.01184317,0.424200551
0.011882953,0.424327964
0.011926713,0.424497849
0.011968485,0.424667734
0.01202418,0.42489627
0.012056005,0.42506211
0.012099766,0.42523604
0.012151483,0.425389746
0.012185298,0.425594012
0.012227069,0.425800301
0.012266851,0.425958052
0.012296688,0.426192655
0.012332492,0.426358495
0.012368296,0.426500066
0.012402111,0.426728602
0.012445871,0.426916689
0.012483664,0.427177584
0.012525436,0.427412187
0.012565218,0.427626566
0.012606989,0.427774204
0.012640804,0.428049256
0.012684565,0.428241388
0.012720369,0.428429475
0.012756173,0.42869037
0.01280789,0.428935085
0.012841705,0.429181823
0.012879498,0.429375977
0.012925247,0.429602491
0.012969008,0.429794622
0.013000833,0.430021136
0.013040616,0.430156639
0.01307642,0.430358883
0.013108245,0.430658205
0.013146039,0.431006065
0.01318781,0.431210331
0.013217647,0.431400441
0.013253451,0.431624932
0.013287266,0.431889871
0.013325059,0.432205372
0.013358874,0.432502671
0.013398656,0.432759521
0.013426503,0.432988057
0.013462307,0.433166032
0.013496122,0.433461308
0.013529937,0.433665574
0.013565741,0.433898155
0.013601545,0.43416714
0.01363536,0.434411855
0.01365724,0.434701064
0.013704979,0.435002408
0.013742772,0.435323976
0.013776587,0.43569206
0.013804435,0.436041943
0.013840239,0.436375645
0.013876043,0.436693169
0.013905879,0.436947996
0.013939694,0.437356529
0.013975498,0.43766394
0.014013291,0.437904611
0.014045117,0.438155394
0.014066997,0.43851741
0.014108769,0.438897629
0.014136616,0.439174704
0.014164464,0.439563012
0.014200268,0.439811773
0.014224137,0.440078735
0.014253974,0.440543896
0.014275854,0.440909958
0.014309669,0.441168831
0.014347462,0.441652194
0.014379288,0.442097131
0.014413103,0.44247735
0.014436972,0.442792851
0.014466809,0.443225653
0.014496645,0.44349666
0.014528471,0.443763622
0.014564275,0.444099348
0.014596101,0.444348108
0.014631905,0.444619115
0.014661742,0.444900234
0.014695557,0.445185398
0.014721415,0.445525169
0.014747273,0.445848759
0.014775121,0.446180439
0.014804958,0.446534367
0.014836783,0.446872114
0.014876566,0.447288737
0.014914359,0.447646709
0.014940217,0.447988502
0.014970054,0.448247374
0.015003869,0.448668042
0.015035695,0.448963318
0.015071499,0.449228258
0.015107303,0.449559938
0.01513515,0.450029145
0.015170954,0.450296107
0.01520278,0.450567114
0.015238584,0.450937221
0.015282344,0.451289125
0.015322127,0.451614738
0.015355942,0.451922149
0.015387767,0.452302368
0.01542556,0.452567308
0.015455397,0.45300011
0.015485234,0.453236736
0.015513081,0.453562349
0.015550875,0.453851558
0.015572755,0.454140767
0.015600602,0.454504807
0.015636406,0.454789971
0.015668232,0.455249065
0.015700058,0.455631306
0.015731884,0.455946807
0.015763709,0.456298712
0.015805481,0.456500956
0.015849241,0.456749716
0.015881067,0.456982297
0.01591886,0.457275551
0.015950686,0.45754858
0.015994446,0.457898463
0.016036218,0.458317108
0.016081967,0.458606317
0.016109815,0.458954177
0.016149597,0.459206982
0.016177445,0.459504281
0.016217227,0.459730794
0.016249053,0.459971465
0.016284857,0.460226292
0.016318672,0.460543815
0.016354476,0.460788531
0.016398236,0.461017067
0.016432051,0.461399308
0.016467855,0.46167436
0.016503659,0.46192312
0.016539463,0.462216374
0.0165693,0.462440865
0.016603115,0.462744231
0.016646875,0.463001081
0.01668069,0.463172989
0.016716494,0.463340851
0.016764233,0.463537028
0.016804015,0.463826237
0.016833851,0.464127581
0.016865677,0.464346005
0.016913416,0.464697909
0.016945242,0.46493858
0.0169711,0.465225766
0.017010882,0.465541267
0.017054643,0.465755646
0.017086469,0.466059012
0.017120284,0.466354288
0.017160066,0.466611138
0.017189902,0.467041918
0.017227696,0.467294724
0.01726151,0.467551574
0.017305271,0.467780109
0.017347042,0.468047072
0.017384835,0.468334258
0.017420639,0.468613355
0.017450476,0.468797397
0.017480313,0.469183683
0.017510149,0.469408174
0.017541975,0.469877381
0.017573801,0.470128163
0.017609605,0.470382991
0.017651376,0.470601415
0.017689169,0.470868377
0.017717017,0.471191967
0.017756799,0.47143466
0.017788625,0.471812857
0.017820451,0.472073752
0.017854266,0.472356893
0.017884102,0.472567227
0.017919906,0.47280183
0.01795571,0.473089017
0.017991514,0.473446989
0.018027318,0.473665413
0.018065112,0.473934397
0.018100916,0.474322706
0.018138709,0.474555287
0.018172524,0.474862698
0.01820236,0.475236849
0.018246121,0.475475497
0.018277947,0.475752572
0.018319718,0.476055938
0.018357511,0.476308743
0.018397293,0.476719299
0.018433097,0.476992328
0.018476858,0.477336143
0.018518629,0.477580858
0.018554433,0.477874112
0.018586259,0.478135007
0.018620074,0.478337251
0.018653889,0.478622416
0.018681736,0.478863086
0.018719529,0.479168475
0.018761301,0.479490043
0.018787159,0.47985206
0.018834898,0.480143291
0.018866724,0.480400141
0.018902528,0.480634744
0.018936342,0.480891594
0.018970157,0.481081704
0.01900795,0.481322374
0.019043754,0.481599449
0.019087515,0.481775401
0.019123319,0.48208079
0.019153156,0.482369999
0.01918896,0.482673365
0.019224764,0.483033359
0.019256589,0.483209312
0.019294383,0.483526835
0.019340132,0.483773573
0.019373947,0.483994019
0.019407762,0.484222555
0.019447544,0.484576482
0.019473403,0.484853556
0.019503239,0.485138721
0.019537054,0.485401638
0.019578826,0.485611972
0.01961264,0.485909271
0.019650434,0.486285445
0.019692205,0.486590833
0.019724031,0.486922513
0.019767791,0.487183408
0.019801606,0.487573739
0.019839399,0.487808343
0.019875203,0.488059125
0.019918964,0.488370581
0.019954768,0.488617319
0.01999455,0.48883372
0.020032343,0.489169445
0.020072125,0.489408093
0.020113897,0.48961236
0.020155668,0.489937973
0.020193461,0.49014224
0.020227276,0.49039909
0.020265069,0.490601334
0.020294906,0.490870318
0.020324742,0.491137281
0.020354579,0.491406265
0.020392372,0.491642891
0.020428176,0.491877494
0.020477904,0.492033222
0.020503762,0.492211197
0.020541556,0.492478159
0.020583327,0.492670291
0.020613164,0.492886692
0.020646978,0.493111183
0.020684772,0.493505559
0.020724554,0.493758364
0.020768314,0.493950496
0.020806107,0.494132516
0.020849868,0.494387343
0.02088965,0.494785764
0.020939378,0.494975874
0.020973193,0.49518014
0.021012975,0.495313621
0.021058725,0.495544179
0.021100496,0.495742379
0.0211363,0.495974959
0.021170115,0.496209563
0.021207908,0.496365291
0.021257636,0.49654731
0.021295429,0.496741465
0.021333222,0.496927529
0.021374993,0.497079212
0.021428699,0.49725112
0.021476438,0.497421005
0.021510253,0.497710214
0.021557992,0.497872009
0.021595785,0.498155151
0.021633578,0.498349305
0.021669382,0.498503011
0.02171712,0.498654694
0.021770826,0.498836713
0.021806631,0.499022778
0.021860337,0.499184573
0.021904097,0.499441423
0.02194189,0.499665914
0.021981672,0.499856024
0.022021455,0.500048156
0.022061237,0.500240288
0.022110965,0.500450621
0.022148758,0.500634663
0.022186551,0.50083084
0.022222355,0.501037129
0.022266115,0.501233306
0.022297941,0.501407236
0.022333745,0.501593301
0.022373527,0.501803634
0.022415299,0.501995766
0.022453092,0.502315312
0.022498841,0.502450816
0.022544591,0.502608566
0.022598297,0.502824967
0.022640068,0.503025189
0.022697753,0.503197096
0.022735546,0.503328555
0.022773339,0.50349035
0.022827045,0.503603607
0.022866827,0.50383012
0.022906609,0.504008095
0.022946391,0.504216407
0.022990152,0.504390336
0.023025956,0.50454202
0.023067727,0.504778645
0.023117455,0.504958642
0.023161216,0.505148752
0.023199009,0.505245829
0.023234813,0.505369198
0.023290508,0.505510769
0.023336257,0.505725148
0.02337604,0.505911212
0.023429746,0.506091209
0.023477484,0.506265139
0.023517266,0.506447159
0.023572962,0.506667605
0.023618711,0.506815243
0.023662472,0.506977038
0.02371021,0.507152991
0.02375596,0.507280405
0.023793753,0.507466469
0.023843481,0.50761613
0.023903154,0.507792082
0.023940947,0.507970057
0.023986697,0.508150054
0.024034436,0.508267356
0.024086152,0.508414994
0.024123946,0.508532296
0.02418163,0.508649597
0.024233347,0.508853864
0.024277107,0.509021726
0.024316889,0.509126893
0.024370595,0.509262397
0.024416345,0.50942217
0.024456127,0.509575875
0.024501877,0.509749805
0.024547626,0.509921713
0.024589398,0.510055194
0.024647082,0.510223056
0.024694821,0.510334291
0.024728635,0.510490019
0.024778363,0.510667993
0.024834058,0.510902596
0.024885775,0.511034055
0.024929536,0.51122012
0.024973296,0.51136978
0.025023024,0.5115518
0.025064795,0.511776291
0.025102588,0.511905727
0.025152316,0.512071567
0.025206022,0.512182802
0.02525575,0.512308193
0.025305478,0.512500325
0.025353216,0.512652008
0.025402944,0.512757175
0.025452672,0.512902791
0.025494443,0.513022115
0.025538204,0.513192
0.025589921,0.513353795
0.025647605,0.513521658
0.025699322,0.513707722
0.025737115,0.513835136
0.025796788,0.513986819
0.025834582,0.51411221
0.02588232,0.514257826
0.025932048,0.514365015
0.02597183,0.514565237
0.026019569,0.514682539
0.026069297,0.514832199
0.026121014,0.514983882
0.026170741,0.515101184
0.02621848,0.515256912
0.02626224,0.515392416
0.026315947,0.515521852
0.026357718,0.515647243
0.026415402,0.515796904
0.026463141,0.515944542
0.026520825,0.516071956
0.026588455,0.516185212
0.02664415,0.516294424
0.026689899,0.516492623
0.026735649,0.516682733
0.026785377,0.516818236
0.026837094,0.516925426
0.026900745,0.517093288
0.026954451,0.517198455
0.027004179,0.517354183
0.027051918,0.517461373
0.027109602,0.517613056
0.027157341,0.517782941
0.027207069,0.517912377
0.027262764,0.518039791
0.027312491,0.518193496
0.027370176,0.518324955
0.027423882,0.518444279
0.027487533,0.518531244
0.027531294,0.518636411
0.027581021,0.518769892
0.027638706,0.518873036
0.027690423,0.519002473
0.02774214,0.519172358
0.027789878,0.519291682
0.027855519,0.519402916
0.027889334,0.519520218
0.027931105,0.519627407
0.027980833,0.519764933
0.028024593,0.519886279
0.028070343,0.519995491
0.028128027,0.520096613
0.028187701,0.520222005
0.028239417,0.520347396
0.028291134,0.520484922
0.028340862,0.52063256
0.028392579,0.520788288
0.028440318,0.520970308
0.028492035,0.521115924
0.028543752,0.521217046
0.028587512,0.521352549
0.028639229,0.521479963
0.028690946,0.521629624
0.02874863,0.521789396
0.028804325,0.521914788
0.028840129,0.522034112
0.028893835,0.522163548
0.028953508,0.522260625
0.029005225,0.522420398
0.029054953,0.522533655
0.029112637,0.522673203
0.029164354,0.522796572
0.029224028,0.522948255
0.029265799,0.52311005
0.029309559,0.523261733
0.02935332,0.523385102
0.029405037,0.52354083
0.029454765,0.523664199
0.029500514,0.523823972
0.029550242,0.523955431
0.029594002,0.524125316
0.029637763,0.524240595
0.029697436,0.524382166
0.029747164,0.524495422
0.02980087,0.524620814
0.029858554,0.524740138
0.029908282,0.524865529
0.029969945,0.525025302
0.030023651,0.525136536
0.030065422,0.525270017
0.030119128,0.525369117
0.03018079,0.525504621
0.030222562,0.525617877
0.030280246,0.525739224
0.030339919,0.525864615
0.030407549,0.525996074
0.030453299,0.526186183
0.030507005,0.526333821
0.030558722,0.5264491
0.030604471,0.526590671
0.030666134,0.526693816
0.030733763,0.526837409
0.030787469,0.52697898
0.030833219,0.527090214
0.030886925,0.527197404
0.030934664,0.527332907
0.030974446,0.527448186
0.031020195,0.527599869
0.031065945,0.527709081
0.031113684,0.527883011
0.031161422,0.528026604
0.031223085,0.528160086
0.031272813,0.528285477
0.031336464,0.528459407
0.031394148,0.528592888
0.031449844,0.528714234
0.031495593,0.528886142
0.031535375,0.529007488
0.031597038,0.529128835
0.031654722,0.529254226
0.031710417,0.529446358
0.031758156,0.529600064
0.031805895,0.529741634
0.031863579,0.529907475
0.031921263,0.530004552
0.031967013,0.530140055
0.032008784,0.530267469
0.03206249,0.530398928
0.032102272,0.530556678
0.032155978,0.530708361
0.032205706,0.53083982
0.032247477,0.530993525
0.032297205,0.531112849
0.032354889,0.531234196
0.032404617,0.531351497
0.032450367,0.531571944
0.03251004,0.531727672
0.032561757,0.531879355
0.032609496,0.532022948
0.032653256,0.532146317
0.03268906,0.532269686
0.032740777,0.532429459
0.032798461,0.532530581
0.032848189,0.53264586
0.032893939,0.532773274
0.032939688,0.532914844
0.032981459,0.533082707
0.033023231,0.533195964
0.033080915,0.533335512
0.033126665,0.533505397
0.03318236,0.533642923
0.033232088,0.533833033
0.033273859,0.534002918
0.033319608,0.53417078
0.033379282,0.534271902
0.033425031,0.534429653
0.03347277,0.534577291
0.033524487,0.534730996
0.033578193,0.534830096
0.033617975,0.534999981
0.033663725,0.535141552
0.033715442,0.535266943
0.033765169,0.535438851
0.03380893,0.535626938
0.033860647,0.535790755
0.033896451,0.535934349
0.033938222,0.536162885
0.03398795,0.536322657
0.034029721,0.536486475
0.034075471,0.536668495
0.034119231,0.536801976
0.034170948,0.536988041
0.034216698,0.537149836
0.034266426,0.537281295
0.034312175,0.53750983
0.034357925,0.537649379
0.034401685,0.537813197
0.034441467,0.537983082
0.03448125,0.538142854
0.034530977,0.538312739
0.034572749,0.538502849
0.034618498,0.538701048
0.034668226,0.538895202
0.034717954,0.539063065
0.034763703,0.539216771
0.034811442,0.539416992
0.034855203,0.539576765
0.034896974,0.539748673
0.034942724,0.539908445
0.034988473,0.54009451
0.035034223,0.540240126
0.035074005,0.540399899
0.03510782,0.540606188
0.035155558,0.540854948
0.035201308,0.54103899
0.035255014,0.541255391
0.035302753,0.541514264
0.035348502,0.541730665
0.035388285,0.541890438
0.035428067,0.542070435
0.035479784,0.542246387
0.035525533,0.542446609
0.035561337,0.542606382
0.03559913,0.542832895
0.035642891,0.543031094
0.035680684,0.543188845
0.035728423,0.543318281
0.035772183,0.543522547
0.035825889,0.543710634
0.035883573,0.543908834
0.03593529,0.544084786
0.035985018,0.544276918
0.0360248,0.544458938
0.03607055,0.544645002
0.036112321,0.544796685
0.036148125,0.545035333
0.036193875,0.545195106
0.036243603,0.545358924
0.036283385,0.545522742
0.036331123,0.54567847
0.036374884,0.545888803
0.036420633,0.546044531
0.036470361,0.546178012
0.036520089,0.546319583
0.036559871,0.546556209
0.036601643,0.546726094
0.036649381,0.546936428
0.036687174,0.54713665
0.036722978,0.547353051
0.036762761,0.547518891
0.03680851,0.547793943
0.03685426,0.547951693
0.036896031,0.548127646
0.036951726,0.54831371
0.036997476,0.548459326
0.037043225,0.548637301
0.037090964,0.548924487
0.037130746,0.549132799
0.037174507,0.549288527
0.037206333,0.549486726
0.037248104,0.549725374
0.037291864,0.549917506
0.037335625,0.550097503
0.037387342,0.550279523
0.037439059,0.550489857
0.037476852,0.550696146
0.037520612,0.550851874
0.037560394,0.551011647
0.037602166,0.551157262
0.037641948,0.551331192
0.03768173,0.551616356
0.037729469,0.551838825
0.037767262,0.55200871
0.037818979,0.552138146
0.037864728,0.552334323
0.037908489,0.552524432
0.037960206,0.552759036
0.038015901,0.552928921
0.038057672,0.553145322
0.0381074,0.553343521
0.038159117,0.553481047
0.038200888,0.553634752
0.038248627,0.553857221
0.038300344,0.554045308
0.038350072,0.554192946
0.038381897,0.554397213
0.038445549,0.554536761
0.038497266,0.554739005
0.038546994,0.55492507
0.038592743,0.555141471
0.038634515,0.555333603
0.038682253,0.555501466
0.038726014,0.555647081
0.038775742,0.55578663
0.038815524,0.555996964
0.038867241,0.556150669
0.038907023,0.556330666
0.038952773,0.556445945
0.038990566,0.556579427
0.039036315,0.556718975
0.039080076,0.556913129
0.039129803,0.557101216
0.039185499,0.557248855
0.039229259,0.557406605
0.039286943,0.557548176
0.039340649,0.557740308
0.039382421,0.557885923
0.039426181,0.558043674
0.03947392,0.558207492
0.039525637,0.558417825
0.039571386,0.558575576
0.039623103,0.558733326
0.039664874,0.558880964
0.039706646,0.559067029
0.039754384,0.559194443
0.039796156,0.559340059
0.039843895,0.559469495
0.039891633,0.559625223
0.039935394,0.559817355
0.039981143,0.559952858
0.040026893,0.560096451
0.040070653,0.560240045
0.040114414,0.560405885
0.040160163,0.560545433
0.040205913,0.560727453
0.040255641,0.56084071
0.040309347,0.560986326
0.040365042,0.561162278
0.040420737,0.561326096
0.040470465,0.561518228
0.040536105,0.56168609
0.040579866,0.561894402
0.040629594,0.562007658
0.040687278,0.562155296
0.040733027,0.562268553
0.040778777,0.562406079
0.040830494,0.562571919
0.040874254,0.56272967
0.040921993,0.562907644
0.040971721,0.563071462
0.041019459,0.563215056
0.041065209,0.563368761
0.041112948,0.563568983
0.041160686,0.563664037
0.041206436,0.563805608
0.041256164,0.563953246
0.041295946,0.56409684
0.041345674,0.564232343
0.041393412,0.564454812
0.041435184,0.564663123
0.041474966,0.564798627
0.041530661,0.564998848
0.041574422,0.565164689
0.041618182,0.565312327
0.041677855,0.56546401
0.041727583,0.565569177
0.041777311,0.565708725
0.04182505,0.565844229
0.041882734,0.565941306
0.041930473,0.566103101
0.0419802,0.566254784
0.042033906,0.566418602
0.042087612,0.566570285
0.042151264,0.566685564
0.04220497,0.566835225
0.042252709,0.566966684
0.042306415,0.567102187
0.04236211,0.567284207
0.042421783,0.567441957
0.042467533,0.567587573
0.042523228,0.567714987
0.042564999,0.567846445
0.042616716,0.568010263
0.042662466,0.568099251
0.042708215,0.568236777
0.04276391,0.56838846
0.04280966,0.568540143
0.042863366,0.568722162
0.042905137,0.568857666
0.042968789,0.569015416
0.043014538,0.569128673
0.04305631,0.569276311
0.043102059,0.569417882
0.043147809,0.569553386
0.043197537,0.569684844
0.043247264,0.569820348
0.043291025,0.570002368
0.04334672,0.57016214
0.04339247,0.570332025
0.043438219,0.570477641
0.043483969,0.570639436
0.043537675,0.570724379
0.043589392,0.570878084
0.043645087,0.571045947
0.043698793,0.571173361
0.043748521,0.571306842
0.043802227,0.571434256
0.043845987,0.571559647
0.043897704,0.571689083
0.043957377,0.571838744
0.044007105,0.572022786
0.044052855,0.572148177
0.044110539,0.572259412
0.044172201,0.572366601
0.044217951,0.572516262
0.044271657,0.572615361
0.044317407,0.572765022
0.044371113,0.572864122
0.044414873,0.572977378
0.044460623,0.573147263
0.044512339,0.573278722
0.04457798,0.573408158
0.044625719,0.573594223
0.044679425,0.573709502
0.044723185,0.573883432
0.044772913,0.574008823
0.044838554,0.574176686
0.044878336,0.574322302
0.044924086,0.574449715
0.044975802,0.574558927
0.04502553,0.574656004
0.045075258,0.574763194
0.045124986,0.574937124
0.045174714,0.575060492
0.045220463,0.575185884
0.045260245,0.575347679
0.04531793,0.57549734
0.045367657,0.575709696
0.045431309,0.575863402
0.045477059,0.575968569
0.04551883,0.576130364
0.045560601,0.576227441
0.045600384,0.576383169
0.045656079,0.576498448
0.045705806,0.576642041
0.045749567,0.576807882
0.045803273,0.57695552
0.045849022,0.577078889
0.045904718,0.577220459
0.045956434,0.577333716
0.046016108,0.577473265
0.04605589,0.577604723
0.046113574,0.577728092
0.046161313,0.577849439
0.046224965,0.578001122
0.046276681,0.578181119
0.04632442,0.578282241
0.046386083,0.578383363
0.046451723,0.578506732
0.046495484,0.578672572
0.04654919,0.57876156
0.046594939,0.578870771
0.046640689,0.579026499
0.046696384,0.579155936
0.046752079,0.579253013
0.046807774,0.579430988
0.046859491,0.579572558
0.046909219,0.579714129
0.046952979,0.579892104
0.04699674,0.579991204
0.047062381,0.58012873
0.047102163,0.58028648
0.047157858,0.580436141
0.047233444,0.580585801
0.047285161,0.580755686
0.047342845,0.580870966
0.047396551,0.581004447
0.047454236,0.581158152
0.047517887,0.581243095
0.047563637,0.581352306
0.047615354,0.581451406
0.047677016,0.581538371
0.047718787,0.581667807
0.047786417,0.581772974
0.047834156,0.581942859
0.047897807,0.582056116
0.047941568,0.582165328
0.047987317,0.582268472
0.048046991,0.582403976
0.048084784,0.58250712
0.048124566,0.582668916
0.048178272,0.582776105
0.048229989,0.582885317
0.04829563,0.583004641
0.048343368,0.583144189
0.048393096,0.583239244
0.048440835,0.583396994
0.048500508,0.58353452
0.048554214,0.583706428
0.04860792,0.583870246
0.048655659,0.584030018
0.048705387,0.584143275
0.048761082,0.584228218
0.04881081,0.584351586
0.048858548,0.584505292
0.0489222,0.584646863
0.048973917,0.584770232
0.049019666,0.584964386
0.049071383,0.585085733
0.049127078,0.585267752
0.04916885,0.58543157
0.04923449,0.585542804
0.049282229,0.585674263
0.049333946,0.585803699
0.049379696,0.585927068
0.049435391,0.586048414
0.049489097,0.586264816
0.049528879,0.586414476
0.049578607,0.586509531
0.049630324,0.586651102
0.049691986,0.586778516
0.049753649,0.586958513
0.049803376,0.587079859
0.049859071,0.587193116
0.049914767,0.587302328
0.049966483,0.587462101
0.050016211,0.587573335
0.050067928,0.587712883
0.050135558,0.587844342
0.050191253,0.588030407
0.050244959,0.588159843
0.050302643,0.588307481
0.050356349,0.588463209
0.050416023,0.588600735
0.050471718,0.588730171
0.050523435,0.588849495
0.050589075,0.588970842
0.05064676,0.589160951
0.050694498,0.589286343
0.050752183,0.589423869
0.050807878,0.589516901
0.050865562,0.58963218
0.05091529,0.58973128
0.050970985,0.589846559
0.051022702,0.589935546
0.051064473,0.590026556
0.051114201,0.590168127
0.051165918,0.590323855
0.05124946,0.590455313
0.051299188,0.590598907
0.051346927,0.590724298
0.051382731,0.590845645
0.051434448,0.590983171
0.051488154,0.591088337
0.051549816,0.591201594
0.051595566,0.591353277
0.051643305,0.591496871
0.051691043,0.591630352
0.05174276,0.591737541
0.051798455,0.591873045
0.051834259,0.592016638
0.05187802,0.592174388
0.051917802,0.592285623
0.051979464,0.592419104
0.052037149,0.592570787
0.052094833,0.592669886
0.052142572,0.592787188
0.052188321,0.592936849
0.052238049,0.593056173
0.052283798,0.593177519
0.052345461,0.59331909
0.052409113,0.593450549
0.052448895,0.59358403
0.05250459,0.593683129
0.052558296,0.593768072
0.052610013,0.593887396
0.05266173,0.59401481
0.052709468,0.594146268
0.052779087,0.594293906
0.052826826,0.594461769
0.05288451,0.594617497
0.052928271,0.594742888
0.052976009,0.594864235
0.053029715,0.594983559
0.053091378,0.595145354
0.053151051,0.595276813
0.053190833,0.595408271
0.053246529,0.59553164
0.053292278,0.595648942
0.053340017,0.595776356
0.053387755,0.595917927
0.05344544,0.596025116
0.053499146,0.596174777
0.053548873,0.59632646
0.053598601,0.596468031
0.053640373,0.596609601
0.053688111,0.596765329
0.05373585,0.596912968
0.053799502,0.597028247
0.053849229,0.597200154
0.053894979,0.59732959
0.053942718,0.597454982
0.053996424,0.597568238
0.054042173,0.597699697
0.054101846,0.597810931
0.054155553,0.597932278
0.05420528,0.59804149
0.054256997,0.598189128
0.054312692,0.598348901
0.054364409,0.598486427
0.054418115,0.598599683
0.054463865,0.598741254
0.054505636,0.598939453
0.054557353,0.599123496
0.054605092,0.599307538
0.054662776,0.599414727
0.054706536,0.599523939
0.05476621,0.599679667
0.054819916,0.599801013
0.0548776,0.599956741
0.054927328,0.600102357
0.054971088,0.600225726
0.05501087,0.600371342
0.055060598,0.600549316
0.055120272,0.600723246
0.05516801,0.600832458
0.055219727,0.600951782
0.055265477,0.601048859
0.055311226,0.601200542
0.055368911,0.601323911
0.055422617,0.601493796
0.055468366,0.601635367
0.055514116,0.601760759
0.055561854,0.601936711
0.055603626,0.602058057
0.055659321,0.602177381
0.055709049,0.602302773
0.055768722,0.602420074
0.055822428,0.602589959
0.055872156,0.602727485
0.055913927,0.602901415
0.055965644,0.603034896
0.056023328,0.603154221
0.056073056,0.603279612
0.056134719,0.603384779
0.05617649,0.603556686
0.056230196,0.603706347
0.056271967,0.603817581
0.056329651,0.603967242
0.056375401,0.604104768
0.056429107,0.604195778
0.056472868,0.604349483
0.056528563,0.604489032
0.056582269,0.604658917
0.056626029,0.604851049
0.056675757,0.604972395
0.056723496,0.605111943
0.056769245,0.605255537
0.056816984,0.605413287
0.056882625,0.605585195
0.056942298,0.605740923
0.056994015,0.605866314
0.057045732,0.60600384
0.057105405,0.606129231
0.057157122,0.606256645
0.057208839,0.606390126
0.057276469,0.606521585
0.057336142,0.606671245
0.057369957,0.606792592
0.057421674,0.606905849
0.057485325,0.607055509
0.057529086,0.607186968
0.057574835,0.607332584
0.057624563,0.607472132
0.057678269,0.607605613
0.05772203,0.607771453
0.057775736,0.607890777
0.057835409,0.608034371
0.057897071,0.60814156
0.05794481,0.608275041
0.057998516,0.608402455
0.058040287,0.608550093
0.058097972,0.608687619
0.058151678,0.608853459
0.058211351,0.609039524
0.058275003,0.609233678
0.05832473,0.609330755
0.058368491,0.609480416
0.05841424,0.609648279
0.058469936,0.609771647
0.058507729,0.609913218
0.058555467,0.610052767
0.058611162,0.610166023
0.058664869,0.610321751
0.058710618,0.610481524
0.058772281,0.610602871
0.058822008,0.610732307
0.058869747,0.610922416
0.058913507,0.61106601
0.058973181,0.611205558
0.059036832,0.611312748
0.059092528,0.611494767
0.059138277,0.611674764
0.059195961,0.611777909
0.0592437,0.611909368
0.059291439,0.6120024
0.059341166,0.612121724
0.059388905,0.61226734
0.059442611,0.612392731
0.05949035,0.612534302
0.059544056,0.612665761
0.059593784,0.612813399
0.059659424,0.612965082
0.059701196,0.613153169
0.059760869,0.61327047
0.059816564,0.613416086
0.059860325,0.613561702
0.059910052,0.613705295
0.059953813,0.613846866
0.059995584,0.61397428
0.060043323,0.614089559
0.060089072,0.614245287
0.060148746,0.614370678
0.060196484,0.614528429
0.060248201,0.614684157
0.060299918,0.614821683
0.060359592,0.614932917
0.060415287,0.615086622
0.060463025,0.61525044
0.060514742,0.615418303
0.060568448,0.615569986
0.060616187,0.615691332
0.060659947,0.615816724
0.060715643,0.615919868
0.06076537,0.616063461
0.060809131,0.616172673
0.060866815,0.616322334
0.060914554,0.616494241
0.060962292,0.616662104
0.061006053,0.616805697
0.061053792,0.616927044
0.061099541,0.617050413
0.061161204,0.617149512
0.06121292,0.617272881
0.061264637,0.61738816
0.061314365,0.617523664
0.061360115,0.617671302
0.061409843,0.617800738
0.061463549,0.617958489
0.061513276,0.618106127
0.061582895,0.618231518
0.061642569,0.618344775
0.061698264,0.618458032
0.061749981,0.618636006
0.06181761,0.618785667
0.061877284,0.618973754
0.061934968,0.619147684
0.061992652,0.61927712
0.06204238,0.619394422
0.06208813,0.619556217
0.062135868,0.619687676
0.062193552,0.619766551
0.062237313,0.619891942
0.062294997,0.620009244
0.062348703,0.620150815
0.062390475,0.620292386
0.062462083,0.620413732
0.062515789,0.620502719
0.062565516,0.620632156
0.062621211,0.620749457
0.062676907,0.620858669
0.062742547,0.620988105
0.062786308,0.621101362
0.062855927,0.621210574
0.062909633,0.62133192
0.06296135,0.621455289
0.063013066,0.621598882
0.063060805,0.621716184
0.063112522,0.621843598
0.063168217,0.621938653
0.063227891,0.622066066
0.063279607,0.62220157
0.063333313,0.622324939
0.06338503,0.622452353
0.063438736,0.622577744
0.063496421,0.62269909
0.063566039,0.622822459
0.0636098,0.62296403
0.063661517,0.62307122
0.063719201,0.623166274
0.063772907,0.623283576
0.063830591,0.62338672
0.063884297,0.623524246
0.063939992,0.62365975
0.063999666,0.623791209
0.064063317,0.623979296
0.064115034,0.624137046
0.064174708,0.624250303
0.064238359,0.624377716
0.064288087,0.624484906
0.064351739,0.624563781
0.06441539,0.624705352
0.064477053,0.624838833
0.064536726,0.624950067
0.064586454,0.625111862
0.06464016,0.625231187
0.064695855,0.625310062
0.064753539,0.625423318
0.064803267,0.62553253
0.064870897,0.625672079
0.064934548,0.625777246
0.064980298,0.625916794
0.065026047,0.626015894
0.06508771,0.626117016
0.065141416,0.626222183
0.065195122,0.626345552
0.06524485,0.6264851
0.065300545,0.626592289
0.065364196,0.626731838
0.065415913,0.626843072
0.065465641,0.627004867
0.06551338,0.627132281
0.065561118,0.627229358
0.065616814,0.627356772
0.065674498,0.627518567
0.06573616,0.627629802
0.065791855,0.627749126
0.065843572,0.627900809
0.065899267,0.628020133
0.065956952,0.628133389
0.066022592,0.628270915
0.066092211,0.628370015
0.066145917,0.628475182
0.066197634,0.628616753
0.06625134,0.628709785
0.066299079,0.628816974
0.066358752,0.628910007
0.066416436,0.629029331
0.066462186,0.629181014
0.066529816,0.629300338
0.066595456,0.629435841
0.066653141,0.629553143
0.066718781,0.629656287
0.066770498,0.629795836
0.06683415,0.629913137
0.066899791,0.630038529
0.066951507,0.630218526
0.067007203,0.630343917
0.067070854,0.630455152
0.067126549,0.630550206
0.067182244,0.630665485
0.067243907,0.63078481
0.067285678,0.630891999
0.067339384,0.630995143
0.06739309,0.6311084
0.067446796,0.631237836
0.067498513,0.631338958
0.067540284,0.631429968
0.067603936,0.63155536
0.067653664,0.631666594
0.067715326,0.631765693
0.067771021,0.63187895
0.06781876,0.631984117
0.067878433,0.632065015
0.067934129,0.632168159
0.06799778,0.632277371
0.06804353,0.632431076
0.068099225,0.632560513
0.06815492,0.632710173
0.068206637,0.63282343
0.068250397,0.632960956
0.068304103,0.633051966
0.068351842,0.633197582
0.068411515,0.633292636
0.068475167,0.633393758
0.068540808,0.633498925
0.068598492,0.633620272
0.068652198,0.633717349
0.068711871,0.633854875
0.068773534,0.633968132
0.068825251,0.634075321
0.068884924,0.634168353
0.068932663,0.634332171
0.068992336,0.634417114
0.069057977,0.63452228
0.069109694,0.634678008
0.06916141,0.634775086
0.069215116,0.634914634
0.069276779,0.63506025
0.069332474,0.635169462
0.069396126,0.635288786
0.069449832,0.635434401
0.069507516,0.635505187
0.069553265,0.635616421
0.069616917,0.635705408
0.069666645,0.635810575
0.069724329,0.635895518
0.069784002,0.636053268
0.069829752,0.636160458
0.069877491,0.636279782
0.069933186,0.636429442
0.069986892,0.636566968
0.070032641,0.63667618
0.070086347,0.636827863
0.070136075,0.636945165
0.07019177,0.637064489
0.070247465,0.637163588
0.070301171,0.637284935
0.07034891,0.637410326
0.070410573,0.637509426
0.070472235,0.637634817
0.070525941,0.637742007
0.070575669,0.637863353
0.070623407,0.637998857
0.070679103,0.638091889
0.070730819,0.638215258
0.070792482,0.638358851
0.070848177,0.638459973
0.070905861,0.638579297
0.070955589,0.638686487
0.071005317,0.638799743
0.071068968,0.638884686
0.071124664,0.639018167
0.071182348,0.639131424
0.071236054,0.63926895
0.071287771,0.639376139
0.071341477,0.639544002
0.071413085,0.639663326
0.071470769,0.639855457
0.07153641,0.639978826
0.071596083,0.640096128
0.071657746,0.640207362
0.071707473,0.64036309
0.071765158,0.640500616
0.071816874,0.640601738
0.07187257,0.640783758
0.071920308,0.640943531
0.071985949,0.6410669
0.072045622,0.64124083
0.072099328,0.641354086
0.072149056,0.641505769
0.07220674,0.64164734
0.072250501,0.641805091
0.072316141,0.641898123
0.072365869,0.642037671
0.072419575,0.64215295
0.07247527,0.642357217
0.072519031,0.642460361
0.072570748,0.642640359
0.072622465,0.642775862
0.072676171,0.642891141
0.072731866,0.643042824
0.072787561,0.64318035
0.072841267,0.643309787
0.072896962,0.64346956
0.07294669,0.643578771
0.072992439,0.643728432
0.073042167,0.643835621
0.073089906,0.64396708
0.073137645,0.644106628
0.073197318,0.64421584
0.073264948,0.644316962
0.073332577,0.644428197
0.073392251,0.644535386
0.073447946,0.644670889
0.073503641,0.644800326
0.073555358,0.64491965
0.073597129,0.645083467
0.073652824,0.645198747
0.073718465,0.645289756
0.073776149,0.64542526
0.073833834,0.645554696
0.07388754,0.645704357
0.073943235,0.645851995
0.074002908,0.645989521
0.074056614,0.646151316
0.074116287,0.646274685
0.074179939,0.646404121
0.074229667,0.646531535
0.074275416,0.646658949
0.074331111,0.64680861
0.074396752,0.646915799
0.074444491,0.647027033
0.074512121,0.647219165
0.074553892,0.647378938
0.074597652,0.647508374
0.074659315,0.647613541
0.074709043,0.647757134
0.07476076,0.647860279
0.074810487,0.647969491
0.074858226,0.648094882
0.074903976,0.648224318
0.074951714,0.648380046
0.075003431,0.648511505
0.075067083,0.648655098
0.075114821,0.648812849
0.07516256,0.648950375
0.075224223,0.649065654
0.075271961,0.649237561
0.075327656,0.649413514
0.075375395,0.649530815
0.075427112,0.649642049
0.075488774,0.649797777
0.075546459,0.649943393
0.075586241,0.650080919
0.075637958,0.650258894
0.075687686,0.650386308
0.075749348,0.650533946
0.075803054,0.650683607
0.075870684,0.650839335
0.075922401,0.650958659
0.075978096,0.651086072
0.076019867,0.651201351
0.07608153,0.651306518
0.076129268,0.651464269
0.076177007,0.65158157
0.07623867,0.651698872
0.076284419,0.6518546
0.076342103,0.652006283
0.076397798,0.652089203
0.076451504,0.652259088
0.0765072,0.652439085
0.076574829,0.652562454
0.076624557,0.65270807
0.076674285,0.652815259
0.076726002,0.652989189
0.076781697,0.653126715
0.076849327,0.653282443
0.07688712,0.653397722
0.076938837,0.653539293
0.076986575,0.653648505
0.077042271,0.653781986
0.077117857,0.653921535
0.077159628,0.654030746
0.077219302,0.654162205
0.077278975,0.654259282
0.077332681,0.654388718
0.077386387,0.654493885
0.077438104,0.654595007
0.077479875,0.654702197
0.077547505,0.654821521
0.077601211,0.654965114
0.077640993,0.655112752
0.077704645,0.655244211
0.077750394,0.655383759
0.077802111,0.65553342
0.077853828,0.655664879
0.077913501,0.655759933
0.077971186,0.655867123
0.078026881,0.655998582
0.078078598,0.65612195
0.078120369,0.656271611
0.078178053,0.656397002
0.07822977,0.656504192
0.07827552,0.656710481
0.078337182,0.656862164
0.078392877,0.656979465
0.078444594,0.657100812
0.078502279,0.657238338
0.078546039,0.657357662
0.078605712,0.657485076
0.078661407,0.657570018
0.078717103,0.657713612
0.07876683,0.657832936
0.078822525,0.657964394
0.078872253,0.658107988
0.078953807,0.658229334
0.079003535,0.658338546
0.079063208,0.658482139
0.079122881,0.658603486
0.079178576,0.65872281
0.079242228,0.658854268
0.079297923,0.658987749
0.079357597,0.659179881
0.079405335,0.659264824
0.079459041,0.659406395
0.079522693,0.659517629
0.079578388,0.659610661
0.07964005,0.659762344
0.079699724,0.659883691
0.079749452,0.659966611
0.079815092,0.660071778
0.079874766,0.660176945
0.079926482,0.660276044
0.079982178,0.660395368
0.080037873,0.66050458
0.080093568,0.660623904
0.080159208,0.660723004
0.080210925,0.660937382
0.080258664,0.661091088
0.080318337,0.661174008
0.080376022,0.661331758
0.08042376,0.661453105
0.080489401,0.661538047
0.080543107,0.661645237
0.080608748,0.661768606
0.080664443,0.661867705
0.080714171,0.661993097
0.080767877,0.662146802
0.080837496,0.662245902
0.08089518,0.662353091
0.080948886,0.662470393
0.081016516,0.662587694
0.081072211,0.662702973
0.081129895,0.662868814
0.081211449,0.663004317
0.081269133,0.663103417
0.081316871,0.663234875
0.081372567,0.663384536
0.081436218,0.663475546
0.081481968,0.663621162
0.081539652,0.663762733
0.081593358,0.663875989
0.081643086,0.663979134
0.081706737,0.664110592
0.081772378,0.664231939
0.081832051,0.66437351
0.081893714,0.664466542
0.081953387,0.664575754
0.082003115,0.66470519
0.082070745,0.664794177
0.082122462,0.664899344
0.082168211,0.665034848
0.082223906,0.665125858
0.082287558,0.665224957
0.082339275,0.665338214
0.082389003,0.665421134
0.082452654,0.665506077
0.082516306,0.665615289
0.082564044,0.665736635
0.082633663,0.665837757
0.08268538,0.665971238
0.08273113,0.666070338
0.082780858,0.666272582
0.082834564,0.666387861
0.08288827,0.666486961
0.082939987,0.666604262
0.083003638,0.666697294
0.083047399,0.666851
0.083103094,0.666960212
0.083162767,0.667071446
0.083230397,0.667200882
0.083288081,0.667350543
0.083341787,0.66754672
0.083397482,0.667655931
0.083443232,0.667767166
0.083496938,0.667880422
0.083570535,0.668001769
0.083618274,0.668100869
0.083673969,0.668240417
0.083727675,0.668347606
0.083787348,0.668468953
0.083860945,0.668604456
0.083920619,0.668717713
0.083970346,0.668843104
0.084039965,0.668974563
0.084097649,0.669059506
0.084155334,0.66917883
0.084213018,0.669279952
0.084272691,0.669383096
0.084322419,0.669504443
0.084374136,0.669595452
0.08443182,0.669722866
0.084501439,0.669872527
0.084559123,0.670010053
0.084622775,0.670109152
0.084688416,0.670244656
0.08476798,0.670388249
0.084819697,0.670495439
0.084891305,0.67060465
0.084948989,0.670736109
0.084990761,0.670859478
0.08505839,0.6709606
0.085106129,0.671090036
0.085163813,0.671201271
0.085225476,0.671312505
0.08528316,0.671439919
0.085334877,0.671545086
0.085400518,0.671642163
0.085458202,0.671773621
0.085509919,0.671870699
0.085557657,0.672030471
0.085617331,0.672141706
0.085677004,0.672299456
0.085726732,0.672396533
0.085790383,0.672525969
0.085838122,0.672647316
0.085901774,0.672770685
0.085965425,0.672938547
0.086009186,0.673029557
0.086074826,0.673156971
0.086126543,0.673300564
0.086186217,0.673476517
0.086247879,0.67362011
0.086307552,0.673755614
0.086365237,0.673854713
0.086414964,0.673984149
0.086486573,0.674073137
0.086532322,0.674178304
0.086593985,0.674287516
0.086645701,0.674459423
0.086691451,0.674594927
0.086743168,0.674736497
0.086802841,0.674833575
0.086870471,0.674930652
0.086934123,0.675025707
0.086997774,0.675165255
0.087061426,0.675288624
0.087131045,0.675405925
0.087178783,0.675539407
0.087236468,0.675678955
0.087292163,0.675776032
0.087357803,0.675905468
0.08740952,0.675990411
0.087471183,0.676111757
0.087514943,0.6761967
0.087574617,0.676297822
0.087642246,0.676409056
0.087693963,0.676522313
0.087737724,0.676653772
0.087803364,0.676736692
0.087878951,0.676843881
0.087940613,0.676945003
0.088000286,0.677066349
0.088046036,0.677185674
0.088091786,0.677329267
0.088141513,0.677478927
0.088199198,0.677634655
0.08826086,0.677760047
0.088308599,0.677853079
0.088362305,0.677988583
0.088419989,0.678130153
0.088481651,0.6782515
0.088531379,0.678354644
0.088595031,0.678461834
0.088656693,0.678577113
0.088704432,0.678712616
0.088758138,0.678819806
0.08882179,0.678955309
0.088873506,0.679092835
0.088919256,0.67919598
0.088990864,0.679319349
0.089048548,0.679442718
0.089098276,0.679553952
0.089165906,0.679691478
0.089211655,0.679820914
0.089281274,0.679960463
0.089342937,0.680067652
0.089400621,0.680199111
0.089458305,0.680316412
0.089512011,0.680466073
0.08955975,0.680585397
0.089611467,0.680718878
0.089655227,0.680809888
0.089712912,0.680917077
0.089776563,0.681052581
0.08982828,0.681163815
0.089878008,0.681323588
0.089925746,0.681457069
0.089987409,0.68158246
0.090045093,0.681738188
0.090094821,0.681821108
0.09014256,0.681928298
0.090196266,0.682035487
0.090238037,0.682162901
0.090293732,0.682294359
0.090339482,0.682456155
0.090389209,0.682613905
0.090440926,0.682739297
0.090494632,0.682846486
0.090556295,0.683012326
0.09061199,0.683127605
0.090669674,0.683265131
0.090711446,0.683366253
0.090765152,0.683485577
0.090824825,0.683647373
0.090886487,0.683823325
0.090934226,0.683934559
0.090979976,0.684098377
0.091033682,0.684227813
0.091091366,0.684326913
0.091158996,0.684502865
0.091228615,0.684636346
0.091276353,0.684743536
0.091324092,0.684933645
0.091371831,0.685046902
0.091419569,0.685137912
0.091473275,0.685265325
0.09152897,0.685396784
0.091594611,0.685562624
0.091644339,0.685681948
0.091702023,0.685795205
0.09175374,0.685904417
0.09179949,0.68606419
0.091845239,0.68621385
0.091904913,0.686355421
0.091950662,0.686490925
0.091996412,0.686689124
0.092048129,0.686850919
0.092109791,0.687004625
0.092165486,0.687168442
0.092219192,0.687326193
0.092278865,0.687502145
0.092328593,0.687631581
0.092398212,0.687728658
0.092451918,0.687886409
0.09251557,0.688056294
0.092555352,0.688220112
0.092609058,0.688325279
0.092656797,0.688436513
0.092720448,0.688553814
0.092778133,0.688717632
0.092823882,0.68886527
0.092879577,0.688998751
0.092927316,0.689140322
0.092973065,0.689302118
0.093026771,0.689443688
0.093068543,0.6895529
0.093128216,0.689732898
0.093175955,0.68990076
0.093219715,0.690024129
0.0932774,0.690159633
0.093311214,0.690327495
0.093362931,0.69049738
0.093416637,0.69066322
0.093466365,0.690839173
0.093516093,0.690998946
0.093557864,0.691197145
0.093613559,0.691334671
0.093665276,0.69144186
0.093709037,0.691680508
0.093766721,0.691878707
0.093810481,0.69204657
0.093872144,0.692198253
0.093913915,0.692335779
0.093953697,0.692481395
0.094011382,0.692685661
0.094053153,0.692845434
0.094098903,0.692987005
0.094146641,0.693124531
0.094196369,0.693251945
0.094248086,0.693395538
0.094293836,0.693559356
0.094339585,0.693741376
0.094381356,0.693911261
0.094429095,0.694056876
0.094472856,0.694182268
0.094524572,0.694333951
0.094562366,0.694526083
0.094616072,0.694748551
0.094661821,0.694839561
0.094725473,0.694981132
0.094773211,0.695100456
0.094826917,0.695276408
0.094886591,0.695446293
0.094940297,0.69557573
0.094984057,0.69572539
0.095039752,0.695852804
0.095091469,0.696020667
0.095141197,0.696139991
0.095190925,0.696269427
0.095234685,0.696408975
0.095284413,0.696550546
0.095326184,0.696673915
0.095377901,0.696795261
0.095417684,0.696928743
0.09547139,0.697062224
0.095513161,0.697234131
0.095558911,0.697438398
0.095602671,0.697573901
0.095652399,0.69771345
0.095698148,0.697844908
0.095745887,0.697994569
0.095799593,0.69811996
0.09585131,0.698231195
0.095907005,0.698364676
0.095966678,0.698481977
0.096020384,0.698621526
0.096066134,0.698765119
0.09611984,0.698910735
0.096169568,0.699127136
0.096225263,0.699297021
0.09627698,0.699477018
0.096322729,0.699616567
0.096370468,0.699804654
0.096416218,0.699919933
0.096469924,0.700057459
0.096529597,0.700217232
0.096577336,0.700411386
0.096640987,0.700526665
0.096696682,0.700682393
0.096758345,0.70080374
0.096808073,0.700967557
0.096855811,0.701107106
0.096901561,0.701224407
0.096959245,0.701353844
0.097010962,0.701509571
0.097062679,0.701645075
0.097112407,0.701796758
0.097160145,0.701934284
0.097207884,0.70208799
0.097247666,0.70224574
0.097297394,0.702354952
0.097353089,0.702476298
0.097402817,0.702589555
0.097448567,0.702714946
0.097494316,0.702856517
0.097557968,0.702989998
0.097623608,0.70311539
0.097685271,0.70326505
0.09773301,0.703443025
0.097784726,0.703594708
0.097840422,0.703732234
0.097906062,0.703849536
0.097949823,0.703987062
0.098003529,0.704110431
0.098059224,0.7042338
0.098110941,0.704385483
0.098160669,0.704529076
0.098212385,0.70465649
0.098264102,0.704763679
0.098323776,0.704878958
0.098375493,0.704965923
0.098431188,0.705111539
0.098484894,0.705267267
0.098554513,0.705404793
0.098608219,0.705524117
0.098667892,0.705637374
0.098723587,0.705768832
0.09878326,0.705896246
0.098842934,0.706025682
0.098894651,0.706155118
0.098946368,0.706284555
0.099002063,0.706375565
0.099065714,0.706488821
0.099129366,0.706591966
0.099185061,0.706721402
0.099242745,0.706816457
0.099290484,0.70697623
0.099350157,0.707123868
0.099405852,0.707253304
0.099459558,0.707378695
0.099503319,0.707487907
0.099564981,0.707603186
0.099610731,0.707754869
0.099668415,0.70789644
0.099730078,0.708017787
0.099775827,0.708165425
0.099823566,0.708329243
0.099867326,0.708446544
0.09992501,0.708561823
0.09999264,0.708648788
0.100064248,0.708782269
0.100125911,0.708887436
0.100183595,0.709010805
0.100233323,0.70910586
0.100287029,0.709227206
0.100352669,0.70934653
0.100410354,0.709463832
0.100454114,0.709597313
0.100501853,0.70970248
0.100569483,0.709854163
0.100631145,0.709965397
0.100690818,0.710086744
0.100752481,0.710183821
0.100804198,0.710303145
0.100881773,0.710444716
0.100939457,0.710566062
0.100995153,0.710667184
0.101050848,0.710808755
0.101118477,0.710907855
0.101176162,0.711004932
0.101233846,0.711138413
0.101281585,0.711249647
0.101323356,0.711338635
0.101383029,0.711470093
0.101438724,0.711569193
0.10149442,0.711694584
0.101546136,0.711803796
0.101617744,0.711919075
0.101677418,0.711999973
0.101727146,0.71211323
0.101788808,0.712202217
0.101842514,0.712329631
0.101908155,0.712475247
0.101977774,0.712592548
0.102035458,0.71270985
0.102095131,0.712825129
0.102150826,0.712912094
0.102206522,0.713007149
0.102272162,0.713118383
0.102325868,0.713247819
0.102369629,0.713361076
0.102449193,0.7134804
0.102502899,0.713626016
0.102548649,0.713739272
0.102606333,0.713858596
0.102664017,0.713939494
0.102723691,0.714030504
0.102777397,0.714137693
0.102841048,0.714244882
0.102910667,0.714362184
0.102956417,0.714489598
0.103024046,0.714604877
0.103085709,0.714703977
0.103131458,0.714809144
0.103179197,0.714900153
0.103244838,0.714995208
0.103304511,0.715080151
0.103368163,0.71519543
0.103423858,0.715318799
0.103477564,0.715421943
0.103529281,0.715521043
0.103588954,0.715650479
0.10366454,0.715765758
0.103722225,0.715868903
0.103781898,0.715996316
0.103845549,0.716085304
0.10391119,0.71619856
0.103970863,0.716299683
0.104034515,0.716374513
0.104106123,0.71648777
0.104161818,0.716584847
0.104213535,0.716724395
0.104281165,0.716845742
0.104342827,0.716940796
0.104392555,0.717033829
0.104464163,0.717147085
0.104539749,0.717272477
0.104609368,0.717379666
0.104671031,0.717511125
0.104722748,0.717608202
0.104780432,0.717713369
0.104848062,0.717836738
0.104909724,0.71792977
0.104969398,0.718026847
0.105023104,0.718127969
0.105090733,0.718223024
0.105146428,0.718318079
0.105204113,0.718477852
0.105265775,0.718570884
0.105323459,0.718690208
0.105385122,0.718811554
0.105444795,0.718898519
0.105506458,0.718985484
0.105584033,0.719074472
0.105643706,0.719171549
0.105695423,0.719258514
0.105761064,0.719361658
0.105824716,0.719446601
0.105898313,0.719531543
0.10594804,0.719679181
0.106021638,0.719770191
0.106069376,0.719875358
0.10612905,0.719954233
0.106204636,0.720077602
0.106276244,0.720160522
0.106331939,0.720265689
0.106395591,0.720393103
0.106467199,0.720492203
0.106522894,0.7205731
0.106594502,0.720647931
0.106644229,0.720745008
0.106713848,0.720840063
0.106773522,0.720953319
0.106859054,0.721096913
0.106918727,0.721212192
0.106980389,0.721280955
0.10704603,0.721384099
0.10711366,0.721477132
0.107169355,0.721592411
0.107217094,0.721681398
0.107282734,0.721758251
0.10733644,0.721889709
0.107408048,0.721970607
0.107475678,0.722071729
0.107551264,0.722172851
0.10762884,0.722275996
0.10769448,0.722375095
0.107756143,0.722455993
0.107823773,0.72254498
0.107887424,0.722625878
0.107949087,0.722741157
0.108016716,0.722824077
0.108092303,0.722915087
0.108147998,0.723056658
0.108221595,0.723155758
0.108283257,0.723252835
0.108340942,0.723372159
0.108402604,0.723471258
0.108460288,0.72358856
0.108533886,0.7236553
0.108593559,0.723740243
0.108651243,0.723859567
0.108718873,0.723958667
0.108778546,0.724041587
0.108844187,0.724116417
0.108895904,0.724199337
0.10894961,0.724302482
0.109003316,0.724379334
0.109078902,0.724498658
0.109138575,0.724628095
0.109206205,0.724713037
0.10928577,0.724822249
0.109345443,0.724953708
0.109403127,0.725036628
0.109454844,0.725127638
0.109538387,0.725234827
0.10959806,0.725329882
0.109659723,0.725416847
0.109715418,0.725489654
0.109771113,0.725562462
0.109836754,0.72565954
0.109884492,0.725768751
0.109944166,0.725875941
0.110013785,0.725977063
0.110075447,0.726062005
0.11013512,0.726155038
0.110188826,0.726246047
0.110244521,0.726343125
0.11031414,0.726426045
0.110377792,0.726545369
0.11042752,0.726656603
0.110483215,0.72676986
0.110556812,0.72685278
0.110608529,0.726925588
0.110676159,0.72701053
0.110741799,0.727117719
0.110805451,0.727206707
0.110869103,0.727319964
0.110938721,0.727431198
0.111004362,0.727510073
0.111083927,0.727588948
0.111151556,0.727673891
0.111215208,0.727762878
0.11127687,0.727890292
0.111340522,0.728009616
0.11139025,0.728118828
0.111445945,0.728215905
0.111533466,0.72829478
0.111607063,0.728383768
0.111664747,0.728472755
0.111724421,0.728579944
0.11179205,0.728681066
0.111845756,0.728794323
0.111923332,0.728848929
0.111996929,0.728919714
0.112056602,0.729008702
0.112120254,0.729083532
0.112187884,0.729178587
0.112245568,0.729324203
0.11230723,0.729399033
0.112368893,0.729473863
0.112416631,0.729568918
0.112496196,0.729635659
0.11255388,0.729726668
0.11262151,0.729872284
0.112679194,0.729949137
0.112734889,0.730054304
0.112798541,0.73017565
0.112874127,0.730238346
0.112923855,0.730343513
0.112983528,0.730426433
0.113061104,0.730501263
0.113106853,0.730584183
0.113166526,0.730691373
0.1132262,0.73079654
0.11329184,0.730899684
0.113349525,0.731006874
0.113409198,0.73112013
0.113462904,0.731243499
0.113530534,0.731312262
0.113596175,0.731421474
0.113665793,0.731528663
0.113737401,0.731629785
0.113791107,0.731736975
0.113842824,0.731821917
0.113894541,0.731916972
0.113958193,0.732016072
0.114017866,0.732131351
0.114087485,0.732226405
0.114147158,0.732315393
0.114216777,0.732418537
0.114270483,0.73250348
0.11434607,0.732604602
0.114397787,0.732693589
0.11445746,0.732798756
0.114519122,0.732875609
0.11456885,0.733019202
0.114638469,0.733124369
0.114712066,0.733219424
0.114765772,0.733322568
0.114827435,0.733441893
0.114885119,0.733551104
0.114964683,0.733648181
0.115030324,0.733793797
0.115086019,0.733874695
0.115147682,0.733967727
0.115215311,0.734099186
0.115271007,0.734167949
0.115320734,0.734291318
0.11539831,0.734380305
0.115452016,0.73446727
0.115527602,0.734596706
0.115583297,0.734746367
0.115640981,0.734863669
0.115714578,0.734944566
0.115774252,0.735078047
0.115835914,0.735183214
0.115895588,0.735284336
0.11595725,0.735407705
0.116010956,0.735516917
0.116080575,0.735638263
0.116168096,0.735739385
0.116219813,0.73583444
0.116295399,0.73592545
0.116363029,0.736014437
0.116418724,0.736113537
0.116486354,0.73619848
0.116555973,0.736275332
0.116621613,0.736352185
0.116677308,0.736429038
0.116744938,0.736550384
0.116822514,0.736647462
0.116890143,0.736736449
0.116945838,0.736839593
0.117017446,0.736928581
0.11707712,0.737049927
0.117122869,0.737181386
0.117186521,0.737276441
0.117246194,0.737377563
0.117313824,0.737460483
0.117369519,0.737579807
0.117419247,0.737668794
0.11747892,0.737782051
0.117538594,0.737895308
0.117612191,0.738004519
0.117677832,0.738103619
0.117739494,0.738190584
0.117799167,0.738303841
0.117864808,0.73842721
0.117922492,0.738514175
0.117996089,0.738639566
0.118063719,0.73874271
0.118123393,0.738843832
0.118179088,0.73894091
0.118252685,0.739017762
0.11833026,0.739096638
0.118383966,0.739226074
0.118453585,0.739325173
0.11850928,0.739436408
0.118560997,0.739547642
0.118616692,0.739652809
0.11866642,0.739780223
0.11873405,0.739897524
0.11880168,0.739988534
0.11886732,0.740091679
0.118919037,0.740172576
0.118978711,0.740265608
0.119052308,0.740366731
0.119104025,0.740516391
0.119191545,0.740621558
0.119247241,0.740716613
0.119320838,0.740783353
0.119378522,0.740914812
0.119436206,0.741034136
0.119503836,0.741141325
0.119557542,0.741256605
0.119617215,0.741386041
0.119662965,0.741491208
0.119730595,0.741596375
0.119778333,0.741729856
0.119843974,0.741835023
0.119911604,0.741982661
0.119981223,0.742069626
0.120026972,0.742178838
0.120086646,0.742304229
0.120150297,0.742401306
0.120225884,0.74251254
0.12027959,0.742635909
0.120355176,0.742739054
0.120440708,0.742842198
0.120514305,0.74294332
0.120566022,0.743052532
0.120617738,0.743147587
0.120693325,0.743248709
0.120768911,0.743343764
0.120834552,0.743426684
0.120904171,0.743546008
0.120963844,0.743669377
0.121021528,0.743806903
0.121083191,0.743891845
0.121160766,0.743982855
0.121230385,0.74407791
0.121288069,0.74423566
0.12135371,0.744361051
0.121411394,0.744464196
0.121471067,0.744553183
0.121526763,0.744648238
0.121580469,0.744761495
0.121640142,0.744858572
0.121693848,0.744967784
0.121761478,0.745064861
0.121813195,0.74518014
0.121886792,0.745291374
0.121936519,0.745390474
0.121990226,0.745493618
0.122055866,0.745594741
0.122103605,0.745722154
0.122163278,0.745831366
0.122211017,0.745960802
0.122264723,0.746053835
0.122324396,0.746189338
0.12238208,0.74631473
0.122445732,0.746427986
0.122511373,0.746585737
0.122582981,0.746735397
0.122644643,0.74682843
0.122720229,0.746937641
0.122783881,0.747022584
0.122827641,0.747107526
0.122893282,0.747198536
0.122958923,0.747321905
0.123024564,0.747443252
0.123082248,0.747560553
0.123139932,0.747677855
0.123209551,0.747791111
0.123261268,0.747896278
0.123320941,0.7479974
0.123392549,0.748108635
0.123450233,0.748193577
0.123517863,0.748298744
0.123587482,0.748422113
0.123641188,0.748531325
0.123694894,0.748654694
0.123768491,0.748739636
0.123824186,0.748852893
0.123881871,0.748954015
0.123943533,0.749053115
0.123991272,0.749196708
0.124044978,0.749287718
0.124096695,0.749398952
0.124166314,0.749510186
0.124222009,0.749625465
0.124307541,0.749760969
0.124377159,0.749849956
0.124444789,0.749945011
0.124504463,0.750090627
0.124558169,0.750187704
0.124623809,0.75032523
0.124669559,0.750418262
0.124723265,0.75049916
0.124774982,0.75058208
0.124826699,0.750689269
0.124902285,0.750788369
0.12495798,0.750879379
0.125021632,0.750982523
0.125083294,0.751077578
0.125146946,0.751192857
0.125206619,0.751275777
0.125264303,0.751374877
0.125312042,0.751459819
0.125371715,0.751560941
0.125425421,0.751653974
0.125491062,0.751749028
0.125546757,0.751813747
0.12560643,0.751892622
0.125664115,0.751989699
0.12571981,0.752078686
0.12578744,0.752193966
0.125845124,0.752299132
0.125908775,0.752390142
0.125970438,0.752529691
0.126028122,0.752671262
0.126089785,0.752796653
0.126155425,0.752881595
0.126203164,0.752998897
0.126254881,0.753130356
0.126308587,0.75324159
0.126364282,0.753354847
0.126427933,0.753447879
0.12648164,0.753559113
0.12654728,0.753692594
0.126606954,0.753795739
0.126662649,0.753927197
0.126722322,0.754050566
0.126774039,0.754159778
0.126831723,0.754279102
0.126889407,0.754386292
0.126935157,0.754463144
0.127014721,0.754568311
0.127072406,0.754665388
0.127138046,0.754776623
0.127203687,0.754887857
0.127261371,0.754972799
0.127317066,0.755065832
0.127362816,0.755154819
0.1274205,0.755262009
0.127482163,0.755363131
0.127549792,0.755466275
0.127619411,0.755567397
0.127681074,0.755668519
0.127744725,0.755737282
0.127790475,0.755846494
0.127844181,0.755953683
0.127911811,0.756032559
0.127975462,0.756117501
0.128043092,0.756208511
0.128096798,0.756311655
0.12816045,0.756394575
0.12822609,0.75649772
0.128273829,0.756602887
0.128329524,0.756714121
0.1284071,0.756807153
0.128466773,0.756932545
0.128538381,0.757017487
0.128588109,0.757124677
0.128647782,0.757256135
0.128703477,0.757335011
0.128779063,0.757458379
0.128852661,0.757565569
0.128910345,0.757674781
0.128985931,0.757804217
0.129051572,0.75793972
0.129109256,0.758050955
0.129170918,0.758152077
0.129228603,0.758230952
0.129274352,0.758348253
0.129328058,0.758467578
0.129387732,0.758546453
0.129455361,0.758667799
0.129517024,0.758803303
0.129576697,0.758896335
0.129654273,0.758981278
0.12972787,0.759102624
0.129799478,0.759213858
0.129875064,0.75932307
0.129940705,0.759432282
0.1299964,0.759517224
0.130060051,0.759628459
0.130117736,0.759731603
0.130171442,0.759842837
0.130233104,0.759964184
0.130302723,0.760057216
0.130378309,0.76019272
0.130445939,0.760303954
0.13048771,0.760417211
0.130545395,0.760530467
0.130624959,0.760667993
0.130692589,0.760759003
0.130740327,0.760878327
0.130800001,0.760959225
0.130867631,0.761060347
0.130943217,0.761143267
0.131004879,0.761226187
0.131064553,0.761343489
0.131146106,0.761444611
0.13120578,0.761523486
0.131281366,0.761606406
0.131356952,0.761705506
0.131426571,0.761810672
0.131502157,0.761923929
0.131559841,0.762045276
0.131621504,0.762166622
0.131679188,0.762267744
0.131734883,0.76233853
0.131802513,0.762457854
0.131862186,0.762560998
0.131931805,0.762672232
0.131997446,0.762791556
0.132059108,0.762900768
0.13212276,0.763036272
0.132188401,0.763111102
0.132246085,0.763206157
0.13230178,0.763295144
0.132385323,0.763396266
0.132439029,0.763499411
0.132498702,0.763594465
0.132576277,0.76368143
0.13263794,0.763752216
0.132691646,0.763839181
0.13277121,0.763914011
0.132830884,0.764011088
0.13288459,0.764104121
0.132948241,0.764215355
0.133007915,0.764344791
0.133073555,0.764429734
0.133125272,0.76455108
0.133190913,0.764656247
0.133248597,0.764767481
0.133306281,0.764892873
0.133365955,0.76498186
0.133419661,0.765101184
0.133497236,0.765188149
0.133570833,0.765287249
0.133626528,0.765414662
0.133688191,0.765505672
0.133771734,0.765622974
0.13382544,0.765746343
0.133895058,0.76584342
0.133954732,0.765922295
0.134016394,0.766029484
0.134076068,0.766142741
0.134143697,0.766217571
0.134193425,0.766355097
0.134247131,0.76644004
0.134302826,0.766527005
0.134372445,0.766624082
0.134440075,0.766717114
0.134493781,0.766830371
0.134551465,0.76693756
0.134621084,0.767030593
0.134680758,0.767143849
0.134750376,0.767255084
0.134796126,0.76736834
0.134859778,0.767471485
0.134919451,0.76754227
0.134987081,0.767647437
0.135050732,0.767726312
0.135104438,0.76782339
0.135174057,0.767954848
0.135237709,0.768049903
0.135297382,0.768110576
0.135357055,0.768233945
0.135430653,0.768316865
0.135492315,0.768446301
0.135540054,0.768555513
0.135599727,0.768648546
0.135651444,0.768777982
0.135711117,0.768879104
0.13577278,0.769004495
0.135842399,0.769079325
0.135902072,0.76917438
0.1359518,0.769283592
0.13601943,0.769382692
0.136079103,0.769491903
0.136154689,0.769611227
0.136218341,0.769722462
0.136285971,0.769801337
0.13635559,0.769902459
0.136413274,0.7699692
0.13648886,0.770114815
0.13655649,0.770197735
0.136628098,0.770306947
0.136669869,0.770418181
0.136731532,0.770513236
0.136781259,0.770604246
0.136848889,0.770695256
0.136894639,0.770770086
0.136966247,0.770893455
0.137027909,0.771000644
0.137109463,0.771113901
0.137163169,0.771192776
0.13722682,0.771291876
0.137288483,0.771374796
0.137346167,0.771471873
0.13740584,0.771554793
0.137475459,0.771637713
0.137537122,0.771789396
0.137606741,0.771896586
0.13767437,0.77201591
0.137736033,0.772104897
0.137791728,0.772210064
0.137853391,0.772282872
0.137923009,0.772377927
0.137996607,0.772462869
0.138054291,0.772551857
0.138127888,0.772646911
0.138193529,0.772733876
0.13825718,0.772824886
0.13832481,0.772907806
0.138390451,0.772994771
0.138450124,0.77312623
0.138515765,0.773247576
0.138575438,0.773368923
0.138627155,0.773472067
0.138696774,0.773559032
0.138766393,0.773656109
0.138824077,0.773761276
0.138895685,0.773868466
0.13895138,0.773967565
0.139007075,0.774068687
0.139074705,0.774169809
0.139124433,0.774289133
0.139178139,0.774372054
0.139239801,0.774446884
0.139299475,0.774529804
0.139365115,0.774647106
0.139412854,0.774756317
0.139476506,0.77483317
0.139536179,0.774918113
0.139583918,0.7750071
0.139637624,0.7751062
0.139695308,0.775207322
0.139754981,0.775314511
0.139820622,0.775419678
0.139884273,0.775532935
0.139961849,0.775650236
0.140019533,0.775759448
0.140073239,0.775878772
0.140124956,0.775955625
0.140208499,0.776038545
0.14027215,0.776115398
0.140333813,0.776232699
0.140409399,0.776345956
0.140498909,0.776447078
0.140578473,0.776538088
0.14065406,0.776649322
0.140727657,0.776742354
0.140791308,0.776843476
0.140858938,0.776968868
0.140912644,0.777080102
0.140968339,0.777181224
0.141035969,0.777298526
0.141105588,0.777385491
0.141165261,0.777541219
0.14123488,0.777609982
0.141292565,0.777705036
0.141344281,0.777806158
0.141411911,0.777917393
0.141461639,0.778008403
0.141529269,0.778117614
0.141608833,0.778224804
0.141670496,0.778321881
0.141722213,0.778433115
0.141793821,0.77851199
0.141855483,0.778598955
0.141911178,0.778687943
0.14197483,0.778805244
0.142026547,0.778910411
0.142076274,0.779013556
0.142139926,0.779112655
0.142203578,0.77922389
0.142269218,0.779335124
0.142336848,0.779428156
0.142396521,0.779517143
0.142454206,0.779612198
0.142531781,0.779711298
0.142593443,0.779832644
0.142667041,0.779917587
0.142730692,0.780028821
0.14278042,0.780156235
0.142838104,0.780249267
0.142901756,0.780348367
0.142967396,0.780463646
0.143039004,0.780578925
0.143096689,0.7806578
0.143164319,0.78076499
0.143247861,0.780841842
0.143313502,0.780951054
0.143393066,0.781048131
0.143450751,0.781157343
0.143520369,0.781240263
0.143611869,0.78133734
0.14367552,0.781432395
0.143755085,0.781571944
0.143828682,0.781664976
0.143874431,0.781758008
0.143948028,0.781855085
0.144017647,0.781927893
0.144099201,0.782043172
0.144150918,0.782138227
0.144218548,0.782245416
0.144276232,0.782332381
0.144349829,0.782399122
0.14441547,0.782488109
0.144475143,0.782595299
0.144546751,0.782674174
0.144624326,0.782787431
0.144689967,0.782890575
0.144747651,0.782981585
0.144807325,0.783080685
0.144855063,0.783187874
0.14490678,0.783276861
0.144976399,0.783369894
0.14504204,0.783456859
0.145101713,0.783547868
0.145177299,0.783636856
0.145236973,0.78375618
0.145302613,0.783883594
0.145370243,0.783982693
0.145423949,0.784081793
0.145491579,0.784164713
0.145581089,0.784290104
0.145640762,0.784407406
0.145718338,0.784508528
0.145791935,0.784619762
0.145853597,0.78470875
0.145919238,0.784819984
0.145970955,0.78494942
0.146034607,0.785056609
0.146100247,0.785139529
0.146181801,0.785244696
0.146237496,0.785325594
0.146307115,0.785442896
0.146374745,0.78553795
0.146450331,0.785633005
0.146504037,0.785721993
0.14656371,0.785829182
0.146625373,0.78591008
0.146689024,0.785986932
0.146744719,0.786096144
0.146802404,0.786193221
0.14685611,0.786278164
0.146915783,0.786365129
0.146971478,0.786502655
0.147023195,0.786621979
0.147086847,0.786704899
0.147144531,0.786795909
0.14721415,0.786895008
0.147271834,0.786998153
0.14734742,0.787105342
0.147413061,0.787204442
0.147480691,0.787293429
0.147558266,0.787400619
0.147625896,0.787523987
0.147687558,0.787610952
0.147759166,0.787701962
0.147824807,0.787801062
0.14788448,0.78794061
0.14795211,0.788025553
0.148021729,0.78813072
0.148079413,0.788227797
0.148139087,0.788306672
0.148188814,0.78838757
0.14824451,0.788512961
0.148312139,0.788599926
0.148367834,0.788697003
0.148427508,0.78879408
0.148493149,0.788897225
0.148560778,0.789000369
0.148610506,0.789085312
0.148676147,0.789192501
0.148731842,0.789285534
0.148797483,0.789400813
0.148863123,0.789512047
0.148942688,0.789615191
0.149000372,0.789687999
0.149052089,0.78974665
0.149109773,0.789825525
0.149173425,0.78992058
0.149235087,0.78999541
0.149310673,0.790112712
0.149360401,0.790191587
0.149416096,0.790288664
0.149493672,0.790385741
0.149547378,0.790464617
0.149622964,0.790555627
0.149694572,0.790648659
0.149764191,0.790755848
0.149817897,0.79085697
0.149905418,0.790972249
0.149981004,0.791065282
0.15003471,0.791140112
0.150098362,0.791277638
0.150158035,0.79137876
0.150217708,0.791463703
0.15028136,0.79153651
0.150345011,0.791629543
0.15041463,0.79172662
0.150478282,0.791847966
0.150551879,0.791957178
0.150621498,0.792040098
0.15068316,0.792167512
0.150758747,0.792256499
0.150838311,0.792335375
0.150915886,0.792428407
0.150985505,0.792529529
0.151063081,0.792612449
0.15113071,0.792719638
0.151224199,0.79282076
0.151299785,0.792887501
0.151363437,0.79301896
0.151437034,0.793120082
0.151496707,0.793207047
0.151554391,0.793310191
0.151629978,0.793393111
0.151689651,0.793486144
0.151757281,0.793550862
0.1518269,0.793643894
0.151890551,0.793728836
0.151974094,0.793815801
0.152029789,0.79393917
0.152101397,0.794020068
0.152165049,0.794119168
0.152240635,0.794226357
0.152322188,0.794327479
0.152395785,0.794428601
0.15245347,0.794537813
0.152515132,0.794630845
0.152598675,0.794744102
0.152650392,0.794855336
0.152725978,0.794960503
0.152795597,0.795059603
0.152859248,0.79514859
0.1529229,0.795245667
0.152976606,0.795346789
0.153040258,0.795474203
0.153105898,0.79557937
0.153179495,0.7956542
0.153233201,0.795749255
0.153296853,0.795868579
0.153362494,0.795981836
0.153436091,0.796095092
0.153507699,0.796210372
0.153609144,0.796317561
0.153696664,0.79642475
0.15377424,0.796509693
0.153847837,0.79662295
0.153935358,0.796718004
0.154018901,0.796800924
0.154090509,0.796891934
0.154164106,0.796986989
0.154233725,0.797057774
0.1543113,0.797126537
0.154374952,0.797205413
0.154438603,0.79728631
0.154524135,0.797381365
0.154599721,0.797478442
0.154685253,0.797571474
0.154762828,0.797660462
0.154820513,0.797765629
0.154882175,0.797866751
0.154947816,0.797929446
0.155025391,0.798020456
0.155093021,0.798115511
0.155164629,0.798198431
0.155224302,0.798301576
0.155283976,0.798376406
0.155345638,0.798481573
0.155423213,0.798560448
0.155504767,0.798641346
0.155568418,0.798738423
0.155638037,0.798861792
0.155713624,0.798938644
0.155777275,0.799015497
0.15583297,0.799094372
0.155884687,0.799179315
0.155948339,0.79927437
0.156004034,0.799371447
0.156065696,0.799444255
0.156139294,0.799545377
0.156202945,0.799650544
0.156278531,0.799717284
0.156342183,0.799796159
0.156405834,0.79987908
0.156475453,0.799968067
0.156562974,0.800057054
0.156638561,0.80012784
0.156686299,0.800220872
0.15675194,0.800307837
0.156821559,0.80039278
0.156881232,0.800501991
0.156954829,0.800586934
0.157008535,0.800677944
0.157082132,0.800762886
0.157161697,0.800837717
0.157233305,0.800912547
0.157304913,0.801019736
0.157402379,0.801100634
0.157473987,0.801183554
0.157547585,0.801260407
0.157617203,0.801343327
0.157680855,0.801446471
0.157750474,0.801515234
0.157814125,0.80159411
0.157889712,0.801666917
0.157963309,0.801755905
0.158022982,0.801855004
0.158088623,0.801939947
0.158152274,0.802035002
0.158241784,0.802111854
0.158327316,0.802184662
0.158426772,0.802277695
0.158506336,0.802376794
0.158579933,0.802453647
0.15863165,0.802574993
0.158711215,0.802684205
0.158796747,0.802785327
0.158858409,0.802888472
0.15892405,0.802985549
0.159039418,0.803082626
0.159095113,0.803163524
0.159176667,0.803258578
0.159256231,0.803341499
0.159317894,0.803442621
0.159385524,0.80354172
0.159469066,0.80363273
0.159560565,0.803701493
0.15961825,0.80379048
0.159677923,0.803871378
0.15972964,0.803966433
0.159787324,0.804057443
0.159852965,0.80413834
0.159928551,0.804211148
0.159992203,0.804296091
0.160049887,0.804389123
0.160111549,0.804480133
0.160193103,0.804573165
0.160258744,0.804650018
0.160336319,0.804730916
0.160395992,0.804823948
0.160477546,0.804919003
0.160561089,0.805024169
0.160626729,0.805113157
0.16069237,0.805204167
0.160773924,0.805274952
0.160861444,0.805359895
0.16091714,0.805426635
0.160988748,0.805515623
0.161048421,0.805608655
0.161114062,0.80570371
0.161179702,0.805808877
0.161259267,0.805889774
0.161324907,0.805966627
0.161396515,0.80603539
0.161460167,0.8061264
0.161535753,0.806235612
0.161613329,0.806296285
0.161686926,0.806389317
0.161758534,0.806460103
0.161836109,0.806545045
0.161909706,0.80664819
0.161989271,0.806767514
0.162078781,0.806826164
0.162136465,0.806945488
0.162206084,0.807034476
0.162291616,0.807133575
0.162353278,0.807208406
0.162418919,0.807313573
0.162488538,0.807380313
0.162544233,0.807479413
0.162607884,0.807556266
0.162681482,0.807625029
0.162759057,0.807685702
0.162832654,0.807772667
0.162900284,0.807875811
0.162977859,0.807944574
0.163047478,0.808029517
0.163101184,0.808120527
0.16317677,0.808199402
0.163264291,0.808270187
0.163339878,0.808349062
0.163397562,0.808440072
0.163489061,0.808525015
0.163556691,0.808591755
0.16362631,0.80867872
0.163703885,0.80876973
0.163775493,0.80886883
0.163845112,0.808967929
0.163898818,0.809052872
0.16396048,0.809139837
0.164042034,0.809240959
0.164107675,0.809333991
0.164171326,0.809400732
0.164256858,0.809477585
0.164336422,0.809568594
0.164415987,0.809643425
0.164491573,0.809724322
0.164563181,0.809803198
0.164620865,0.809916454
0.164684517,0.810027689
0.16474419,0.810108586
0.164831711,0.810175327
0.164887406,0.810290606
0.164959014,0.810365436
0.165054492,0.810438244
0.165132067,0.810535321
0.165205664,0.810612174
0.165269316,0.810684982
0.165330978,0.810771947
0.165408554,0.810867002
0.165474194,0.810947899
0.16557365,0.811042954
0.165639291,0.811119807
0.165702942,0.811218906
0.16577455,0.811285647
0.165850136,0.811382724
0.165935668,0.811457554
0.1660212,0.811548564
0.166118666,0.811627439
0.166174362,0.811714404
0.166241991,0.811789235
0.166321556,0.811866087
0.166381229,0.811936873
0.166452837,0.812037995
0.166520467,0.812137094
0.166602021,0.812211925
0.166683574,0.812309002
0.166765128,0.81237372
0.166830768,0.812462707
0.166886463,0.81255574
0.166952104,0.812642705
0.167021723,0.81272967
0.167085375,0.812802478
0.167149026,0.812885398
0.167202732,0.812982475
0.167262406,0.81305326
0.167349927,0.813138203
0.167417556,0.813233257
0.167485186,0.813308088
0.167548838,0.81340112
0.167616467,0.813494152
0.167717912,0.813599319
0.167787531,0.813688307
0.16785715,0.813767182
0.16792478,0.813872349
0.16799042,0.813963359
0.168087887,0.814036167
0.168159495,0.814125154
0.168252983,0.814260658
0.168320613,0.814365824
0.168400177,0.814450767
0.168463829,0.814515485
0.168531459,0.814596383
0.16859511,0.81467728
0.168674675,0.814746043
0.168746283,0.814824919
0.168813913,0.814901771
0.168885521,0.814978624
0.168943205,0.815063567
0.169012824,0.815154576
0.169084432,0.815265811
0.169152062,0.815370978
0.169237593,0.8154721
0.169341027,0.81556311
0.169426559,0.815648052
0.169518058,0.815735017
0.169599612,0.815815915
0.169679176,0.815890745
0.169744817,0.815971643
0.16985024,0.81607681
0.169929804,0.816153662
0.17000539,0.816224448
0.170067053,0.816311413
0.170124737,0.816404445
0.170206291,0.816503545
0.170287844,0.81658242
0.170369398,0.81667343
0.170444984,0.816754327
0.170510625,0.81683927
0.170578255,0.81690601
0.170639917,0.816986908
0.170707547,0.817063761
0.17079109,0.817150726
0.170872643,0.817237691
0.170942262,0.817312521
0.17103575,0.81743589
0.171099402,0.817528922
0.171174988,0.81760982
0.171268476,0.817706897
0.171322182,0.817797907
0.171407714,0.817890939
0.171463409,0.817965769
0.171523083,0.818050712
0.171610604,0.818129587
0.171680222,0.818232732
0.171761776,0.818311607
0.171829406,0.818396549
0.171920905,0.818475425
0.172008426,0.818542165
0.172086001,0.818639242
0.172157609,0.818714073
0.172251097,0.818768679
0.172320716,0.818835419
0.172398292,0.818918339
0.172475867,0.819005304
0.172563388,0.819120583
0.17262704,0.81921766
0.172704615,0.819320805
0.172768267,0.819395635
0.172839875,0.819466421
0.172899548,0.819553386
0.172965189,0.819622149
0.17302884,0.819715181
0.173094481,0.819802146
0.173152165,0.819876976
0.173225762,0.819953829
0.17329737,0.820073153
0.173361022,0.82016214
0.173428652,0.820241016
0.17350026,0.820332025
0.173571868,0.820396744
0.173639497,0.820516068
0.173703149,0.820603033
0.17376879,0.820696065
0.173854321,0.820795164
0.173921951,0.820918533
0.173973668,0.820985274
0.174047265,0.821064149
0.174118873,0.821145047
0.17421634,0.821225944
0.174313806,0.82130482
0.174383425,0.821393807
0.174466968,0.821476727
0.174536587,0.821573804
0.174610184,0.821638522
0.174673835,0.821753801
0.174743454,0.821826609
0.174838932,0.821915597
0.174904572,0.822012674
0.174986126,0.822091549
0.17506569,0.822162335
0.175121386,0.822251322
0.175194983,0.822309973
0.175274547,0.822378736
0.175350133,0.822475813
0.175427709,0.82257289
0.175493349,0.822667945
0.17555899,0.82275491
0.175644522,0.822835807
0.175720108,0.822890413
0.175803651,0.822991535
0.175889183,0.823082545
0.175958802,0.823147263
0.176032399,0.823226139
0.176094061,0.823298946
0.176175615,0.823379844
0.176261146,0.823454674
0.176324798,0.823519392
0.176390439,0.82360838
0.176460058,0.823695345
0.176551557,0.82377422
0.176637089,0.823889499
0.176702729,0.823962307
0.176778316,0.824043205
0.176830032,0.824148372
0.17690164,0.824215112
0.176971259,0.824302077
0.177038889,0.82437893
0.177118454,0.824455783
0.177180116,0.824538703
0.177239789,0.824607466
0.177307419,0.824668139
0.177400907,0.824751059
0.177446657,0.824850159
0.177548102,0.824945213
0.17759584,0.825028133
0.177659492,0.825115098
0.177725133,0.825185884
0.17779873,0.825264759
0.177876305,0.825363859
0.17795587,0.825426554
0.178035434,0.825517564
0.178103064,0.82558835
0.178166715,0.825659135
0.178244291,0.8257461
0.178347725,0.825814863
0.178431267,0.825930142
0.178502875,0.82601913
0.178568516,0.826108117
0.178628189,0.826172835
0.17869383,0.82624362
0.178757482,0.826340698
0.178837046,0.82644182
0.178926556,0.826534852
0.178992197,0.826597548
0.179069772,0.82669867
0.179143369,0.8267735
0.179207021,0.826854398
0.179270672,0.826941363
0.179334324,0.827020238
0.179395986,0.827103158
0.179451681,0.827184056
0.179517322,0.827264953
0.179586941,0.827355963
0.179672473,0.827434838
0.179748059,0.827501579
0.179817678,0.827574387
0.179905199,0.827687643
0.179964872,0.827770563
0.180058361,0.827837304
0.180135936,0.827924269
0.180195609,0.827986965
0.180269206,0.828075952
0.180332858,0.828158872
0.180434303,0.828237747
0.180497954,0.828328757
0.180577519,0.828421789
0.180671007,0.828486508
0.180734658,0.828555271
0.180804277,0.82865437
0.180879864,0.828721111
0.180943515,0.828826278
0.181017112,0.828921332
0.181098666,0.828984028
0.181170274,0.829073015
0.181229947,0.829153913
0.181305534,0.829214586
0.181399022,0.829307619
0.181488532,0.829418853
0.181558151,0.829491661
0.181637715,0.829550312
0.18171529,0.829617052
0.181794855,0.829716152
0.181860496,0.829805139
0.18194006,0.829898171
0.182011668,0.829981091
0.182077309,0.830086258
0.182152895,0.830191425
0.182212568,0.830256143
0.1822981,0.830341086
0.18238761,0.830421984
0.182487066,0.830531195
0.182558674,0.83062625
0.182632271,0.83070917
0.182707857,0.830784001
0.1827914,0.830866921
0.182864997,0.830943773
0.182920692,0.831052985
0.183000257,0.831121748
0.183073854,0.831196579
0.18314944,0.831275454
0.183229004,0.831340172
0.18330658,0.831439271
0.183378188,0.831528259
0.183445818,0.831601067
0.183501513,0.831698144
0.18357511,0.831785109
0.183678544,0.831880164
0.183738217,0.831954994
0.183815792,0.832064206
0.183875466,0.832145103
0.183945085,0.832226001
0.184006747,0.832317011
0.184072388,0.832399931
0.18413405,0.832480829
0.184207647,0.832545547
0.184297157,0.832620377
0.184366776,0.83269723
0.184456286,0.832774082
0.184535851,0.832859025
0.18460547,0.832935878
0.184691001,0.833022843
0.184786479,0.833099695
0.184870022,0.833196773
0.18494163,0.833281715
0.184999314,0.833352501
0.185055009,0.833437443
0.185116671,0.833540588
0.185194247,0.833619463
0.185259887,0.833704405
0.185339452,0.83379137
0.18541106,0.833872268
0.185484657,0.833983502
0.185558254,0.834046198
0.185629862,0.834121028
0.185687546,0.834201926
0.185751198,0.834288891
0.185852643,0.834390013
0.185914305,0.834452709
0.18597,0.834541696
0.186069456,0.834606414
0.186152998,0.834703491
0.18623853,0.834780344
0.186322073,0.834873376
0.186391692,0.834968431
0.186461311,0.835053374
0.186544853,0.835136294
0.186614472,0.835194944
0.18670995,0.835269775
0.186781558,0.835350672
0.186847198,0.835449772
0.186906872,0.835518535
0.186980469,0.83559741
0.187058044,0.835670218
0.187129652,0.835753138
0.187217173,0.835838081
0.187296738,0.835923023
0.187364367,0.836030213
0.187439954,0.836121222
0.187505594,0.836198075
0.187575213,0.836278973
0.187634887,0.836357848
0.187722408,0.836460992
0.187794016,0.83654189
0.18787358,0.836661214
0.187947177,0.836744134
0.188010829,0.836831099
0.188082437,0.836907952
0.188148077,0.837000984
0.188239577,0.837116263
0.188313174,0.837193116
0.188398705,0.837271991
0.188486226,0.837340754
0.18856778,0.837435809
0.188643366,0.837510639
0.188716963,0.837599627
0.188804484,0.837676479
0.188870125,0.837745242
0.188939744,0.83782614
0.188997428,0.837927262
0.189057101,0.83800816
0.189128709,0.8380749
0.189222198,0.838153776
0.189287838,0.838260965
0.189345523,0.83834793
0.189427076,0.838428828
0.189506641,0.838509725
0.189580238,0.838578488
0.189659802,0.838669498
0.189727432,0.838760508
0.189828877,0.838841406
0.189902474,0.838942528
0.189966125,0.839015335
0.190033755,0.839096233
0.190119287,0.83918522
0.190194873,0.839270163
0.190250568,0.839349038
0.190320187,0.839415779
0.190377872,0.839498699
0.190433567,0.83955735
0.19049324,0.839646337
0.190570815,0.8397151
0.190638445,0.839783863
0.190716021,0.839846559
0.190773705,0.839927456
0.190867193,0.840002287
0.19094079,0.840089252
0.191006431,0.840166104
0.191064115,0.840281384
0.19114169,0.840390595
0.191219266,0.840479583
0.191292863,0.840556435
0.191368449,0.840635311
0.191446024,0.840706096
0.191531556,0.840784971
0.191607143,0.840849689
0.19168074,0.840918452
0.191760304,0.840997328
0.191841858,0.841080248
0.191917444,0.84117328
0.191985074,0.841258223
0.192048725,0.841326986
0.192112377,0.841409906
0.192211832,0.841484736
0.192287419,0.841567656
0.192353059,0.841646531
0.192430635,0.841721361
0.192506221,0.841812371
0.19257584,0.841891247
0.19266535,0.841968099
0.192750882,0.84204293
0.192832435,0.842113715
0.192900065,0.842194613
0.192975651,0.842277533
0.193049248,0.842346296
0.193122846,0.842417081
0.193174562,0.842500001
0.193254127,0.842572809
0.193327724,0.842669886
0.193401321,0.842746739
0.193496799,0.842831682
0.193574374,0.842908534
0.193634047,0.843009656
0.193715601,0.843104711
0.193783231,0.843183586
0.193868762,0.843276619
0.193930425,0.843363584
0.193992087,0.843444481
0.194067674,0.843543581
0.194135303,0.843638636
0.194204922,0.84373369
0.194268574,0.843808521
0.194342171,0.843877284
0.194417757,0.843946047
0.1945013,0.84400672
0.194562962,0.844083573
0.194626614,0.844152336
0.194712146,0.844235256
0.194771819,0.844310086
0.194835471,0.844409186
0.194901111,0.844496151
0.194978687,0.84459525
0.195040349,0.844676148
0.195107979,0.844750978
0.195191522,0.844833898
0.195304901,0.844939065
0.1953964,0.845040187
0.19546403,0.845123107
0.195541605,0.84519996
0.195601279,0.845272768
0.195654985,0.845379957
0.195734549,0.84544872
0.195816103,0.84553164
0.1958897,0.845640852
0.195975232,0.845733884
0.196050818,0.845818827
0.196116459,0.845885568
0.196200001,0.845966465
0.196267631,0.846063542
0.196347195,0.846146462
0.196456597,0.84623545
0.196530194,0.846328482
0.196613736,0.846419492
0.196705236,0.846524659
0.19676292,0.846605557
0.196814637,0.846682409
0.196892212,0.846753195
0.196965809,0.846830047
0.197051341,0.846910945
0.197136873,0.847026224
0.197200524,0.847084875
0.197280089,0.847145548
0.197361642,0.84724667
0.197419327,0.847319478
0.197482978,0.847384196
0.197554586,0.847454982
0.197638129,0.847523745
0.197719682,0.84758644
0.197797258,0.847641046
0.197872844,0.847740146
0.197940474,0.847831156
0.198018049,0.847932278
0.198093635,0.848009131
0.198179167,0.848083961
0.198260721,0.848179016
0.198350231,0.84827407
0.198409904,0.848377215
0.198499414,0.848439911
0.19855312,0.848528898
0.198632685,0.84862193
0.198700314,0.848714962
0.198785846,0.84878777
0.198861433,0.848856533
0.198923095,0.848951588
0.198986747,0.849034508
0.199050398,0.849123496
0.199139908,0.849194281
0.199241353,0.849281246
0.19931495,0.849345964
0.199400482,0.849445064
0.199470101,0.849544163
0.199553643,0.849635173
0.199617295,0.849710003
0.199690892,0.849790901
0.199772446,0.849871799
0.199836097,0.849946629
0.199913673,0.850043706
0.199977324,0.850124604
0.200038987,0.850217636
0.200168279,0.850302579
0.200225963,0.850399656
0.200313484,0.850470441
0.200391059,0.850541227
0.200486537,0.850636281
0.200562123,0.850719202
0.200643677,0.850794032
0.200705339,0.85086684
0.200778936,0.850931558
0.200858501,0.851006388
0.200940054,0.851063017
0.201019619,0.851162116
0.201101172,0.851247059
0.201178748,0.851350203
0.201252345,0.851437168
0.201314007,0.851507954
0.201403517,0.851596941
0.201483082,0.851681883
0.201566624,0.851776938
0.201622319,0.851857836
0.20168796,0.851942778
0.201761557,0.852041878
0.201841122,0.85212682
0.201904773,0.852191539
0.201976381,0.852280526
0.202057935,0.852347267
0.202119597,0.852458501
0.20218126,0.852523219
0.202278726,0.852606139
0.202352323,0.852693104
0.202443823,0.852800293
0.202511452,0.852883213
0.202602951,0.852945909
0.202678538,0.853018717
0.202738211,0.853129951
0.202815786,0.853259387
0.202879438,0.853313993
0.202939111,0.853413093
0.202992817,0.853477811
0.203058458,0.853591068
0.203132055,0.853667921
0.203193718,0.853740728
0.203267315,0.853817581
0.203336934,0.853888367
0.203416498,0.853989489
0.203507997,0.85410679
0.203583583,0.854177576
0.203649224,0.854284765
0.203716854,0.854369708
0.203798408,0.854432403
0.203875983,0.854515323
0.203961515,0.854602288
0.204045057,0.854697343
0.204122633,0.854766106
0.204200208,0.854855093
0.204269827,0.854935991
0.204349391,0.855002732
0.204420999,0.855097786
0.204510509,0.855176662
0.204584107,0.855255537
0.204655715,0.855348569
0.204727323,0.855431489
0.204790974,0.855508342
0.204894408,0.855566993
0.204966016,0.855651935
0.205063482,0.85573081
0.20513708,0.855809686
0.205196753,0.855874404
0.205280296,0.855967436
0.205367817,0.856052378
0.20542749,0.856135299
0.205477218,0.85626878
0.205546837,0.85633552
0.205612477,0.856404283
0.205692042,0.856479114
0.205759672,0.856555966
0.20583128,0.856626752
0.20589692,0.856731919
0.205970517,0.856818884
0.206050082,0.856893714
0.206123679,0.856962477
0.206183352,0.857049442
0.206252971,0.857146519
0.206328557,0.857245619
0.206404144,0.857326516
0.206491665,0.857399324
0.206587142,0.857482244
0.206648804,0.857557075
0.206720412,0.857625838
0.206790031,0.857692578
0.20685965,0.857781566
0.206941204,0.857858418
0.20701679,0.857939316
0.207096355,0.858024258
0.207160006,0.858127403
0.207223658,0.858204256
0.207287309,0.858291221
0.207343004,0.858353916
0.207410634,0.858463128
0.207476275,0.858548071
0.207543905,0.858616834
0.207635404,0.858713911
0.207712979,0.858794808
0.20777862,0.858875706
0.207848239,0.858946492
0.207923825,0.859033457
0.207993444,0.859108287
0.208084943,0.859211431
0.208154562,0.859298396
0.208236116,0.85935907
0.208329604,0.859435922
0.208429059,0.859518842
0.208512602,0.859603785
0.208590177,0.859700862
0.208655818,0.859785805
0.20874135,0.859901084
0.208836827,0.859979959
0.208918381,0.860066924
0.208988,0.860149844
0.209067564,0.860230742
0.20912127,0.860325796
0.209192878,0.860394559
0.209282388,0.860485569
0.209359964,0.860564444
0.209451463,0.860653432
0.209529038,0.860730285
0.209590701,0.860813205
0.209660319,0.860896125
0.209719993,0.860989157
0.209797568,0.861072077
0.209873154,0.861175222
0.20997261,0.861260164
0.210046207,0.861353196
0.210099913,0.861419937
0.210175499,0.8614887
0.210249096,0.861597912
0.210316726,0.861686899
0.210384356,0.861783976
0.210467899,0.861885098
0.210521605,0.861959929
0.210581278,0.862036781
0.210654875,0.862121724
0.210720516,0.862232958
0.210796102,0.862323968
0.210875667,0.862390709
0.210931362,0.862495876
0.211030817,0.862578796
0.211100436,0.862645536
0.211166077,0.862740591
0.211235696,0.862831601
0.211323217,0.862906431
0.211398803,0.862981261
0.211470411,0.863094518
0.211544008,0.863167326
0.211603681,0.863232044
0.211679268,0.863308897
0.211754854,0.863397884
0.211820495,0.863450468
0.211908016,0.86352732
0.211985591,0.863608218
0.21207709,0.863697205
0.21214472,0.86379226
0.212220306,0.86389136
0.212295892,0.8639581
0.212395348,0.864032931
0.212476901,0.864136075
0.212578346,0.864210905
0.212657911,0.864273601
0.212721562,0.864346409
0.212787203,0.864409105
0.212856822,0.864490002
0.212938375,0.864581012
0.213021918,0.864651798
0.213119384,0.864722583
0.21317508,0.864821683
0.213258622,0.86490258
0.213322274,0.864991568
0.21339786,0.865094712
0.213461512,0.865169543
0.213556989,0.865240328
0.213646499,0.865319203
0.213724074,0.865396056
0.213805628,0.865462796
0.213877236,0.865521447
0.213950833,0.865596278
0.214014485,0.865677175
0.214109962,0.865743916
0.214201461,0.865822791
0.214294949,0.865907733
0.214358601,0.866000766
0.214426231,0.86610391
0.214489882,0.866196943
0.214559501,0.866271773
0.214641055,0.866366828
0.214726587,0.866445703
0.214788249,0.866502331
0.214873781,0.866567049
0.214955334,0.866643902
0.215024953,0.866753114
0.215096561,0.866836034
0.215192039,0.866929066
0.215251712,0.867032211
0.215329287,0.867096929
0.21541283,0.867159624
0.215484438,0.867244567
0.215585883,0.867327487
0.215665447,0.867394228
0.21574899,0.867458946
0.2158385,0.867533776
0.215931988,0.867596472
0.215999618,0.867685459
0.216061281,0.867766357
0.21615278,0.86783512
0.216238311,0.86790995
0.216303952,0.868007027
0.216373571,0.868087925
0.216473027,0.868152643
0.216560548,0.868229496
0.216640112,0.868298259
0.216725644,0.868395336
0.216807197,0.868470166
0.216896707,0.868544997
0.216988207,0.868640051
0.217067771,0.868706792
0.217149325,0.868795779
0.217234856,0.868880722
0.217340279,0.868971732
0.217431778,0.869052629
0.217491452,0.869129482
0.21756306,0.869220492
0.217638646,0.869295322
0.217722189,0.869388354
0.21778584,0.869469252
0.217869383,0.869529925
0.217933035,0.869602733
0.21801061,0.86969981
0.218084207,0.869770596
0.218149848,0.869829247
0.218247314,0.869895987
0.2183229,0.869962728
0.21839053,0.870049693
0.218466116,0.870126545
0.218561594,0.870183174
0.218649115,0.870274184
0.218750559,0.870336879
0.218836091,0.870413732
0.218931569,0.870480473
0.219005166,0.870559348
0.219086719,0.870634178
0.219194131,0.87072721
0.219271707,0.870814175
0.219351271,0.870870804
0.21944277,0.870947656
0.219512389,0.871006307
0.219607867,0.871069003
0.219691409,0.87116608
0.219776941,0.871238888
0.219858495,0.871309673
0.219946016,0.871376414
0.220017624,0.871445177
0.220105144,0.871526075
0.220192665,0.871600905
0.220290132,0.871667645
0.220413457,0.871752588
0.220498989,0.871831463
0.220574575,0.871908316
0.220664085,0.871960899
0.220753595,0.872021573
0.220841116,0.872098425
0.220914713,0.872167188
0.221020136,0.872264266
0.221109646,0.872320894
0.221193188,0.872387634
0.221274742,0.872456397
0.221376187,0.872519093
0.22145774,0.872571677
0.221531337,0.87264044
0.221634771,0.872693023
0.221708368,0.872792123
0.221789922,0.872848751
0.221863519,0.872919536
0.221953029,0.872990322
0.222028615,0.87307122
0.222126082,0.873156162
0.222187744,0.87322897
0.222249407,0.873313912
0.222340906,0.873376608
0.222434394,0.873453461
0.222517937,0.873542448
0.222611425,0.873619301
0.222708892,0.873692109
0.222806358,0.873758849
0.222893879,0.873835702
0.222995324,0.873910533
0.223082845,0.873973228
0.223166387,0.874039969
0.223265843,0.874116822
0.223357342,0.874171427
0.223456797,0.874254348
0.223548297,0.874329178
0.223663665,0.874428277
0.223753175,0.874515242
0.223844674,0.874594118
0.223954075,0.874664903
0.224059498,0.87475389
0.224174867,0.874832766
0.224246475,0.874919731
0.224326039,0.874998606
0.224433451,0.875067369
0.2245707,0.875140177
0.224646286,0.87520894
0.224723862,0.875265568
0.224789502,0.875338376
0.224898903,0.875405116
0.224980457,0.875483992
0.225069967,0.8755568
0.225139586,0.875613428
0.225229096,0.875686236
0.225314628,0.875767133
0.22540016,0.875837919
0.225501604,0.875902637
0.225583158,0.875965333
0.225674657,0.876032073
0.225764167,0.87613724
0.225849699,0.876195891
0.225925285,0.876248474
0.225998882,0.876339484
0.226080436,0.876424427
0.226158011,0.876487122
0.226229619,0.876547796
0.226303216,0.876624648
0.226392726,0.876695434
0.22649616,0.876762174
0.226591637,0.876834982
0.226691093,0.876911835
0.226784581,0.876978576
0.226880059,0.877033181
0.22694371,0.877108012
0.227029242,0.877168685
0.227092894,0.877241493
0.227164502,0.877318346
0.227265946,0.877397221
0.227359434,0.877490253
0.22745889,0.877569128
0.227576248,0.877658116
0.22765979,0.877722834
0.2277493,0.877799687
0.22783881,0.877876539
0.22790644,0.877957437
0.227991972,0.878030245
0.228093417,0.878094963
0.228167014,0.878171816
0.228244589,0.878234511
0.228318186,0.878285072
0.228425598,0.878347768
0.228546934,0.878422598
0.228658324,0.878481249
0.22875778,0.878552035
0.228851268,0.878632932
0.228942767,0.878687538
0.229032277,0.878764391
0.229169526,0.878857423
0.229243123,0.878922141
0.229350535,0.878994949
0.229448002,0.879049555
0.229553425,0.879116296
0.229670782,0.879183036
0.229756314,0.879249777
0.229841846,0.879312472
0.229941301,0.879373146
0.230050702,0.879437864
0.230166071,0.879502582
0.230267516,0.879587524
0.230339124,0.879652243
0.230428634,0.879714938
0.230528089,0.879783701
0.230613621,0.879852464
0.230711088,0.879941452
0.230826456,0.880004147
0.230900053,0.880066843
0.230981607,0.880145718
0.231075095,0.880218526
0.231192453,0.880293356
0.231279973,0.880364142
0.231351581,0.880424815
0.231427168,0.8804956
0.231512699,0.880564363
0.231586297,0.880641216
0.231659894,0.880687732
0.231729513,0.880744361
0.231838914,0.880800989
0.231956271,0.880875819
0.232031858,0.88094256
0.232133302,0.881001211
0.232226791,0.881055817
0.232326246,0.88112458
0.232409789,0.881195365
0.232501288,0.881254016
0.232594776,0.881318734
0.232682297,0.881383452
0.23276584,0.881476484
0.23285535,0.881565472
0.232946849,0.8816221
0.233032381,0.88169693
0.233113934,0.881767716
0.233209412,0.881824344
0.2333029,0.881880973
0.233404345,0.881941646
0.233483909,0.882012431
0.233587343,0.882111531
0.233662929,0.882174226
0.233764374,0.882257147
0.233873775,0.882321865
0.233959307,0.882388605
0.234042849,0.882459391
0.234178109,0.882526131
0.234269608,0.882590849
0.234382988,0.882673769
0.234480454,0.882730398
0.234567975,0.882803206
0.234647539,0.882857812
0.234719147,0.882924552
0.234800701,0.882995338
0.234898167,0.883070168
0.234979721,0.883167245
0.23504934,0.883258255
0.235128904,0.883316906
0.235244273,0.883393758
0.235313892,0.883464544
0.235409369,0.883529262
0.235516781,0.883587913
0.235590378,0.883636451
0.235715692,0.883711282
0.235815148,0.883788134
0.23590068,0.883848808
0.236018037,0.883921616
0.236117493,0.883996446
0.236232861,0.884067231
0.23632436,0.884140039
0.236455642,0.884227004
0.236531228,0.884295767
0.236626705,0.884370597
0.236755998,0.884427226
0.236823627,0.884485877
0.236923083,0.884548572
0.237008615,0.884617335
0.237133929,0.884688121
0.237227417,0.884750816
0.237308971,0.88481149
0.237406437,0.884890365
0.237482023,0.884940926
0.237595403,0.884991487
0.237672978,0.885062272
0.237742597,0.885131035
0.237832107,0.88520991
0.237941508,0.885272606
0.238025051,0.885321145
0.238132463,0.885389908
0.238221973,0.885434401
0.238307505,0.885517321
0.238377124,0.885571927
0.238460666,0.885646758
0.238552165,0.885719566
0.238633719,0.885780239
0.238735164,0.885865181
0.238828652,0.885931922
0.238926118,0.88600473
0.239021596,0.886075515
0.239107128,0.886134166
0.239186692,0.886192817
0.239268246,0.886247423
0.239373669,0.886314163
0.239447266,0.886372814
0.239552689,0.886433487
0.239668057,0.886490116
0.239743643,0.886560901
0.239831164,0.886641799
0.239898794,0.886722696
0.240008195,0.886789437
0.240123564,0.886852133
0.240217052,0.88693303
0.240306562,0.886999771
0.240425909,0.887068534
0.240513429,0.887151454
0.240616863,0.887199992
0.240706373,0.887266733
0.240766047,0.887331451
0.240839644,0.887392124
0.240941088,0.887458865
0.241030599,0.887523583
0.241118119,0.887614593
0.241207629,0.887667176
0.24127327,0.887723805
0.241394606,0.887800657
0.241494062,0.887887622
0.241569648,0.887974587
0.241671092,0.888037283
0.241752646,0.888106046
0.241826243,0.888172787
0.241921721,0.88824155
0.242021176,0.888304245
0.242098751,0.888385143
0.242176327,0.88846604
0.24225788,0.888524691
0.242333467,0.888607611
0.24241502,0.888666262
0.24250453,0.888745137
0.242605975,0.888799743
0.242679572,0.888850304
0.242769082,0.888919067
0.242866549,0.888985808
0.242964015,0.889048503
0.243051536,0.889119289
0.243129111,0.889192097
0.243214643,0.889246703
0.243339957,0.889313443
0.24344538,0.889378161
0.243552792,0.889467149
0.243650258,0.889541979
0.243799442,0.889604675
0.243898897,0.889663326
0.243992386,0.889717931
0.244065983,0.889790739
0.244165438,0.889869615
0.244256938,0.889928265
0.244368328,0.890011185
0.244455849,0.890077926
0.244563261,0.890144666
0.244664705,0.890199272
0.244784052,0.890263991
0.244875551,0.890320619
0.244978985,0.89037927
0.245084408,0.890433876
0.245179885,0.890494549
0.245255472,0.890549155
0.245366862,0.890623985
0.245468306,0.890688703
0.245579697,0.890763533
0.245691087,0.890828252
0.245772641,0.890882857
0.245860161,0.890947576
0.245949671,0.891008249
0.246047138,0.8910669
0.246138637,0.891131618
0.246242071,0.891184201
0.24633357,0.891252964
0.246429047,0.891325772
0.246510601,0.891388468
0.246620002,0.891443074
0.246695588,0.891521949
0.246801011,0.891596779
0.246886543,0.891661497
0.246985999,0.891724193
0.247087443,0.891782844
0.247170986,0.891849584
0.247294311,0.891898123
0.247399734,0.891952729
0.247495211,0.892041716
0.247590689,0.892100367
0.247719981,0.892163063
0.247835349,0.892219691
0.247910936,0.892288454
0.248030282,0.892369352
0.248141672,0.89243407
0.248286878,0.892498788
0.248396279,0.892567551
0.248489767,0.892622157
0.248583255,0.892678785
0.248672765,0.892733391
0.248760286,0.892792042
0.248849796,0.892868895
0.24895323,0.89293159
0.249046718,0.892992263
0.249136228,0.893077206
0.249225738,0.893150014
0.249309281,0.893206642
0.249402769,0.893277428
0.249496257,0.893340123
0.249629528,0.893421021
0.249740918,0.893495851
0.249852308,0.89355248
0.249941818,0.893621243
0.25002735,0.893692028
0.250112882,0.893740567
0.250208359,0.893799217
0.250357543,0.893859891
0.250441085,0.893930676
0.250516672,0.893997417
0.250576345,0.894062135
0.250669833,0.894126853
0.250761332,0.894203706
0.250838908,0.894260334
0.250914494,0.89432303
0.251015939,0.894375613
0.251105449,0.894434264
0.251190981,0.89449696
0.251294414,0.894575835
0.251389892,0.894642575
0.251469456,0.894701226
0.251566923,0.894757854
0.2516624,0.894822573
0.251765834,0.894899425
0.251857333,0.894947964
0.251944854,0.895004592
0.252034364,0.895059198
0.252175591,0.895117849
0.25226709,0.8951765
0.252382458,0.895241218
0.252481914,0.89532616
0.252587337,0.895382789
0.252666901,0.895435372
0.252762379,0.895487956
0.252853878,0.895550651
0.252995105,0.895615369
0.253068702,0.895671998
0.253164179,0.895732671
0.253263635,0.895799412
0.253373036,0.895866152
0.253494372,0.895924803
0.253625653,0.895985476
0.253719141,0.896052217
0.253852412,0.896139182
0.253951867,0.896191765
0.254075192,0.896260528
0.254164702,0.896327269
0.254268136,0.896398054
0.25434969,0.89646884
0.25441732,0.896547715
0.254494895,0.896620523
0.254586394,0.896677151
0.254677893,0.896741869
0.254765414,0.89680052
0.254878793,0.896895575
0.254962336,0.89695827
0.255079694,0.897014899
0.255197051,0.897077594
0.255280594,0.897130178
0.255362148,0.897186806
0.255489451,0.897241412
0.255574983,0.897296018
0.255656536,0.897354669
0.255793785,0.897427477
0.255907164,0.897492195
0.256022533,0.897552868
0.256137901,0.897613541
0.256231389,0.897676237
0.256314932,0.897745
0.256428311,0.897805673
0.256507876,0.897878481
0.256595397,0.897929042
0.256694852,0.898005895
0.256798286,0.89809286
0.256913655,0.898145443
0.257015099,0.898208139
0.257096653,0.898284992
0.257229923,0.898369934
0.257319433,0.898440719
0.257424856,0.89849937
0.257508399,0.898572178
0.257578018,0.898626784
0.257659572,0.89868139
0.257776929,0.898738018
0.257862461,0.898792624
0.258001699,0.898849253
0.258087231,0.898911948
0.258208566,0.898964532
0.25833388,0.899017115
0.258425379,0.899079811
0.258532791,0.899132394
0.258632247,0.899184978
0.25871579,0.899255763
0.258811267,0.899322504
0.258906744,0.899411491
0.259014157,0.899480254
0.25911759,0.899555084
0.259213068,0.899615758
0.259310534,0.89969261
0.259419935,0.899743172
0.259539282,0.899824069
0.259624814,0.899880697
0.259732226,0.899933281
0.259817758,0.89998182
0.259937104,0.900038448
0.26005844,0.900097099
0.260183754,0.900159794
0.260293155,0.900218445
0.260422448,0.900277096
0.260535827,0.900325635
0.260633293,0.900390353
0.260728771,0.900465183
0.260828226,0.900527879
0.260941606,0.900598664
0.261029127,0.900677539
0.261118637,0.900734168
0.261204168,0.900804953
0.261297657,0.900859559
0.261405069,0.900948546
0.26151447,0.901017309
0.261613925,0.901086072
0.261717359,0.901130566
0.261856597,0.901189217
0.261956053,0.901260002
0.262055508,0.901326743
0.262178833,0.901385394
0.2622763,0.901460224
0.262379733,0.901535054
0.262489134,0.901599772
0.262568699,0.901670558
0.26265622,0.901731231
0.262729817,0.901789882
0.262853142,0.901852577
0.26292475,0.901917296
0.263028184,0.901982014
0.263109737,0.902044709
0.263205215,0.902109427
0.263324561,0.902164033
0.263410093,0.902240886
0.263527451,0.902309649
0.263634863,0.902370322
0.263740286,0.90244313
0.263835763,0.902503803
0.263947153,0.902578634
0.264060533,0.902647397
0.264165956,0.902710092
0.26424552,0.902772788
0.264307182,0.902835484
0.264414595,0.902896157
0.264547865,0.902936606
0.264655277,0.903001324
0.26478258,0.903082222
0.264884025,0.903150985
0.264995415,0.903209635
0.26511874,0.903262219
0.265234108,0.903339072
0.265307706,0.90340379
0.265389259,0.903468508
0.265472802,0.903523114
0.265590159,0.903597944
0.265691604,0.903668729
0.265814929,0.903729403
0.265920352,0.903794121
0.26599196,0.903856817
0.266089426,0.90391749
0.266220708,0.903980185
0.266318174,0.904038836
0.266419619,0.904113667
0.26652902,0.904168272
0.266628476,0.904243103
0.266717986,0.904297709
0.266809485,0.904352315
0.266897006,0.904427145
0.267008396,0.904483773
0.26711183,0.904546469
0.26720134,0.90459703
0.267286872,0.904677928
0.267376382,0.904732533
0.267503685,0.904787139
0.267630988,0.904839723
0.2677384,0.904902419
0.267853768,0.904969159
0.267993006,0.90501972
0.268088484,0.905078371
0.268189928,0.905153201
0.268303308,0.90520983
0.268450502,0.90527657
0.268593718,0.905337243
0.268713065,0.905403984
0.268854292,0.905484882
0.268935845,0.905547577
0.269043257,0.905610273
0.269140724,0.905658811
0.269226255,0.905729597
0.2693277,0.905788248
0.269413232,0.905840831
0.269544513,0.905903527
0.269636012,0.905978357
0.269733479,0.906041053
0.269817022,0.906101726
0.269912499,0.906178579
0.270005987,0.906257454
0.270137269,0.906326217
0.270236724,0.906388913
0.270332202,0.906439474
0.270443592,0.906506214
0.270525145,0.906574977
0.270610677,0.906631606
0.270714111,0.906690256
0.27082749,0.906754974
0.270907055,0.906821715
0.271026401,0.906870254
0.271137792,0.906920815
0.2712094,0.906987555
0.271334714,0.907048228
0.271420246,0.907108902
0.271517712,0.907159463
0.271629102,0.907230248
0.271718612,0.907292944
0.271824035,0.907369797
0.271943382,0.90743047
0.272066707,0.907487098
0.272219868,0.907547771
0.272343193,0.907606422
0.272468507,0.90766305
0.272561996,0.907727769
0.272651506,0.907774285
0.272744994,0.907841025
0.272826547,0.907891586
0.272920036,0.907964394
0.273049328,0.908014955
0.273130882,0.908081696
0.273240283,0.908132257
0.273321836,0.908188885
0.27344715,0.908253603
0.273550584,0.908322366
0.273677887,0.908376972
0.273763419,0.908437645
0.273839005,0.908518543
0.27391857,0.908569104
0.274031949,0.908633822
0.274125437,0.908692473
0.274218926,0.908749101
0.274318381,0.908807752
0.274437728,0.908858313
0.274539173,0.908910897
0.274692334,0.90896348
0.274793779,0.909030221
0.274921082,0.909082804
0.275058331,0.90915359
0.275207514,0.90921224
0.275310948,0.909256734
0.275380567,0.909331564
0.275458142,0.909414484
0.275561576,0.909473135
0.275659042,0.909529764
0.275758498,0.909590437
0.275863921,0.909663245
0.2759773,0.909711783
0.276132451,0.909768412
0.276261743,0.909827062
0.27635921,0.909869534
0.276446731,0.909932229
0.276542208,0.910000992
0.276621772,0.910059643
0.276731174,0.910118294
0.276798803,0.910176945
0.276898259,0.910233573
0.277035508,0.910298291
0.277184691,0.910356942
0.277286136,0.910411548
0.277403493,0.910468176
0.277475101,0.910526827
0.277606383,0.910577388
0.277707827,0.910656263
0.277847065,0.910704802
0.277964423,0.910763453
0.278067857,0.910818058
0.278173279,0.910886821
0.278240909,0.910939405
0.27835031,0.910987943
0.278481592,0.911062774
0.278644699,0.911113335
0.278748133,0.911165918
0.278837643,0.911236704
0.278931131,0.911295355
0.279038543,0.911343893
0.279155901,0.911404566
0.279326964,0.911459172
0.27940454,0.911538047
0.279549745,0.911598721
0.279641244,0.911665461
0.279754623,0.911714
0.279877948,0.911766583
0.279973425,0.911821189
0.280078848,0.91189602
0.280222064,0.911972872
0.280335444,0.912039613
0.280448823,0.912094219
0.280566181,0.912148825
0.280695473,0.912201408
0.280806863,0.912262081
0.280922232,0.912316687
0.281045557,0.912367248
0.281131088,0.912433989
0.281226566,0.912494662
0.28137376,0.91255938
0.281479183,0.912632188
0.28157466,0.912686794
0.281676105,0.912745445
0.28177755,0.912820275
0.281884962,0.912880948
0.281980439,0.912945666
0.282085862,0.913020497
0.282187307,0.913085215
0.282296708,0.913153978
0.282422022,0.913208584
0.282571205,0.913265212
0.282656737,0.913319818
0.282760171,0.913392626
0.282875539,0.913451277
0.282982951,0.913515995
0.28307445,0.913576668
0.283152026,0.913639364
0.283247503,0.913681835
0.283339002,0.913734418
0.283452382,0.913778912
0.283537913,0.913833518
0.283689086,0.913894191
0.283804454,0.913960932
0.283927779,0.91402565
0.284072984,0.914090368
0.284180397,0.914153064
0.284285819,0.91419958
0.284387264,0.914260253
0.284500643,0.914310814
0.284588164,0.914375532
0.284683642,0.91444025
0.284789065,0.914496879
0.284886531,0.914541372
0.284983998,0.914598001
0.285099366,0.914658674
0.285222691,0.914717325
0.285353972,0.914765863
0.285447461,0.914822492
0.285552884,0.914883165
0.285714002,0.914947883
0.285833348,0.915014624
0.285942749,0.915077319
0.286046183,0.915137992
0.286157573,0.915190576
0.286294822,0.915263384
0.286392289,0.915328102
0.286513624,0.915388775
0.286652862,0.915449448
0.28674834,0.915502032
0.286855752,0.91555866
0.286925371,0.915621356
0.287018859,0.915673939
0.287162075,0.915730568
0.287279432,0.915791241
0.287370932,0.915855959
0.287468398,0.915910565
0.287567854,0.915973261
0.287683222,0.916021799
0.287810525,0.916078428
0.287892079,0.916145168
0.288021371,0.916201796
0.288154641,0.91625438
0.288258075,0.916313031
0.288367476,0.916369659
0.288482845,0.916440444
0.288588268,0.916521342
0.288693691,0.91658606
0.288779223,0.916640666
0.288860776,0.916697294
0.288982112,0.916755945
0.289083557,0.916804484
0.28918898,0.916865157
0.289284457,0.916931898
0.289425684,0.916986504
0.289558954,0.917043132
0.289694214,0.917095715
0.289805604,0.917152344
0.289899092,0.91720695
0.290052254,0.917259533
0.290165633,0.917318184
0.290304871,0.917388969
0.290394381,0.917451665
0.290471957,0.917500204
0.290587325,0.917560877
0.290672857,0.917633685
0.290766345,0.917698403
0.290861822,0.917746941
0.290963267,0.917801547
0.29109057,0.917850086
0.291184058,0.917910759
0.291287492,0.91796941
0.291365068,0.918038173
0.291486403,0.918100869
0.291615696,0.918167609
0.291744988,0.918224237
0.29189815,0.918293
0.29200954,0.918347606
0.292132865,0.918402212
0.292228342,0.918460863
0.292337743,0.918525581
0.292443166,0.918594344
0.292556545,0.918661085
0.292638099,0.918727825
0.292731587,0.918780409
0.292823086,0.918843104
0.292966302,0.9189058
0.293051834,0.91898063
0.293153279,0.919049393
0.293312408,0.919116134
0.293433744,0.919176807
0.293519275,0.919239503
0.2936426,0.919318378
0.293761947,0.919362872
0.293927043,0.919421522
0.294016553,0.919488263
0.294133911,0.919536802
0.294241323,0.919595452
0.294332822,0.919652081
0.294430289,0.919716799
0.294533722,0.919777472
0.294663015,0.919846235
0.29476247,0.919902863
0.294832089,0.919973649
0.294947458,0.920042412
0.295056859,0.920088928
0.295158303,0.920169826
0.295303509,0.920230499
0.295400975,0.92028106
0.295490485,0.920337688
0.29559193,0.920384204
0.295707298,0.920444878
0.295778906,0.920503528
0.295858471,0.920570269
0.295945992,0.92062892
0.29603948,0.920679481
0.296146892,0.920746221
0.296232424,0.920810939
0.296319945,0.92086959
0.296453215,0.920932286
0.29655466,0.920994982
0.296630246,0.9210597
0.296743625,0.921114306
0.296896787,0.921168912
0.297010166,0.921223517
0.297147415,0.92129228
0.297244882,0.921365088
0.297364228,0.921421717
0.297477608,0.921488457
0.297588998,0.92155722
0.297722268,0.921611826
0.297813767,0.921670477
0.297933114,0.921751375
0.298016657,0.921797891
0.298106167,0.921856541
0.298227503,0.921917215
0.298348838,0.921981933
0.298484098,0.922040584
0.298577586,0.922109347
0.298692955,0.922163952
0.298842138,0.922222603
0.298951539,0.922269119
0.299070886,0.922329793
0.299180287,0.922388443
0.299297645,0.922465296
0.299389144,0.922515857
0.299502523,0.922564396
0.299625848,0.922616979
0.299717347,0.922669563
0.299804868,0.92275046
0.299898356,0.922821246
0.299995823,0.922879897
0.300107213,0.92293248
0.300214625,0.92300731
0.300300157,0.923070006
0.300393645,0.92312259
0.300548796,0.923193375
0.300656208,0.923247981
0.300757653,0.923304609
0.300934684,0.923367305
0.301048063,0.923432023
0.301183322,0.923480562
0.301312615,0.923549325
0.301414059,0.92362011
0.301507548,0.923690895
0.301620927,0.923745501
0.301744252,0.923800107
0.30183774,0.923870893
0.301933218,0.923923476
0.302048586,0.923990217
0.3021739,0.924067069
0.302283301,0.924131788
0.302470278,0.924218753
0.302557799,0.924281448
0.302708971,0.924348189
0.302812405,0.924410884
0.30291385,0.92447358
0.30302524,0.924538298
0.303138619,0.924582792
0.303250009,0.924667734
0.303351454,0.924724363
0.303454888,0.924787058
0.303590148,0.924847732
0.303709494,0.924910427
0.303812928,0.924963011
0.303912384,0.925023684
0.303985981,0.925084357
0.304081458,0.925151098
0.304174946,0.925229973
0.304332086,0.925276489
0.304425574,0.925331095
0.304536965,0.925391768
0.30468217,0.925448397
0.304807484,0.925513115
0.304924841,0.925567721
0.305056123,0.925644573
0.305135687,0.925701202
0.305243099,0.925759853
0.3053525,0.925820526
0.305449967,0.925885244
0.305565335,0.925949962
0.305674736,0.926012658
0.305815963,0.926057151
0.30591343,0.926111757
0.30602482,0.926168386
0.306140189,0.926231081
0.306241633,0.926283665
0.306343078,0.926350405
0.306408719,0.926409056
0.306573815,0.926477819
0.306695151,0.926552649
0.306834389,0.92660321
0.306947768,0.926651749
0.307057169,0.926716467
0.307164581,0.926775118
0.307275971,0.926835791
0.30739134,0.926902532
0.307490795,0.926977362
0.307620088,0.927031968
0.307737445,0.927096686
0.307850825,0.92714118
0.307952269,0.927199831
0.308067638,0.927264549
0.308177039,0.927329267
0.308302353,0.927377805
0.308423689,0.927434434
0.30855497,0.927495107
0.308642491,0.927561848
0.308749903,0.927620498
0.308867261,0.927671059
0.308998542,0.927733755
0.309107943,0.927792406
0.309215355,0.927844989
0.309348626,0.927901618
0.30947394,0.927962291
0.30960721,0.928018919
0.309744459,0.928071503
0.30983198,0.928130153
0.309941381,0.928192849
0.31007863,0.928267679
0.31019002,0.9283506
0.310303399,0.92841734
0.310430702,0.928482058
0.310516234,0.928540709
0.310677352,0.928605427
0.310818579,0.928662055
0.310912067,0.928726774
0.311013512,0.928807671
0.31113087,0.928858232
0.31126414,0.928929018
0.311343705,0.928987668
0.311451117,0.929044297
0.311586376,0.92910497
0.311669919,0.929163621
0.311769374,0.929230361
0.311904634,0.929284967
0.312041883,0.929343618
0.312139349,0.929406314
0.312290522,0.929462942
0.312441694,0.92951957
0.312572976,0.929572154
0.312686355,0.929624737
0.312795756,0.929681366
0.312897201,0.929742039
0.313008591,0.929788555
0.313096112,0.929839116
0.313219437,0.929895744
0.313362653,0.92995844
0.313482,0.930013046
0.313690856,0.930081809
0.313782355,0.930134392
0.313887778,0.930186976
0.313997179,0.930243604
0.314074755,0.930318435
0.314221949,0.930391242
0.314317426,0.930447871
0.31442086,0.930512589
0.314542196,0.930573262
0.314649608,0.930619778
0.314782879,0.930674384
0.314934051,0.930733035
0.315077267,0.930779551
0.315206559,0.930840224
0.315313971,0.93089483
0.315435307,0.930963593
0.315582501,0.931020222
0.315701848,0.931074828
0.315833129,0.931133478
0.315952476,0.931192129
0.316117572,0.931254825
0.316250843,0.931303363
0.316366211,0.93134988
0.316485558,0.931398418
0.316642698,0.931453024
0.316746132,0.931509652
0.316859511,0.93157437
0.316958967,0.931637066
0.317088259,0.93168965
0.317205616,0.9317483
0.317334909,0.931792794
0.317462212,0.931857512
0.317561667,0.931916163
0.317673058,0.931960657
0.31778047,0.932041554
0.317907773,0.932100205
0.317999272,0.932154811
0.318096738,0.93220335
0.3182499,0.932266045
0.31836129,0.932316606
0.318486604,0.932399526
0.318599984,0.932456155
0.318723309,0.932508738
0.31883271,0.932567389
0.318993828,0.932615928
0.319097262,0.932670534
0.319252412,0.932737274
0.319361813,0.932779745
0.319487127,0.932834351
0.319594539,0.932886935
0.319701952,0.932941541
0.319841189,0.932992102
0.319942634,0.93304873
0.320095796,0.933103336
0.320266859,0.933168054
0.320356369,0.93323075
0.320467759,0.933281311
0.320577161,0.933333894
0.320702475,0.93339659
0.320833756,0.933453218
0.320945146,0.933501757
0.321074439,0.933560408
0.321177872,0.933627148
0.321293241,0.933691866
0.321416566,0.933738382
0.321516021,0.933799056
0.321625422,0.933851639
0.321756704,0.93391029
0.32187605,0.933981075
0.321977495,0.934039726
0.322110766,0.934106467
0.322230112,0.93415096
0.322333546,0.934201521
0.322423056,0.934246015
0.322540414,0.934296576
0.322657771,0.934363317
0.322771151,0.93443208
0.322890497,0.934484663
0.323001888,0.934547359
0.323111289,0.934608032
0.323236603,0.934678817
0.32333208,0.934723311
0.32344546,0.934788029
0.323592654,0.934832523
0.323712001,0.934893196
0.323845271,0.934943757
0.323950694,0.934998363
0.324119768,0.935061059
0.324247072,0.935125777
0.324330614,0.93517836
0.324475819,0.935243078
0.324577264,0.935311841
0.324690643,0.93537656
0.324782143,0.9354433
0.324891544,0.935491839
0.324998956,0.935540377
0.325138194,0.935597006
0.32527942,0.935663746
0.325384843,0.935710262
0.325500212,0.935770936
0.325679232,0.935833631
0.325848306,0.935886215
0.325985555,0.935940821
0.326098934,0.935987337
0.326236183,0.936037898
0.326345584,0.936084414
0.326494768,0.936128908
0.326639973,0.936183514
0.326747385,0.936260366
0.326868721,0.936308905
0.327045752,0.936355421
0.327222782,0.936397892
0.327350086,0.936466655
0.327523138,0.936521261
0.327646463,0.936575867
0.327749897,0.936624406
0.327867255,0.936679012
0.327968699,0.936739685
0.328113904,0.936794291
0.328263088,0.936836762
0.328366522,0.936899458
0.328507749,0.936958108
0.32866091,0.937008669
0.328784235,0.937061253
0.328923473,0.937113836
0.32904282,0.93717451
0.329195981,0.937223048
0.329305382,0.937285744
0.329438653,0.937344395
0.329559989,0.937394956
0.329681324,0.937451584
0.32978078,0.937504168
0.32991604,0.937570908
0.330031408,0.937625514
0.330236287,0.937684165
0.330381492,0.937742816
0.330506806,0.937803489
0.33063212,0.937858095
0.330735554,0.937930903
0.330838987,0.937997643
0.330992149,0.938046182
0.331119452,0.938106855
0.33123681,0.938179663
0.331387982,0.938236291
0.331509318,0.938288875
0.33166049,0.938337413
0.331746022,0.938389997
0.331875315,0.938444603
0.331992672,0.938501231
0.332115997,0.938553814
0.332251257,0.938612465
0.332392484,0.938667071
0.332515808,0.938729767
0.332663003,0.938786395
0.332772404,0.938834934
0.332963359,0.93888954
0.333100607,0.938946168
0.333221943,0.939004819
0.333301508,0.939067514
0.333472571,0.939116053
0.33365358,0.939164592
0.333786851,0.939219197
0.333914154,0.939273803
0.334059359,0.939328409
0.334218488,0.939380993
0.334343802,0.939433576
0.334457181,0.939488182
0.334568572,0.939546833
0.334725711,0.939599416
0.334872906,0.939664135
0.334996231,0.939710651
0.335117566,0.939763234
0.335236913,0.939805705
0.335370184,0.939850199
0.335565117,0.939904805
0.335662583,0.939967501
0.335787897,0.940022107
0.335952993,0.94008278
0.336068362,0.940153565
0.336185719,0.940204126
0.336372696,0.94025671
0.336505966,0.940309293
0.336599455,0.940355809
0.336742671,0.940408393
0.336867985,0.940462999
0.336965451,0.94051356
0.337088776,0.940570188
0.337222047,0.940634906
0.337337415,0.940701647
0.337508479,0.940760298
0.33761788,0.940816926
0.337757118,0.940877599
0.337878453,0.940934227
0.338007746,0.940984788
0.338123114,0.941037372
0.338250417,0.941089955
0.338359818,0.941142539
0.3384911,0.94118501
0.338652218,0.941231526
0.33878151,0.9412922
0.338896878,0.941342761
0.339077888,0.941387254
0.33925094,0.941445905
0.339406091,0.941498489
0.339547318,0.941561184
0.339668654,0.941609723
0.339788,0.941664329
0.339893423,0.941716912
0.340002825,0.941765451
0.340136095,0.941826124
0.340253453,0.941868595
0.340410592,0.941923201
0.340577678,0.941989942
0.340704981,0.94203848
0.340838251,0.942093086
0.340971522,0.942151737
0.341126673,0.942208365
0.341283812,0.942254881
0.341413105,0.942327689
0.341548364,0.942374205
0.341685613,0.942422744
0.341850709,0.942479372
0.342009838,0.942525889
0.342180902,0.942582517
0.342359922,0.9426351
0.342487225,0.942697796
0.342608561,0.942746335
0.342791559,0.942798918
0.342936764,0.942857569
0.343052133,0.942902063
0.343227174,0.942954646
0.343376358,0.943007229
0.343507639,0.943055768
0.343615051,0.943102284
0.343770202,0.943150823
0.343875625,0.943207451
0.343990993,0.943266102
0.344134209,0.943320708
0.344241621,0.943379359
0.344347044,0.943438009
0.344498217,0.943494638
0.344657346,0.943545199
0.344786638,0.943601827
0.344943778,0.943660478
0.345077048,0.943717106
0.345170536,0.943771712
0.345301818,0.943822273
0.345435088,0.943878902
0.345538522,0.943925418
0.345689695,0.943980024
0.345848824,0.944030585
0.345980105,0.944087213
0.346099452,0.944147886
0.346240679,0.944204515
0.346365993,0.944255076
0.346495285,0.944299569
0.346644468,0.94435013
0.346755858,0.944400691
0.346936868,0.944463387
0.347068149,0.944522038
0.347187496,0.944574621
0.347310821,0.944627205
0.347475917,0.944683833
0.347595264,0.944742484
0.347710632,0.944801135
0.347837935,0.94486383
0.347937391,0.944924504
0.348100498,0.944975065
0.348261616,0.94502967
0.348420745,0.945084276
0.348516222,0.945132815
0.34865546,0.945175286
0.348796687,0.945217758
0.348935925,0.945270341
0.349053282,0.945316857
0.349190531,0.945367418
0.349329769,0.945436181
0.349455083,0.945486742
0.349612223,0.945547415
0.349771352,0.945599999
0.349874785,0.945644493
0.350057784,0.945701121
0.350216913,0.945753704
0.350389965,0.945800221
0.350519258,0.945860894
0.350676397,0.945909432
0.350833537,0.945962016
0.350976753,0.946016622
0.351155773,0.94607325
0.351338772,0.946131901
0.351464086,0.946188529
0.351581443,0.946249202
0.351710735,0.946307853
0.351836049,0.946368526
0.352005124,0.946419087
0.352156296,0.946475716
0.352253763,0.946528299
0.352393001,0.946590995
0.352508369,0.946645601
0.352649596,0.946694139
0.352792812,0.94675279
0.35293205,0.946813463
0.353107092,0.946872114
0.353232406,0.946922675
0.353339818,0.946975259
0.353451208,0.947031887
0.353600391,0.947078403
0.353733662,0.947137054
0.353878867,0.947201772
0.353998214,0.947248288
0.354165299,0.947300872
0.354262766,0.947359523
0.354421895,0.947410084
0.354565111,0.9474566
0.354670533,0.947511206
0.354781924,0.947567834
0.354954976,0.947610305
0.355074323,0.947670978
0.355211572,0.947717495
0.355336886,0.947768056
0.355496015,0.947832774
0.355609394,0.947881312
0.35573073,0.947931873
0.355899804,0.947976367
0.356031086,0.948035018
0.356176291,0.948079512
0.356339398,0.948126028
0.356480625,0.948174566
0.35658207,0.94822715
0.356717329,0.948275688
0.356870491,0.948316137
0.356975914,0.948372765
0.357129075,0.948421304
0.357333954,0.94847591
0.357465235,0.948538606
0.357596517,0.948593212
0.357743711,0.948645795
0.35790284,0.948698378
0.358006274,0.948763097
0.358105729,0.94881568
0.358235021,0.948876353
0.35839415,0.948924892
0.358593062,0.948971408
0.358782027,0.949032081
0.358905352,0.949092754
0.359008786,0.949153428
0.359150013,0.949203989
0.35929124,0.94925455
0.359444401,0.949307133
0.359643313,0.949355672
0.359792496,0.94940421
0.359997374,0.949472973
0.360116721,0.949527579
0.360224133,0.949588253
0.360419066,0.949638814
0.360518522,0.949695442
0.360667705,0.949741958
0.360810921,0.949804654
0.360944191,0.949867349
0.361061549,0.949911843
0.361250515,0.949968471
0.361375829,0.950021055
0.361497165,0.950077683
0.361644359,0.950136334
0.361811444,0.950188918
0.361918856,0.950237456
0.362121746,0.950288017
0.362258994,0.950340601
0.362370385,0.950389139
0.362499677,0.95043161
0.362630958,0.950484194
0.362764229,0.950542845
0.36291739,0.950591383
0.363076519,0.950643967
0.363193877,0.950700595
0.363341071,0.950763291
0.3635002,0.950813852
0.363649383,0.95086239
0.363842327,0.950925086
0.364001456,0.950963512
0.364152629,0.951014073
0.364337616,0.951070702
0.364520614,0.951121263
0.36466383,0.951177891
0.364826937,0.951240587
0.364952251,0.95130126
0.365101435,0.951345754
0.365228738,0.951398337
0.365385878,0.951448898
0.365624571,0.951497437
0.365807569,0.95155811
0.365928905,0.951620806
0.366072121,0.951669344
0.366241196,0.951734062
0.366402314,0.951778556
0.366517682,0.951827095
0.366637029,0.95188979
0.366863788,0.951944396
0.367018938,0.95199698
0.367140274,0.952057653
0.367299403,0.952114281
0.367438641,0.95217091
0.3675739,0.952235628
0.367733029,0.952290234
0.367882213,0.952334727
0.367981668,0.952383266
0.368142786,0.952431805
0.368226329,0.95248641
0.368349654,0.952536972
0.368457066,0.952581465
0.368602271,0.952627981
0.368743498,0.952694722
0.368880747,0.95274326
0.368998104,0.952803934
0.36916519,0.952854495
0.36932233,0.952909101
0.369493393,0.952963707
0.369674402,0.953012245
0.369823586,0.953060784
0.369929009,0.9531073
0.370072225,0.953149771
0.370223397,0.95319831
0.370326831,0.953252916
0.370454134,0.953303477
0.370581437,0.953349993
0.370706751,0.953398531
0.370903673,0.95345516
0.371062802,0.953497631
0.371206018,0.953560327
0.371319398,0.953614933
0.371484494,0.953663471
0.371691361,0.95371201
0.371794795,0.953760548
0.371928066,0.953807064
0.372059347,0.953871783
0.37221052,0.953926388
0.372353736,0.953966837
0.372471093,0.954011331
0.372594418,0.954063914
0.372751558,0.954128633
0.372894774,0.954181216
0.373032023,0.954239867
0.373181206,0.954294473
0.373308509,0.954357168
0.373445758,0.954417842
0.373586985,0.95447447
0.373758048,0.954525031
0.373893308,0.95457357
0.374056415,0.954620086
0.374231457,0.954672669
0.374428379,0.954727275
0.374547726,0.954773791
0.374714811,0.954826375
0.374921679,0.954878958
0.375048982,0.954927497
0.375190209,0.95498008
0.375369229,0.955036709
0.375516423,0.955083225
0.37565765,0.955131763
0.375775008,0.955180302
0.375908278,0.95522884
0.376059451,0.955283446
0.376212612,0.95534412
0.376327981,0.955388613
0.376465229,0.955441197
0.376594522,0.95549378
0.376735749,0.955552431
0.376863052,0.955607037
0.377004279,0.95565962
0.377125614,0.955714226
0.377240983,0.95576681
0.377408068,0.955825461
0.377565208,0.955865909
0.377742239,0.95592456
0.377913303,0.955977144
0.378070442,0.956025682
0.378225593,0.956072198
0.378356874,0.956134894
0.378450363,0.956183433
0.378623415,0.956240061
0.378758675,0.956294667
0.378905869,0.956339161
0.379090857,0.956387699
0.379226116,0.95645444
0.379389223,0.956500956
0.379604047,0.956549494
0.379729361,0.956598033
0.379886501,0.956644549
0.380019772,0.956693088
0.380147075,0.956741626
0.380300237,0.956800277
0.380417594,0.956879152
0.380574734,0.956937803
0.380688113,0.956980274
0.380835308,0.957024768
0.381000404,0.957071284
0.381163511,0.95712589
0.381308716,0.957178474
0.381396237,0.957231057
0.381559344,0.957277573
0.381644876,0.957352404
0.381752288,0.957413077
0.381889537,0.957471728
0.382064578,0.957518244
0.382253544,0.957566782
0.382404717,0.957617343
0.382561856,0.957669927
0.382703083,0.95772251
0.382915918,0.957771049
0.383063113,0.95782161
0.383174503,0.957890373
0.383333632,0.957938911
0.383474859,0.958005652
0.383578292,0.958052168
0.383701617,0.958096662
0.383854779,0.958157335
0.384043745,0.958207896
0.384238677,0.958254412
0.384443556,0.958304973
0.384596718,0.958353512
0.384735955,0.958406095
0.384895084,0.958450589
0.385040289,0.958497105
0.385157647,0.958549689
0.385324732,0.958586093
0.385479883,0.958634631
0.385646968,0.958693282
0.385782228,0.958741821
0.385941357,0.958802494
0.386118388,0.95884901
0.386297408,0.958907661
0.386456537,0.958964289
0.386607709,0.95902294
0.386756893,0.959077546
0.38692,0.959142264
0.387047303,0.959200915
0.387186541,0.959257543
0.387361583,0.959293947
0.387496842,0.959338441
0.387624145,0.959386979
0.387777307,0.959439563
0.387964284,0.959494169
0.388135347,0.959554842
0.3883084,0.959605403
0.388443659,0.959649897
0.38859881,0.959704502
0.388718157,0.959759108
0.388881264,0.959807647
0.389036415,0.959854163
0.38915974,0.959898657
0.389283065,0.959955285
0.389380531,0.960001801
0.389545627,0.960054385
0.389714702,0.960098878
0.38987582,0.96013326
0.390007101,0.960175731
0.390142361,0.960228315
0.390335305,0.960274831
0.390466586,0.960333482
0.390631682,0.960375953
0.390758985,0.960436626
0.390892256,0.960487187
0.391021548,0.960529658
0.391168742,0.960594376
0.391315937,0.960640893
0.391473076,0.960689431
0.391596401,0.960735947
0.391765476,0.960784486
0.391954441,0.960833025
0.392133461,0.960889653
0.392336351,0.960940214
0.392543218,0.96099482
0.392688424,0.961037291
0.392843574,0.961083807
0.393050442,0.961140436
0.393241397,0.961190997
0.393442297,0.961239535
0.393605404,0.961308298
0.393718783,0.961364926
0.393861999,0.96141751
0.39399527,0.961457959
0.394124562,0.961510542
0.394289658,0.961557058
0.394462711,0.961607619
0.394645709,0.96165818
0.394788925,0.961702674
0.394910261,0.96175728
0.39506939,0.961809864
0.395214595,0.961862447
0.39538367,0.96191503
0.395568657,0.961961547
0.395729775,0.962012108
0.395940621,0.962074803
0.396133565,0.962129409
0.396298661,0.962181993
0.396449834,0.962236599
0.396652723,0.962285137
0.396789972,0.962327608
0.396980926,0.962380192
0.397096295,0.962434798
0.397249456,0.962483336
0.397428477,0.962523785
0.397601529,0.962576369
0.397736789,0.962651199
0.397887961,0.962705805
0.398019243,0.962750299
0.398154502,0.96280086
0.398285784,0.962861533
0.398442923,0.962916139
0.398570227,0.962970745
0.398711454,0.963031418
0.398888484,0.963084001
0.399035679,0.96313254
0.399198786,0.963193213
0.399415599,0.963261976
0.39957075,0.963316582
0.399783585,0.963369166
0.399970561,0.963425794
0.400089908,0.963470288
0.400288819,0.963514781
0.400521545,0.96357141
0.400668739,0.963619948
0.400839803,0.963664442
0.400967106,0.963715003
0.401142148,0.963779721
0.401273429,0.963832305
0.401420624,0.963878821
0.401569807,0.963921292
0.401717001,0.963973875
0.401892043,0.964046683
0.402059128,0.964099267
0.40221229,0.96415185
0.402325669,0.964206456
0.402454962,0.964271174
0.402622047,0.964327803
0.402791121,0.964380386
0.402972131,0.964434992
0.403077553,0.964489598
0.403262541,0.964538136
0.403435594,0.964588697
0.403537038,0.964653416
0.403714069,0.964703977
0.403907013,0.964762627
0.404040283,0.964811166
0.40420538,0.964857682
0.404390367,0.964906221
0.404573365,0.964960827
0.404700669,0.965015433
0.40485383,0.965061949
0.404995057,0.96510442
0.405126338,0.965148914
0.405291435,0.96520352
0.405428683,0.965248013
0.405577867,0.965292507
0.405760865,0.96534509
0.40592795,0.965393629
0.406077134,0.965440145
0.406190513,0.965490706
0.406305882,0.96554329
0.406476945,0.965589806
0.406649998,0.965632277
0.406795203,0.965680816
0.406934441,0.965729354
0.407055777,0.965781938
0.407238775,0.965840588
0.407380002,0.965887105
0.407529185,0.965931598
0.407696271,0.965980137
0.407843465,0.966026653
0.408024474,0.966079236
0.408151777,0.966129798
0.40834671,0.966192493
0.408537665,0.966245077
0.408746522,0.966285525
0.408891727,0.966332042
0.409011073,0.966390692
0.409160257,0.966445298
0.409295516,0.966495859
0.409498406,0.966538331
0.409621731,0.966594959
0.409788816,0.966649565
0.409922086,0.966708216
0.410037455,0.966756754
0.410202551,0.966807315
0.410387539,0.966857876
0.410506885,0.966912482
0.410666014,0.966952931
0.410888795,0.966999447
0.411014109,0.967064165
0.41121302,0.967122816
0.411378116,0.967179444
0.411521332,0.967230005
0.411670516,0.967292701
0.411867438,0.96734124
0.412024577,0.967383711
0.412191663,0.96743225
0.41233289,0.967484833
0.412531801,0.967527304
0.412694908,0.967577865
0.412860004,0.967628426
0.413021122,0.967670898
0.413146436,0.967725503
0.413301587,0.967792244
0.413456738,0.967834715
0.41358603,0.967893366
0.413725268,0.967933815
0.413874451,0.967988421
0.414023635,0.968032914
0.414210611,0.968089543
0.414357805,0.968142126
0.414506989,0.968190665
0.414654183,0.968235159
0.41479541,0.96828572
0.414886909,0.968328191
0.415032114,0.968372685
0.415187265,0.968419201
0.415334459,0.968461672
0.415513479,0.968520323
0.415606967,0.968564816
0.415730292,0.968613355
0.415843672,0.968665939
0.415998822,0.96870841
0.416199723,0.968763016
0.41640659,0.968817622
0.416510024,0.96887425
0.416685066,0.968926833
0.416830271,0.968971327
0.417001335,0.969021888
0.41712466,0.969060315
0.417307658,0.969110876
0.417494634,0.969165481
0.417645807,0.969207953
0.41777311,0.969262559
0.417926272,0.969315142
0.418103303,0.969363681
0.418230606,0.969414242
0.418381778,0.969454691
0.418590635,0.969507274
0.418680145,0.969559857
0.418881045,0.969616486
0.419073989,0.969667047
0.419173445,0.969721653
0.419348486,0.969772214
0.41949767,0.969820752
0.419650831,0.969871313
0.419815928,0.969925919
0.419985002,0.969978503
0.420064567,0.970035131
0.420217728,0.970089737
0.420358955,0.970130186
0.420492226,0.970188837
0.420651354,0.97024142
0.420850266,0.970283891
0.420955689,0.970344565
0.421092937,0.970393103
0.42124411,0.970439619
0.421383348,0.97049018
0.421546455,0.970548831
0.421717518,0.970601415
0.421888582,0.970660065
0.422115341,0.970708604
0.422342099,0.970749053
0.422529076,0.970805681
0.422666325,0.970852197
0.422815508,0.970900736
0.423014419,0.970949274
0.423217308,0.97100388
0.423390361,0.971056464
0.423537555,0.97111107
0.423690717,0.971153541
0.423780227,0.971206124
0.423963225,0.971252641
0.42411042,0.971313314
0.424323255,0.971357808
0.424462492,0.971410391
0.424649469,0.971473087
0.424842413,0.97153376
0.424947836,0.971592411
0.425112932,0.971632859
0.425280017,0.971679376
0.425445113,0.971721847
0.425616177,0.971770385
0.425870783,0.971827014
0.426089586,0.971877575
0.426206943,0.971926113
0.426383974,0.971980719
0.426535147,0.972025213
0.426704221,0.972077797
0.426823568,0.972134425
0.427044359,0.972182963
0.427209455,0.972243637
0.427398421,0.97229622
0.427525724,0.972344759
0.427686842,0.972393297
0.427885753,0.972441836
0.428062784,0.972492397
0.428204011,0.972540935
0.428414857,0.972597564
0.428528236,0.972646102
0.428715213,0.972690596
0.428898211,0.972737112
0.429093144,0.972779584
0.429286088,0.972828122
0.42952876,0.972876661
0.429654074,0.972925199
0.429817181,0.972963626
0.429994212,0.973018232
0.430226938,0.97306677
0.430413914,0.973117331
0.430575032,0.97316587
0.430738139,0.973208341
0.430877377,0.973264969
0.431008659,0.97331553
0.43113994,0.973353957
0.431299069,0.97339845
0.431434328,0.973440922
0.431537762,0.973483393
0.431714793,0.973529909
0.431925639,0.973582493
0.432066866,0.973633054
0.432229973,0.973691704
0.432367222,0.973738221
0.432548231,0.973778669
0.432677523,0.973833275
0.432810794,0.973881814
0.432993792,0.973930352
0.433123084,0.973974846
0.433252376,0.974029452
0.433457255,0.974069901
0.433642242,0.974126529
0.433811317,0.974181135
0.433936631,0.974229674
0.434057967,0.97428428
0.43420715,0.974330796
0.434378214,0.974381357
0.434577125,0.974421806
0.434762112,0.974468322
0.434917263,0.974514838
0.435050533,0.974555287
0.435241488,0.974609893
0.435436421,0.974654386
0.435585604,0.97470697
0.43572882,0.974759553
0.435876015,0.974812137
0.436094817,0.974862698
0.436299695,0.974907191
0.436450868,0.97494764
0.436617953,0.975002246
0.436755202,0.97505483
0.436910353,0.975103368
0.437037656,0.97514584
0.437145068,0.975186288
0.437336023,0.975234827
0.437441446,0.97528741
0.437602564,0.975335949
0.437769649,0.97538651
0.437950658,0.975445161
0.43810382,0.975501789
0.438318644,0.975550328
0.438495675,0.975594821
0.438656793,0.975649427
0.438837802,0.975699988
0.439026767,0.975758639
0.439179929,0.975823357
0.43933508,0.975871896
0.439484263,0.975922457
0.439633447,0.975977063
0.439818434,0.976019534
0.440033258,0.976070095
0.440206311,0.976122679
0.440361461,0.976175262
0.44052059,0.976219756
0.440725469,0.976270317
0.440960184,0.976318855
0.441091465,0.976369416
0.441234681,0.976415932
0.441451495,0.976478628
0.441602667,0.976539301
0.441747872,0.97657975
0.441867219,0.976624244
0.442038282,0.976668738
0.442189455,0.976719299
0.442294878,0.976773905
0.442481854,0.97682851
0.442696678,0.976879071
0.44284984,0.976945812
0.443003002,0.97700244
0.443138261,0.977046934
0.443285455,0.97709345
0.443444584,0.977154123
0.443613659,0.97720064
0.44381257,0.977253223
0.444043307,0.977301762
0.444206414,0.977354345
0.444377478,0.977412996
0.444576389,0.977453445
0.44473154,0.977504006
0.444888679,0.977548499
0.445045819,0.977613218
0.445236774,0.977653666
0.445477456,0.97770625
0.445622662,0.977752766
0.445763888,0.977815462
0.445968767,0.977864
0.44609607,0.977908494
0.446241275,0.977957033
0.446370568,0.978023773
0.446539642,0.978068267
0.44667888,0.978118828
0.446843976,0.978173434
0.446971279,0.978213883
0.447106539,0.978266466
0.447251744,0.978315005
0.447388993,0.978359498
0.447591882,0.978408037
0.447766924,0.978466688
0.447930031,0.978515226
0.448101095,0.978561742
0.448280115,0.978606236
0.448429298,0.978660842
0.448610307,0.978707358
0.44878336,0.978745784
0.44891663,0.978792301
0.449075759,0.978832749
0.449242845,0.978885333
0.449429821,0.978935894
0.449602874,0.978986455
0.449718242,0.979030949
0.449939034,0.979071397
0.45005838,0.979117914
0.45026127,0.979176564
0.450420399,0.979229148
0.450579528,0.979281731
0.450748602,0.97933836
0.450885851,0.979390943
0.451035034,0.979435437
0.451126533,0.97949611
0.451271739,0.979538581
0.451410976,0.979583075
0.451589996,0.979635659
0.451759071,0.97968622
0.451922178,0.979742848
0.452063405,0.979785319
0.452246403,0.979831835
0.452403543,0.979884419
0.452560683,0.979928912
0.452717823,0.979971384
0.452831202,0.980021945
0.452966462,0.980070483
0.453105699,0.980114977
0.453276763,0.980163516
0.453408044,0.980208009
0.453545293,0.980254525
0.453702433,0.980307109
0.453841671,0.98035767
0.4540008,0.980404186
0.45422358,0.980464859
0.454368785,0.980511375
0.454488132,0.980568004
0.454689032,0.980610475
0.454854129,0.980654969
0.454979443,0.980703507
0.455144539,0.980748001
0.45538721,0.980810697
0.45554435,0.980853168
0.455671653,0.980897662
0.455840728,0.9809462
0.455973998,0.980990694
0.456117214,0.981033165
0.45635193,0.981079681
0.456501113,0.981130242
0.456682122,0.981174736
0.456803458,0.98122732
0.45695463,0.981279903
0.457139618,0.981324397
0.45731267,0.981372935
0.457473788,0.981427541
0.457662754,0.981482147
0.457800003,0.981536753
0.458034718,0.981579224
0.458165999,0.981629785
0.458317172,0.981676302
0.458476301,0.981722818
0.458651343,0.981773379
0.458798537,0.981821917
0.458975568,0.981876523
0.45912674,0.981937196
0.459277913,0.981983713
0.459458922,0.982040341
0.459689659,0.982082812
0.459848788,0.982139441
0.459970124,0.982179889
0.460093448,0.982224383
0.460210806,0.982276966
0.460332142,0.982325505
0.460487293,0.982374044
0.460614596,0.982418537
0.46080754,0.982473143
0.460903017,0.982523704
0.461068113,0.982580333
0.461203373,0.982634939
0.461364491,0.982689544
0.461513674,0.982734038
0.461718553,0.982790667
0.461933377,0.982841228
0.462112397,0.982885721
0.462251635,0.98294235
0.462365014,0.982990888
0.462512208,0.983045494
0.462645479,0.983098078
0.462806597,0.983136504
0.462981639,0.983187065
0.463190495,0.983243693
0.463355591,0.98328212
0.463520688,0.983332681
0.463699708,0.983381219
0.463844913,0.983435825
0.46398614,0.983486386
0.464194997,0.983536947
0.464328267,0.983595598
0.464549058,0.983636047
0.464728078,0.983692675
0.464897153,0.983743236
0.46506026,0.983785707
0.465203476,0.983830201
0.465326801,0.983876717
0.465460072,0.983925256
0.465583396,0.983975817
0.465712689,0.984024356
0.465961328,0.984068849
0.466120457,0.984109298
0.466241792,0.984178061
0.466472529,0.984228622
0.466611767,0.984279183
0.466756972,0.984321654
0.466910134,0.984364126
0.467077219,0.984416709
0.467305967,0.984473337
0.467482998,0.984513786
0.467602345,0.984560302
0.467753517,0.984610863
0.46797033,0.984659402
0.468097634,0.984703896
0.46830649,0.984752434
0.468499434,0.984794906
0.468646628,0.984845467
0.468809736,0.984902095
0.468950962,0.984954678
0.46911407,0.984995127
0.469251318,0.985047711
0.469428349,0.985106361
0.469565598,0.985148833
0.469720749,0.985209506
0.469907725,0.985262089
0.470088734,0.985310628
0.470253831,0.985361189
0.47043484,0.985401638
0.470588001,0.985456244
0.470709337,0.985520962
0.47086051,0.985563433
0.471045497,0.985605904
0.471248386,0.985654443
0.471395581,0.985698937
0.471596481,0.985757587
0.471749642,0.985806126
0.471918717,0.985860732
0.472055966,0.985901181
0.472272779,0.985947697
0.472475668,0.985996236
0.472688503,0.986050841
0.472837687,0.986101402
0.473078369,0.986149941
0.473251422,0.986202524
0.473424474,0.986244996
0.473615429,0.986305669
0.473772569,0.986360275
0.473955567,0.986408813
0.474136576,0.986457352
0.474265869,0.986499823
0.474434943,0.986552407
0.474625898,0.986598923
0.474824809,0.986659596
0.474932221,0.986710157
0.475065491,0.986756673
0.47522661,0.986805212
0.47540563,0.98685375
0.475604541,0.986896222
0.47578555,0.986956895
0.475958603,0.987003411
0.476193318,0.987045882
0.476342501,0.987084309
0.476475772,0.98713487
0.476656781,0.987179363
0.476786073,0.987227902
0.476913376,0.98729262
0.47701681,0.987343181
0.477175939,0.987395765
0.477368883,0.987440258
0.477671228,0.987484752
0.477838313,0.987537336
0.478031257,0.987581829
0.478160549,0.987628345
0.478323656,0.987670817
0.478504665,0.987719355
0.478715511,0.987763849
0.478862706,0.987808343
0.479005922,0.987854859
0.479119301,0.987901375
0.479302299,0.987939801
0.479461428,0.98799643
0.479618568,0.988040923
0.479757806,0.988091484
0.479922902,0.988140023
0.480099933,0.988190584
0.480261051,0.988257325
0.480396311,0.988307886
0.48055544,0.988356424
0.480682743,0.988404963
0.48084585,0.988449456
0.480977131,0.988489905
0.481174053,0.988534399
0.48131528,0.988580915
0.481488333,0.988627431
0.481725037,0.98867597
0.481864275,0.988728553
0.482011469,0.988775069
0.482156674,0.988817541
0.482335694,0.988862034
0.482474932,0.988904506
0.482642018,0.988951022
0.482832972,0.988995516
0.482980167,0.989037987
0.483133328,0.989086525
0.48326461,0.989137086
0.483447608,0.989185625
0.483664421,0.989234164
0.483855376,0.989286747
0.484064232,0.989331241
0.484233307,0.989377757
0.484384479,0.989418206
0.484537641,0.989472812
0.48467489,0.989533485
0.484818106,0.989582023
0.485064756,0.989626517
0.485263667,0.989675056
0.485428763,0.989713482
0.485573968,0.989766066
0.485788792,0.989812582
0.485939965,0.989859098
0.486194571,0.989901569
0.4863537,0.989950108
0.48648697,0.990012803
0.486662012,0.990063364
0.486854956,0.990113925
0.487043922,0.990156397
0.487236865,0.990204935
0.487394005,0.990245384
0.487557112,0.990297968
0.487738122,0.990344484
0.487903218,0.990391
0.48807826,0.990437516
0.488171748,0.990492122
0.488316953,0.99054066
0.488472104,0.990591221
0.488603385,0.99063976
0.488846057,0.990694366
0.489029055,0.990753017
0.489178238,0.990795488
0.489307531,0.990842004
0.489458703,0.990892565
0.489649658,0.990939081
0.489770994,0.990985597
0.489955981,0.991036158
0.490111132,0.991088742
0.490292141,0.991141325
0.490437346,0.991181774
0.490594486,0.991234358
0.490731734,0.991280874
0.490900809,0.99133548
0.491089775,0.991377951
0.491262827,0.991430534
0.491412011,0.991491208
0.491529368,0.991549859
0.491716345,0.991604464
0.491881441,0.991655025
0.492046537,0.991701542
0.492237492,0.991754125
0.49235485,0.991808731
0.492551772,0.991853225
0.492708911,0.991903786
0.492909812,0.991946257
0.493076897,0.991988728
0.49322807,0.992037267
0.493397144,0.992085805
0.493536382,0.992130299
0.493691533,0.992174793
0.493852651,0.992223331
0.493970008,0.992267825
0.494095322,0.992332543
0.494262408,0.992377037
0.494439439,0.992427598
0.49461448,0.992482204
0.494837261,0.99252872
0.494988433,0.992579281
0.495141595,0.992625797
0.495364375,0.992672313
0.495493668,0.992722874
0.495688601,0.992773435
0.49589149,0.992815907
0.496012826,0.992870512
0.49624953,0.992917029
0.496392746,0.992955455
0.496484245,0.993006016
0.49663144,0.993052532
0.496752775,0.993105116
0.496919861,0.993161744
0.497098881,0.993220395
0.497261988,0.993275001
0.497474823,0.993323539
0.497602126,0.993376123
0.49777319,0.993430729
0.49795221,0.993479267
0.498115317,0.993531851
0.498260522,0.993574322
0.498411694,0.993645107
0.498596682,0.993701736
0.498803549,0.993748252
0.499022352,0.993810948
0.499217285,0.993863531
0.499348566,0.99391207
0.499535542,0.99397072
0.499686715,0.994019259
0.499833909,0.994065775
0.500008951,0.994114314
0.500108407,0.994164875
0.500315274,0.994209368
0.500468436,0.994255885
0.500641488,0.994306446
0.500822498,0.994350939
0.501029365,0.99440959
0.501182527,0.994454084
0.501359558,0.9945006
0.501566425,0.994555206
0.501699696,0.994615879
0.501838934,0.994662395
0.502027899,0.994708911
0.502194985,0.994753405
0.502338201,0.994808011
0.502489373,0.994862617
0.502674361,0.994913178
0.502839457,0.994971829
0.503016488,0.995038569
0.503199486,0.99509722
0.503372539,0.995141714
0.503509787,0.99518823
0.503656982,0.995226656
0.503762405,0.995277217
0.503901642,0.995315644
0.504020989,0.99536216
0.504231835,0.995412721
0.504404888,0.995471372
0.504554071,0.995517888
0.504727124,0.995580583
0.504806688,0.995633167
0.504965817,0.995677661
0.505132902,0.995722154
0.505331814,0.995766648
0.505453149,0.995817209
0.5056083,0.995863725
0.505727647,0.995916309
0.505916612,0.995962825
0.506083698,0.996011363
0.506284598,0.996055857
0.506431792,0.996102373
0.506600867,0.996142822
0.50677193,0.996191361
0.506968853,0.996237877
0.507124003,0.996294505
0.50728711,0.996338999
0.507474087,0.996393605
0.507676976,0.9964563
0.507812236,0.996508884
0.507999212,0.996551355
0.508158341,0.996597871
0.508279677,0.9966545
0.508448752,0.996698993
0.508562131,0.996755622
0.508753086,0.996806183
0.508914204,0.996858766
0.509117093,0.996909327
0.509262298,0.996959888
0.509385623,0.997012472
0.509556687,0.997073145
0.50975162,0.997123706
0.509916716,0.997172244
0.510083801,0.997212693
0.510246908,0.997263254
0.510419961,0.997313815
0.510565166,0.997368421
0.510692469,0.997412915
0.510821762,0.997459431
0.510964978,0.997516059
0.51114002,0.997570665
0.511283236,0.997627294
0.511458277,0.9976819
0.511595526,0.997730438
0.511708905,0.997778977
0.511848143,0.99783156
0.51203512,0.997882121
0.51221414,0.99793066
0.512361334,0.997983243
0.512486648,0.998023692
0.512679592,0.998074253
0.512914307,0.998128859
0.513083382,0.998173353
0.51326638,0.998236048
0.513443411,0.998292677
0.513592594,0.99834526
0.513739788,0.998401889
0.51387107,0.998456495
0.514022242,0.998507056
0.514201262,0.998567729
0.514346467,0.99862638
0.514545379,0.998680985
0.514660747,0.998727502
0.514799985,0.998782108
0.515112275,0.998826601
0.515309197,0.998873117
0.515458381,0.998943903
0.51561751,0.998996486
0.515760726,0.999038958
0.515905931,0.999085474
0.516057103,0.999134012
0.516194352,0.999186596
0.516407187,0.999239179
0.516550403,0.999283673
0.516709532,0.999324122
0.516868661,0.99937266
0.517003921,0.999425244
0.517131224,0.999477827
0.51725057,0.999528388
0.517397765,0.999582994
0.517594687,0.999641645
0.517745859,0.999688161
0.517948749,0.999740745
0.518121801,0.999801418
0.518306789,0.999845912
0.518426135,0.999892428
0.518631014,0.999936921
0.518770252,0.99999355
0.518933359,1.0
0.51906464,1.0
0.519187965,1.0
0.519361018,1.0
0.519532081,1.0
0.519681265,1.0
0.519838405,1.0
0.520045272,1.0
0.520242194,1.0
0.520367508,1.0
0.520502768,1.0
0.520616147,1.0
0.520813069,1.0
0.520970209,1.0
0.521099501,1.0
0.521240728,1.0
0.521441629,1.0
0.521598768,1.0
0.52177381,1.0
0.521924983,1.0
0.522062231,1.0
0.522173622,1.0
0.522328772,1.0
0.522495858,1.0
0.522674878,1.0
0.522839974,1.0
0.523017005,1.0
0.523176134,1.0
0.523384991,1.0
0.523506326,1.0
0.523657499,1.0
0.523820606,1.0
0.523935974,1.0
0.524083169,1.0
0.524230363,1.0
0.524385514,1.0
0.524546632,1.0
0.524677913,1.0
0.524827096,1.0
0.525012084,1.0
0.525169224,1.0
0.525384048,1.0
0.525549144,1.0
0.525678436,1.0
0.525845522,1.0
0.526052389,1.0
0.526189638,1.0
0.526305006,1.0
0.526553645,1.0
0.526732665,1.0
0.526895773,1.0
0.527072803,1.0
0.527186183,1.0
0.527373159,1.0
0.527591962,1.0
0.527713297,1.0
0.527872426,1.0
0.528047468,1.0
0.528230466,1.0
0.528403519,1.0
0.528497007,1.0
0.528624311,1.0
0.528801341,1.0
0.528934612,1.0
0.529111643,1.0
0.52927475,1.0
0.529421944,1.0
0.529533335,1.0
0.529730257,1.0
0.529895353,1.0
0.530062438,1.0
0.530209632,1.0
0.530344892,1.0
0.530472195,1.0
0.530655193,1.0
0.530830235,1.0
0.530969473,1.0
0.531162417,1.0
0.531319557,1.0
0.531528413,1.0
0.531717379,1.0
0.531852639,1.0
0.532009778,1.0
0.532198744,1.0
0.532371797,1.0
0.532518991,1.0
0.532686076,1.0
0.532863107,1.0
0.533032182,1.0
0.533187333,1.0
0.533344472,1.0
0.533511558,1.0
0.533704502,1.0
0.533903413,1.0
0.534124204,1.0
0.534315159,1.0
0.534480255,1.0
0.534707014,1.0
0.534899958,1.0
0.535067043,1.0
0.53520827,1.0
0.535383312,1.0
0.53558819,1.0
0.535749308,1.0
0.535948219,1.0
0.536101381,1.0
0.53628239,1.0
0.536431574,1.0
0.536576779,1.0
0.536733919,1.0
0.536902993,1.0
0.537038253,1.0
0.537280924,1.0
0.537430108,1.0
0.537579291,1.0
0.537768257,1.0
0.538012917,1.0
0.53816409,1.0
0.538305317,1.0
0.538512184,1.0
0.538687226,1.0
0.538890116,1.0
0.539075103,1.0
0.53919246,1.0
0.539319764,1.0
0.539486849,1.0
0.539691727,1.0
0.539914508,1.0
0.540055735,1.0
0.540284483,1.0
0.540455546,1.0
0.540652468,1.0
0.540833478,1.0
0.541080127,1.0
0.541294951,1.0
0.541436178,1.0
0.541575416,1.0
0.541694763,1.0
0.541873783,1.0
0.542060759,1.0
0.542255692,1.0
0.542406865,1.0
0.542617711,1.0
0.542818611,1.0
0.543027468,1.0
0.543262183,1.0
0.543383519,1.0
0.543538669,1.0
0.543749515,1.0
0.543922568,1.0
0.544153305,1.0
0.544302488,1.0
0.544497421,1.0
0.544674452,1.0
0.544811701,1.0
0.54497083,1.0
0.545127969,1.0
0.545318924,1.0
0.545497944,1.0
0.545726692,1.0
0.545925603,1.0
0.546062852,1.0
0.546218003,1.0
0.546349284,1.0
0.546522337,1.0
0.546703346,1.0
0.546820703,1.0
0.546977843,1.0
0.54714294,1.0
0.547260297,1.0
0.547407491,1.0
0.547556675,1.0
0.547685967,1.0
0.547900791,1.0
0.548022127,1.0
0.548161365,1.0
0.548310548,1.0
0.548477633,1.0
0.54868649,1.0
0.548827717,1.0
0.54902265,1.0
0.549199681,1.0
0.549378701,1.0
0.549553743,1.0
0.549764589,1.0
0.54994162,1.0
0.550144509,1.0
0.550359333,1.0
0.550506527,1.0
0.550719362,1.0
0.550852633,1.0
0.550999827,1.0
0.551206695,1.0
0.551443399,1.0
0.55162043,1.0
0.551793482,1.0
0.551968524,1.0
0.552123675,1.0
0.552270869,1.0
0.552437955,1.0
0.552636866,1.0
0.552766158,1.0
0.553004851,1.0
0.553169948,1.0
0.553343,1.0
0.553454391,1.0
0.553621476,1.0
0.553802485,1.0
0.554063059,1.0
0.554271916,1.0
0.554448946,1.0
0.55466576,1.0
0.554874616,1.0
0.555061593,1.0
0.555222711,1.0
0.555431568,1.0
0.555606609,1.0
0.555745847,1.0
0.555914922,1.0
0.556068083,1.0
0.556266994,1.0
0.556479829,1.0
0.556666806,1.0
0.556756316,1.0
0.556965173,1.0
0.55717204,1.0
0.557355039,1.0
0.557563895,1.0
0.557693187,1.0
0.557846349,1.0
0.557991554,1.0
0.558096977,1.0
0.558297877,1.0
0.558476897,1.0
0.558715591,1.0
0.558888644,1.0
0.559127337,1.0
0.559324259,1.0
0.559554996,1.0
0.559737994,1.0
0.55990508,1.0
0.560070176,1.0
0.560231294,1.0
0.560372521,1.0
0.560517726,1.0
0.560704702,1.0
0.560824049,1.0
0.560989145,1.0
0.56120198,1.0
0.561379011,1.0
0.561623672,1.0
0.561768877,1.0
0.561981712,1.0
0.562138852,1.0
0.562397436,1.0
0.562578446,1.0
0.5627694,1.0
0.562918584,1.0
0.56315131,1.0
0.56335221,1.0
0.563499404,1.0
0.563672457,1.0
0.563825619,1.0
0.563994693,1.0
0.56417968,1.0
0.564378592,1.0
0.564553633,1.0
0.564732653,1.0
0.56487388,1.0
0.565013118,1.0
0.565162302,1.0
0.565357234,1.0
0.565578026,1.0
0.565733177,1.0
0.565872414,1.0
0.56606138,1.0
0.566214542,1.0
0.566439311,1.0
0.566610375,1.0
0.56682321,1.0
0.566938578,1.0
0.56711362,1.0
0.567370215,1.0
0.567545257,1.0
0.567702397,1.0
0.567893352,1.0
0.568114143,1.0
0.568281229,1.0
0.568505998,1.0
0.568840169,1.0
0.569003276,1.0
0.569178318,1.0
0.569458783,1.0
0.569582108,1.0
0.569739247,1.0
0.56989042,1.0
0.570089331,1.0
0.570326035,1.0
0.570522957,1.0
0.570737781,1.0
0.57085315,1.0
0.571004322,1.0
0.571159473,1.0
0.571282798,1.0
0.571463807,1.0
0.571595088,1.0
0.571774109,1.0
0.571969041,1.0
0.572116236,1.0
0.572261441,1.0
0.572428526,1.0
0.572653296,1.0
0.57284624,1.0
0.573033216,1.0
0.573166487,1.0
0.573301746,1.0
0.573476788,1.0
0.573681667,1.0
0.573828861,1.0
0.57412126,1.0
0.574338073,1.0
0.574483279,1.0
0.574646386,1.0
0.574855242,1.0
0.575097914,1.0
0.57526301,1.0
0.575461921,1.0
0.575625029,1.0
0.575774212,1.0
0.575901515,1.0
0.576020862,1.0
0.576255577,1.0
0.576464434,1.0
0.57660765,1.0
0.576784681,1.0
0.576997516,1.0
0.5772561,1.0
0.577468935,1.0
0.577675803,1.0
0.577868746,1.0
0.578043788,1.0
0.578246678,1.0
0.578391883,1.0
0.578634554,1.0
0.578871259,1.0
0.579101996,1.0
0.579277037,1.0
0.579448101,1.0
0.579643034,1.0
0.579778294,1.0
0.579919521,1.0
0.580118432,1.0
0.580287506,1.0
0.580518243,1.0
0.58074898,1.0
0.580945902,1.0
0.581216421,1.0
0.581359637,1.0
0.581548603,1.0
0.58173359,1.0
0.581880785,1.0
0.582079696,1.0
0.582208988,1.0
0.582403921,1.0
0.582553104,1.0
0.582765939,1.0
0.582954905,1.0
0.583137903,1.0
0.583382564,1.0
0.583599377,1.0
0.58379431,1.0
0.583939515,1.0
0.584096655,1.0
0.584255784,1.0
0.584410935,1.0
0.584568074,1.0
0.584719247,1.0
0.584878376,1.0
0.585045461,1.0
0.585230449,1.0
0.585399523,1.0
0.585582521,1.0
0.585775465,1.0
0.585934594,1.0
0.586141462,1.0
0.586348329,1.0
0.586493534,1.0
0.586754108,1.0
0.586921193,1.0
0.58706242,1.0
0.587303103,1.0
0.587496047,1.0
0.58771286,1.0
0.587897847,1.0
0.58800327,1.0
0.588192236,1.0
0.588399103,1.0
0.588514472,1.0
0.588707416,1.0
0.588918261,1.0
0.589085347,1.0
0.589180824,1.0
0.58936979,1.0
0.589483169,1.0
0.589606494,1.0
0.589747721,1.0
0.589886959,1.0
0.590030175,1.0
0.590205217,1.0
0.590418052,1.0
0.590573202,1.0
0.590795983,1.0
0.590951133,1.0
0.591102306,1.0
0.591197783,1.0
0.591364869,1.0
0.59151803,1.0
0.591641355,1.0
0.59178656,1.0
0.591959613,1.0
0.592116753,1.0
0.592293784,1.0
0.592435011,1.0
0.592612042,1.0
0.592812942,1.0
0.592976049,1.0
0.593121254,1.0
0.593342046,1.0
0.593445479,1.0
0.593636434,1.0
0.59380352,1.0
0.593994474,1.0
0.59411581,1.0
0.594274939,1.0
0.594416166,1.0
0.594575295,1.0
0.594768239,1.0
0.594917422,1.0
0.595038758,1.0
0.595221756,1.0
0.595388841,1.0
0.595601676,1.0
0.595717045,1.0
0.595913967,1.0
0.59606315,1.0
0.59624217,1.0
0.596409256,1.0
0.596610156,1.0
0.596751383,1.0
0.596918468,1.0
0.597033837,1.0
0.597159151,1.0
0.597373975,1.0
0.597596755,1.0
0.597817547,1.0
0.597986621,1.0
0.598187522,1.0
0.598374498,1.0
0.598551529,1.0
0.598746462,1.0
0.598971231,1.0
0.599100524,1.0
0.599245729,1.0
0.599420771,1.0
0.59962366,1.0
0.599768865,1.0
0.599906114,1.0
0.600085134,1.0
0.600248241,1.0
0.600417316,1.0
0.600576445,1.0
0.600715682,1.0
0.600908626,1.0
0.601045875,1.0
0.601242797,1.0
0.601409882,1.0
0.60159487,1.0
0.601752009,1.0
0.601911138,1.0
0.602082202,1.0
0.602247298,1.0
0.602476046,1.0
0.602639153,1.0
0.602718718,1.0
0.602865912,1.0
0.602989237,1.0
0.603142399,1.0
0.603301527,1.0
0.603438776,1.0
0.603554145,1.0
0.603719241,1.0
0.603920141,1.0
0.604067335,1.0
0.604343822,1.0
0.604578537,1.0
0.604811263,1.0
0.604958457,1.0
0.605042,1.0
0.605201129,1.0
0.605380149,1.0
0.605592984,1.0
0.605738189,1.0
0.605895329,1.0
0.606074349,1.0
0.606279228,1.0
0.606432389,1.0
0.606571627,1.0
0.606716832,1.0
0.606921711,1.0
0.607074872,1.0
0.607249914,1.0
0.607474684,1.0
0.607615911,1.0
0.607782996,1.0
0.60795207,1.0
0.608148992,1.0
0.608300165,1.0
0.608479185,1.0
0.608678096,1.0
0.608805399,1.0
0.609016245,1.0
0.609221124,1.0
0.609398155,1.0
0.609599055,1.0
0.609772107,1.0
0.609937204,1.0
0.610132137,1.0
0.610344972,1.0
0.610557807,1.0
0.610730859,1.0
0.610901923,1.0
0.611084921,1.0
0.611230126,1.0
0.611373342,1.0
0.611542417,1.0
0.611675687,1.0
0.611900457,1.0
0.61204964,1.0
0.612260486,1.0
0.612439506,1.0
0.612594657,1.0
0.612783622,1.0
0.612962642,1.0
0.613121771,1.0
0.613262998,1.0
0.613412182,1.0
0.613587224,1.0
0.61373044,1.0
0.613947253,1.0
0.614150142,1.0
0.614297336,1.0
0.614494258,1.0
0.614651398,1.0
0.614838375,1.0
0.614993525,1.0
0.615174535,1.0
0.615305816,1.0
0.615486825,1.0
0.61565391,1.0
0.615817018,1.0
0.616009961,1.0
0.616200916,1.0
0.6163501,1.0
0.616517185,1.0
0.616652445,1.0
0.616785715,1.0
0.616918985,1.0
0.617101984,1.0
0.617290949,1.0
0.61753561,1.0
0.61769275,1.0
0.617822042,1.0
0.6179394,1.0
0.618042834,1.0
0.618261636,1.0
0.618406841,1.0
0.618593817,1.0
0.618731066,1.0
0.618870304,1.0
0.619053302,1.0
0.619186573,1.0
0.619403386,1.0
0.619594341,1.0
0.619821099,1.0
0.620031945,1.0
0.620212954,1.0
0.620374072,1.0
0.620547125,1.0
0.620698298,1.0
0.620909143,1.0
0.621082196,1.0
0.62122939,1.0
0.621344759,1.0
0.621603343,1.0
0.621764461,1.0
0.621871873,1.0
0.622062828,1.0
0.622283619,1.0
0.622454683,1.0
0.622655583,1.0
0.622904222,1.0
0.62311109,1.0
0.623349783,1.0
0.623530792,1.0
0.623773464,1.0
0.623934582,1.0
0.62411758,1.0
0.624258807,1.0
0.62447761,1.0
0.624636738,1.0
0.624831671,1.0
0.624994779,1.0
0.625175788,1.0
0.625364753,1.0
0.625589523,1.0
0.625776499,1.0
0.625903803,1.0
0.626041051,1.0
0.626202169,1.0
0.62640108,1.0
0.626576122,1.0
0.626794925,1.0
0.626995825,1.0
0.62718479,1.0
0.627355854,1.0
0.627590569,1.0
0.627811361,1.0
0.627926729,1.0
0.628065967,1.0
0.62819327,1.0
0.628404116,1.0
0.628559267,1.0
0.628805916,1.0
0.629000849,1.0
0.629191804,1.0
0.629362868,1.0
0.629510062,1.0
0.629762679,1.0
0.629989438,1.0
0.630112763,1.0
0.630252001,1.0
0.630429031,1.0
0.630586171,1.0
0.6307453,1.0
0.630912386,1.0
0.631182905,1.0
0.631314186,1.0
0.631489228,1.0
0.631692117,1.0
0.631920865,1.0
0.632127733,1.0
0.632304764,1.0
0.632481795,1.0
0.632676728,1.0
0.632897519,1.0
0.633130245,1.0
0.633291363,1.0
0.63347834,1.0
0.633738913,1.0
0.633967661,1.0
0.634134746,1.0
0.634389353,1.0
0.634586275,1.0
0.634771262,1.0
0.634936358,1.0
0.635169084,1.0
0.635427669,1.0
0.635612656,1.0
0.63578372,1.0
0.636018435,1.0
0.636219335,1.0
0.636491844,1.0
0.636694733,1.0
0.636921492,1.0
0.637108468,1.0
0.637347162,1.0
0.637524193,1.0
0.637742995,1.0
0.637987656,1.0
0.638214414,1.0
0.638377521,1.0
0.638584389,1.0
0.638791257,1.0
0.638960331,1.0
0.639147308,1.0
0.639350197,1.0
0.639509326,1.0
0.639684368,1.0
0.639825595,1.0
0.639984724,1.0
0.640169711,1.0
0.640340775,1.0
0.640533718,1.0
0.640736608,1.0
0.640951432,1.0
0.641102604,1.0
0.641243831,1.0
0.641434786,1.0
0.641607839,1.0
0.64187438,1.0
0.642095171,1.0
0.642339832,1.0
0.642576536,1.0
0.642727709,1.0
0.642908718,1.0
0.643228965,1.0
0.643469647,1.0
0.643797851,1.0
0.643984827,1.0
0.644145945,1.0
0.644342867,1.0
0.644561669,1.0
0.644778483,1.0
0.644905786,1.0
0.64512061,1.0
0.645365271,1.0
0.645564182,1.0
0.645782984,1.0
0.645956037,1.0
0.646168872,1.0
0.646451325,1.0
0.646626367,1.0
0.646853126,1.0
0.64708983,1.0
0.647310622,1.0
0.647475718,1.0
0.647634847,1.0
0.647871551,1.0
0.648090353,1.0
0.64832109,1.0
0.648518012,1.0
0.648683109,1.0
0.648856161,1.0
0.6491048,1.0
0.649289788,1.0
0.649580198,1.0
0.649757229,1.0
0.649962107,1.0
0.650170964,1.0
0.650357941,1.0
0.650584699,1.0
0.650769687,1.0
0.651066064,1.0
0.651342551,1.0
0.651581244,1.0
0.651772199,1.0
0.651959175,1.0
0.652162065,1.0
0.65235103,1.0
0.65255392,1.0
0.652697136,1.0
0.652892069,1.0
0.653085013,1.0
0.653339619,1.0
0.653542508,1.0
0.653753354,1.0
0.653940331,1.0
0.654123329,1.0
0.654304338,1.0
0.654471423,1.0
0.654775758,1.0
0.655046277,1.0
0.655370502,1.0
0.655555489,1.0
0.655724564,1.0
0.655999061,1.0
0.656211896,1.0
0.656462524,1.0
0.656661435,1.0
0.656892172,1.0
0.657152746,1.0
0.657327788,1.0
0.657628144,1.0
0.657846946,1.0
0.658043868,1.0
0.658274605,1.0
0.658493407,1.0
0.658668449,1.0
0.658919077,1.0
0.659096108,1.0
0.659328834,1.0
0.659601342,1.0
0.659792297,1.0
0.659931535,1.0
0.660168239,1.0
0.660452682,1.0
0.660689386,1.0
0.660884319,1.0
0.66119661,1.0
0.661421379,1.0
0.66164416,1.0
0.661888821,1.0
0.662141438,1.0
0.662413946,1.0
0.662640705,1.0
0.662825692,1.0
0.66310019,1.0
0.663281199,1.0
0.66345823,1.0
0.663796379,1.0
0.664041039,1.0
0.664251885,1.0
0.664492568,1.0
0.664753141,1.0
0.66493614,1.0
0.665172844,1.0
0.665397613,1.0
0.665602492,1.0
0.665829251,1.0
0.665998325,1.0
0.666201215,1.0
0.666410071,1.0
0.66663683,1.0
0.66683773,1.0
0.667052554,1.0
0.667265389,1.0
0.6675558,1.0
0.667893949,1.0
0.668208228,1.0
0.668403161,1.0
0.668560301,1.0
0.668777114,1.0
0.669003873,1.0
0.669206762,1.0
0.669471314,1.0
0.669825376,1.0
0.669968592,1.0
0.670296795,1.0
0.670656825,1.0
0.670961159,1.0
0.671187917,1.0
0.671478328,1.0
0.671742879,1.0
0.671939802,1.0
0.672120811,1.0
0.672381384,1.0
0.672677762,1.0
0.672876673,1.0
0.673057682,1.0
0.673234713,1.0
0.673479374,1.0
0.673759839,1.0
0.673976652,1.0
0.674141748,1.0
0.674348616,1.0
0.674686765,1.0
0.674977175,1.0
0.675152217,1.0
0.675422736,1.0
0.675617669,1.0
0.675852384,1.0
0.676051295,1.0
0.676224348,1.0
0.676435194,1.0
0.676697756,1.0
0.67693645,1.0
0.677218904,1.0
0.677445662,1.0
0.677740051,1.0
0.677986701,1.0
0.67821147,1.0
0.678489946,1.0
0.678788313,1.0
0.679030984,1.0
0.679208015,1.0
0.67951036,1.0
0.679705293,1.0
0.679961889,1.0
0.680212517,1.0
0.680489003,1.0
0.68074162,1.0
0.680952466,1.0
0.681185192,1.0
0.681364212,1.0
0.681577047,1.0
0.681815741,1.0
0.682046478,1.0
0.682245389,1.0
0.682501984,1.0
0.682698906,1.0
0.68289185,1.0
0.68309275,1.0
0.68336128,1.0
0.68358605,1.0
0.683788939,1.0
0.683971938,1.0
0.684240468,1.0
0.684520932,1.0
0.684833223,1.0
0.685028156,1.0
0.68526486,1.0
0.685445869,1.0
0.685805899,1.0
0.68602669,1.0
0.686225601,1.0
0.686432469,1.0
0.686605521,1.0
0.686870073,1.0
0.687059039,1.0
0.687255961,1.0
0.687450894,1.0
0.687614001,1.0
0.687848716,1.0
0.688107301,1.0
0.68828831,1.0
0.688525014,1.0
0.688711991,1.0
0.688926815,1.0
0.689155562,1.0
0.689380332,1.0
0.689623004,1.0
0.689857719,1.0
0.690088456,1.0
0.69025753,1.0
0.690474343,1.0
0.690719004,1.0
0.691011404,1.0
0.691184456,1.0
0.691415193,1.0
0.691649908,1.0
0.691783179,1.0
0.692033807,1.0
0.69222874,1.0
0.692449531,1.0
0.692588769,1.0
0.692761822,1.0
0.693008472,1.0
0.693245176,1.0
0.693376457,1.0
0.693635042,1.0
0.693845888,1.0
0.694036842,1.0
0.694251666,1.0
0.694478425,1.0
0.694675347,1.0
0.694880226,1.0
0.6950493,1.0
0.695244233,1.0
0.695455079,1.0
0.695650012,1.0
0.695836988,1.0
0.696077671,1.0
0.69632631,1.0
0.696525221,1.0
0.696801707,1.0
0.696980727,1.0
0.697245279,1.0
0.697487951,1.0
0.697740568,1.0
0.697905664,1.0
0.69814038,1.0
0.698392997,1.0
0.698707276,1.0
0.698904198,1.0
0.699097142,1.0
0.699327879,1.0
0.699582485,1.0
0.699813222,1.0
0.700091698,1.0
0.700324424,1.0
0.700463662,1.0
0.700658595,1.0
0.700817724,1.0
0.701014646,1.0
0.701237426,1.0
0.701422414,1.0
0.701657129,1.0
0.701808301,1.0
0.701977376,1.0
0.702176287,1.0
0.702343372,1.0
0.70257212,1.0
0.702828716,1.0
0.703009725,1.0
0.703214603,1.0
0.703413514,1.0
0.703590545,1.0
0.703787467,1.0
0.704040085,1.0
0.704344419,1.0
0.704485646,1.0
0.704762132,1.0
0.704941152,1.0
0.705181835,1.0
0.705462299,1.0
0.705718895,1.0
0.705897915,1.0
0.706068978,1.0
0.706257944,1.0
0.706464812,1.0
0.706687592,1.0
0.706854677,1.0
0.707029719,1.0
0.707314162,1.0
0.707449422,1.0
0.7076543,1.0
0.707853212,1.0
0.708060079,1.0
0.708320653,1.0
0.708519564,1.0
0.708754279,1.0
0.708879593,1.0
0.709122265,1.0
0.709351013,1.0
0.709496218,1.0
0.709677227,1.0
0.709876138,1.0
0.710061125,1.0
0.710327666,1.0
0.710598186,1.0
0.710739412,1.0
0.7109244,1.0
0.711115355,1.0
0.711383885,1.0
0.711606665,1.0
0.711783696,1.0
0.711974651,1.0
0.712125823,1.0
0.712314789,1.0
0.712525635,1.0
0.712790187,1.0
0.712999043,1.0
0.713237737,1.0
0.713468474,1.0
0.713695232,1.0
0.713927958,1.0
0.714097033,1.0
0.714230303,1.0
0.714598289,1.0
0.714779298,1.0
0.714952351,1.0
0.715147284,1.0
0.715425759,1.0
0.715576932,1.0
0.715855407,1.0
0.716064264,1.0
0.71623135,1.0
0.716366609,1.0
0.71654364,1.0
0.716830072,1.0
0.717021027,1.0
0.717233862,1.0
0.717478523,1.0
0.717631684,1.0
0.717786835,1.0
0.718031496,1.0
0.7182682,1.0
0.7184691,1.0
0.718687902,1.0
0.718852999,1.0
0.719222973,1.0
0.719461667,1.0
0.719738153,1.0
0.719935075,1.0
0.720173769,1.0
0.720422408,1.0
0.720667068,1.0
0.720867969,1.0
0.721184237,1.0
0.721407018,1.0
0.721588027,1.0
0.721820753,1.0
0.722025632,1.0
0.722302118,1.0
0.722495062,1.0
0.722715853,1.0
0.722898852,1.0
0.723139534,1.0
0.72339414,1.0
0.723614932,1.0
0.723795941,1.0
0.723982918,1.0
0.724209676,1.0
0.724460304,1.0
0.724645292,1.0
0.724887963,1.0
0.725076929,1.0
0.725289764,1.0
0.725498621,1.0
0.725735325,1.0
0.725964073,1.0
0.726176908,1.0
0.726461351,1.0
0.726739826,1.0
0.726914868,1.0
0.727151572,1.0
0.727396233,1.0
0.727668741,1.0
0.727847761,1.0
0.728084466,1.0
0.728351007,1.0
0.728551907,1.0
0.728734905,1.0
0.728977577,1.0
0.729164553,1.0
0.729429105,1.0
0.729635973,1.0
0.729922405,1.0
0.730165076,1.0
0.730503225,1.0
0.730735951,1.0
0.730910993,1.0
0.731133774,1.0
0.731430151,1.0
0.731648954,1.0
0.731822006,1.0
0.731979146,1.0
0.732223807,1.0
0.732460511,1.0
0.732635553,1.0
0.732894137,1.0
0.733172613,1.0
0.73333572,1.0
0.733588337,1.0
0.73378327,1.0
0.734021964,1.0
0.734197006,1.0
0.734421775,1.0
0.734662458,1.0
0.734921042,1.0
0.735203496,1.0
0.735390473,1.0
0.735635133,1.0
0.735794262,1.0
0.736024999,1.0
0.736365137,1.0
0.736633667,1.0
0.736870372,1.0
0.737113043,1.0
0.737351737,1.0
0.737580484,1.0
0.737809232,1.0
0.738039969,1.0
0.738268717,1.0
0.738549182,1.0
0.738773951,1.0
0.739110111,1.0
0.739342837,1.0
0.739591476,1.0
0.739897799,1.0
0.740056928,1.0
0.740261807,1.0
0.740482598,1.0
0.740741183,1.0
0.740979876,1.0
0.741200668,1.0
0.74146323,1.0
0.741689989,1.0
0.741916748,1.0
0.742171354,1.0
0.742501547,1.0
0.742692501,1.0
0.742937162,1.0
0.743213648,1.0
0.743557765,1.0
0.74374872,1.0
0.744027195,1.0
0.744273845,1.0
0.744512538,1.0
0.744771123,1.0
0.744983958,1.0
0.745220662,1.0
0.745455377,1.0
0.745719929,1.0
0.745960612,1.0
0.746117751,1.0
0.746356445,1.0
0.746599116,1.0
0.746831842,1.0
0.74710634,1.0
0.747362935,1.0
0.747591683,1.0
0.747858224,1.0
0.748088961,1.0
0.748435066,1.0
0.748711553,1.0
0.748908475,1.0
0.74916706,1.0
0.749361992,1.0
0.749580795,1.0
0.749845347,1.0
0.750050225,1.0
0.750274995,1.0
0.750503743,1.0
0.750730501,1.0
0.750893608,1.0
0.751034835,1.0
0.751311322,1.0
0.751500287,1.0
0.751776774,1.0
0.752015467,1.0
0.752293943,1.0
0.75245705,1.0
0.752729558,1.0
0.752896644,1.0
0.753103511,1.0
0.753340216,1.0
0.753630626,1.0
0.753911091,1.0
0.75415973,1.0
0.754380521,1.0
0.754627171,1.0
0.754840006,1.0
0.755019026,1.0
0.755217937,1.0
0.755424805,1.0
0.755733117,1.0
0.755983745,1.0
0.756311948,1.0
0.756592413,1.0
0.756858954,1.0
0.75709168,1.0
0.757296559,1.0
0.757499448,1.0
0.757714272,1.0
0.757948987,1.0
0.758203594,1.0
0.758460189,1.0
0.758696893,1.0
0.758879891,1.0
0.759134498,1.0
0.759329431,1.0
0.759572102,1.0
0.759820741,1.0
0.760013685,1.0
0.760347856,1.0
0.760616386,1.0
0.760859058,1.0
0.761103718,1.0
0.761334455,1.0
0.761481649,1.0
0.761744212,1.0
0.7619292,1.0
0.762257403,1.0
0.762464271,1.0
0.762760648,1.0
0.762999342,1.0
0.763170405,1.0
0.763442913,1.0
0.763655748,1.0
0.7639203,1.0
0.764198776,1.0
0.764465317,1.0
0.764715945,1.0
0.764934747,1.0
0.765159517,1.0
0.76539821,1.0
0.765579219,1.0
0.765807967,1.0
0.766106334,1.0
0.76633906,1.0
0.766549906,1.0
0.766766719,1.0
0.767037238,1.0
0.767283888,1.0
0.767514625,1.0
0.767767242,1.0
0.76797411,1.0
0.768208825,1.0
0.768419671,1.0
0.768616593,1.0
0.76893684,1.0
0.769221283,1.0
0.769561421,1.0
0.769843875,1.0
0.770160143,1.0
0.770412761,1.0
0.770633552,1.0
0.770923962,1.0
0.771204427,1.0
0.771524674,1.0
0.771731542,1.0
0.772063723,1.0
0.77240585,1.0
0.772680348,1.0
0.772911085,1.0
0.773149778,1.0
0.77336858,1.0
0.773651034,1.0
0.77399714,1.0
0.774205996,1.0
0.774408886,1.0
0.774675427,1.0
0.774844501,1.0
0.775091151,1.0
0.775309953,1.0
0.775568538,1.0
0.775825133,1.0
0.776093663,1.0
0.776292574,1.0
0.776577017,1.0
0.776873395,1.0
0.777249337,1.0
0.777486041,1.0
0.777844081,1.0
0.778074818,1.0
0.778305555,1.0
0.778538281,1.0
0.778757084,1.0
0.778952017,1.0
0.779152917,1.0
0.77941548,1.0
0.779614391,1.0
0.77983916,1.0
0.780123603,1.0
0.780312569,1.0
0.78057911,1.0
0.780899357,1.0
0.78116192,1.0
0.781458297,1.0
0.781663176,1.0
0.781872032,1.0
0.782086857,1.0
0.782343452,1.0
0.78261596,1.0
0.782892447,1.0
0.783119205,1.0
0.783443431,1.0
0.783656266,1.0
0.783851199,1.0
0.78413962,1.0
0.784404172,1.0
0.784597115,1.0
0.784843765,1.0
0.785042676,1.0
0.785287337,1.0
0.785603606,1.0
0.785884071,1.0
0.786096906,1.0
0.786371403,1.0
0.786568325,1.0
0.786789116,1.0
0.78700394,1.0
0.787262525,1.0
0.78751912,1.0
0.787795607,1.0
0.788022366,1.0
0.788332667,1.0
0.788635012,1.0
0.788861771,1.0
0.789084551,1.0
0.789281473,1.0
0.789462482,1.0
0.789790686,1.0
0.790037336,1.0
0.790339681,1.0
0.79063208,1.0
0.790830991,1.0
0.791017968,1.0
0.791260639,1.0
0.791515246,1.0
0.791789743,1.0
0.791936937,1.0
0.792285032,1.0
0.79253566,1.0
0.792841983,1.0
0.793118469,1.0
0.793379043,1.0
0.793752996,1.0
0.79394594,1.0
0.794172699,1.0
0.794429294,1.0
0.794652075,1.0
0.794872866,1.0
0.795191124,1.0
0.795384068,1.0
0.795638674,1.0
0.795923117,1.0
0.796151865,1.0
0.796374645,1.0
0.796631241,1.0
0.796859988,1.0
0.797042987,1.0
0.797333397,1.0
0.797591981,1.0
0.797790893,1.0
0.797950022,1.0
0.798300105,1.0
0.798574603,1.0
0.798797383,1.0
0.799099728,1.0
0.79938616,1.0
0.79972232,1.0
0.799976926,1.0
0.8002375,1.0
0.800470226,1.0
0.800714887,1.0
0.800945624,1.0
0.801224099,1.0
0.801478706,1.0
0.801627889,1.0
0.801834757,1.0
0.802083395,1.0
0.802262416,1.0
0.802582663,1.0
0.802871084,1.0
0.803157516,1.0
0.803414111,1.0
0.803634903,1.0
0.803847737,1.0
0.804032725,1.0
0.804205778,1.0
0.804452427,1.0
0.804798533,1.0
0.80514066,1.0
0.805355484,1.0
0.805538482,1.0
0.805846795,1.0
0.806047695,1.0
0.806411702,1.0
0.80661857,1.0
0.806801568,1.0
0.807175521,1.0
0.807455986,1.0
0.807684734,1.0
0.807889612,1.0
0.808106425,1.0
0.808325228,1.0
0.808518172,1.0
0.8087688,1.0
0.808993569,1.0
0.809274034,1.0
0.809667878,1.0
0.80984292,1.0
0.810067689,1.0
0.810248699,1.0
0.810547065,1.0
0.810785759,1.0
0.810964779,1.0
0.811304917,1.0
0.811537643,1.0
0.811780315,1.0
0.812026964,1.0
0.812301462,1.0
0.812514297,1.0
0.812786805,1.0
0.813007596,1.0
0.813303974,1.0
0.81349294,1.0
0.813781361,1.0
0.814012098,1.0
0.814193107,1.0
0.814449702,1.0
0.814646624,1.0
0.814897252,1.0
0.815147881,1.0
0.815374639,1.0
0.815629246,1.0
0.815897776,1.0
0.816180229,1.0
0.816412955,1.0
0.816623801,1.0
0.816820723,1.0
0.817093232,1.0
0.817325958,1.0
0.81749901,1.0
0.81774566,1.0
0.81801419,1.0
0.818185254,1.0
0.818459751,1.0
0.818620869,1.0
0.818869508,1.0
0.819120136,1.0
0.819325015,1.0
0.819573654,1.0
0.819899868,1.0
0.820226082,1.0
0.8204787,1.0
0.820693524,1.0
0.820846685,1.0
0.821011782,1.0
0.821125161,1.0
0.821334018,1.0
0.821610504,1.0
0.821930751,1.0
0.822183368,1.0
0.822451898,1.0
0.822734352,1.0
0.823046643,1.0
0.823350977,1.0
0.823655311,1.0
0.823850244,1.0
0.824236131,1.0
0.82448477,1.0
0.824725453,1.0
0.825047689,1.0
0.82547137,1.0
0.825789628,1.0
0.825980582,1.0
0.826356524,1.0
0.826565381,1.0
0.826784183,1.0
0.826967182,1.0
0.827247646,1.0
0.827450536,1.0
0.827669338,1.0
0.827886151,1.0
0.828098986,1.0
0.828321767,1.0
0.828540569,1.0
0.828795175,1.0
0.829006021,1.0
0.829167139,1.0
0.829393898,1.0
0.829543081,1.0
0.829773818,1.0
0.830052294,1.0
0.830386464,1.0
0.830674886,1.0
0.830951372,1.0
0.831203989,1.0
0.831548106,1.0
0.83173906,1.0
0.83196383,1.0
0.832170698,1.0
0.832423315,1.0
0.832787322,1.0
0.832974299,1.0
0.833163264,1.0
0.833427816,1.0
0.833686401,1.0
0.833948963,1.0
0.834183679,1.0
0.83440447,1.0
0.834643163,1.0
0.834848042,1.0
0.834989269,1.0
0.835182213,1.0
0.835438808,1.0
0.835637719,1.0
0.835874423,1.0
0.836075324,1.0
0.836377669,1.0
0.836592493,1.0
0.83693462,1.0
0.837119607,1.0
0.837340399,1.0
0.837531353,1.0
0.837776014,1.0
0.837927187,1.0
0.838227542,1.0
0.83850204,1.0
0.838820298,1.0
0.839041089,1.0
0.83921812,1.0
0.839556269,1.0
0.839765126,1.0
0.84011322,1.0
0.840351914,1.0
0.840576683,1.0
0.840791507,1.0
0.841040146,1.0
0.841239057,1.0
0.841511566,1.0
0.841756226,1.0
0.84206255,1.0
0.842319145,1.0
0.842605577,1.0
0.842963617,1.0
0.843258006,1.0
0.843498688,1.0
0.843769207,1.0
0.844049672,1.0
0.844266485,1.0
0.844459429,1.0
0.844727959,1.0
0.845026326,1.0
0.845434094,1.0
0.845670798,1.0
0.845961208,1.0
0.846156141,1.0
0.846448541,1.0
0.846679278,1.0
0.846904047,1.0
0.847160643,1.0
0.847417238,1.0
0.847727539,1.0
0.847952309,1.0
0.84812934,1.0
0.848366044,1.0
0.848614683,1.0
0.84898068,1.0
0.849237275,1.0
0.849591337,1.0
0.849957334,1.0
0.850201994,1.0
0.850454611,1.0
0.850649544,1.0
0.850951889,1.0
0.851309929,1.0
0.851715708,1.0
0.851962358,1.0
0.852262714,1.0
0.852469582,1.0
0.852799774,1.0
0.853157814,1.0
0.853571549,1.0
0.853760515,1.0
0.854194141,1.0
0.854542236,1.0
0.854810766,1.0
0.855117089,1.0
0.855477118,1.0
0.855733714,1.0
0.856006222,1.0
0.856370229,1.0
0.85661489,1.0
0.856986854,1.0
0.857291188,1.0
0.857603479,1.0
0.858005279,1.0
0.858218114,1.0
0.858558252,1.0
0.858846673,1.0
0.859061497,1.0
0.859379755,1.0
0.859725861,1.0
0.859990412,1.0
0.860278834,1.0
0.860658754,1.0
0.860982979,1.0
0.861394725,1.0
0.86181045,1.0
0.862202305,1.0
0.862574268,1.0
0.862904461,1.0
0.863342066,1.0
0.863566835,1.0
0.863932832,1.0
0.864089971,1.0
0.864382371,1.0
0.864644934,1.0
0.864987061,1.0
0.865345101,1.0
0.865631533,1.0
0.86606317,1.0
0.866285951,1.0
0.866572383,1.0
0.866954292,1.0
0.867292441,1.0
0.867686285,1.0
0.867964761,1.0
0.868368551,1.0
0.868720623,1.0
0.869022968,1.0
0.869271607,1.0
0.869581909,1.0
0.869908123,1.0
0.870216435,1.0
0.87054066,1.0
0.870827092,1.0
0.871117503,1.0
0.871427804,1.0
0.871696334,1.0
0.871927071,1.0
0.872312959,1.0
0.872665032,1.0
0.872983289,1.0
0.873303536,1.0
0.873548197,1.0
0.873802803,1.0
0.874127029,1.0
0.87445921,1.0
0.874739675,1.0
0.87515341,1.0
0.875411995,1.0
0.87571434,1.0
0.876114151,1.0
0.876398594,1.0
0.876694972,1.0
0.876973447,1.0
0.877269825,1.0
0.877508518,1.0
0.877814842,1.0
0.87810923,1.0
0.878417542,1.0
0.878745746,1.0
0.878988417,1.0
0.879312643,1.0
0.879660737,1.0
0.879943191,1.0
0.880352948,1.0
0.880814422,1.0
0.881071017,1.0
0.881476796,1.0
0.881761239,1.0
0.882149116,1.0
0.88249721,1.0
0.882791599,1.0
0.883024325,1.0
0.883284898,1.0
0.883680732,1.0
0.883997,1.0
0.884343106,1.0
0.884675287,1.0
0.885015426,1.0
0.885417226,1.0
0.885713604,1.0
0.886198947,1.0
0.886491346,1.0
0.886787724,1.0
0.887000559,1.0
0.887464022,1.0
0.887832008,1.0
0.888188059,1.0
0.888494382,1.0
0.888904139,1.0
0.889323841,1.0
0.889747522,1.0
0.890081693,1.0
0.89046758,1.0
0.890855457,1.0
0.891316931,1.0
0.891690884,1.0
0.891955436,1.0
0.892243857,1.0
0.892671516,1.0
0.893001709,1.0
0.893327923,1.0
0.893606399,1.0
0.894010188,1.0
0.894362261,1.0
0.894688475,1.0
0.895044526,1.0
0.895466218,1.0
0.895810334,1.0
0.89611069,1.0
0.896428948,1.0
0.896717369,1.0
0.896954073,1.0
0.897234538,1.0
0.897536883,1.0
0.897900891,1.0
0.898183344,1.0
0.898539395,1.0
0.898851686,1.0
0.899163976,1.0
0.899432506,1.0
0.89971496,1.0
0.899977523,1.0
0.900421095,1.0
0.900749298,1.0
0.901011861,1.0
0.901455433,1.0
0.901765734,1.0
0.902127753,1.0
0.902658845,1.0
0.902915441,1.0
0.903178004,1.0
0.90352212,1.0
0.903844356,1.0
0.904190461,1.0
0.904514687,1.0
0.90497815,1.0
0.905298397,1.0
0.905618644,1.0
0.906034368,1.0
0.906330745,1.0
0.906643036,1.0
0.907026935,1.0
0.907335247,1.0
0.907739037,1.0
0.908019501,1.0
0.908327814,1.0
0.908799233,1.0
0.90916523,1.0
0.909481498,1.0
0.909783843,1.0
0.910100112,1.0
0.910553629,1.0
0.910889789,1.0
0.911261753,1.0
0.911591946,1.0
0.911973855,1.0
0.912292113,1.0
0.91256661,1.0
0.912910727,1.0
0.913370211,1.0
0.913774001,1.0
0.91411215,1.0
0.914474168,1.0
0.914800383,1.0
0.915196216,1.0
0.915596027,1.0
0.915952078,1.0
0.916280282,1.0
0.91657467,1.0
0.916859113,1.0
0.917123665,1.0
0.917603041,1.0
0.917939201,1.0
0.918309176,1.0
0.918557815,1.0
0.918888007,1.0
0.919267927,1.0
0.919528501,1.0
0.919810955,1.0
0.920357961,1.0
0.920815456,1.0
0.921324669,1.0
0.921827914,1.0
0.9221959,1.0
0.922426637,1.0
0.922756829,1.0
0.923196423,1.0
0.923566398,1.0
0.923866753,1.0
0.924308336,1.0
0.924644496,1.0
0.92490507,1.0
0.925151719,1.0
0.925487879,1.0
0.925730551,1.0
0.926042841,1.0
0.926371045,1.0
0.926631619,1.0
0.92712094,1.0
0.927544621,1.0
0.927890726,1.0
0.928220919,1.0
0.928606806,1.0
0.928938988,1.0
0.929342778,1.0
0.929563569,1.0
0.929909674,1.0
0.930315453,1.0
0.930735156,1.0
0.930999708,1.0
0.931443279,1.0
0.931791374,1.0
0.932201131,1.0
0.932614866,1.0
0.932865494,1.0
0.933138003,1.0
0.933460239,1.0
0.933714845,1.0
0.93399531,1.0
0.93444286,1.0
0.934761118,1.0
0.93511518,1.0
0.935387688,1.0
0.935755673,1.0
0.936042106,1.0
0.936356385,1.0
0.936750229,1.0
0.93703865,1.0
0.937400669,1.0
0.937744785,1.0
0.938084923,1.0
0.938440974,1.0
0.938844764,1.0
0.939139152,1.0
0.939584713,1.0
0.940010383,1.0
0.940239131,1.0
0.940591204,1.0
0.940887581,1.0
0.941201861,1.0
0.941551945,1.0
0.941846333,1.0
0.942289905,1.0
0.942677782,1.0
0.943155169,1.0
0.943489339,1.0
0.943791684,1.0
0.94418155,1.0
0.944499808,1.0
0.944754414,1.0
0.945044825,1.0
0.945488397,1.0
0.945758916,1.0
0.946238292,1.0
0.94648892,1.0
0.946795243,1.0
0.94718113,1.0
0.94745165,1.0
0.947823614,1.0
0.948297022,1.0
0.948698823,1.0
0.9489952,1.0
0.949432805,1.0
0.949836594,1.0
0.950103135,1.0
0.95040747,1.0
0.950711804,1.0
0.95101017,1.0
0.951499492,1.0
0.951766033,1.0
0.952165844,1.0
0.9524662,1.0
0.952810316,1.0
0.95304901,1.0
0.953452799,1.0
0.953741221,1.0
0.954029642,1.0
0.954427464,1.0
0.954739755,1.0
0.954962535,1.0
0.955360357,1.0
0.955750223,1.0
0.956144067,1.0
0.956440445,1.0
0.956808431,1.0
0.957174427,1.0
0.957627945,1.0
0.957972061,1.0
0.958194841,1.0
0.95848923,1.0
0.95880351,1.0
0.959111822,1.0
0.959493731,1.0
0.959813978,1.0
0.960046704,1.0
0.960478342,1.0
0.960820469,1.0
0.961110879,1.0
0.961580309,1.0
0.961954262,1.0
0.962280477,1.0
0.962584811,1.0
0.96296672,1.0
0.963320782,1.0
0.963623127,1.0
0.964116427,1.0
0.96442275,1.0
0.964667411,1.0
0.964918039,1.0
0.965126895,1.0
0.9653636,1.0
0.965646054,1.0
0.965988181,1.0
0.966360145,1.0
0.966588892,1.0
0.96693102,1.0
0.967183637,1.0
0.967555601,1.0
0.967945467,1.0
0.96825179,1.0
0.968568058,1.0
0.968768959,1.0
0.968949968,1.0
0.969232422,1.0
0.969473104,1.0
0.969713787,1.0
0.970004197,1.0
0.970191174,1.0
0.970396052,1.0
0.970630767,1.0
0.970943058,1.0
0.971245403,1.0
0.971591508,1.0
0.971937614,1.0
0.972158405,1.0
0.972444837,1.0
0.972675574,1.0
0.972938137,1.0
0.97322059,1.0
0.973483153,1.0
0.973807378,1.0
0.97418531,1.0
0.974418036,1.0
0.97458711,1.0
0.974859618,1.0
0.975167931,1.0
0.975368831,1.0
0.975615481,1.0
0.975860142,1.0
0.976037173,1.0
0.976285811,1.0
0.976514559,1.0
0.976707503,1.0
0.976920338,1.0
0.977234618,1.0
0.97745342,1.0
0.977696092,1.0
0.977910916,1.0
0.978068055,1.0
0.978340564,1.0
0.978626996,1.0
0.978861711,1.0
0.979030785,1.0
0.979265501,1.0
0.979426619,1.0
0.979613595,1.0
0.979917929,1.0
0.980226242,1.0
0.980433109,1.0
0.980683737,1.0
0.980936354,1.0
0.981115374,1.0
0.981356057,1.0
0.981574859,1.0
0.981861291,1.0
0.982099985,1.0
0.98226707,1.0
0.982481894,1.0
0.982656936,1.0
0.982847891,1.0
0.983082606,1.0
0.983261626,1.0
0.983488385,1.0
0.983673372,1.0
0.983860348,1.0
0.98405926,1.0
0.984299942,1.0
0.98457245,1.0
0.984781307,1.0
0.985045859,1.0
0.985316378,1.0
0.985499376,1.0
0.985690331,1.0
0.985911123,1.0
0.986112023,1.0
0.98629701,1.0
0.986511834,1.0
0.986738593,1.0
0.986911646,1.0
0.987154317,1.0
0.987383065,1.0
0.98755214,1.0
0.987693367,1.0
0.987892278,1.0
0.988075276,1.0
0.988304024,1.0
0.988427349,1.0
0.988628249,1.0
0.988862964,1.0
0.989059886,1.0
0.989205091,1.0
0.989398035,1.0
0.989555175,1.0
0.989766021,1.0
0.989933106,1.0
0.990102181,1.0
0.990225506,1.0
0.990338885,1.0
0.990494036,1.0
0.990649186,1.0
0.990810304,1.0
0.990933629,1.0
0.99104502,1.0
0.991172323,1.0
0.991361288,1.0
0.991554232,1.0
0.991705405,1.0
0.99182873,1.0
0.991960011,1.0
0.992055488,1.0
0.992168868,1.0
0.99236579,1.0
0.992475191,1.0
0.99261045,1.0
0.992743721,1.0
0.992892904,1.0
0.992994349,1.0
0.993139554,1.0
0.993308629,1.0
0.993398139,1.0
0.993481681,1.0
0.993605006,1.0
0.993718386,1.0
0.99384171,1.0
0.993965035,1.0
0.994056535,1.0
0.994171903,1.0
0.994327054,1.0
0.994438444,1.0
0.994531932,1.0
0.994613486,1.0
0.994697028,1.0
0.994778582,1.0
0.994884005,1.0
0.994949646,1.0
0.99502921,1.0
0.995132644,1.0
0.995246023,1.0
0.99532161,1.0
0.995415098,1.0
0.995490684,1.0
0.995564281,1.0
0.995647824,1.0
0.99572341,1.0
0.995840768,1.0
0.995926299,1.0
0.996041668,1.0
0.996147091,1.0
0.996218699,1.0
0.996308209,1.0
0.996383795,1.0
0.996481262,1.0
0.996568782,1.0
0.996678184,1.0
0.996749792,1.0
0.996855215,1.0
0.996944725,1.0
0.99704418,1.0
0.997143636,1.0
0.997229168,1.0
0.997318678,1.0
0.997386307,1.0
0.997461894,1.0
0.997527534,1.0
0.997603121,1.0
0.997688652,1.0
0.99776026,1.0
0.997837836,1.0
0.997893531,1.0
0.997965139,1.0
0.998060616,1.0
0.9981183,1.0
0.998189908,1.0
0.998257538,1.0
0.99832119,1.0
0.99838882,1.0
0.998446504,1.0
0.998512145,1.0
0.998575796,1.0
0.998635469,1.0
0.998703099,1.0
0.998764762,1.0
0.998826424,1.0
0.998888087,1.0
0.998939804,1.0
0.999013401,1.0
0.999096943,1.0
0.999164573,1.0
0.999212312,1.0
0.999279942,1.0
0.999343593,1.0
0.999433103,1.0
0.9995067,1.0
0.999588254,1.0
0.999681742,1.0


==> item_NCF_music_downsampled.csv <==
FPR,TPR
0.000104349,0.664440325
0.000286959,0.696990349
0.000286959,0.736955455
0.000443482,0.782509133
0.000756528,0.81901205
0.001095662,0.840439453
0.001539144,0.846518729
0.001982626,0.861512458
0.002478282,0.874788725
0.003026113,0.883348781
0.003652206,0.89215419
0.004226124,0.897933591
0.00472178,0.903276812
0.005243524,0.907229704
0.005791355,0.911727823
0.006313098,0.917888883
0.00704354,0.921078458
0.007617458,0.925958236
0.008165288,0.931246933
0.008687032,0.939861512
0.009287037,0.946540538
0.009860955,0.954637152
0.010408786,0.959980372
0.010956617,0.964751104
0.011582709,0.96774985
0.012156627,0.972302492
0.012756633,0.975492067
0.01361751,0.978000109
0.014243602,0.979444959
0.015391438,0.98088981
0.016043618,0.982798103
0.016826233,0.984024862
0.017791459,0.985060793
0.018756685,0.986178507
0.019721911,0.98726896
0.020713224,0.988413936
0.022017583,0.98953165
0.02306107,0.990294968
0.024052383,0.991112807
0.025356742,0.991957909
0.027026322,0.993102884
0.028304594,0.993893463
0.030835051,0.99465678
0.032895938,0.995338313
0.03584379,0.996074369
0.039443821,0.996674118
0.046565622,0.997301129
0.052017844,0.9979554
0.06224402,0.998527888
0.078809381,0.999073115
0.12587066,0.999563819
0.33861164,0.999863693
1,1

==> score_c_item-72-0.6.csv <==
user_id,mean_LN
1692,4.609884688
1334,4.607379946
1278,4.605104381
1766,4.604653916
209,4.603637116
1753,4.603057239
1572,4.600157644
1330,4.599832598
125,4.598732299
1168,4.598705429
413,4.598661366
1116,4.59511985
1452,4.59511985
1455,4.59511985
1694,4.59511985
1594,4.590056548
1123,4.58977784
1583,4.589429647
1026,4.589378548
1291,4.587890608
583,4.58710371
1541,4.587044216
816,4.586044629
1494,4.58521536
1589,4.584967479
909,4.582503183
539,4.582201673
1471,4.58206285
1133,4.579852378
1299,4.579852378
1546,4.579852378
1642,4.579852378
1446,4.579231906
1354,4.579007329
1029,4.578806137
325,4.576341134
585,4.576071473
534,4.575530349
313,4.57508726
556,4.574969948
1535,4.574710979
1708,4.574710979
1773,4.574710979
466,4.574670459
1820,4.574548112
522,4.574530239
1025,4.574456538
291,4.57443315
1718,4.5743103
902,4.574155879
1193,4.574082315
1369,4.573978216
420,4.573923763
1783,4.573821052
488,4.573255732
48,4.572860048
131,4.572460331
696,4.572424384
1792,4.57125094
398,4.570511426
89,4.57002554
589,4.569603818
1119,4.569543008
1313,4.569543008
1705,4.569543008
1735,4.569543008
1799,4.569543008
1329,4.569344595
958,4.56827424
109,4.568077004
193,4.567784891
1344,4.567233836
662,4.567194705
1012,4.567079608
866,4.566902581
128,4.566797665
365,4.566457306
25,4.565815092
370,4.565747954
563,4.564708553
1178,4.564348191
1488,4.564348191
1751,4.564348191
495,4.564169059
976,4.564143545
54,4.563996139
143,4.563615513
99,4.563162644
903,4.562810167
550,4.56274029
1411,4.56270628
1697,4.562527739
1108,4.562433552
1183,4.562397368
275,4.561830095
1041,4.561415755
694,4.561387949
1524,4.561356681
647,4.561353275
473,4.560771025
849,4.560635342
980,4.559928081
305,4.559842521
518,4.55976776
1065,4.559261685
292,4.559191626
591,4.559126434
1157,4.559126247
1248,4.559126247
1146,4.558923363
1335,4.558841265
1356,4.558839127
1165,4.558820014
298,4.558797761
1597,4.558691115
997,4.558579322
1634,4.558020055
1011,4.557813252
1626,4.557534031
1472,4.557313931
67,4.557307265
1261,4.557007682
782,4.556993971
614,4.556659804
872,4.556275384
669,4.555530251
648,4.555401766
968,4.555233885
171,4.555144845
683,4.555086193
812,4.554659711
519,4.554571993
775,4.554240722
1125,4.553876892
1649,4.553876892
1828,4.553876892
79,4.553779859
977,4.553713246
1565,4.553572616
1770,4.55277594
158,4.552627926
570,4.552482425
1288,4.552099429
712,4.55174488
1231,4.55160598
969,4.551335951
371,4.551057481
1197,4.550961535
1045,4.549753283
1201,4.548599834
1271,4.548599834
1573,4.548599834
1834,4.548599834
1304,4.548523999
1655,4.548363147
1432,4.54835774
1739,4.548282373
1530,4.548268656
1496,4.547991182
1218,4.547829366
580,4.547807607
218,4.547762709
1085,4.547563544
1822,4.547257137
1399,4.546767931
1264,4.546593173
675,4.546556592
776,4.546086217
204,4.545861204
941,4.545524283
747,4.545293997
851,4.545162381
1062,4.544688172
858,4.544499392
865,4.54432086
529,4.544282361
1426,4.544253392
528,4.544186987
667,4.544026326
351,4.544020138
261,4.543403735
76,4.543297443
590,4.543294782
1551,4.543294782
1797,4.543294782
1818,4.543294782
853,4.543182207
1257,4.543068255
656,4.542668773
1274,4.542665793
384,4.542637278
112,4.542337532
103,4.54228406
160,4.541965541
469,4.541503465
1407,4.541405837
1315,4.541296331
677,4.541048219
419,4.540348382
348,4.540242449
1088,4.540119519
276,4.539797403
517,4.539792145
521,4.539207874
399,4.538860268
1184,4.538707974
1159,4.538457185
871,4.538370032
1118,4.537961436
1336,4.537961436
1826,4.537961436
1516,4.537714749
1768,4.537713757
1570,4.537520513
923,4.537489421
1006,4.537360329
932,4.537326127
1364,4.537015036
1047,4.536772781
1412,4.536751463
834,4.536722852
1772,4.536711371
1245,4.536594788
1048,4.536516626
581,4.536423933
1821,4.536270056
850,4.536171987
241,4.536105679
771,4.535907463
787,4.535507466
314,4.535391588
20,4.535314657
1254,4.535059966
666,4.53494329
118,4.534818446
641,4.534369507
455,4.534272805
795,4.533820791
611,4.53353469
157,4.533095499
608,4.532642107
361,4.532599493
978,4.532599493
1190,4.532599493
1198,4.532599493
1531,4.532599493
1540,4.532599493
1671,4.532599493
410,4.532510705
1401,4.53248827
1651,4.532348708
328,4.532346423
1437,4.532326901
142,4.532298728
1074,4.532286012
1384,4.532218306
1672,4.531996712
1660,4.531987764
1731,4.531968551
192,4.531941143
244,4.531919155
1333,4.531671876
1737,4.531659656
1443,4.531650279
57,4.531547402
1297,4.531398614
1724,4.531323305
425,4.531287715
548,4.531264771
1733,4.531215526
1726,4.531165477
1308,4.531144787
569,4.529741374
1226,4.529721662
531,4.529572786
129,4.529457619
340,4.529312421
1091,4.529176033
587,4.529124515
964,4.529085316
31,4.528756906
106,4.528740115
1600,4.528133642
283,4.527947691
1103,4.527208645
1230,4.527208645
1441,4.527208645
1587,4.527208645
1644,4.527208645
1661,4.527208645
17,4.527125444
1444,4.526995425
1420,4.526911952
520,4.52685686
702,4.526829773
1503,4.526633211
791,4.526627874
1081,4.526620748
921,4.526616737
229,4.526572526
1160,4.526372536
1595,4.526349275
1232,4.526329455
987,4.526329305
1808,4.5260163
1113,4.525591609
1284,4.525569255
58,4.525541774
181,4.525386874
1468,4.525039203
1408,4.525022937
1263,4.524761959
1558,4.524750035
432,4.524662192
35,4.524502396
3,4.524201462
84,4.524164489
1580,4.524117854
269,4.523901361
929,4.523856294
1381,4.523743787
1812,4.523591619
233,4.52330625
1302,4.523255287
1390,4.52319511
44,4.522929889
317,4.522559626
1004,4.522535954
1072,4.522475868
1086,4.522295114
411,4.521950384
1658,4.521901065
1051,4.521788577
1281,4.521788577
1400,4.521788577
1416,4.521788577
1433,4.521788577
1592,4.521788577
1599,4.521788577
1127,4.521704989
1392,4.521619715
1763,4.521563427
378,4.521536439
740,4.52152392
1485,4.521501797
1324,4.521339605
1111,4.521300766
1348,4.521253438
1492,4.521211369
324,4.521104455
995,4.521084218
1166,4.52094879
1747,4.520874234
163,4.520779573
813,4.520769255
1713,4.520740232
11,4.520506344
1775,4.520362725
1120,4.520264457
1497,4.520262276
1654,4.520202176
299,4.520161142
1470,4.520142093
1752,4.520054164
1602,4.519762552
393,4.519737861
1571,4.519705251
138,4.51960627
785,4.519242025
658,4.518990025
514,4.518870509
1410,4.518865301
1054,4.518398405
979,4.518312186
1332,4.517588462
148,4.517220754
22,4.517190264
799,4.516945843
991,4.516853876
566,4.516350033
496,4.516338972
912,4.516338972
1094,4.516338972
1187,4.516338972
1235,4.516338972
1405,4.516338972
1554,4.516338972
1615,4.516338972
1707,4.516338972
821,4.516149363
931,4.51612935
1591,4.516087209
1394,4.516068079
592,4.51594119
1016,4.515919665
300,4.515905454
1298,4.515740616
1355,4.515632428
691,4.515618737
892,4.51546516
146,4.515242287
618,4.515184923
1650,4.514741699
783,4.514695675
616,4.514590736
1368,4.514380449
290,4.51436865
144,4.514310472
1670,4.514228803
494,4.514172565
1155,4.514162759
414,4.513568721
1005,4.513509917
149,4.513276425
1229,4.513266798
394,4.513033244
165,4.512915372
390,4.5128384
797,4.512816255
499,4.512742
877,4.512582231
736,4.512492093
245,4.512468498
889,4.512291564
711,4.512194321
491,4.512149245
252,4.512094233
796,4.511914316
758,4.511677551
1560,4.511477445
237,4.511336188
1605,4.51133608
790,4.511336031
1087,4.511191805
1070,4.510859507
1237,4.510859507
1340,4.510859507
1341,4.510859507
1373,4.510859507
1467,4.510859507
1529,4.510859507
1706,4.510859507
1813,4.510859507
659,4.510810394
1715,4.510768742
1056,4.510674041
1106,4.510635718
1337,4.510586176
972,4.51049078
1425,4.510488577
1465,4.510480685
576,4.510365299
306,4.510327137
1079,4.509839371
933,4.509722449
207,4.509718568
1746,4.509709776
1807,4.509540721
97,4.509196198
375,4.509056307
717,4.508952305
1525,4.508931477
863,4.50863223
1458,4.50836545
289,4.508079672
1685,4.508071855
140,4.507954568
833,4.507800466
156,4.507727148
1044,4.507550432
190,4.507488199
177,4.507430227
1810,4.507268694
1306,4.507244143
1268,4.507108536
831,4.506849473
111,4.506445884
811,4.506427341
1817,4.506387624
409,4.50638058
950,4.506007397
1557,4.505922083
1101,4.505770786
210,4.505529805
1805,4.505409631
257,4.50536112
1311,4.505349851
1500,4.505349851
1510,4.505349851
1625,4.505349851
1674,4.505349851
1782,4.505349851
511,4.505277502
1702,4.5050996
1362,4.50508872
1714,4.505051343
1345,4.50504955
1596,4.504931495
957,4.504902216
1092,4.504822835
1454,4.5048031
854,4.504758107
285,4.50471128
1631,4.504498898
1289,4.504401292
1619,4.504335109
412,4.504316788
894,4.504174012
1161,4.504162737
1543,4.504145292
272,4.504100009
27,4.504059479
1346,4.503990157
905,4.503976456
1039,4.503932212
1656,4.503871651
363,4.503772231
433,4.503656154
593,4.50364563
681,4.503355136
716,4.50330221
236,4.503258798
959,4.503090775
68,4.503052482
810,4.502992816
598,4.50295457
904,4.502740362
532,4.502434419
946,4.502391052
622,4.502331192
442,4.502293901
540,4.502106413
368,4.502084853
679,4.502007508
475,4.501797126
23,4.501782512
973,4.501719742
1096,4.501476513
819,4.501341685
166,4.501267929
1614,4.501125082
1406,4.501071968
1604,4.500376308
824,4.499816226
1097,4.49980967
1177,4.49980967
1185,4.49980967
1209,4.49980967
1244,4.49980967
1353,4.49980967
1366,4.49980967
1495,4.49980967
1505,4.49980967
1653,4.49980967
1816,4.49980967
897,4.499686479
1347,4.499681187
1796,4.499670024
628,4.499664326
1532,4.499642836
1473,4.499641562
1327,4.499633043
1167,4.499614139
1060,4.499589865
1351,4.499557907
1538,4.499525376
1325,4.499521941
1691,4.499501977
1499,4.499480893
497,4.499472704
1112,4.499401585
1566,4.499383169
504,4.499330665
1549,4.499295092
1555,4.499271702
575,4.499235755
925,4.499135952
1744,4.499123561
266,4.498974189
859,4.498953354
654,4.498806684
450,4.498689902
1090,4.498622639
346,4.498383187
316,4.498329317
635,4.498113911
861,4.497644823
945,4.49753312
406,4.497462262
376,4.497158213
1716,4.497107609
402,4.497058575
986,4.496993445
274,4.49669971
75,4.496682238
26,4.496608636
133,4.496589439
203,4.49646145
69,4.496344073
597,4.496239233
1765,4.49621461
53,4.496095921
1255,4.495601609
386,4.495593529
1741,4.495503127
595,4.495436933
990,4.495253972
876,4.495241183
1396,4.495010303
1032,4.494831454
910,4.49478141
492,4.494633554
754,4.494438015
36,4.494347468
1080,4.494238625
1219,4.494238625
1240,4.494238625
1350,4.494238625
1418,4.494238625
1513,4.494238625
1825,4.494238625
1154,4.494145123
1135,4.49413189
1802,4.494102227
707,4.494035947
1542,4.494029156
1286,4.494004704
115,4.493993848
1641,4.493967254
1139,4.493965624
1295,4.493963974
1170,4.493959334
1431,4.493918775
1107,4.49365096
804,4.493649806
574,4.493602227
567,4.493581334
533,4.493557777
452,4.493535881
631,4.493518746
1429,4.493434043
1292,4.493356954
887,4.493334049
881,4.493304513
1171,4.49329034
886,4.49328039
1010,4.493268552
644,4.493236173
337,4.493136651
1681,4.493094326
873,4.493003575
1020,4.492898818
1417,4.492807301
818,4.492429272
37,4.492312682
985,4.49226464
1696,4.492235408
250,4.492108834
51,4.491963307
331,4.491833248
222,4.491743207
152,4.491698903
695,4.491665927
217,4.491647298
1321,4.491547878
690,4.491456116
699,4.491269685
249,4.491191581
366,4.491159717
1342,4.490993916
440,4.490885956
326,4.490828218
624,4.490748726
838,4.490650154
830,4.490605327
1620,4.490571389
188,4.490545231
1409,4.490529619
1117,4.490466974
553,4.488946002
354,4.488865284
271,4.488805167
308,4.488755789
855,4.488667794
422,4.488661902
1585,4.48864079
678,4.48863637
1069,4.48863637
1147,4.48863637
1156,4.48863637
1186,4.48863637
1574,4.48863637
772,4.488470312
349,4.488469774
1833,4.488419143
1635,4.488373661
1208,4.488239558
573,4.48820128
153,4.488192008
994,4.4881877
1385,4.4881702
360,4.488141212
1352,4.488064037
273,4.487896559
524,4.487711934
596,4.48769247
333,4.487381672
1251,4.48735943
231,4.487322537
141,4.487203815
629,4.48709084
1360,4.486965078
1784,4.486907547
1563,4.486694367
1717,4.486604008
607,4.486570634
421,4.486383186
1338,4.486371359
1677,4.486365606
482,4.486235381
315,4.486145685
1246,4.486106406
1380,4.485993639
234,4.485855835
1374,4.485765843
769,4.485736912
942,4.485629809
1128,4.485606106
730,4.485480856
1391,4.485340517
565,4.484995668
965,4.484806053
701,4.484803416
13,4.484756745
251,4.484737755
322,4.484732318
1829,4.484340814
119,4.484323805
913,4.484260888
1463,4.484137601
200,4.484024018
1719,4.484022854
21,4.483862189
1037,4.48382389
506,4.483746285
262,4.483213484
1215,4.483002552
1259,4.483002552
1277,4.483002552
1317,4.483002552
1428,4.483002552
1475,4.483002552
1564,4.483002552
1680,4.483002552
395,4.48289733
288,4.48281373
47,4.482760903
1628,4.482744868
1395,4.482737031
1764,4.482709296
1283,4.482547683
843,4.482269584
1169,4.482259057
1024,4.481950416
546,4.481928354
935,4.48183058
247,4.481597285
1001,4.481534162
718,4.481303852
1076,4.481291011
1456,4.481265796
164,4.481253535
481,4.481049184
187,4.481027616
321,4.480986322
919,4.480953287
350,4.48086489
461,4.480580882
906,4.480571367
1761,4.480566566
124,4.480557644
224,4.480455498
513,4.480367324
639,4.480256469
1547,4.480212591
1663,4.480179453
1771,4.479970599
757,4.479849819
1720,4.479676651
465,4.479449993
336,4.479438858
62,4.479261727
541,4.479166882
630,4.479051511
949,4.479015771
1477,4.478997228
792,4.478988814
472,4.478809591
680,4.478579216
352,4.478555262
429,4.478476937
92,4.478427667
1745,4.478369581
302,4.478296568
476,4.478118604
763,4.477984656
1435,4.477562396
817,4.477352589
1008,4.477336814
1071,4.477336814
1173,4.477336814
1188,4.477336814
1239,4.477336814
1276,4.477336814
1293,4.477336814
1307,4.477336814
1479,4.477336814
1537,4.477336814
1559,4.477336814
1640,4.477336814
1779,4.477336814
1294,4.477316081
1657,4.477250174
798,4.47723564
1176,4.477201531
898,4.47718668
1314,4.477179432
1129,4.477150511
1021,4.477146831
888,4.477141921
646,4.477139663
1778,4.477117659
996,4.4771134
1662,4.477011924
448,4.476844215
900,4.476742677
895,4.476729344
253,4.476654277
584,4.476633329
1339,4.476597828
108,4.476577819
1758,4.476503692
1701,4.476489459
28,4.476426182
435,4.4762497
1057,4.476245268
1414,4.476099211
267,4.476028446
841,4.475924663
1618,4.475920247
1067,4.475906705
1371,4.475824235
387,4.475807685
1018,4.475675203
1519,4.47562361
330,4.475619398
1382,4.475545466
220,4.475505323
984,4.47544547
182,4.475339263
263,4.475220996
1725,4.475103333
1514,4.475080166
538,4.475009756
1709,4.474970417
281,4.47473756
1386,4.474736192
698,4.474707348
64,4.47469301
1019,4.47467441
238,4.47457418
1767,4.474489922
436,4.474227428
1036,4.474212441
296,4.474188526
1811,4.474034845
999,4.473824761
689,4.473629985
453,4.473610234
339,4.473586035
215,4.473444201
1586,4.473225801
309,4.473115277
1732,4.473003263
807,4.472957207
216,4.472918104
1279,4.472790411
1,4.472703884
1700,4.472596828
212,4.472255333
486,4.472041445
1550,4.472041334
502,4.4720265
1633,4.472004699
907,4.471964241
1462,4.471840128
270,4.47183152
184,4.47168457
1205,4.471671691
951,4.471638793
1310,4.471638793
1326,4.471638793
1389,4.471638793
1777,4.471638793
1052,4.471563819
345,4.471557622
381,4.471533754
1638,4.471397246
1083,4.471382283
1238,4.471379786
1445,4.471342056
737,4.471270587
621,4.471163481
710,4.471057155
1287,4.47104707
974,4.470905449
1303,4.470851843
1643,4.470843708
1730,4.470836335
1424,4.470744741
1285,4.470732424
632,4.470662465
19,4.470624394
1520,4.470557931
357,4.470373782
1511,4.470201513
219,4.470194178
708,4.470174945
304,4.469889544
460,4.469884148
602,4.469859283
172,4.469840868
63,4.469796099
150,4.469765994
34,4.469703665
1066,4.469675109
1388,4.46957454
610,4.469518947
310,4.469481281
1536,4.469469291
1723,4.469460447
1636,4.469440939
284,4.469184957
836,4.469176353
1258,4.469156456
39,4.469097069
194,4.468793697
960,4.468651389
294,4.468485477
1675,4.468443442
1427,4.468438033
441,4.468283304
1612,4.468177269
1790,4.468086272
29,4.46805805
341,4.467992823
1148,4.467874883
93,4.467549927
1698,4.467533131
100,4.467159336
1055,4.467124101
663,4.466800206
542,4.466725639
706,4.466699013
516,4.466672643
962,4.46663802
1007,4.466545454
59,4.466235415
724,4.466205454
582,4.46607162
1098,4.465908119
1152,4.465908119
1214,4.465908119
1269,4.465908119
1305,4.465908119
1328,4.465908119
1831,4.465908119
256,4.465856457
1526,4.46584604
1078,4.465799163
1049,4.465794622
1590,4.465785645
484,4.465744385
1474,4.465698277
1397,4.465672047
1483,4.465657523
1476,4.465647634
1800,4.46562718
201,4.465609191
1668,4.465604167
1787,4.465567112
1404,4.465558792
1575,4.465475561
170,4.465432229
840,4.465388633
1140,4.465293961
885,4.465109811
130,4.465099064
1200,4.465094063
924,4.46503859
777,4.465021884
443,4.46500011
1512,4.464908575
487,4.464775705
623,4.464722837
947,4.464659282
417,4.464591286
4,4.464537062
1749,4.464510452
1266,4.464441093
228,4.464328226
1145,4.464273455
2,4.464193327
1627,4.464135736
879,4.464105493
1603,4.464073532
1042,4.463785699
530,4.463694011
500,4.463558369
1114,4.463464416
762,4.463448913
643,4.463306502
214,4.463209923
1234,4.463203739
883,4.463057168
561,4.463011608
480,4.462851892
359,4.46262857
1250,4.462210155
1482,4.462177615
612,4.462140361
18,4.462070454
197,4.46193239
926,4.461851266
1422,4.461755189
490,4.461752998
223,4.461730366
719,4.461697102
213,4.461650151
240,4.461614624
523,4.461472019
1393,4.461468968
1211,4.461243072
451,4.461055571
880,4.461053685
537,4.461030315
778,4.460956379
634,4.460768464
239,4.460530759
1438,4.460271901
255,4.460144414
1002,4.460144414
1031,4.460144414
1068,4.460144414
1077,4.460144414
1224,4.460144414
1487,4.460144414
1548,4.460144414
1629,4.460144414
1419,4.460019116
1270,4.459982536
303,4.459932167
759,4.459929773
1194,4.459924003
1780,4.459869952
615,4.45979388
1442,4.459789022
1448,4.459776227
875,4.459755159
734,4.45970856
120,4.459665719
1319,4.459604803
1163,4.459579307
467,4.459501976
1490,4.459378744
1824,4.459304625
1669,4.459274827
205,4.45926501
1576,4.459168653
1584,4.459152272
1379,4.459042289
918,4.459008264
1786,4.45899669
1601,4.458852933
665,4.458778707
1320,4.45874943
860,4.458691693
1013,4.458677688
599,4.458584297
1755,4.45853326
1684,4.458288869
83,4.458276309
961,4.457938561
121,4.457857008
1623,4.457724773
416,4.457366012
673,4.457335091
732,4.457184891
742,4.457080856
377,4.457039616
126,4.457024408
1750,4.456547507
1217,4.456477146
445,4.4562134
825,4.45615796
145,4.455982173
745,4.455918537
329,4.455820749
1143,4.455435149
364,4.455394976
1740,4.455154844
94,4.455120511
827,4.455034045
794,4.455020028
15,4.454864157
878,4.454805927
347,4.454672837
1158,4.454347296
1527,4.454347296
277,4.454171126
1227,4.454155173
1682,4.454151926
1803,4.454114059
993,4.454111224
134,4.454051062
1728,4.454031913
1272,4.454031636
1349,4.454031586
173,4.454011182
1498,4.453940286
1196,4.45379579
1151,4.453747042
1461,4.453703522
1138,4.453562666
1722,4.453482721
664,4.453421109
1030,4.453377024
88,4.453371766
1673,4.453347752
686,4.453291287
1637,4.453270908
1223,4.453250947
1150,4.453163809
327,4.452868344
1228,4.452652682
227,4.452603582
1015,4.452500938
967,4.452453851
826,4.452403507
723,4.45239643
431,4.452250955
235,4.452146984
1009,4.452069211
1489,4.452057457
1459,4.452008748
71,4.451988611
1648,4.451883566
1115,4.451761139
95,4.451701487
1058,4.451407785
191,4.451310143
557,4.451246885
526,4.451231905
728,4.451159212
509,4.45086748
1794,4.450714413
286,4.450665272
661,4.45041006
101,4.450092209
1301,4.449925689
230,4.449750498
901,4.449588145
952,4.449323201
96,4.449304586
637,4.44930173
415,4.449211566
1466,4.449082928
1517,4.448981821
338,4.448664332
1061,4.448516376
1544,4.448516376
1703,4.448516376
605,4.448515832
104,4.448415555
196,4.44833256
684,4.448325354
454,4.448322732
477,4.448261628
1776,4.448249602
1457,4.448246579
1122,4.448238713
87,4.448119493
609,4.448097221
1518,4.448087781
1023,4.448011668
1569,4.448011091
38,4.447985774
1667,4.447939986
246,4.447939417
470,4.44775155
1153,4.447686056
1609,4.447573863
1757,4.447544264
1577,4.447497486
1241,4.447426149
805,4.447387412
820,4.447375361
1610,4.447359568
456,4.447227257
287,4.447225997
258,4.4471877
1059,4.447164068
554,4.446769779
1695,4.446709111
1460,4.446683884
0,4.446599642
66,4.446599606
705,4.4465371
1632,4.446375932
899,4.446016906
755,4.445933185
185,4.445858024
428,4.445522092
1712,4.445520491
735,4.445506744
373,4.445170444
713,4.445121901
779,4.444923013
1089,4.444868575
30,4.444799899
278,4.444774174
750,4.444688619
265,4.444661257
73,4.444387141
822,4.444200639
1646,4.444099863
189,4.444062754
1522,4.44348175
1607,4.443074369
1149,4.443005415
10,4.442987275
773,4.442979539
975,4.442965197
135,4.442787074
367,4.442777521
1064,4.442651256
1137,4.442651256
1204,4.442651256
1206,4.442651256
1213,4.442651256
1253,4.442651256
1084,4.442651256
568,4.442599167
446,4.44250892
1403,4.442442596
1743,4.442438172
1164,4.44238466
1095,4.442358
1690,4.442352748
1370,4.442326508
418,4.442000872
1533,4.441868265
225,4.441662519
1415,4.441377735
295,4.441334113
1280,4.441233522
1398,4.441215996
424,4.441108454
832,4.441076939
1508,4.441068423
483,4.440966324
786,4.440754915
463,4.440688554
91,4.440638424
1693,4.44052924
640,4.440513518
1222,4.440390798
751,4.440386363
332,4.440362137
815,4.440270591
835,4.440130574
649,4.440082428
788,4.440002546
578,4.439927654
110,4.439555654
685,4.439323977
741,4.439297811
1711,4.439264723
579,4.439210608
379,4.439123502
767,4.438946052
1501,4.43890587
774,4.438825381
396,4.43879213
307,4.438220352
46,4.437783009
1704,4.437734071
405,4.437719539
927,4.43768712
1181,4.437348744
1162,4.437272499
917,4.437190166
208,4.436899873
383,4.436779537
1300,4.436751534
1309,4.436751534
1478,4.436751534
1647,4.436751534
1652,4.436751534
1781,4.436751534
1815,4.436751534
479,4.436747731
1099,4.436658471
1608,4.436645831
1249,4.436579845
963,4.436572819
1562,4.436498305
1823,4.436489169
1359,4.43648476
1798,4.436483257
545,4.43646046
434,4.436374798
1073,4.436349106
1104,4.436328248
1282,4.436284621
1759,4.436230192
937,4.436161112
260,4.436144477
1734,4.436034553
1378,4.435986155
335,4.435847561
1439,4.43580431
765,4.435634469
353,4.435572613
202,4.435392348
243,4.435277554
752,4.435263666
1666,4.435235005
1367,4.435233338
1689,4.435071439
652,4.434951497
1180,4.434862848
953,4.434855691
1611,4.434835488
179,4.434587226
102,4.434539768
1144,4.434472193
508,4.434409291
159,4.433961662
603,4.433944899
1613,4.433853563
944,4.433755669
1447,4.433659637
856,4.433485317
525,4.433183772
175,4.433042526
116,4.432897561
808,4.432895304
403,4.432456592
1003,4.432332885
928,4.432096066
50,4.4320201
374,4.431931218
857,4.431924564
746,4.431920448
437,4.431855392
1539,4.431852521
60,4.431093266
471,4.430928702
1202,4.430816799
1312,4.430816799
1710,4.430770315
1736,4.430601248
1134,4.430536686
1191,4.430462018
1243,4.430454148
389,4.430452505
1556,4.430432577
43,4.430167165
726,4.430103693
704,4.430080933
1727,4.430061015
268,4.429907929
1363,4.42979398
74,4.429704326
90,4.429635957
459,4.429619999
1247,4.429530141
56,4.42943686
139,4.429414309
1687,4.429269982
760,4.429123764
868,4.429053675
766,4.428960152
1795,4.428948976
1027,4.428647838
122,4.428611413
744,4.428372398
107,4.428340307
1387,4.428275227
1372,4.428258741
206,4.427976491
571,4.427943008
536,4.427878967
397,4.427624228
1729,4.427557514
837,4.427504898
893,4.427504334
725,4.427470294
1142,4.4274469
242,4.427426724
1296,4.427337481
800,4.427233681
562,4.427187034
449,4.427139853
1788,4.426966651
749,4.42674626
670,4.426622465
1267,4.42661913
1050,4.426171756
671,4.426139961
1207,4.426127738
559,4.425939238
970,4.425377839
768,4.42536142
709,4.425348376
301,4.425337176
426,4.425066718
1034,4.425050288
862,4.424846632
1469,4.424846632
127,4.424844979
1216,4.424736615
1789,4.424721686
1504,4.424578355
645,4.424577226
248,4.424476258
1507,4.424366204
1275,4.424296208
1192,4.424274562
6,4.424056414
697,4.424042727
1639,4.423948814
896,4.423825007
65,4.423768863
801,4.423707318
989,4.423597066
780,4.423583462
493,4.423404118
743,4.423394407
638,4.423379322
515,4.423378172
369,4.422917941
793,4.42288888
1561,4.422856164
1316,4.422844169
85,4.422842716
1683,4.42265975
1688,4.422453668
474,4.422229342
1242,4.42209022
915,4.421652178
501,4.421582866
714,4.421539756
613,4.421537105
1588,4.421395437
604,4.420994276
382,4.42067628
1136,4.420467209
668,4.420224084
916,4.420096105
254,4.419937333
687,4.419910817
279,4.419628004
1075,4.41954775
1568,4.41920806
355,4.419108929
52,4.419003215
543,4.418934945
1686,4.418679447
1121,4.418645979
1109,4.418620222
358,4.418598713
1132,4.4184099
1100,4.418335965
1028,4.418266947
1616,4.418213073
809,4.418183335
1046,4.418076096
464,4.417902458
1664,4.41780919
547,4.417785468
1318,4.41772955
992,4.417668196
1221,4.417602047
45,4.417409754
930,4.417365203
311,4.417284295
731,4.417080528
86,4.417026052
1756,4.416945565
462,4.41690753
507,4.416758315
232,4.416649805
174,4.416617633
457,4.416561763
221,4.416559223
430,4.416471972
105,4.416440111
178,4.416108479
1665,4.415973722
512,4.415965893
1126,4.415556363
154,4.415408733
558,4.415148504
16,4.415096959
151,4.41494915
1528,4.414392616
319,4.414305756
625,4.414304192
199,4.414055895
380,4.414008595
1598,4.413949774
427,4.413752461
161,4.413706754
42,4.4136827
447,4.413623932
700,4.413605303
703,4.413499791
404,4.413315287
80,4.413107508
1189,4.412798293
1436,4.412798293
1515,4.412798293
1621,4.412798293
1174,4.412749623
1434,4.412714061
1593,4.412582659
61,4.412572554
882,4.412543993
1814,4.412533005
802,4.412214391
1742,4.4120404
356,4.41194932
955,4.411309595
1809,4.411237001
636,4.411227614
1552,4.410996963
650,4.4109389
943,4.410786232
1017,4.410732785
1453,4.410389364
198,4.409867217
586,4.409510728
362,4.409399882
564,4.409265031
70,4.40883295
577,4.408788403
1273,4.40870313
956,4.408073944
7,4.408002371
510,4.40796078
1423,4.407821783
391,4.407451215
852,4.407439858
24,4.407153617
468,4.407126674
320,4.406771894
1481,4.406719247
1545,4.406719247
1738,4.406719247
1832,4.406719247
847,4.406627797
1102,4.406470472
1413,4.406292962
971,4.406266344
1179,4.40621137
1760,4.406187152
183,4.406157852
1262,4.406010098
136,4.406001244
756,4.405901904
1265,4.405901227
1830,4.405561899
498,4.405499674
682,4.405275604
1819,4.404816458
535,4.404794307
297,4.40462779
814,4.404189084
41,4.404166036
988,4.403687765
489,4.403609138
1323,4.403315312
1506,4.403308353
626,4.402857923
1377,4.402583276
1402,4.402554865
692,4.402443559
478,4.402427448
555,4.402080455
1464,4.401741872
1480,4.401489387
114,4.401281712
761,4.400672769
1774,4.40060302
1804,4.40060302
1343,4.400421053
1124,4.400364782
1509,4.400285828
1679,4.400273377
344,4.4002546
848,4.400250616
123,4.400249631
1203,4.400247457
1358,4.400131696
823,4.400112973
1678,4.400044355
1252,4.400042964
1748,4.399887714
934,4.399769393
600,4.399731039
1175,4.399666454
444,4.399640568
874,4.399311387
82,4.39924947
633,4.399137249
408,4.398905181
1581,4.398837958
81,4.398712141
1523,4.39834606
400,4.397919903
293,4.39779205
282,4.397756086
12,4.397658908
186,4.397619801
1421,4.397126903
423,4.397075098
1033,4.396358058
117,4.396235388
1762,4.396043497
619,4.395942816
72,4.395376328
939,4.395158067
40,4.395010289
1721,4.394720193
672,4.394538782
1220,4.394449155
1383,4.394449155
1791,4.394449155
323,4.394209319
954,4.394047657
343,4.394003492
505,4.393852682
1754,4.393685392
1172,4.393142016
9,4.393016618
789,4.392720226
1256,4.392440612
1365,4.392348362
627,4.391983089
503,4.391899707
891,4.391816518
721,4.391532869
620,4.391517176
392,4.39115934
77,4.390834713
1486,4.39067169
1357,4.390314152
803,4.390143883
1645,4.389979588
864,4.389910111
1082,4.389622542
1801,4.389412268
890,4.389166226
720,4.388831439
1699,4.388623575
1038,4.388396611
1430,4.388072289
1493,4.388062555
1582,4.387999086
1093,4.387930496
1063,4.387875592
147,4.387522054
1043,4.387411524
839,4.386629531
1502,4.386507508
560,4.386361869
657,4.386064234
334,4.386003579
1225,4.385380053
733,4.385032783
748,4.384046378
8,4.383954526
655,4.383952935
1578,4.383785179
195,4.383647113
651,4.383563383
1491,4.383526292
867,4.383027161
14,4.382960637
1579,4.38290028
544,4.382507126
388,4.382206882
1105,4.382026635
1130,4.382026635
1440,4.382026635
1567,4.382026635
1769,4.382026635
407,4.381769106
948,4.381435563
1553,4.381382254
715,4.381325517
169,4.380391514
280,4.380225354
829,4.37961728
1182,4.379453269
966,4.379224295
601,4.378468321
551,4.377888227
914,4.377423782
1141,4.377239842
1449,4.377201427
98,4.375895316
1806,4.375757022
1624,4.375493204
318,4.374106081
1361,4.374056158
312,4.373913125
922,4.373847753
55,4.373771951
1236,4.373613697
1484,4.373518707
1233,4.37323975
458,4.372662641
1827,4.372583148
572,4.372573515
884,4.371945393
342,4.37183974
653,4.371367956
594,4.370976173
113,4.370500977
688,4.37018415
606,4.369927243
1606,4.369352292
1534,4.369200143
981,4.367888642
642,4.36764346
401,4.36736738
908,4.367239948
1195,4.367230666
1622,4.36678765
1290,4.366088695
1035,4.366062892
1000,4.366062031
439,4.365974957
552,4.365741123
78,4.365723772
674,4.365491935
983,4.364307236
1375,4.363387497
1521,4.363098625
1212,4.362485255
693,4.361799669
1022,4.361665933
485,4.361041898
920,4.360173523
180,4.359921045
753,4.359760528
1793,4.359303846
806,4.359195136
385,4.356838831
1110,4.356708827
936,4.356588275
1040,4.355948239
168,4.355871053
1322,4.354528161
588,4.35447938
49,4.354191112
549,4.353875661
739,4.353214886
846,4.352680199
1630,4.352598897
132,4.351119633
676,4.35058066
211,4.349755293
527,4.348777872
372,4.348116693
727,4.347999651
259,4.346318921
33,4.345047304
1014,4.344770643
1450,4.342959367
264,4.341780963
1376,4.341437825
1131,4.340456375
1785,4.339360438
155,4.338444743
828,4.338385034
1260,4.337290741
617,4.33714347
940,4.33637209
722,4.335727779
938,4.335551888
869,4.334320398
998,4.334016881
781,4.333789784
784,4.333031126
660,4.331740508
1451,4.331588638
1210,4.329289732
5,4.328544007
438,4.324964411
1659,4.322337142
729,4.319235772
1053,4.308664691
738,4.304509876
1199,4.303719948
32,4.302448763
226,4.300179122
844,4.29920447
845,4.29640414
770,4.293780719
137,4.284495814
162,4.28001046
842,4.246760251
982,4.240832136
176,4.239832925
911,4.23613794
870,4.223782641
1331,4.219507705
1676,4.213941364
764,4.213695849
1617,4.209124897
167,4.159109179

==> user_LGCN_beauty.csv <==
FPR,TPR
0,0.25105443
0,0.251790513
0.0001,0.283478953
0.001089325,0.322878953
0.001089325,0.350036641
0.002178649,0.359936641
0.002178649,0.367370229
0.003267974,0.367770229
0.003267974,0.38471843
0.005446623,0.38481843
0.005446623,0.38898048
0.006535948,0.38938048
0.006535948,0.395323555
0.007625272,0.395623555
0.007625272,0.40692868
0.009803922,0.40702868
0.009803922,0.422686369
0.010893246,0.422786369
0.010893246,0.464825845
0.011982571,0.464825845
0.011982571,0.474930971
0.013071895,0.475530971
0.013071895,0.484155071
0.01416122,0.484355071
0.01416122,0.494560196
0.016339869,0.495460196
0.016339869,0.497241221
0.017429194,0.497641221
0.017429194,0.502093784
0.018518519,0.502893784
0.018518519,0.509727372
0.019607843,0.509727372
0.019607843,0.530056598
0.020697168,0.530156598
0.020697168,0.537090185
0.022875817,0.537590185
0.022875817,0.540561723
0.023965142,0.540661723
0.023965142,0.546904798
0.025054466,0.547804798
0.025054466,0.558209924
0.026143791,0.558209924
0.026143791,0.566634024
0.027233115,0.567234024
0.027233115,0.567624537
0.02832244,0.568324537
0.02832244,0.572686587
0.029411765,0.572886587
0.029411765,0.576448637
0.030501089,0.576448637
0.030501089,0.579520174
0.031590414,0.580520174
0.031590414,0.583191712
0.032679739,0.583791712
0.032679739,0.58656325
0.033769063,0.58676325
0.033769063,0.587153762
0.034858388,0.588153762
0.034858388,0.598258888
0.035947712,0.598958888
0.035947712,0.60351145
0.037037037,0.60361145
0.037037037,0.606782988
0.038126362,0.606982988
0.038126362,0.614816576
0.039215686,0.615316576
0.039215686,0.619178626
0.040305011,0.619678626
0.040305011,0.623340676
0.041394336,0.623440676
0.041394336,0.628693239
0.043572985,0.628793239
0.043572985,0.640688877
0.044662309,0.641388877
0.044662309,0.642869902
0.045751634,0.643269902
0.045751634,0.646141439
0.046840959,0.646341439
0.046840959,0.648322465
0.047930283,0.648922465
0.047930283,0.65526554
0.049019608,0.65556554
0.049019608,0.660618103
0.050108932,0.661218103
0.050108932,0.666761178
0.052287582,0.667161178
0.052287582,0.671723228
0.053376906,0.672023228
0.053376906,0.67271374
0.054466231,0.67311374
0.054466231,0.675685278
0.055555556,0.675885278
0.055555556,0.677175791
0.05664488,0.677475791
0.05664488,0.678166303
0.057734205,0.678466303
0.057734205,0.689761941
0.058823529,0.690661941
0.058823529,0.690952454
0.059912854,0.691052454
0.059912854,0.692442966
0.061002179,0.692842966
0.061002179,0.693433479
0.062091503,0.693733479
0.062091503,0.696205016
0.063180828,0.697205016
0.063180828,0.697495529
0.065359477,0.697795529
0.065359477,0.698686041
0.066448802,0.698786041
0.066448802,0.707310142
0.067538126,0.707610142
0.067538126,0.708300654
0.068627451,0.709000654
0.068627451,0.711472192
0.069716776,0.711872192
0.069716776,0.720396292
0.0708061,0.720896292
0.0708061,0.726048855
0.071895425,0.726348855
0.071895425,0.729220393
0.074074074,0.729920393
0.074074074,0.73229193
0.075163399,0.73299193
0.075163399,0.735863468
0.077342048,0.736263468
0.077342048,0.739235005
0.078431373,0.739635005
0.078431373,0.740325518
0.079520697,0.740825518
0.079520697,0.743797056
0.080610022,0.744097056
0.080610022,0.744687568
0.081699346,0.744787568
0.081699346,0.760645256
0.08496732,0.761045256
0.08496732,0.763226281
0.086056645,0.763326281
0.086056645,0.772540894
0.087145969,0.772840894
0.087145969,0.777302944
0.088235294,0.777702944
0.088235294,0.777993457
0.089324619,0.778493457
0.089324619,0.779183969
0.090413943,0.779483969
0.090413943,0.80089422
0.091503268,0.80119422
0.091503268,0.804965758
0.092592593,0.805065758
0.092592593,0.815070883
0.093681917,0.815870883
0.093681917,0.823894984
0.094771242,0.824794984
0.094771242,0.825585496
0.095860566,0.825785496
0.095860566,0.827466521
0.096949891,0.827566521
0.096949891,0.833219084
0.098039216,0.833419084
0.098039216,0.848876772
0.09912854,0.849676772
0.09912854,0.850067285
0.100217865,0.850967285
0.100217865,0.851457797
0.10130719,0.851957797
0.10130719,0.854529335
0.102396514,0.855329335
0.102396514,0.86127241
0.104575163,0.86167241
0.104575163,0.862262923
0.105664488,0.862862923
0.105664488,0.867615485
0.106753813,0.867815485
0.106753813,0.870987023
0.107843137,0.871287023
0.107843137,0.876939586
0.111111111,0.877039586
0.111111111,0.883873173
0.112200436,0.883873173
0.112200436,0.888835224
0.114379085,0.888935224
0.114379085,0.890916249
0.11546841,0.891116249
0.11546841,0.898449836
0.116557734,0.898649836
0.116557734,0.901521374
0.117647059,0.902221374
0.117647059,0.903802399
0.119825708,0.904202399
0.119825708,0.909154962
0.120915033,0.909554962
0.120915033,0.915398037
0.122004357,0.915698037
0.122004357,0.919069575
0.124183007,0.919169575
0.124183007,0.923431625
0.128540305,0.923931625
0.128540305,0.926903162
0.12962963,0.927303162
0.12962963,0.945541876
0.130718954,0.945741876
0.130718954,0.948313413
0.132897603,0.949113413
0.132897603,0.956837514
0.135076253,0.957737514
0.135076253,0.960309051
0.136165577,0.960609051
0.136165577,0.961199564
0.137254902,0.961199564
0.137254902,0.966752126
0.139433551,0.966952126
0.139433551,0.970123664
0.140522876,0.970523664
0.140522876,0.975676227
0.1416122,0.976376227
0.1416122,0.979047764
0.14379085,0.979547764
0.14379085,0.98082879
0.145969499,0.98102879
0.145969499,0.983109815
0.149237473,0.983609815
0.149237473,0.990643402
0.150326797,0.990643402
0.150326797,0.990643402
0.151416122,0.990643402
0.151416122,0.990643402
0.153594771,0.990643402
0.153594771,0.990643402
0.15577342,0.990643402
0.15577342,0.990643402
0.156862745,0.990643402
0.156862745,0.990643402
0.15795207,0.990643402
0.15795207,0.990643402
0.159041394,0.990643402
0.159041394,0.990643402
0.160130719,0.990643402
0.160130719,0.990643402
0.164488017,0.990643402
0.164488017,0.990643402
0.165577342,0.990643402
0.165577342,0.990643402
0.166666667,0.990643402
0.166666667,0.990643402
0.167755991,0.990643402
0.167755991,0.990643402
0.169934641,0.990643402
0.169934641,0.990643402
0.171023965,0.990643402
0.171023965,0.990643402
0.173202614,0.990643402
0.173202614,0.990643402
0.176470588,0.990643402
0.176470588,0.990643402
0.177559913,0.990643402
0.177559913,0.990643402
0.181917211,0.990643402
0.181917211,0.990643402
0.183006536,0.990643402
0.183006536,0.990643402
0.185185185,0.990643402
0.185185185,0.990643402
0.18627451,0.990643402
0.18627451,0.990643402
0.187363834,0.990643402
0.187363834,0.990643402
0.188453159,0.990643402
0.188453159,0.990643402
0.190631808,0.992924427
0.190631808,0.992924427
0.191721133,0.992924427
0.191721133,0.992924427
0.192810458,0.992924427
0.192810458,0.992924427
0.193899782,0.992924427
0.193899782,0.992924427
0.194989107,0.992924427
0.194989107,0.992924427
0.196078431,0.992924427
0.196078431,0.992924427
0.198257081,0.992924427
0.198257081,0.992924427
0.199346405,0.993024427
0.199346405,0.993024427
0.202614379,0.993024427
0.202614379,0.993024427
0.204793028,0.993024427
0.204793028,0.993024427
0.206971678,0.993024427
0.206971678,0.993024427
0.209150327,0.993024427
0.209150327,0.993024427
0.210239651,0.993024427
0.210239651,0.993024427
0.211328976,0.993024427
0.211328976,0.993024427
0.213507625,0.993024427
0.213507625,0.993024427
0.21459695,0.993024427
0.21459695,0.993024427
0.215686275,0.993024427
0.215686275,0.993024427
0.216775599,0.993024427
0.216775599,0.993024427
0.217864924,0.993024427
0.217864924,0.993024427
0.221132898,0.993024427
0.221132898,0.993024427
0.224400871,0.993124427
0.224400871,0.993124427
0.227668845,0.993124427
0.227668845,0.993124427
0.22875817,0.993124427
0.22875817,0.993124427
0.230936819,0.993124427
0.230936819,0.993124427
0.233115468,0.993124427
0.233115468,0.993124427
0.235294118,0.993124427
0.235294118,0.993124427
0.236383442,0.993124427
0.236383442,0.993124427
0.237472767,0.993124427
0.237472767,0.993124427
0.244008715,0.993124427
0.244008715,0.993124427
0.245098039,0.993224427
0.245098039,0.993224427
0.246187364,0.993224427
0.246187364,0.993224427
0.247276688,0.993224427
0.247276688,0.993224427
0.249455338,0.993224427
0.249455338,0.993224427
0.251633987,0.993224427
0.251633987,0.993224427
0.252723312,0.993224427
0.252723312,0.993224427
0.254901961,0.993224427
0.254901961,0.993224427
0.255991285,0.993224427
0.255991285,0.993224427
0.25708061,0.993224427
0.25708061,0.993224427
0.258169935,0.993224427
0.258169935,0.993224427
0.259259259,0.993224427
0.259259259,0.993224427
0.260348584,0.993224427
0.260348584,0.993224427
0.262527233,0.993224427
0.262527233,0.993224427
0.263616558,0.993224427
0.263616558,0.993224427
0.264705882,0.993324427
0.264705882,0.993324427
0.265795207,0.993324427
0.265795207,0.993324427
0.266884532,0.993324427
0.266884532,0.993324427
0.267973856,0.993324427
0.267973856,0.993324427
0.269063181,0.993324427
0.269063181,0.993324427
0.272331155,0.993324427
0.272331155,0.993324427
0.276688453,0.993324427
0.276688453,0.993324427
0.277777778,0.993324427
0.277777778,0.993324427
0.278867102,0.993324427
0.278867102,0.993324427
0.279956427,0.993324427
0.279956427,0.993324427
0.282135076,0.993324427
0.282135076,0.993324427
0.288671024,0.993324427
0.288671024,0.993324427
0.290849673,0.993324427
0.290849673,0.993324427
0.291938998,0.993424427
0.291938998,0.993424427
0.294117647,0.993424427
0.294117647,0.993424427
0.295206972,0.993424427
0.295206972,0.993424427
0.296296296,0.993424427
0.296296296,0.993424427
0.297385621,0.993424427
0.297385621,0.993424427
0.29956427,0.993424427
0.29956427,0.993424427
0.300653595,0.993424427
0.300653595,0.993424427
0.302832244,0.993424427
0.302832244,0.993424427
0.308278867,0.993424427
0.308278867,0.993424427
0.309368192,0.993424427
0.309368192,0.993424427
0.31372549,0.993424427
0.31372549,0.993424427
0.314814815,0.993424427
0.314814815,0.993424427
0.315904139,0.993424427
0.315904139,0.993524427
0.321350763,0.993524427
0.321350763,0.993524427
0.32788671,0.993524427
0.32788671,0.993524427
0.328976035,0.993524427
0.328976035,0.993524427
0.332244009,0.993524427
0.332244009,0.993524427
0.333333333,0.993524427
0.333333333,0.993524427
0.334422658,0.993524427
0.334422658,0.993524427
0.338779956,0.993524427
0.338779956,0.993524427
0.343137255,0.993524427
0.343137255,0.993524427
0.349673203,0.993524427
0.349673203,0.993524427
0.350762527,0.993524427
0.350762527,0.993524427
0.355119826,0.993524427
0.355119826,0.993524427
0.3583878,0.993524427
0.3583878,0.993524427
0.361655773,0.993524427
0.361655773,0.993624427
0.367102397,0.993624427
0.367102397,0.993624427
0.368191721,0.993624427
0.368191721,0.993624427
0.369281046,0.993624427
0.369281046,0.993624427
0.37037037,0.993624427
0.37037037,0.993624427
0.371459695,0.993624427
0.371459695,0.993624427
0.374727669,0.993624427
0.374727669,0.993624427
0.376906318,0.993624427
0.376906318,0.993624427
0.377995643,0.993624427
0.377995643,0.993624427
0.380174292,0.993624427
0.380174292,0.993624427
0.381263617,0.993624427
0.381263617,0.993624427
0.392156863,0.993624427
0.392156863,0.993624427
0.395424837,0.993624427
0.395424837,0.993624427
0.40087146,0.993624427
0.40087146,0.993724427
0.404139434,0.993724427
0.404139434,0.993724427
0.409586057,0.993724427
0.409586057,0.993724427
0.413943355,0.993724427
0.413943355,0.993724427
0.418300654,0.993724427
0.418300654,0.993724427
0.419389978,0.993724427
0.419389978,0.993724427
0.4291939,0.993724427
0.4291939,0.993724427
0.433551198,0.993724427
0.433551198,0.993724427
0.445533769,0.993724427
0.445533769,0.993724427
0.446623094,0.993724427
0.446623094,0.993724427
0.450980392,0.993724427
0.450980392,0.993724427
0.453159041,0.993724427
0.453159041,0.993724427
0.470588235,0.993724427
0.470588235,0.993724427
0.47167756,0.993724427
0.47167756,0.993824427
0.484749455,0.993824427
0.484749455,0.993824427
0.486928105,0.993824427
0.486928105,0.993824427
0.491285403,0.993824427
0.491285403,0.993824427
0.503267974,0.993824427
0.503267974,0.993824427
0.504357298,0.993824427
0.504357298,0.993824427
0.506535948,0.993824427
0.506535948,0.993824427
0.513071895,0.993824427
0.513071895,0.993824427
0.51416122,0.993824427
0.51416122,0.993824427
0.543572985,0.993824427
0.543572985,0.993824427
0.566448802,0.993824427
0.566448802,0.993824427
1,0.993824427

==> user_LGCN_ml1m.csv <==
FPR,TPR
0,0.06971809
0,0.164255065
0.0001,0.17948023
0.000331126,0.220685528
0.000331126,0.223963674
0.000662252,0.224884204
0.000662252,0.23248023
0.000993377,0.243546455
0.000993377,0.244069634
0.001324503,0.245288177
0.001324503,0.25124182
0.001655629,0.262546455
0.001655629,0.276288177
0.001986755,0.278625925
0.001986755,0.287851091
0.002317881,0.291685528
0.002317881,0.298606058
0.002649007,0.299255065
0.002649007,0.302606058
0.003311258,0.309155727
0.003311258,0.312579568
0.003642384,0.317069634
0.003642384,0.319645793
0.00397351,0.323155727
0.00397351,0.324162349
0.004304636,0.326566323
0.004304636,0.330625925
0.004635762,0.33537427
0.004635762,0.336937184
0.004966887,0.346129237
0.004966887,0.347698773
0.005298013,0.35024182
0.005298013,0.350884204
0.005960265,0.351228574
0.005960265,0.353519965
0.006291391,0.356248442
0.006291391,0.359976919
0.006622517,0.360281555
0.006622517,0.37337427
0.006953642,0.377923939
0.006953642,0.381579568
0.007284768,0.387407382
0.007284768,0.387672283
0.007615894,0.387784866
0.007615894,0.393592813
0.00794702,0.394129237
0.00794702,0.394566323
0.008278146,0.394784866
0.008278146,0.405519965
0.008609272,0.405851091
0.008609272,0.406645793
0.008940397,0.407049767
0.008940397,0.407804733
0.009271523,0.407923939
0.009271523,0.415407382
0.009602649,0.416248442
0.009602649,0.418003409
0.009933775,0.419003409
0.009933775,0.421162349
0.010596026,0.424698773
0.010596026,0.425884204
0.012251656,0.428003409
0.012251656,0.428109369
0.012582781,0.428519965
0.012582781,0.430519965
0.012913907,0.431380892
0.012913907,0.434175594
0.013245033,0.436592813
0.013245033,0.437003409
0.013576159,0.438281555
0.013576159,0.439334535
0.013907285,0.441725263
0.013907285,0.442115992
0.014238411,0.442566323
0.014238411,0.442976919
0.014569536,0.445493475
0.014569536,0.445937184
0.014900662,0.447798111
0.014900662,0.450884204
0.015231788,0.451175594
0.015231788,0.455135859
0.015562914,0.455923939
0.015562914,0.458288177
0.01589404,0.460102747
0.01589404,0.460731886
0.016225166,0.461049767
0.016225166,0.461493475
0.016556291,0.463731886
0.016556291,0.465036522
0.016887417,0.467665661
0.016887417,0.468672283
0.017218543,0.475109369
0.017218543,0.475168972
0.017549669,0.479731886
0.017549669,0.482566323
0.017880795,0.483228574
0.017880795,0.483599435
0.018543046,0.484228574
0.018543046,0.484466985
0.018874172,0.484937184
0.018874172,0.48634778
0.019205298,0.487288177
0.019205298,0.491698773
0.019536424,0.492804733
0.019536424,0.495168972
0.01986755,0.495414005
0.01986755,0.49750672
0.020529801,0.497652416
0.020529801,0.502996786
0.021192053,0.503884204
0.021192053,0.505380892
0.021523179,0.507334535
0.021523179,0.509943806
0.021854305,0.511036522
0.021854305,0.511466985
0.02218543,0.513102747
0.02218543,0.515288177
0.022516556,0.515599435
0.022516556,0.516168972
0.022847682,0.5162948
0.022847682,0.517361025
0.023178808,0.518361025
0.023178808,0.519725263
0.023509934,0.520659038
0.023509934,0.522659038
0.02384106,0.526824601
0.02384106,0.527036522
0.024172185,0.527592813
0.024172185,0.527917316
0.024503311,0.528089502
0.024503311,0.5282948
0.024834437,0.529168972
0.024834437,0.529175594
0.025165563,0.529678906
0.025165563,0.530923939
0.025496689,0.530943806
0.025496689,0.532016654
0.025827815,0.534798111
0.025827815,0.537692151
0.026821192,0.5392948
0.026821192,0.540937184
0.027152318,0.54242725
0.027152318,0.542731886
0.02781457,0.542884204
0.02781457,0.543996786
0.028145695,0.544168972
0.028145695,0.544824601
0.028476821,0.545089502
0.028476821,0.545288177
0.028807947,0.547155727
0.028807947,0.548082879
0.029139073,0.549983541
0.029139073,0.550115992
0.029470199,0.553712018
0.029470199,0.555076257
0.029801325,0.555129237
0.029801325,0.555831223
0.03013245,0.556606058
0.03013245,0.559188839
0.030463576,0.560255065
0.030463576,0.561102747
0.030794702,0.562135859
0.030794702,0.563579568
0.031125828,0.56358619
0.031125828,0.565639171
0.031456954,0.565698773
0.031456954,0.566115992
0.031788079,0.567274932
0.031788079,0.568976919
0.032450331,0.570155727
0.032450331,0.570943806
0.033112583,0.571758376
0.033112583,0.572281555
0.033443709,0.573433873
0.033443709,0.574202084
0.03410596,0.574606058
0.03410596,0.576029899
0.034437086,0.576036522
0.034437086,0.576341157
0.034768212,0.577665661
0.034768212,0.579599435
0.035430464,0.579712018
0.035430464,0.579791488
0.036092715,0.58037427
0.036092715,0.582804733
0.036423841,0.585592813
0.036423841,0.586109369
0.036754967,0.586652416
0.036754967,0.586851091
0.037086093,0.588182217
0.037086093,0.588261687
0.037417219,0.588414005
0.037417219,0.588990164
0.03807947,0.590188839
0.03807947,0.59037427
0.038410596,0.590738508
0.038410596,0.592274932
0.038741722,0.593115992
0.038741722,0.593579568
0.039072848,0.593791488
0.039072848,0.593824601
0.039403974,0.593864336
0.039403974,0.593910694
0.039735099,0.594109369
0.039735099,0.594414005
0.040066225,0.595553078
0.040066225,0.596076257
0.040397351,0.596811356
0.040397351,0.597182217
0.041390728,0.597857714
0.041390728,0.598102747
0.041721854,0.600784866
0.041721854,0.60145374
0.04205298,0.602175594
0.04205298,0.604751753
0.042384106,0.606831223
0.042384106,0.606943806
0.043377483,0.607692151
0.043377483,0.608692151
0.043708609,0.609466985
0.043708609,0.61134778
0.044039735,0.612010031
0.044039735,0.612056389
0.045033113,0.612678906
0.045033113,0.613010031
0.045364238,0.613301422
0.045364238,0.614261687
0.04602649,0.614261687
0.04602649,0.614380892
0.046357616,0.614599435
0.046357616,0.615036522
0.046688742,0.615261687
0.046688742,0.615341157
0.047019868,0.616811356
0.047019868,0.617976919
0.047682119,0.618698773
0.047682119,0.618910694
0.048013245,0.619314667
0.048013245,0.622036522
0.048344371,0.622493475
0.048344371,0.62250672
0.049006623,0.623115992
0.049006623,0.624102747
0.049337748,0.624798111
0.049337748,0.62645374
0.049668874,0.628745131
0.049668874,0.629698773
0.050993377,0.629983541
0.050993377,0.630758376
0.051324503,0.632182217
0.051324503,0.632228574
0.051655629,0.632255065
0.051655629,0.633235197
0.051986755,0.634473608
0.051986755,0.634751753
0.052317881,0.635202084
0.052317881,0.635831223
0.052649007,0.636089502
0.052649007,0.636129237
0.052980132,0.636500098
0.052980132,0.637109369
0.053311258,0.637652416
0.053311258,0.638758376
0.05397351,0.638857714
0.05397351,0.639387515
0.055298013,0.640811356
0.055298013,0.641553078
0.055629139,0.642877581
0.055629139,0.642877581
0.055960265,0.643208707
0.055960265,0.643725263
0.056291391,0.643864336
0.056291391,0.644096124
0.056622517,0.645043144
0.056622517,0.645440495
0.056953642,0.646096124
0.056953642,0.647063012
0.057284768,0.647751753
0.057284768,0.648308045
0.057615894,0.648731886
0.057615894,0.648851091
0.05794702,0.649414005
0.05794702,0.651056389
0.058609272,0.651115992
0.058609272,0.651639171
0.059271523,0.651784866
0.059271523,0.652082879
0.059602649,0.652566323
0.059602649,0.653341157
0.059933775,0.65445374
0.059933775,0.655109369
0.060596026,0.655764998
0.060596026,0.656063012
0.061258278,0.656361025
0.061258278,0.656983541
0.06192053,0.657063012
0.06192053,0.658334535
0.062251656,0.658361025
0.062251656,0.658758376
0.062582781,0.659917316
0.062582781,0.660738508
0.062913907,0.660804733
0.062913907,0.661029899
0.063576159,0.661063012
0.063576159,0.662500098
0.063907285,0.663168972
0.063907285,0.66342725
0.064238411,0.66358619
0.064238411,0.664016654
0.064900662,0.664208707
0.064900662,0.664308045
0.065231788,0.664380892
0.065231788,0.664652416
0.065562914,0.665433873
0.065562914,0.665572945
0.06589404,0.667016654
0.06589404,0.667831223
0.066556291,0.668473608
0.066556291,0.668851091
0.067218543,0.669645793
0.067218543,0.670314667
0.067549669,0.671884204
0.067549669,0.672016654
0.067880795,0.672029899
0.067880795,0.672129237
0.068211921,0.672182217
0.068211921,0.672811356
0.069536424,0.672884204
0.069536424,0.676043144
0.06986755,0.679235197
0.06986755,0.679731886
0.070529801,0.679890826
0.070529801,0.681109369
0.070860927,0.681824601
0.070860927,0.682493475
0.071523179,0.682784866
0.071523179,0.683407382
0.071854305,0.684579568
0.071854305,0.685228574
0.07218543,0.685758376
0.07218543,0.685877581
0.073178808,0.686837846
0.073178808,0.687870959
0.073509934,0.689857714
0.073509934,0.690109369
0.07384106,0.690493475
0.07384106,0.690731886
0.074172185,0.690804733
0.074172185,0.691923939
0.074503311,0.692043144
0.074503311,0.692043144
0.074834437,0.69226831
0.074834437,0.69245374
0.075165563,0.692764998
0.075165563,0.693076257
0.075496689,0.693202084
0.075496689,0.693255065
0.075827815,0.693758376
0.075827815,0.694990164
0.076490066,0.696784866
0.076490066,0.697996786
0.076821192,0.699288177
0.076821192,0.70048023
0.077152318,0.700553078
0.077152318,0.700824601
0.077483444,0.700923939
0.077483444,0.70140076
0.07781457,0.702175594
0.07781457,0.703129237
0.078807947,0.703228574
0.078807947,0.704036522
0.08013245,0.704380892
0.08013245,0.704804733
0.080463576,0.705182217
0.080463576,0.705281555
0.080794702,0.706851091
0.080794702,0.707301422
0.081456954,0.707738508
0.081456954,0.708844469
0.081788079,0.708930561
0.081788079,0.709023276
0.082450331,0.709844469
0.082450331,0.709983541
0.082781457,0.710771621
0.082781457,0.711672283
0.083112583,0.712102747
0.083112583,0.712692151
0.083443709,0.713367647
0.083443709,0.714314667
0.08410596,0.714904071
0.08410596,0.716076257
0.084768212,0.716513343
0.084768212,0.7182948
0.085099338,0.718652416
0.085099338,0.718731886
0.085430464,0.719639171
0.085430464,0.720076257
0.085761589,0.720281555
0.085761589,0.720725263
0.086092715,0.72142725
0.086092715,0.721645793
0.086423841,0.721678906
0.086423841,0.72248023
0.086754967,0.722897449
0.086754967,0.722970296
0.087748344,0.7232948
0.087748344,0.724466985
0.089072848,0.725069634
0.089072848,0.725281555
0.089735099,0.725811356
0.089735099,0.726407382
0.090397351,0.726652416
0.090397351,0.726937184
0.090728477,0.727579568
0.090728477,0.727745131
0.091059603,0.72826831
0.091059603,0.728281555
0.091390728,0.728718641
0.091390728,0.728784866
0.09205298,0.728870959
0.09205298,0.729784866
0.092384106,0.732314667
0.092384106,0.732447118
0.092715232,0.733202084
0.092715232,0.733837846
0.093377483,0.735182217
0.093377483,0.736096124
0.094039735,0.736572945
0.094039735,0.736672283
0.095364238,0.737341157
0.095364238,0.738155727
0.09602649,0.739758376
0.09602649,0.740122614
0.096688742,0.740155727
0.096688742,0.740930561
0.097682119,0.741367647
0.097682119,0.74242725
0.098013245,0.74245374
0.098013245,0.744069634
0.098344371,0.745063012
0.098344371,0.745281555
0.098675497,0.745811356
0.098675497,0.746466985
0.099006623,0.74740076
0.099006623,0.747718641
0.099337748,0.747904071
0.099337748,0.748056389
0.1,0.749089502
0.1,0.74924182
0.100331126,0.74945374
0.100331126,0.749606058
0.101324503,0.749996786
0.101324503,0.750096124
0.101986755,0.750380892
0.101986755,0.750712018
0.102317881,0.750745131
0.102317881,0.75132129
0.102980132,0.751645793
0.102980132,0.75253321
0.103311258,0.752877581
0.103311258,0.752890826
0.103642384,0.753069634
0.103642384,0.754036522
0.10397351,0.754725263
0.10397351,0.755182217
0.104966887,0.75648023
0.104966887,0.758519965
0.105629139,0.759063012
0.105629139,0.759566323
0.105960265,0.759857714
0.105960265,0.759963674
0.106953642,0.76061268
0.106953642,0.760798111
0.107615894,0.760923939
0.107615894,0.761387515
0.10794702,0.76148023
0.10794702,0.762076257
0.108940397,0.762149104
0.108940397,0.762175594
0.109271523,0.76226831
0.109271523,0.762718641
0.110264901,0.763076257
0.110264901,0.763301422
0.110596026,0.764235197
0.110596026,0.764579568
0.110927152,0.765281555
0.110927152,0.76745374
0.111589404,0.767970296
0.111589404,0.768354402
0.11192053,0.77053321
0.11192053,0.770731886
0.112913907,0.771023276
0.112913907,0.771056389
0.113245033,0.773149104
0.113245033,0.773937184
0.113576159,0.77437427
0.113576159,0.774440495
0.113907285,0.774466985
0.113907285,0.774930561
0.11589404,0.775109369
0.11589404,0.775572945
0.116225166,0.775798111
0.116225166,0.77724182
0.116556291,0.777519965
0.116556291,0.777639171
0.116887417,0.779036522
0.116887417,0.780367647
0.117218543,0.780566323
0.117218543,0.780745131
0.117549669,0.781281555
0.117549669,0.782069634
0.117880795,0.782500098
0.117880795,0.782513343
0.118543046,0.783367647
0.118543046,0.785751753
0.118874172,0.786043144
0.118874172,0.786314667
0.119205298,0.786606058
0.119205298,0.787440495
0.119536424,0.788023276
0.119536424,0.788162349
0.120198675,0.789069634
0.120198675,0.789162349
0.120860927,0.78948023
0.120860927,0.789758376
0.121854305,0.791162349
0.121854305,0.791261687
0.12218543,0.791334535
0.12218543,0.791712018
0.122516556,0.791725263
0.122516556,0.791738508
0.123178808,0.792168972
0.123178808,0.792798111
0.123509934,0.792963674
0.123509934,0.793546455
0.12384106,0.793837846
0.12384106,0.794248442
0.124172185,0.795202084
0.124172185,0.795910694
0.125165563,0.796056389
0.125165563,0.797036522
0.125496689,0.797546455
0.125496689,0.798864336
0.125827815,0.799029899
0.125827815,0.799897449
0.126821192,0.799904071
0.126821192,0.799930561
0.12781457,0.800208707
0.12781457,0.8002948
0.128476821,0.800751753
0.128476821,0.800824601
0.129139073,0.801036522
0.129139073,0.801162349
0.129470199,0.801466985
0.129470199,0.801817978
0.129801325,0.801923939
0.129801325,0.802023276
0.13013245,0.802228574
0.13013245,0.802519965
0.130794702,0.803784866
0.130794702,0.804493475
0.131125828,0.805354402
0.131125828,0.805943806
0.131456954,0.806314667
0.131456954,0.806817978
0.131788079,0.806910694
0.131788079,0.809049767
0.132119205,0.809063012
0.132119205,0.809566323
0.132781457,0.809764998
0.132781457,0.809943806
0.133443709,0.811447118
0.133443709,0.811672283
0.133774834,0.813063012
0.133774834,0.813135859
0.13410596,0.813188839
0.13410596,0.813387515
0.134437086,0.813665661
0.134437086,0.813884204
0.134768212,0.814049767
0.134768212,0.816202084
0.135430464,0.816255065
0.135430464,0.817764998
0.135761589,0.818572945
0.135761589,0.818625925
0.136092715,0.818645793
0.136092715,0.819202084
0.137086093,0.819553078
0.137086093,0.819718641
0.137417219,0.819784866
0.137417219,0.820361025
0.137748344,0.820904071
0.137748344,0.820923939
0.138410596,0.821645793
0.138410596,0.821705396
0.139072848,0.821970296
0.139072848,0.823367647
0.139403974,0.825175594
0.139403974,0.825334535
0.140397351,0.82632129
0.140397351,0.826473608
0.140728477,0.827109369
0.140728477,0.82832129
0.141059603,0.829135859
0.141059603,0.829142482
0.141390728,0.829652416
0.141390728,0.830135859
0.141721854,0.83037427
0.141721854,0.830712018
0.14205298,0.830784866
0.14205298,0.830864336
0.142715232,0.830923939
0.142715232,0.831155727
0.143377483,0.831579568
0.143377483,0.832056389
0.143708609,0.832063012
0.143708609,0.832486853
0.144039735,0.832553078
0.144039735,0.832659038
0.144701987,0.834063012
0.144701987,0.834228574
0.145033113,0.834248442
0.145033113,0.834387515
0.14602649,0.835076257
0.14602649,0.835923939
0.146357616,0.836003409
0.146357616,0.836142482
0.147350993,0.836155727
0.147350993,0.837069634
0.147682119,0.837486853
0.147682119,0.837553078
0.148013245,0.838261687
0.148013245,0.83848023
0.148344371,0.83861268
0.148344371,0.83861268
0.148675497,0.840387515
0.148675497,0.84045374
0.149006623,0.840712018
0.149006623,0.841182217
0.149668874,0.841420627
0.149668874,0.84161268
0.150331126,0.841764998
0.150331126,0.842420627
0.150993377,0.842731886
0.150993377,0.843367647
0.151324503,0.844115992
0.151324503,0.844652416
0.152317881,0.845142482
0.152317881,0.845466985
0.152649007,0.846228574
0.152649007,0.846281555
0.152980132,0.846414005
0.152980132,0.846897449
0.153642384,0.847043144
0.153642384,0.84742725
0.154304636,0.847447118
0.154304636,0.847897449
0.154966887,0.849175594
0.154966887,0.849208707
0.155960265,0.849432548
0.155960265,0.849500098
0.156291391,0.849758376
0.156291391,0.849877581
0.156622517,0.849884204
0.156622517,0.851341157
0.156953642,0.852122614
0.156953642,0.852943806
0.157615894,0.853142482
0.157615894,0.853432548
0.15794702,0.853553078
0.15794702,0.853632548
0.158278146,0.853771621
0.158278146,0.854553078
0.158609272,0.854937184
0.158609272,0.855432548
0.158940397,0.855432548
0.158940397,0.855513343
0.159602649,0.855625925
0.159602649,0.855659038
0.160264901,0.856195462
0.160264901,0.856432548
0.160927152,0.856466985
0.160927152,0.856486853
0.161589404,0.856897449
0.161589404,0.857917316
0.162251656,0.858341157
0.162251656,0.858904071
0.163907285,0.859115992
0.163907285,0.859432548
0.164900662,0.859432548
0.164900662,0.860202084
0.165231788,0.860334535
0.165231788,0.860361025
0.165562914,0.860432548
0.165562914,0.860432548
0.166225166,0.860432548
0.166225166,0.860432548
0.166556291,0.86045374
0.166556291,0.860718641
0.166887417,0.861432548
0.166887417,0.861432548
0.167218543,0.862432548
0.167218543,0.862432548
0.167549669,0.862678906
0.167549669,0.863432548
0.168211921,0.863432548
0.168211921,0.863432548
0.170198675,0.863432548
0.170198675,0.863778243
0.170529801,0.864433873
0.170529801,0.865432548
0.170860927,0.865645793
0.170860927,0.865811356
0.172516556,0.866432548
0.172516556,0.866432548
0.172847682,0.866432548
0.172847682,0.866432548
0.174503311,0.866432548
0.174503311,0.866771621
0.174834437,0.867432548
0.174834437,0.867432548
0.175165563,0.867432548
0.175165563,0.867432548
0.17615894,0.867432548
0.17615894,0.867432548
0.176490066,0.867738508
0.176490066,0.867970296
0.176821192,0.868063012
0.176821192,0.868182217
0.177152318,0.868432548
0.177152318,0.868432548
0.177483444,0.868432548
0.177483444,0.868778243
0.17781457,0.869056389
0.17781457,0.869432548
0.178476821,0.869432548
0.178476821,0.869432548
0.178807947,0.869897449
0.178807947,0.869917316
0.179139073,0.870301422
0.179139073,0.870407382
0.179470199,0.870432548
0.179470199,0.870432548
0.179801325,0.870466985
0.179801325,0.871432548
0.180463576,0.871432548
0.180463576,0.871432548
0.181125828,0.871692151
0.181125828,0.87242725
0.181456954,0.872432548
0.181456954,0.872432548
0.182450331,0.873432548
0.182450331,0.873432548
0.182781457,0.873432548
0.182781457,0.873432548
0.183112583,0.873432548
0.183112583,0.873890826
0.183443709,0.873943806
0.183443709,0.874122614
0.183774834,0.87426831
0.183774834,0.874432548
0.184437086,0.874432548
0.184437086,0.874432548
0.184768212,0.874432548
0.184768212,0.874432548
0.185761589,0.874473608
0.185761589,0.874486853
0.186423841,0.875432548
0.186423841,0.875432548
0.186754967,0.875432548
0.186754967,0.875432548
0.187086093,0.875432548
0.187086093,0.875432548
0.187417219,0.875970296
0.187417219,0.875970296
0.187748344,0.876432548
0.187748344,0.876432548
0.18807947,0.876432548
0.18807947,0.876432548
0.189403974,0.876432548
0.189403974,0.876473608
0.189735099,0.876566323
0.189735099,0.876725263
0.190397351,0.877109369
0.190397351,0.877142482
0.191059603,0.877248442
0.191059603,0.87732129
0.192715232,0.877432548
0.192715232,0.877432548
0.193046358,0.877432548
0.193046358,0.877432548
0.193377483,0.877432548
0.193377483,0.877432548
0.194039735,0.877698773
0.194039735,0.878076257
0.194370861,0.878288177
0.194370861,0.878301422
0.194701987,0.878432548
0.194701987,0.878432548
0.195033113,0.878432548
0.195033113,0.878432548
0.195695364,0.879414005
0.195695364,0.879432548
0.19602649,0.879432548
0.19602649,0.879432548
0.196357616,0.879432548
0.196357616,0.879432548
0.196688742,0.879432548
0.196688742,0.879432548
0.197019868,0.879432548
0.197019868,0.879572945
0.199006623,0.879579568
0.199006623,0.879897449
0.199337748,0.880016654
0.199337748,0.880016654
0.199668874,0.880432548
0.199668874,0.880432548
0.200331126,0.880432548
0.200331126,0.880432548
0.201324503,0.880432548
0.201324503,0.880432548
0.201986755,0.880432548
0.201986755,0.880804733
0.202649007,0.881432548
0.202649007,0.881432548
0.203311258,0.881432548
0.203311258,0.881432548
0.205298013,0.881432548
0.205298013,0.881432548
0.206291391,0.881731886
0.206291391,0.882432548
0.206953642,0.882432548
0.206953642,0.882432548
0.207284768,0.882432548
0.207284768,0.882432548
0.207615894,0.882432548
0.207615894,0.882432548
0.208278146,0.882513343
0.208278146,0.882665661
0.209933775,0.882745131
0.209933775,0.882910694
0.210927152,0.883432548
0.210927152,0.883432548
0.211258278,0.883432548
0.211258278,0.883432548
0.211589404,0.884208707
0.211589404,0.884432548
0.21192053,0.884432548
0.21192053,0.885432548
0.213245033,0.885432548
0.213245033,0.885432548
0.213576159,0.885432548
0.213576159,0.885904071
0.214238411,0.886175594
0.214238411,0.88624182
0.214569536,0.886432548
0.214569536,0.886432548
0.21589404,0.886432548
0.21589404,0.886432548
0.216225166,0.886432548
0.216225166,0.886500098
0.216556291,0.886519965
0.216556291,0.886698773
0.216887417,0.886731886
0.216887417,0.886884204
0.217218543,0.887069634
0.217218543,0.887255065
0.218543046,0.887432548
0.218543046,0.887432548
0.220198675,0.887432548
0.220198675,0.887432548
0.220529801,0.888414005
0.220529801,0.888432548
0.221192053,0.888432548
0.221192053,0.888432548
0.221854305,0.88845374
0.221854305,0.889281555
0.222516556,0.889301422
0.222516556,0.889432548
0.222847682,0.889432548
0.222847682,0.889432548
0.223509934,0.889432548
0.223509934,0.889817978
0.224834437,0.890432548
0.224834437,0.890432548
0.225165563,0.890432548
0.225165563,0.890432548
0.225827815,0.891096124
0.225827815,0.891432548
0.226490066,0.891432548
0.226490066,0.891432548
0.226821192,0.892432548
0.226821192,0.892432548
0.228145695,0.892432548
0.228145695,0.892432548
0.228807947,0.892432548
0.228807947,0.892432548
0.229470199,0.892432548
0.229470199,0.892432548
0.229801325,0.892619303
0.229801325,0.892639171
0.230794702,0.893432548
0.230794702,0.893432548
0.231125828,0.893432548
0.231125828,0.893432548
0.231788079,0.893592813
0.231788079,0.894432548
0.232119205,0.894432548
0.232119205,0.894432548
0.232450331,0.894432548
0.232450331,0.894432548
0.233443709,0.894432548
0.233443709,0.894432548
0.234768212,0.894432548
0.234768212,0.894432548
0.235430464,0.894432548
0.235430464,0.89532129
0.235761589,0.895432548
0.235761589,0.895432548
0.236754967,0.895432548
0.236754967,0.895432548
0.237086093,0.895432548
0.237086093,0.895432548
0.237417219,0.895473608
0.237417219,0.895718641
0.237748344,0.895910694
0.237748344,0.896432548
0.23807947,0.896432548
0.23807947,0.896432548
0.238410596,0.896432548
0.238410596,0.896432548
0.238741722,0.896884204
0.238741722,0.897168972
0.239072848,0.897175594
0.239072848,0.897432548
0.239403974,0.897432548
0.239403974,0.897432548
0.239735099,0.897432548
0.239735099,0.897432548
0.240397351,0.897432548
0.240397351,0.897751753
0.240728477,0.898023276
0.240728477,0.898432548
0.24205298,0.898432548
0.24205298,0.898432548
0.242384106,0.898432548
0.242384106,0.898432548
0.243708609,0.899432548
0.243708609,0.899432548
0.244370861,0.899432548
0.244370861,0.899432548
0.244701987,0.899432548
0.244701987,0.899811356
0.24602649,0.900432548
0.24602649,0.900432548
0.247019868,0.900432548
0.247019868,0.900432548
0.247682119,0.900432548
0.247682119,0.901414005
0.248013245,0.901432548
0.248013245,0.901432548
0.248344371,0.901432548
0.248344371,0.901432548
0.249337748,0.9015597
0.249337748,0.901592813
0.25,0.901910694
0.25,0.902432548
0.250331126,0.902432548
0.250331126,0.902877581
0.250662252,0.903432548
0.250662252,0.903432548
0.250993377,0.903432548
0.250993377,0.903432548
0.251655629,0.903432548
0.251655629,0.904235197
0.251986755,0.904248442
0.251986755,0.904432548
0.252317881,0.904432548
0.252317881,0.904432548
0.252649007,0.904432548
0.252649007,0.904432548
0.252980132,0.904432548
0.252980132,0.904432548
0.253642384,0.905432548
0.253642384,0.905432548
0.254304636,0.905432548
0.254304636,0.905432548
0.254635762,0.905432548
0.254635762,0.905432548
0.255298013,0.905432548
0.255298013,0.905432548
0.255629139,0.905433873
0.255629139,0.905957051
0.255960265,0.906432548
0.255960265,0.907420627
0.256622517,0.907432548
0.256622517,0.907432548
0.257615894,0.907432548
0.257615894,0.907432548
0.25794702,0.907432548
0.25794702,0.907672283
0.258278146,0.907751753
0.258278146,0.908432548
0.258940397,0.908432548
0.258940397,0.908432548
0.259933775,0.908432548
0.259933775,0.908432548
0.260927152,0.908432548
0.260927152,0.908432548
0.261258278,0.909003409
0.261258278,0.909208707
0.262582781,0.909432548
0.262582781,0.909432548
0.262913907,0.909432548
0.262913907,0.909432548
0.264569536,0.90950672
0.264569536,0.909970296
0.265562914,0.910334535
0.265562914,0.910432548
0.26589404,0.910432548
0.26589404,0.910432548
0.266556291,0.910432548
0.266556291,0.910526588
0.269205298,0.911049767
0.269205298,0.911432548
0.26986755,0.911432548
0.26986755,0.911432548
0.270198675,0.911432548
0.270198675,0.911432548
0.270529801,0.911432548
0.270529801,0.911432548
0.271854305,0.911672283
0.271854305,0.912003409
0.273178808,0.912432548
0.273178808,0.912432548
0.274172185,0.912432548
0.274172185,0.912432548
0.274503311,0.912432548
0.274503311,0.912432548
0.274834437,0.912725263
0.274834437,0.912817978
0.275827815,0.913215329
0.275827815,0.913432548
0.276490066,0.913432548
0.276490066,0.913432548
0.276821192,0.913432548
0.276821192,0.914221952
0.277483444,0.914432548
0.277483444,0.914432548
0.27781457,0.914432548
0.27781457,0.914432548
0.278145695,0.914432548
0.278145695,0.914432548
0.279470199,0.914432548
0.279470199,0.914738508
0.280463576,0.914937184
0.280463576,0.915394137
0.281456954,0.915432548
0.281456954,0.915432548
0.281788079,0.915432548
0.281788079,0.915432548
0.283112583,0.915572945
0.283112583,0.915764998
0.283443709,0.916261687
0.283443709,0.916432548
0.28410596,0.916432548
0.28410596,0.916432548
0.285099338,0.916432548
0.285099338,0.916432548
0.285430464,0.916579568
0.285430464,0.916758376
0.285761589,0.917432548
0.285761589,0.917432548
0.286423841,0.917432548
0.286423841,0.917432548
0.287417219,0.917519965
0.287417219,0.917851091
0.288410596,0.91832129
0.288410596,0.918432548
0.289072848,0.918432548
0.289072848,0.918432548
0.290066225,0.91850672
0.290066225,0.919056389
0.290397351,0.919261687
0.290397351,0.919432548
0.29205298,0.919432548
0.29205298,0.919432548
0.292384106,0.919432548
0.292384106,0.920432548
0.293377483,0.920432548
0.293377483,0.920432548
0.294039735,0.920432548
0.294039735,0.920432548
0.294370861,0.920553078
0.294370861,0.921215329
0.295033113,0.921255065
0.295033113,0.921432548
0.295364238,0.921432548
0.295364238,0.921432548
0.295695364,0.921432548
0.295695364,0.921712018
0.296357616,0.922432548
0.296357616,0.922432548
0.297019868,0.922432548
0.297019868,0.922432548
0.299006623,0.922432548
0.299006623,0.922460363
0.300662252,0.922778243
0.300662252,0.922904071
0.300993377,0.923043144
0.300993377,0.923432548
0.302649007,0.923432548
0.302649007,0.923432548
0.302980132,0.923432548
0.302980132,0.923432548
0.303311258,0.923432548
0.303311258,0.923432548
0.30397351,0.923432548
0.30397351,0.923432548
0.304966887,0.923432548
0.304966887,0.923546455
0.305298013,0.923877581
0.305298013,0.924432548
0.305629139,0.924432548
0.305629139,0.924432548
0.306953642,0.924432548
0.306953642,0.924432548
0.30794702,0.924432548
0.30794702,0.924432548
0.309933775,0.924937184
0.309933775,0.925432548
0.311258278,0.925432548
0.311258278,0.925432548
0.312251656,0.925432548
0.312251656,0.925432548
0.313576159,0.925784866
0.313576159,0.926432548
0.314900662,0.926432548
0.314900662,0.926432548
0.315562914,0.926432548
0.315562914,0.926432548
0.316556291,0.926432548
0.316556291,0.926831223
0.316887417,0.927129237
0.316887417,0.927195462
0.317218543,0.927432548
0.317218543,0.927432548
0.317880795,0.927432548
0.317880795,0.928432548
0.318874172,0.928432548
0.318874172,0.928432548
0.319205298,0.928432548
0.319205298,0.928432548
0.31986755,0.928432548
0.31986755,0.928432548
0.320198675,0.928432548
0.320198675,0.928432548
0.320529801,0.929188839
0.320529801,0.929367647
0.320860927,0.929407382
0.320860927,0.929432548
0.32218543,0.929432548
0.32218543,0.929432548
0.323509934,0.930432548
0.323509934,0.930432548
0.32384106,0.930432548
0.32384106,0.930432548
0.324172185,0.930432548
0.324172185,0.930432548
0.324503311,0.930432548
0.324503311,0.930910694
0.326821192,0.931432548
0.326821192,0.931432548
0.327483444,0.931432548
0.327483444,0.931432548
0.328145695,0.931432548
0.328145695,0.932003409
0.328476821,0.932115992
0.328476821,0.93232129
0.329139073,0.932432548
0.329139073,0.932432548
0.330463576,0.932432548
0.330463576,0.932432548
0.330794702,0.932432548
0.330794702,0.932432548
0.331456954,0.932500098
0.331456954,0.932632548
0.331788079,0.932923939
0.331788079,0.932943806
0.332119205,0.933432548
0.332119205,0.933432548
0.333774834,0.933432548
0.333774834,0.933432548
0.334768212,0.933432548
0.334768212,0.933432548
0.335099338,0.933432548
0.335099338,0.933440495
0.335430464,0.934432548
0.335430464,0.934432548
0.335761589,0.934432548
0.335761589,0.935089502
0.336092715,0.935432548
0.336092715,0.935432548
0.336423841,0.935432548
0.336423841,0.935432548
0.337086093,0.935432548
0.337086093,0.935432548
0.338410596,0.935432548
0.338410596,0.935718641
0.338741722,0.936089502
0.338741722,0.936135859
0.339072848,0.936432548
0.339072848,0.936432548
0.339403974,0.936432548
0.339403974,0.936432548
0.339735099,0.936432548
0.339735099,0.936432548
0.340728477,0.936432548
0.340728477,0.936432548
0.341721854,0.937432548
0.341721854,0.937432548
0.34205298,0.937432548
0.34205298,0.937923939
0.342715232,0.937983541
0.342715232,0.938432548
0.343377483,0.938432548
0.343377483,0.938432548
0.344370861,0.938432548
0.344370861,0.938432548
0.345033113,0.938432548
0.345033113,0.938432548
0.34602649,0.938432548
0.34602649,0.938432548
0.347019868,0.938432548
0.347019868,0.939432548
0.348013245,0.939432548
0.348013245,0.939432548
0.348344371,0.939432548
0.348344371,0.94037427
0.349006623,0.940432548
0.349006623,0.940432548
0.349337748,0.940432548
0.349337748,0.940432548
0.35,0.940432548
0.35,0.940432548
0.352649007,0.940432548
0.352649007,0.941109369
0.353642384,0.941432548
0.353642384,0.941432548
0.354635762,0.941432548
0.354635762,0.941745131
0.355298013,0.941983541
0.355298013,0.942432548
0.356622517,0.942432548
0.356622517,0.942432548
0.357284768,0.942432548
0.357284768,0.943432548
0.357615894,0.943432548
0.357615894,0.943432548
0.358609272,0.943432548
0.358609272,0.943432548
0.358940397,0.943432548
0.358940397,0.943432548
0.359933775,0.943432548
0.359933775,0.943432548
0.360264901,0.943440495
0.360264901,0.943831223
0.361258278,0.944432548
0.361258278,0.944678906
0.362582781,0.945432548
0.362582781,0.945432548
0.363907285,0.946182217
0.363907285,0.946432548
0.36589404,0.946432548
0.36589404,0.946432548
0.366556291,0.946432548
0.366556291,0.947432548
0.366887417,0.947432548
0.366887417,0.947432548
0.367218543,0.947432548
0.367218543,0.947432548
0.368211921,0.947432548
0.368211921,0.947432548
0.368874172,0.948432548
0.368874172,0.948432548
0.370529801,0.948432548
0.370529801,0.948432548
0.371523179,0.948432548
0.371523179,0.948432548
0.37218543,0.949432548
0.37218543,0.949432548
0.372516556,0.949432548
0.372516556,0.949432548
0.373509934,0.949432548
0.373509934,0.949513343
0.37384106,0.950432548
0.37384106,0.950432548
0.374834437,0.950639171
0.374834437,0.950771621
0.375165563,0.951432548
0.375165563,0.951432548
0.377152318,0.951432548
0.377152318,0.951432548
0.37781457,0.951619303
0.37781457,0.951897449
0.378145695,0.952221952
0.378145695,0.952432548
0.378476821,0.952432548
0.378476821,0.952432548
0.378807947,0.952432548
0.378807947,0.953380892
0.379470199,0.953432548
0.379470199,0.953432548
0.381788079,0.953432548
0.381788079,0.953432548
0.382781457,0.953432548
0.382781457,0.954354402
0.385099338,0.954432548
0.385099338,0.954432548
0.385430464,0.954432548
0.385430464,0.954432548
0.386754967,0.954432548
0.386754967,0.955432548
0.388741722,0.955432548
0.388741722,0.955432548
0.389403974,0.955432548
0.389403974,0.956367647
0.390066225,0.956432548
0.390066225,0.956432548
0.390397351,0.956432548
0.390397351,0.956432548
0.391721854,0.956432548
0.391721854,0.956432548
0.393046358,0.956432548
0.393046358,0.956432548
0.393708609,0.956432548
0.393708609,0.956432548
0.394370861,0.956579568
0.394370861,0.957023276
0.394701987,0.957432548
0.394701987,0.957432548
0.395033113,0.957432548
0.395033113,0.957432548
0.398344371,0.957937184
0.398344371,0.958432548
0.399337748,0.958432548
0.399337748,0.958513343
0.401324503,0.958566323
0.401324503,0.959432548
0.403311258,0.959432548
0.403311258,0.959432548
0.40397351,0.959432548
0.40397351,0.959432548
0.404635762,0.959432548
0.404635762,0.959432548
0.410596026,0.960387515
0.410596026,0.960432548
0.410927152,0.960432548
0.410927152,0.960432548
0.411589404,0.960432548
0.411589404,0.960433873
0.412913907,0.960804733
0.412913907,0.96132129
0.413245033,0.961432548
0.413245033,0.961432548
0.415231788,0.961432548
0.415231788,0.961432548
0.415562914,0.961432548
0.415562914,0.962314667
0.416225166,0.962432548
0.416225166,0.962432548
0.417549669,0.962432548
0.417549669,0.962432548
0.418543046,0.962432548
0.418543046,0.963036522
0.419536424,0.963432548
0.419536424,0.963432548
0.42218543,0.963432548
0.42218543,0.963432548
0.422516556,0.963432548
0.422516556,0.963432548
0.423509934,0.963432548
0.423509934,0.963432548
0.424834437,0.963432548
0.424834437,0.963751753
0.425165563,0.964432548
0.425165563,0.964432548
0.425496689,0.964432548
0.425496689,0.964432548
0.425827815,0.964432548
0.425827815,0.964432548
0.427483444,0.964432548
0.427483444,0.964447118
0.428476821,0.965432548
0.428476821,0.965432548
0.429470199,0.965432548
0.429470199,0.965432548
0.431125828,0.965432548
0.431125828,0.965432548
0.431456954,0.965432548
0.431456954,0.965619303
0.435761589,0.965837846
0.435761589,0.966432548
0.436423841,0.966432548
0.436423841,0.966432548
0.436754967,0.966432548
0.436754967,0.966432548
0.437086093,0.966432548
0.437086093,0.966432548
0.438410596,0.966432548
0.438410596,0.96658619
0.440397351,0.966705396
0.440397351,0.967069634
0.440728477,0.967432548
0.440728477,0.967432548
0.44205298,0.967432548
0.44205298,0.967432548
0.442384106,0.967432548
0.442384106,0.967526588
0.443708609,0.96758619
0.443708609,0.967745131
0.444701987,0.968188839
0.444701987,0.968420627
0.445033113,0.968432548
0.445033113,0.968432548
0.445695364,0.968432548
0.445695364,0.968432548
0.44602649,0.969432548
0.44602649,0.969432548
0.446357616,0.969432548
0.446357616,0.969432548
0.447019868,0.969432548
0.447019868,0.969432548
0.450331126,0.969432548
0.450331126,0.969678906
0.451324503,0.970076257
0.451324503,0.970432548
0.452980132,0.970432548
0.452980132,0.970432548
0.453311258,0.970432548
0.453311258,0.970432548
0.453642384,0.970432548
0.453642384,0.970432548
0.45397351,0.970432548
0.45397351,0.971314667
0.455298013,0.971334535
0.455298013,0.971380892
0.457284768,0.971432548
0.457284768,0.971432548
0.457615894,0.971432548
0.457615894,0.971432548
0.45794702,0.971432548
0.45794702,0.971432548
0.460596026,0.971432548
0.460596026,0.971432548
0.463245033,0.972432548
0.463245033,0.972432548
0.463907285,0.972432548
0.463907285,0.972432548
0.46589404,0.972440495
0.46589404,0.972738508
0.466556291,0.973043144
0.466556291,0.973096124
0.467549669,0.973432548
0.467549669,0.973432548
0.468211921,0.973432548
0.468211921,0.973718641
0.468543046,0.97424182
0.468543046,0.97426831
0.469205298,0.974432548
0.469205298,0.974432548
0.46986755,0.974432548
0.46986755,0.974432548
0.470198675,0.974432548
0.470198675,0.974432548
0.470860927,0.974519965
0.470860927,0.975432548
0.471523179,0.975432548
0.471523179,0.975432548
0.47781457,0.975432548
0.47781457,0.975432548
0.478476821,0.975432548
0.478476821,0.975432548
0.478807947,0.975432548
0.478807947,0.975432548
0.479470199,0.975432548
0.479470199,0.975432548
0.479801325,0.975432548
0.479801325,0.975851091
0.482450331,0.97637427
0.482450331,0.976432548
0.482781457,0.976432548
0.482781457,0.976432548
0.485761589,0.976432548
0.485761589,0.976432548
0.489735099,0.977432548
0.489735099,0.977432548
0.490397351,0.977432548
0.490397351,0.977432548
0.491059603,0.977432548
0.491059603,0.977432548
0.492715232,0.977692151
0.492715232,0.978188839
0.493377483,0.978432548
0.493377483,0.978432548
0.494039735,0.978432548
0.494039735,0.978432548
0.494370861,0.978432548
0.494370861,0.978432548
0.49602649,0.978432548
0.49602649,0.978432548
0.496357616,0.978432548
0.496357616,0.978432548
0.497019868,0.978432548
0.497019868,0.979432548
0.498344371,0.979432548
0.498344371,0.979432548
0.500993377,0.979432548
0.500993377,0.979432548
0.501324503,0.979432548
0.501324503,0.979432548
0.501655629,0.979432548
0.501655629,0.979432548
0.501986755,0.980432548
0.501986755,0.980432548
0.504966887,0.980432548
0.504966887,0.980432548
0.505298013,0.980432548
0.505298013,0.980432548
0.505629139,0.980432548
0.505629139,0.980432548
0.506291391,0.980432548
0.506291391,0.981432548
0.507615894,0.981432548
0.507615894,0.981432548
0.50794702,0.981432548
0.50794702,0.981432548
0.510927152,0.981432548
0.510927152,0.981432548
0.511258278,0.981712018
0.511258278,0.982432548
0.511589404,0.982432548
0.511589404,0.982432548
0.512582781,0.982432548
0.512582781,0.982432548
0.514238411,0.983432548
0.514238411,0.983432548
0.514569536,0.983432548
0.514569536,0.983432548
0.515231788,0.983432548
0.515231788,0.983460363
0.517549669,0.983745131
0.517549669,0.983937184
0.519205298,0.984432548
0.519205298,0.984432548
0.521523179,0.984432548
0.521523179,0.984432548
0.525496689,0.984432548
0.525496689,0.985432548
0.526490066,0.985432548
0.526490066,0.985432548
0.528807947,0.985432548
0.528807947,0.986432548
0.53013245,0.986432548
0.53013245,0.986432548
0.532119205,0.986432548
0.532119205,0.986432548
0.533774834,0.986432548
0.533774834,0.987115992
0.536092715,0.987432548
0.536092715,0.987432548
0.541059603,0.987432548
0.541059603,0.987432548
0.54205298,0.987432548
0.54205298,0.987432548
0.542715232,0.987432548
0.542715232,0.987432548
0.543708609,0.988432548
0.543708609,0.988432548
0.544701987,0.988432548
0.544701987,0.988432548
0.548675497,0.988432548
0.548675497,0.988432548
0.55,0.988432548
0.55,0.989432548
0.552649007,0.989432548
0.552649007,0.990432548
0.556622517,0.990432548
0.556622517,0.990432548
0.557284768,0.990432548
0.557284768,0.990432548
0.560596026,0.990738508
0.560596026,0.990976919
0.56192053,0.991432548
0.56192053,0.991432548
0.562582781,0.991432548
0.562582781,0.992432548
0.563907285,0.993432548
0.563907285,0.993432548
0.564900662,0.993432548
0.564900662,0.993432548
0.567218543,0.994122614
0.567218543,0.994432548
0.570198675,0.994432548
0.570198675,0.994432548
0.571523179,0.994432548
0.571523179,0.994672283
0.571854305,0.995432548
0.571854305,0.995432548
0.572847682,0.995432548
0.572847682,0.995432548
0.573178808,0.995432548
0.573178808,0.996432548
0.573509934,0.996432548
0.573509934,0.997432548
0.574503311,0.997432548
0.574503311,0.997432548
0.574834437,0.997432548
0.574834437,0.997433873
0.577152318,0.998432548
0.577152318,0.998432548
0.579139073,0.999432548
0.579139073,0.999432548
0.581788079,0.999432548
0.581788079,0.999432548
0.584768212,1.000188839
0.584768212,1.000228574
0.585430464,1.000432548
0.585430464,1.000432548
0.58807947,1.000432548
0.58807947,1.000432548
0.589072848,1.000432548
0.589072848,1.000432548
0.591059603,1.000432548
0.591059603,1.000432548
0.595364238,1.001432548
0.595364238,1.001432548
0.597019868,1.001432548
0.597019868,1.001432548
0.598344371,1.001432548
0.598344371,1.001432548
0.598675497,1.002432548
0.598675497,1.002432548
0.599006623,1.002432548
0.599006623,1.002432548
0.600993377,1.002432548
0.600993377,1.002432548
0.603311258,1.002432548
0.603311258,1.003432548
0.60397351,1.003432548
0.60397351,1.003432548
0.604635762,1.003432548
0.604635762,1.003432548
0.607615894,1.003432548
0.607615894,1.004432548
0.60794702,1.004432548
0.60794702,1.004432548
0.610927152,1.004432548
0.610927152,1.004432548
0.614900662,1.004432548
0.614900662,1.004432548
0.616556291,1.004432548
0.616556291,1.005129237
0.618874172,1.005341157
0.618874172,1.005432548
0.619536424,1.005963674
0.619536424,1.006394137
0.620198675,1.006432548
0.620198675,1.006432548
0.62218543,1.006432548
0.62218543,1.006432548
0.622847682,1.007432548
0.622847682,1.007432548
0.625496689,1.007432548
0.625496689,1.007432548
0.628807947,1.007432548
0.628807947,1.007432548
0.63013245,1.007432548
0.63013245,1.007432548
0.631456954,1.007778243
0.631456954,1.008432548
0.636423841,1.008432548
0.636423841,1.008432548
0.639403974,1.008432548
0.639403974,1.009432548
0.640397351,1.009432548
0.640397351,1.009432548
0.643046358,1.009432548
0.643046358,1.009432548
0.643377483,1.009432548
0.643377483,1.009432548
0.645364238,1.009432548
0.645364238,1.009432548
0.646688742,1.009432548
0.646688742,1.010432548
0.648675497,1.010432548
0.648675497,1.010970296
0.650331126,1.011432548
0.650331126,1.011432548
0.651986755,1.011432548
0.651986755,1.011432548
0.652649007,1.011432548
0.652649007,1.011432548
0.655298013,1.011432548
0.655298013,1.011432548
0.656622517,1.011432548
0.656622517,1.011432548
0.658609272,1.011432548
0.658609272,1.012432548
0.659271523,1.012432548
0.659271523,1.012432548
0.659602649,1.012432548
0.659602649,1.013063012
0.660264901,1.013432548
0.660264901,1.013432548
0.662582781,1.013432548
0.662582781,1.013432548
0.664569536,1.013432548
0.664569536,1.013619303
0.666225166,1.014341157
0.666225166,1.014354402
0.667880795,1.014432548
0.667880795,1.014432548
0.668211921,1.014432548
0.668211921,1.014432548
0.671192053,1.014432548
0.671192053,1.014432548
0.674834437,1.014432548
0.674834437,1.014432548
0.676821192,1.014432548
0.676821192,1.014432548
0.678476821,1.015432548
0.678476821,1.015432548
0.679470199,1.015432548
0.679470199,1.015432548
0.681788079,1.015432548
0.681788079,1.015432548
0.683774834,1.01558619
0.683774834,1.016432548
0.690066225,1.016432548
0.690066225,1.016432548
0.691059603,1.016432548
0.691059603,1.016432548
0.69205298,1.016432548
0.69205298,1.016606058
0.692384106,1.017432548
0.692384106,1.017432548
0.693708609,1.017432548
0.693708609,1.017432548
0.69602649,1.018432548
0.69602649,1.018432548
0.697350993,1.018432548
0.697350993,1.018432548
0.699337748,1.018432548
0.699337748,1.019432548
0.700331126,1.019432548
0.700331126,1.019432548
0.704966887,1.019432548
0.704966887,1.019432548
0.705629139,1.020432548
0.705629139,1.020432548
0.706953642,1.020432548
0.706953642,1.020432548
0.707284768,1.020432548
0.707284768,1.021049767
0.709271523,1.021432548
0.709271523,1.021432548
0.712913907,1.021432548
0.712913907,1.021432548
0.718543046,1.021432548
0.718543046,1.022432548
0.72218543,1.022432548
0.72218543,1.022432548
0.723178808,1.022432548
0.723178808,1.022432548
0.723509934,1.023432548
0.723509934,1.023432548
0.72384106,1.023432548
0.72384106,1.023432548
0.724503311,1.023432548
0.724503311,1.023432548
0.729139073,1.024142482
0.729139073,1.024432548
0.729801325,1.024432548
0.729801325,1.024432548
0.731125828,1.024432548
0.731125828,1.024432548
0.731456954,1.024432548
0.731456954,1.024432548
0.733443709,1.024432548
0.733443709,1.024432548
0.736423841,1.024432548
0.736423841,1.025235197
0.737086093,1.025432548
0.737086093,1.025432548
0.73807947,1.025432548
0.73807947,1.025432548
0.740066225,1.025432548
0.740066225,1.026432548
0.745033113,1.026432548
0.745033113,1.026432548
0.747682119,1.026432548
0.747682119,1.026432548
0.749337748,1.026432548
0.749337748,1.027432548
0.751655629,1.027432548
0.751655629,1.027432548
0.752317881,1.027432548
0.752317881,1.027432548
0.75397351,1.028432548
0.75397351,1.028432548
0.762251656,1.028432548
0.762251656,1.028432548
0.764238411,1.028432548
0.764238411,1.028432548
0.768874172,1.028539833
0.768874172,1.029432548
0.774172185,1.029432548
0.774172185,1.029432548
0.790728477,1.030432548
0.790728477,1.030432548
0.793046358,1.030432548
0.793046358,1.031432548
0.805298013,1.031432548
0.805298013,1.031432548
0.807284768,1.031432548
0.807284768,1.032432548
0.820529801,1.032432548
0.820529801,1.032432548
0.826821192,1.032432548
0.826821192,1.032432548
0.829139073,1.033432548
0.829139073,1.033432548
0.840397351,1.033432548
0.840397351,1.033432548
0.841390728,1.034432548
0.841390728,1.034432548
0.844701987,1.034432548
0.844701987,1.034432548
0.845695364,1.034432548
0.845695364,1.034432548
0.849337748,1.035432548
0.849337748,1.035432548
0.852317881,1.035432548
0.852317881,1.036432548
0.859933775,1.036432548
0.859933775,1.037432548
0.871523179,1.037432548
0.871523179,1.037432548
0.87218543,1.037432548
0.87218543,1.038432548
0.87384106,1.038432548
0.87384106,1.038432548
0.883443709,1.038432548
0.883443709,1.039432548
0.88410596,1.039432548
0.88410596,1.039432548
0.890397351,1.039432548
0.890397351,1.040432548
0.897019868,1.040432548
0.897019868,1.040432548
0.906291391,1.041432548
0.906291391,1.041432548
0.918211921,1.042432548
0.918211921,1.042432548
0.921854305,1.042432548
0.921854305,1.042432548
0.925827815,1.042432548
0.925827815,1.042432548
0.930794702,1.043432548
0.930794702,1.043432548
0.932450331,1.044432548
0.932450331,1.045432548
0.935430464,1.045432548
0.935430464,1.045432548
0.947350993,1.045432548
0.947350993,1.046432548
0.970529801,1.046432548
0.970529801,1.046432548
0.971523179,1.046432548
0.971523179,1.047432548
0.974172185,1.047432548
0.974172185,1.047432548
0.975827815,1.049432548
0.975827815,1.049432548
0.97615894,1.049432548
0.97615894,1.049432548
0.979801325,1.050432548
0.979801325,1.050432548
0.986092715,1.051432548
0.986092715,1.052432548
0.990728477,1.052432548
0.990728477,1.052432548
0.993046358,1.053432548
0.993046358,1.053432548
0.995033113,1.054432548
0.995033113,1.055432548
0.99602649,1.055432548
0.99602649,1.058432548
1,1.058432548

==> user_LGCN_music.csv <==
FPR,TPR
0,0
0,0.193744513
0.0001,0.221890641
0.001089325,0.228532953
0.001089325,0.229890641
0.002178649,0.247877555
0.002178649,0.255524229
0.003267974,0.266524229
0.003267974,0.269140369
0.005446623,0.27297243
0.005446623,0.28133448
0.006535948,0.304295221
0.006535948,0.30533448
0.007625272,0.314877555
0.007625272,0.31778268
0.009803922,0.31978268
0.009803922,0.320484971
0.010893246,0.323579845
0.010893246,0.324532953
0.011982571,0.343209071
0.011982571,0.346579845
0.013071895,0.349747784
0.013071895,0.352295221
0.01416122,0.36197243
0.01416122,0.375010598
0.016339869,0.377114196
0.016339869,0.381140369
0.017429194,0.385209071
0.017429194,0.385363924
0.018518519,0.394902637
0.018518519,0.403010598
0.019607843,0.408915723
0.019607843,0.414540587
0.020697168,0.415445712
0.020697168,0.417540587
0.022875817,0.419458798
0.022875817,0.419712888
0.023965142,0.428484971
0.023965142,0.433088024
0.025054466,0.433114196
0.025054466,0.437794676
0.026143791,0.439644185
0.026143791,0.445794676
0.027233115,0.44616545
0.027233115,0.453902637
0.02832244,0.45571725
0.02832244,0.457381372
0.029411765,0.458070576
0.029411765,0.46016545
0.030501089,0.463747784
0.030501089,0.474174174
0.031590414,0.475644185
0.031590414,0.480247239
0.032679739,0.482432626
0.032679739,0.485436988
0.033769063,0.487423902
0.033769063,0.490695439
0.034858388,0.492381372
0.034858388,0.492695439
0.035947712,0.495242877
0.035947712,0.496070576
0.037037037,0.50071725
0.037037037,0.502445712
0.038126362,0.505406454
0.038126362,0.506178537
0.039215686,0.509712888
0.039215686,0.509859016
0.040305011,0.510872103
0.040305011,0.511229791
0.041394336,0.52186774
0.041394336,0.524854654
0.043572985,0.525915723
0.043572985,0.526363924
0.044662309,0.52941954
0.044662309,0.532872103
0.045751634,0.533406454
0.045751634,0.536088024
0.046840959,0.541587479
0.046840959,0.541777228
0.047930283,0.543174174
0.047930283,0.544458798
0.049019608,0.546320303
0.049019608,0.552807762
0.050108932,0.553178537
0.050108932,0.556117468
0.052287582,0.557415178
0.052287582,0.559764142
0.053376906,0.563574393
0.053376906,0.566040041
0.054466231,0.567389005
0.054466231,0.570876465
0.055555556,0.572247239
0.055555556,0.572764142
0.05664488,0.575479518
0.05664488,0.577423902
0.057734205,0.579389005
0.057734205,0.580139278
0.058823529,0.58084593
0.058823529,0.581556944
0.059912854,0.584432626
0.059912854,0.584436988
0.061002179,0.585242877
0.061002179,0.585807762
0.062091503,0.591841568
0.062091503,0.595139278
0.063180828,0.597949529
0.063180828,0.599841568
0.065359477,0.599876465
0.065359477,0.601320303
0.066448802,0.601647457
0.066448802,0.620850292
0.067538126,0.622229791
0.067538126,0.622380281
0.068627451,0.622854654
0.068627451,0.624556944
0.069716776,0.63054822
0.069716776,0.630777228
0.0708061,0.630819758
0.0708061,0.636126192
0.071895425,0.636194894
0.071895425,0.640539496
0.074074074,0.64241954
0.074074074,0.643415178
0.075163399,0.655040041
0.075163399,0.657737969
0.077342048,0.659850292
0.077342048,0.660117468
0.078431373,0.661496966
0.078431373,0.665859016
0.079520697,0.666587479
0.079520697,0.66786774
0.080610022,0.667949529
0.080610022,0.671983335
0.081699346,0.673315941
0.081699346,0.675315941
0.08496732,0.678302855
0.08496732,0.680496966
0.086056645,0.68084593
0.086056645,0.68452641
0.087145969,0.684647457
0.087145969,0.685751056
0.088235294,0.687751056
0.088235294,0.688302855
0.089324619,0.692711797
0.089324619,0.695789224
0.090413943,0.697530772
0.090413943,0.697724883
0.091503268,0.698875374
0.091503268,0.699341023
0.092592593,0.699724883
0.092592593,0.70254822
0.093681917,0.703574393
0.093681917,0.707126192
0.094771242,0.707199256
0.094771242,0.710199256
0.095860566,0.715603836
0.095860566,0.718448984
0.096949891,0.718479518
0.096949891,0.724427173
0.098039216,0.724530772
0.098039216,0.725380281
0.09912854,0.726341023
0.09912854,0.726970249
0.100217865,0.729539496
0.100217865,0.729616923
0.10130719,0.733983335
0.10130719,0.73752641
0.102396514,0.738603836
0.102396514,0.739737969
0.104575163,0.744194894
0.104575163,0.745819758
0.105664488,0.749056399
0.105664488,0.752448984
0.106753813,0.756793586
0.106753813,0.771616923
0.107843137,0.771720521
0.107843137,0.773720521
0.111111111,0.775173084
0.111111111,0.777491514
0.112200436,0.780173084
0.112200436,0.780508962
0.114379085,0.799621285
0.114379085,0.804840478
0.11546841,0.811030227
0.11546841,0.811711797
0.116557734,0.811793586
0.116557734,0.816957162
0.117647059,0.819387915
0.117647059,0.820508962
0.119825708,0.821198166
0.119825708,0.822297402
0.120915033,0.822301764
0.120915033,0.822427173
0.122004357,0.823745603
0.122004357,0.824069485
0.124183007,0.825069485
0.124183007,0.827685625
0.128540305,0.828853564
0.128540305,0.829655091
0.12962963,0.829789224
0.12962963,0.830875374
0.130718954,0.83748279
0.130718954,0.840621285
0.132897603,0.840970249
0.132897603,0.844642004
0.135076253,0.846193804
0.135076253,0.846745603
0.136165577,0.847052037
0.136165577,0.850056399
0.137254902,0.855577664
0.137254902,0.855840478
0.139433551,0.855853564
0.139433551,0.857323575
0.140522876,0.858030227
0.140522876,0.85893099
0.1416122,0.860017141
0.1416122,0.861767413
0.14379085,0.865741241
0.14379085,0.866655091
0.145969499,0.867193804
0.145969499,0.874685625
0.149237473,0.875663815
0.149237473,0.877999692
0.150326797,0.878491514
0.150326797,0.880767413
0.151416122,0.881323575
0.151416122,0.884818667
0.153594771,0.885370467
0.153594771,0.886763051
0.15577342,0.887456617
0.15577342,0.889275592
0.156862745,0.889495876
0.156862745,0.890052037
0.15795207,0.893957162
0.15795207,0.894447893
0.159041394,0.903529682
0.159041394,0.90429304
0.160130719,0.904542768
0.160130719,0.904999692
0.164488017,0.905189442
0.164488017,0.90648279
0.165577342,0.907301764
0.165577342,0.90790918
0.166666667,0.907913542
0.166666667,0.908279954
0.167755991,0.909348124
0.167755991,0.910348124
0.169934641,0.912348124
0.169934641,0.913306126
0.171023965,0.914348124
0.171023965,0.914577664
0.173202614,0.915348124
0.173202614,0.916348124
0.176470588,0.918348124
0.176470588,0.918663815
0.177559913,0.919348124
0.177559913,0.919460979
0.181917211,0.91993099
0.181917211,0.920348124
0.183006536,0.920348124
0.183006536,0.921348124
0.185185185,0.921348124
0.185185185,0.921763051
0.18627451,0.924348124
0.18627451,0.924348124
0.187363834,0.925348124
0.187363834,0.925348124
0.188453159,0.925348124
0.188453159,0.925823029
0.190631808,0.926348124
0.190631808,0.926348124
0.191721133,0.926495876
0.191721133,0.927297402
0.192810458,0.927348124
0.192810458,0.928348124
0.193899782,0.928348124
0.193899782,0.928348124
0.194989107,0.929306126
0.194989107,0.929348124
0.196078431,0.930732517
0.196078431,0.931348124
0.198257081,0.931348124
0.198257081,0.932348124
0.199346405,0.934348124
0.199346405,0.934348124
0.202614379,0.934348124
0.202614379,0.935348124
0.204793028,0.936348124
0.204793028,0.936348656
0.206971678,0.939348124
0.206971678,0.939348124
0.209150327,0.939348124
0.209150327,0.940348124
0.210239651,0.940348124
0.210239651,0.940478427
0.211328976,0.941
0.211328976,0.941387915
0.213507625,0.942348124
0.213507625,0.942741241
0.21459695,0.943348124
0.21459695,0.944348124
0.215686275,0.945017141
0.215686275,0.945348124
0.216775599,0.946348124
0.216775599,0.946348124
0.217864924,0.946348124
0.217864924,0.947348124
0.221132898,0.947348124
0.221132898,0.947383553
0.224400871,0.948348124
0.224400871,0.950348124
0.227668845,0.951348124
0.227668845,0.952348124
0.22875817,0.954357381
0.22875817,0.956348124
0.230936819,0.956348124
0.230936819,0.957348124
0.233115468,0.957348124
0.233115468,0.958348124
0.235294118,0.958348124
0.235294118,0.958348124
0.236383442,0.958478427
0.236383442,0.960288678
0.237472767,0.960357381
0.237472767,0.961818667
0.244008715,0.962348124
0.244008715,0.962370467
0.245098039,0.963288678
0.245098039,0.964348124
0.246187364,0.964348124
0.246187364,0.965348124
0.247276688,0.96654713
0.247276688,0.967348124
0.249455338,0.967348124
0.249455338,0.967348124
0.251633987,0.967348124
0.251633987,0.968348124
0.252723312,0.968348124
0.252723312,0.96990918
0.254901961,0.970348124
0.254901961,0.970348124
0.255991285,0.971348124
0.255991285,0.972348124
0.25708061,0.973348124
0.25708061,0.973348124
0.258169935,0.974189442
0.258169935,0.974348124
0.259259259,0.975443531
0.259259259,0.976348124
0.260348584,0.976348124
0.260348584,0.976456617
0.262527233,0.977348124
0.262527233,0.978383553
0.263616558,0.979348124
0.263616558,0.980348124
0.264705882,0.980719431
0.264705882,0.981348124
0.265795207,0.982348124
0.265795207,0.982348124
0.266884532,0.983348124
0.266884532,0.983348124
0.267973856,0.984348124
0.267973856,0.985348124
0.269063181,0.987176356
0.269063181,0.987198166
0.272331155,0.988348124
0.272331155,0.988348124
0.276688453,0.988348124
0.276688453,0.988732517
0.277777778,0.98954713
0.277777778,0.990348124
0.278867102,0.990348124
0.278867102,0.991180718
0.279956427,0.992348124
0.279956427,0.992348124
0.282135076,0.992348124
0.282135076,0.992348124
0.288671024,0.993348124
0.288671024,0.994348124
0.290849673,0.994348124
0.290849673,0.99529304
0.291938998,0.995348124
0.291938998,0.996180718
0.294117647,0.996348124
0.294117647,0.998348124
0.295206972,0.998348124
0.295206972,0.998348124
0.296296296,0.999717321
0.296296296,0.999717321
0.297385621,0.999717321
0.297385621,0.999717321
0.29956427,0.999717321
0.29956427,0.999717321
0.300653595,0.999717321
0.300653595,0.999717321
0.302832244,0.999717321
0.302832244,0.999717321
0.308278867,0.999717321
0.308278867,0.999717321
0.309368192,0.999717321
0.309368192,0.999717321
0.31372549,0.999717321
0.31372549,0.999717321
0.314814815,0.999717321
0.314814815,0.999717321
0.315904139,0.999717321
0.315904139,0.999717321
0.321350763,0.999717321
0.321350763,0.999717321
0.32788671,0.999717321
0.32788671,0.999717321
0.328976035,0.999717321
0.328976035,0.999717321
0.332244009,0.999717321
0.332244009,0.999717321
0.333333333,0.999717321
0.333333333,0.999717321
0.334422658,0.999717321
0.334422658,0.999717321
0.338779956,0.999717321
0.338779956,0.999717321
0.343137255,0.999717321
0.343137255,0.999717321
0.349673203,0.999717321
0.349673203,0.999717321
0.350762527,0.999717321
0.350762527,0.999717321
0.355119826,0.999717321
0.355119826,0.999717321
0.3583878,0.999717321
0.3583878,0.999717321
0.361655773,0.999717321
0.361655773,0.999717321
0.367102397,0.999717321
0.367102397,0.999717321
0.368191721,0.999717321
0.368191721,0.999717321
0.369281046,0.999717321
0.369281046,0.999717321
0.37037037,0.999717321
0.37037037,0.999717321
0.371459695,0.999717321
0.371459695,0.999717321
0.374727669,0.999717321
0.374727669,0.999717321
0.376906318,0.999717321
0.376906318,0.999717321
0.377995643,0.999717321
0.377995643,0.999717321
0.380174292,0.999717321
0.380174292,0.999717321
0.381263617,0.999717321
0.381263617,0.999717321
0.392156863,0.999717321
0.392156863,0.999717321
0.395424837,0.999717321
0.395424837,0.999717321
0.40087146,0.999717321
0.40087146,0.999717321
0.404139434,0.999717321
0.404139434,0.999717321
0.409586057,0.999717321
0.409586057,0.999717321
0.413943355,0.999717321
0.413943355,0.999717321
0.418300654,0.999717321
0.418300654,0.999717321
0.419389978,0.999717321
0.419389978,0.999717321
0.4291939,0.999717321
0.4291939,0.999717321
0.433551198,0.999717321
0.433551198,0.999717321
0.445533769,0.999717321
0.445533769,0.999717321
0.446623094,0.999717321
0.446623094,0.999717321
0.450980392,0.999717321
0.450980392,0.999717321
0.453159041,0.999717321
0.453159041,0.999717321
0.470588235,0.999717321
0.470588235,0.999717321
0.47167756,0.999717321
0.47167756,0.999717321
0.484749455,0.999717321
0.484749455,0.999717321
0.486928105,0.999717321
0.486928105,0.999717321
0.491285403,0.999717321
0.491285403,0.999717321
0.503267974,0.999717321
0.503267974,0.999717321
0.504357298,0.999717321
0.504357298,0.999717321
0.506535948,0.999717321
0.506535948,0.999717321
0.513071895,0.999717321
0.513071895,0.999717321
0.51416122,0.999717321
0.51416122,0.999717321
0.543572985,0.999717321
0.543572985,0.999717321
0.566448802,0.999717321
0.566448802,0.999717321
1,0.999717321

==> user_NCF_beauty.csv <==
FPR,TPR
0,0.26315443
0,0.264090513
0.0001,0.345878953
0.001089325,0.345878953
0.001089325,0.362236641
0.002178649,0.362236641
0.002178649,0.369870229
0.003267974,0.369870229
0.003267974,0.38731843
0.005446623,0.38731843
0.005446623,0.39168048
0.006535948,0.39168048
0.006535948,0.398223555
0.007625272,0.398223555
0.007625272,0.40912868
0.009803922,0.40912868
0.009803922,0.425486369
0.010893246,0.425486369
0.010893246,0.466925845
0.011982571,0.466925845
0.011982571,0.477830971
0.013071895,0.477830971
0.013071895,0.486555071
0.01416122,0.486555071
0.01416122,0.497460196
0.016339869,0.497460196
0.016339869,0.499641221
0.017429194,0.499641221
0.017429194,0.505093784
0.018518519,0.505093784
0.018518519,0.512727372
0.019607843,0.512727372
0.019607843,0.532356598
0.020697168,0.532356598
0.020697168,0.539990185
0.022875817,0.539990185
0.022875817,0.543261723
0.023965142,0.543261723
0.023965142,0.549804798
0.025054466,0.549804798
0.025054466,0.560709924
0.026143791,0.560709924
0.026143791,0.569434024
0.027233115,0.569434024
0.027233115,0.570524537
0.02832244,0.570524537
0.02832244,0.574886587
0.029411765,0.574886587
0.029411765,0.579248637
0.030501089,0.579248637
0.030501089,0.582520174
0.031590414,0.582520174
0.031590414,0.585791712
0.032679739,0.585791712
0.032679739,0.58906325
0.033769063,0.58906325
0.033769063,0.590153762
0.034858388,0.590153762
0.034858388,0.601058888
0.035947712,0.601058888
0.035947712,0.60651145
0.037037037,0.60651145
0.037037037,0.609782988
0.038126362,0.609782988
0.038126362,0.617416576
0.039215686,0.617416576
0.039215686,0.621778626
0.040305011,0.621778626
0.040305011,0.626140676
0.041394336,0.626140676
0.041394336,0.631593239
0.043572985,0.631593239
0.043572985,0.643588877
0.044662309,0.643588877
0.044662309,0.645769902
0.045751634,0.645769902
0.045751634,0.649041439
0.046840959,0.649041439
0.046840959,0.651222465
0.047930283,0.651222465
0.047930283,0.65776554
0.049019608,0.65776554
0.049019608,0.663218103
0.050108932,0.663218103
0.050108932,0.669761178
0.052287582,0.669761178
0.052287582,0.674123228
0.053376906,0.674123228
0.053376906,0.67521374
0.054466231,0.67521374
0.054466231,0.678485278
0.055555556,0.678485278
0.055555556,0.679575791
0.05664488,0.679575791
0.05664488,0.680666303
0.057734205,0.680666303
0.057734205,0.692661941
0.058823529,0.692661941
0.058823529,0.693752454
0.059912854,0.693752454
0.059912854,0.694842966
0.061002179,0.694842966
0.061002179,0.695933479
0.062091503,0.695933479
0.062091503,0.699205016
0.063180828,0.699205016
0.063180828,0.700295529
0.065359477,0.700295529
0.065359477,0.701386041
0.066448802,0.701386041
0.066448802,0.710110142
0.067538126,0.710110142
0.067538126,0.711200654
0.068627451,0.711200654
0.068627451,0.714472192
0.069716776,0.714472192
0.069716776,0.723196292
0.0708061,0.723196292
0.0708061,0.728648855
0.071895425,0.728648855
0.071895425,0.731920393
0.074074074,0.731920393
0.074074074,0.73519193
0.075163399,0.73519193
0.075163399,0.738463468
0.077342048,0.738463468
0.077342048,0.741735005
0.078431373,0.741735005
0.078431373,0.742825518
0.079520697,0.742825518
0.079520697,0.746097056
0.080610022,0.746097056
0.080610022,0.747187568
0.081699346,0.747187568
0.081699346,0.763545256
0.08496732,0.763545256
0.08496732,0.765726281
0.086056645,0.765726281
0.086056645,0.775540894
0.087145969,0.775540894
0.087145969,0.779902944
0.088235294,0.779902944
0.088235294,0.780993457
0.089324619,0.780993457
0.089324619,0.782083969
0.090413943,0.782083969
0.090413943,0.80389422
0.091503268,0.80389422
0.091503268,0.807165758
0.092592593,0.807165758
0.092592593,0.818070883
0.093681917,0.818070883
0.093681917,0.826794984
0.094771242,0.826794984
0.094771242,0.827885496
0.095860566,0.827885496
0.095860566,0.830066521
0.096949891,0.830066521
0.096949891,0.835519084
0.098039216,0.835519084
0.098039216,0.851876772
0.09912854,0.851876772
0.09912854,0.852967285
0.100217865,0.852967285
0.100217865,0.854057797
0.10130719,0.854057797
0.10130719,0.857329335
0.102396514,0.857329335
0.102396514,0.86387241
0.104575163,0.86387241
0.104575163,0.864962923
0.105664488,0.864962923
0.105664488,0.870415485
0.106753813,0.870415485
0.106753813,0.873687023
0.107843137,0.873687023
0.107843137,0.879139586
0.111111111,0.879139586
0.111111111,0.886773173
0.112200436,0.886773173
0.112200436,0.891135224
0.114379085,0.891135224
0.114379085,0.893316249
0.11546841,0.893316249
0.11546841,0.900949836
0.116557734,0.900949836
0.116557734,0.904221374
0.117647059,0.904221374
0.117647059,0.906402399
0.119825708,0.906402399
0.119825708,0.911854962
0.120915033,0.911854962
0.120915033,0.918398037
0.122004357,0.918398037
0.122004357,0.921669575
0.124183007,0.921669575
0.124183007,0.926031625
0.128540305,0.926031625
0.128540305,0.929303162
0.12962963,0.929303162
0.12962963,0.947841876
0.130718954,0.947841876
0.130718954,0.951113413
0.132897603,0.951113413
0.132897603,0.959837514
0.135076253,0.959837514
0.135076253,0.963109051
0.136165577,0.963109051
0.136165577,0.964199564
0.137254902,0.964199564
0.137254902,0.969652126
0.139433551,0.969652126
0.139433551,0.972923664
0.140522876,0.972923664
0.140522876,0.978376227
0.1416122,0.978376227
0.1416122,0.981647764
0.14379085,0.981647764
0.14379085,0.98382879
0.145969499,0.98382879
0.145969499,0.986009815
0.149237473,0.986009815
0.149237473,0.993643402
0.150326797,0.993643402
0.150326797,0.994733915
0.151416122,0.994733915
0.151416122,0.995824427
0.153594771,0.995824427
0.153594771,0.995824427
0.15577342,0.995824427
0.15577342,0.995824427
0.156862745,0.995824427
0.156862745,0.995824427
0.15795207,0.995824427
0.15795207,0.995824427
0.159041394,0.995824427
0.159041394,0.995824427
0.160130719,0.995824427
0.160130719,0.995824427
0.164488017,0.995824427
0.164488017,0.995824427
0.165577342,0.995824427
0.165577342,0.995824427
0.166666667,0.995824427
0.166666667,0.995824427
0.167755991,0.995824427
0.167755991,0.995824427
0.169934641,0.995824427
0.169934641,0.995824427
0.171023965,0.995824427
0.171023965,0.995824427
0.173202614,0.995824427
0.173202614,0.995824427
0.176470588,0.995824427
0.176470588,0.995824427
0.177559913,0.995824427
0.177559913,0.995824427
0.181917211,0.995824427
0.181917211,0.995824427
0.183006536,0.995824427
0.183006536,0.995824427
0.185185185,0.995824427
0.185185185,0.995824427
0.18627451,0.995824427
0.18627451,0.995824427
0.187363834,0.995824427
0.187363834,0.995824427
0.188453159,0.995824427
0.188453159,0.995824427
0.190631808,0.995824427
0.190631808,0.995824427
0.191721133,0.995824427
0.191721133,0.995824427
0.192810458,0.995824427
0.192810458,0.995824427
0.193899782,0.995824427
0.193899782,0.995824427
0.194989107,0.995824427
0.194989107,0.995824427
0.196078431,0.995824427
0.196078431,0.995824427
0.198257081,0.995824427
0.198257081,0.995824427
0.199346405,0.995824427
0.199346405,0.995824427
0.202614379,0.995824427
0.202614379,0.995824427
0.204793028,0.995824427
0.204793028,0.995824427
0.206971678,0.995824427
0.206971678,0.995824427
0.209150327,0.995824427
0.209150327,0.995824427
0.210239651,0.995824427
0.210239651,0.995824427
0.211328976,0.995824427
0.211328976,0.995824427
0.213507625,0.995824427
0.213507625,0.995824427
0.21459695,0.995824427
0.21459695,0.995824427
0.215686275,0.995824427
0.215686275,0.995824427
0.216775599,0.995824427
0.216775599,0.995824427
0.217864924,0.995824427
0.217864924,0.995824427
0.221132898,0.995824427
0.221132898,0.995824427
0.224400871,0.995824427
0.224400871,0.995824427
0.227668845,0.995824427
0.227668845,0.995824427
0.22875817,0.995824427
0.22875817,0.995824427
0.230936819,0.995824427
0.230936819,0.995824427
0.233115468,0.995824427
0.233115468,0.995824427
0.235294118,0.995824427
0.235294118,0.995824427
0.236383442,0.995824427
0.236383442,0.995824427
0.237472767,0.995824427
0.237472767,0.995824427
0.244008715,0.995824427
0.244008715,0.995824427
0.245098039,0.995824427
0.245098039,0.995824427
0.246187364,0.995824427
0.246187364,0.995824427
0.247276688,0.995824427
0.247276688,0.995824427
0.249455338,0.995824427
0.249455338,0.995824427
0.251633987,0.995824427
0.251633987,0.995824427
0.252723312,0.995824427
0.252723312,0.995824427
0.254901961,0.995824427
0.254901961,0.995824427
0.255991285,0.995824427
0.255991285,0.995824427
0.25708061,0.995824427
0.25708061,0.995824427
0.258169935,0.995824427
0.258169935,0.995824427
0.259259259,0.995824427
0.259259259,0.995824427
0.260348584,0.995824427
0.260348584,0.995824427
0.262527233,0.995824427
0.262527233,0.995824427
0.263616558,0.995824427
0.263616558,0.995824427
0.264705882,0.995824427
0.264705882,0.995824427
0.265795207,0.995824427
0.265795207,0.995824427
0.266884532,0.995824427
0.266884532,0.995824427
0.267973856,0.995824427
0.267973856,0.995824427
0.269063181,0.995824427
0.269063181,0.995824427
0.272331155,0.995824427
0.272331155,0.995824427
0.276688453,0.995824427
0.276688453,0.995824427
0.277777778,0.995824427
0.277777778,0.995824427
0.278867102,0.995824427
0.278867102,0.995824427
0.279956427,0.995824427
0.279956427,0.995824427
0.282135076,0.995824427
0.282135076,0.995824427
0.288671024,0.995824427
0.288671024,0.995824427
0.290849673,0.995824427
0.290849673,0.995824427
0.291938998,0.995824427
0.291938998,0.995824427
0.294117647,0.995824427
0.294117647,0.995824427
0.295206972,0.995824427
0.295206972,0.995824427
0.296296296,0.995824427
0.296296296,0.995824427
0.297385621,0.995824427
0.297385621,0.995824427
0.29956427,0.995824427
0.29956427,0.995824427
0.300653595,0.995824427
0.300653595,0.995824427
0.302832244,0.995824427
0.302832244,0.995824427
0.308278867,0.995824427
0.308278867,0.995824427
0.309368192,0.995824427
0.309368192,0.995824427
0.31372549,0.995824427
0.31372549,0.995824427
0.314814815,0.995824427
0.314814815,0.995824427
0.315904139,0.995824427
0.315904139,0.995824427
0.321350763,0.995824427
0.321350763,0.995824427
0.32788671,0.995824427
0.32788671,0.995824427
0.328976035,0.995824427
0.328976035,0.995824427
0.332244009,0.995824427
0.332244009,0.995824427
0.333333333,0.995824427
0.333333333,0.995824427
0.334422658,0.995824427
0.334422658,0.995824427
0.338779956,0.995824427
0.338779956,0.995824427
0.343137255,0.995824427
0.343137255,0.995824427
0.349673203,0.995824427
0.349673203,0.995824427
0.350762527,0.995824427
0.350762527,0.995824427
0.355119826,0.995824427
0.355119826,0.995824427
0.3583878,0.995824427
0.3583878,0.995824427
0.361655773,0.995824427
0.361655773,0.995824427
0.367102397,0.995824427
0.367102397,0.995824427
0.368191721,0.995824427
0.368191721,0.995824427
0.369281046,0.995824427
0.369281046,0.995824427
0.37037037,0.995824427
0.37037037,0.995824427
0.371459695,0.995824427
0.371459695,0.995824427
0.374727669,0.995824427
0.374727669,0.995824427
0.376906318,0.995824427
0.376906318,0.995824427
0.377995643,0.995824427
0.377995643,0.995824427
0.380174292,0.995824427
0.380174292,0.995824427
0.381263617,0.995824427
0.381263617,0.995824427
0.392156863,0.995824427
0.392156863,0.995824427
0.395424837,0.995824427
0.395424837,0.995824427
0.40087146,0.995824427
0.40087146,0.995824427
0.404139434,0.995824427
0.404139434,0.995824427
0.409586057,0.995824427
0.409586057,0.995824427
0.413943355,0.995824427
0.413943355,0.995824427
0.418300654,0.995824427
0.418300654,0.995824427
0.419389978,0.995824427
0.419389978,0.995824427
0.4291939,0.995824427
0.4291939,0.995824427
0.433551198,0.995824427
0.433551198,0.995824427
0.445533769,0.995824427
0.445533769,0.995824427
0.446623094,0.995824427
0.446623094,0.995824427
0.450980392,0.995824427
0.450980392,0.995824427
0.453159041,0.995824427
0.453159041,0.995824427
0.470588235,0.995824427
0.470588235,0.995824427
0.47167756,0.995824427
0.47167756,0.995824427
0.484749455,0.995824427
0.484749455,0.995824427
0.486928105,0.995824427
0.486928105,0.995824427
0.491285403,0.995824427
0.491285403,0.995824427
0.503267974,0.995824427
0.503267974,0.995824427
0.504357298,0.995824427
0.504357298,0.995824427
0.506535948,0.995824427
0.506535948,0.995824427
0.513071895,0.995824427
0.513071895,0.995824427
0.51416122,0.995824427
0.51416122,0.995824427
0.543572985,0.995824427
0.543572985,0.995824427
0.566448802,0.995824427
0.566448802,0.995824427
1,0.995824427

==> user_NCF_ml1m.csv <==
FPR,TPR
0,0.101285542
0,0.193531126
0.0001,0.244855629
0.000331126,0.244855629
0.000331126,0.249822517
0.000662252,0.249822517
0.000662252,0.264723179
0.000993377,0.264723179
0.000993377,0.266047682
0.001324503,0.266047682
0.001324503,0.277637086
0.001655629,0.277637086
0.001655629,0.28525298
0.001986755,0.28525298
0.001986755,0.294193377
0.002317881,0.294193377
0.002317881,0.301809272
0.002649007,0.301809272
0.002649007,0.305451656
0.003311258,0.305451656
0.003311258,0.306113907
0.003642384,0.306113907
0.003642384,0.310418543
0.00397351,0.310418543
0.00397351,0.350815894
0.004304636,0.350815894
0.004304636,0.35114702
0.004635762,0.35114702
0.004635762,0.353133775
0.004966887,0.353133775
0.004966887,0.360087417
0.005298013,0.360087417
0.005298013,0.368696689
0.005960265,0.368696689
0.005960265,0.376974834
0.006291391,0.376974834
0.006291391,0.381941722
0.006622517,0.381941722
0.006622517,0.387239735
0.006953642,0.387239735
0.006953642,0.391213245
0.007284768,0.391213245
0.007284768,0.391544371
0.007615894,0.391544371
0.007615894,0.39717351
0.00794702,0.39717351
0.00794702,0.397504636
0.008278146,0.397504636
0.008278146,0.403133775
0.008609272,0.403133775
0.008609272,0.403796026
0.008940397,0.403796026
0.008940397,0.410087417
0.009271523,0.410087417
0.009271523,0.413729801
0.009602649,0.413729801
0.009602649,0.420352318
0.009933775,0.420352318
0.009933775,0.421676821
0.010596026,0.421676821
0.010596026,0.432603974
0.012251656,0.432603974
0.012251656,0.433266225
0.012582781,0.433266225
0.012582781,0.437570861
0.012913907,0.437570861
0.012913907,0.445849007
0.013245033,0.445849007
0.013245033,0.447504636
0.013576159,0.447504636
0.013576159,0.449160265
0.013907285,0.449160265
0.013907285,0.449491391
0.014238411,0.449491391
0.014238411,0.455451656
0.014569536,0.455451656
0.014569536,0.461743046
0.014900662,0.461743046
0.014900662,0.462736424
0.015231788,0.462736424
0.015231788,0.467372185
0.015562914,0.467372185
0.015562914,0.478299338
0.01589404,0.478299338
0.01589404,0.479292715
0.016225166,0.479292715
0.016225166,0.480617219
0.016556291,0.480617219
0.016556291,0.480948344
0.016887417,0.480948344
0.016887417,0.483266225
0.017218543,0.483266225
0.017218543,0.487570861
0.017549669,0.487570861
0.017549669,0.493862252
0.017880795,0.493862252
0.017880795,0.494855629
0.018543046,0.494855629
0.018543046,0.496511258
0.018874172,0.496511258
0.018874172,0.498166887
0.019205298,0.498166887
0.019205298,0.499491391
0.019536424,0.499491391
0.019536424,0.505451656
0.01986755,0.505451656
0.01986755,0.510749669
0.020529801,0.510749669
0.020529801,0.512736424
0.021192053,0.512736424
0.021192053,0.514060927
0.021523179,0.514060927
0.021523179,0.514392053
0.021854305,0.514392053
0.021854305,0.514723179
0.02218543,0.514723179
0.02218543,0.517703311
0.022516556,0.517703311
0.022516556,0.518034437
0.022847682,0.518034437
0.022847682,0.518365563
0.023178808,0.518365563
0.023178808,0.520683444
0.023509934,0.520683444
0.023509934,0.522670199
0.02384106,0.522670199
0.02384106,0.524656954
0.024172185,0.524656954
0.024172185,0.528299338
0.024503311,0.528299338
0.024503311,0.531941722
0.024834437,0.531941722
0.024834437,0.532603974
0.025165563,0.532603974
0.025165563,0.535915232
0.025496689,0.535915232
0.025496689,0.537901987
0.025827815,0.537901987
0.025827815,0.538233113
0.026821192,0.538233113
0.026821192,0.53922649
0.027152318,0.53922649
0.027152318,0.540219868
0.02781457,0.540219868
0.02781457,0.546511258
0.028145695,0.546511258
0.028145695,0.551478146
0.028476821,0.551478146
0.028476821,0.553796026
0.028807947,0.553796026
0.028807947,0.557769536
0.029139073,0.557769536
0.029139073,0.562074172
0.029470199,0.562074172
0.029470199,0.567372185
0.029801325,0.567372185
0.029801325,0.570683444
0.03013245,0.570683444
0.03013245,0.572670199
0.030463576,0.572670199
0.030463576,0.573663576
0.030794702,0.573663576
0.030794702,0.574325828
0.031125828,0.574325828
0.031125828,0.575650331
0.031456954,0.575650331
0.031456954,0.575981457
0.031788079,0.575981457
0.031788079,0.58127947
0.032450331,0.58127947
0.032450331,0.582603974
0.033112583,0.582603974
0.033112583,0.583597351
0.033443709,0.583597351
0.033443709,0.583928477
0.03410596,0.583928477
0.03410596,0.584259603
0.034437086,0.584259603
0.034437086,0.585584106
0.034768212,0.585584106
0.034768212,0.586577483
0.035430464,0.586577483
0.035430464,0.586908609
0.036092715,0.586908609
0.036092715,0.588564238
0.036423841,0.588564238
0.036423841,0.590550993
0.036754967,0.590550993
0.036754967,0.594855629
0.037086093,0.594855629
0.037086093,0.59717351
0.037417219,0.59717351
0.037417219,0.598166887
0.03807947,0.598166887
0.03807947,0.598829139
0.038410596,0.598829139
0.038410596,0.599160265
0.038741722,0.599160265
0.038741722,0.599822517
0.039072848,0.599822517
0.039072848,0.600484768
0.039403974,0.600484768
0.039403974,0.60114702
0.039735099,0.60114702
0.039735099,0.605451656
0.040066225,0.605451656
0.040066225,0.608431788
0.040397351,0.608431788
0.040397351,0.609756291
0.041390728,0.609756291
0.041390728,0.610749669
0.041721854,0.610749669
0.041721854,0.611743046
0.04205298,0.611743046
0.04205298,0.612736424
0.042384106,0.612736424
0.042384106,0.613398675
0.043377483,0.613398675
0.043377483,0.614392053
0.043708609,0.614392053
0.043708609,0.616378808
0.044039735,0.616378808
0.044039735,0.618696689
0.045033113,0.618696689
0.045033113,0.61935894
0.045364238,0.61935894
0.045364238,0.620021192
0.04602649,0.620021192
0.04602649,0.620352318
0.046357616,0.620352318
0.046357616,0.620683444
0.046688742,0.620683444
0.046688742,0.621676821
0.047019868,0.621676821
0.047019868,0.622670199
0.047682119,0.622670199
0.047682119,0.623001325
0.048013245,0.623001325
0.048013245,0.62333245
0.048344371,0.62333245
0.048344371,0.623994702
0.049006623,0.623994702
0.049006623,0.624325828
0.049337748,0.624325828
0.049337748,0.625319205
0.049668874,0.625319205
0.049668874,0.626643709
0.050993377,0.626643709
0.050993377,0.62730596
0.051324503,0.62730596
0.051324503,0.628299338
0.051655629,0.628299338
0.051655629,0.628630464
0.051986755,0.628630464
0.051986755,0.631610596
0.052317881,0.631610596
0.052317881,0.636246358
0.052649007,0.636246358
0.052649007,0.639557616
0.052980132,0.639557616
0.052980132,0.640882119
0.053311258,0.640882119
0.053311258,0.641544371
0.05397351,0.641544371
0.05397351,0.641875497
0.055298013,0.641875497
0.055298013,0.642206623
0.055629139,0.642206623
0.055629139,0.642868874
0.055960265,0.642868874
0.055960265,0.643862252
0.056291391,0.643862252
0.056291391,0.645849007
0.056622517,0.645849007
0.056622517,0.646842384
0.056953642,0.646842384
0.056953642,0.647835762
0.057284768,0.647835762
0.057284768,0.648829139
0.057615894,0.648829139
0.057615894,0.649491391
0.05794702,0.649491391
0.05794702,0.650153642
0.058609272,0.650153642
0.058609272,0.65512053
0.059271523,0.65512053
0.059271523,0.656445033
0.059602649,0.656445033
0.059602649,0.656776159
0.059933775,0.656776159
0.059933775,0.660418543
0.060596026,0.660418543
0.060596026,0.660749669
0.061258278,0.660749669
0.061258278,0.661411921
0.06192053,0.661411921
0.06192053,0.66306755
0.062251656,0.66306755
0.062251656,0.663398675
0.062582781,0.663398675
0.062582781,0.664060927
0.062913907,0.664060927
0.062913907,0.664723179
0.063576159,0.664723179
0.063576159,0.666378808
0.063907285,0.666378808
0.063907285,0.66704106
0.064238411,0.66704106
0.064238411,0.668034437
0.064900662,0.668034437
0.064900662,0.668365563
0.065231788,0.668365563
0.065231788,0.670021192
0.065562914,0.670021192
0.065562914,0.670352318
0.06589404,0.670352318
0.06589404,0.671676821
0.066556291,0.671676821
0.066556291,0.674656954
0.067218543,0.674656954
0.067218543,0.675319205
0.067549669,0.675319205
0.067549669,0.675981457
0.067880795,0.675981457
0.067880795,0.676312583
0.068211921,0.676312583
0.068211921,0.676643709
0.069536424,0.676643709
0.069536424,0.678299338
0.06986755,0.678299338
0.06986755,0.678630464
0.070529801,0.678630464
0.070529801,0.679623841
0.070860927,0.679623841
0.070860927,0.679954967
0.071523179,0.679954967
0.071523179,0.680948344
0.071854305,0.680948344
0.071854305,0.683266225
0.07218543,0.683266225
0.07218543,0.684259603
0.073178808,0.684259603
0.073178808,0.686908609
0.073509934,0.686908609
0.073509934,0.690219868
0.07384106,0.690219868
0.07384106,0.690550993
0.074172185,0.690550993
0.074172185,0.690882119
0.074503311,0.690882119
0.074503311,0.691213245
0.074834437,0.691213245
0.074834437,0.695849007
0.075165563,0.695849007
0.075165563,0.69717351
0.075496689,0.69717351
0.075496689,0.697504636
0.075827815,0.697504636
0.075827815,0.702140397
0.076490066,0.702140397
0.076490066,0.702471523
0.076821192,0.702471523
0.076821192,0.702802649
0.077152318,0.702802649
0.077152318,0.703133775
0.077483444,0.703133775
0.077483444,0.703796026
0.07781457,0.703796026
0.07781457,0.706445033
0.078807947,0.706445033
0.078807947,0.707438411
0.08013245,0.707438411
0.08013245,0.707769536
0.080463576,0.707769536
0.080463576,0.709425166
0.080794702,0.709425166
0.080794702,0.710418543
0.081456954,0.710418543
0.081456954,0.714060927
0.081788079,0.714060927
0.081788079,0.714392053
0.082450331,0.714392053
0.082450331,0.715716556
0.082781457,0.715716556
0.082781457,0.716047682
0.083112583,0.716047682
0.083112583,0.716378808
0.083443709,0.716378808
0.083443709,0.717372185
0.08410596,0.717372185
0.08410596,0.718696689
0.084768212,0.718696689
0.084768212,0.720352318
0.085099338,0.720352318
0.085099338,0.721676821
0.085430464,0.721676821
0.085430464,0.722007947
0.085761589,0.722007947
0.085761589,0.723994702
0.086092715,0.723994702
0.086092715,0.724325828
0.086423841,0.724325828
0.086423841,0.726643709
0.086754967,0.726643709
0.086754967,0.726974834
0.087748344,0.726974834
0.087748344,0.72730596
0.089072848,0.72730596
0.089072848,0.727637086
0.089735099,0.727637086
0.089735099,0.727968212
0.090397351,0.727968212
0.090397351,0.729292715
0.090728477,0.729292715
0.090728477,0.730286093
0.091059603,0.730286093
0.091059603,0.730948344
0.091390728,0.730948344
0.091390728,0.731610596
0.09205298,0.731610596
0.09205298,0.731941722
0.092384106,0.731941722
0.092384106,0.732935099
0.092715232,0.732935099
0.092715232,0.733597351
0.093377483,0.733597351
0.093377483,0.733928477
0.094039735,0.733928477
0.094039735,0.734921854
0.095364238,0.734921854
0.095364238,0.735584106
0.09602649,0.735584106
0.09602649,0.737239735
0.096688742,0.737239735
0.096688742,0.737901987
0.097682119,0.737901987
0.097682119,0.738564238
0.098013245,0.738564238
0.098013245,0.739888742
0.098344371,0.739888742
0.098344371,0.740219868
0.098675497,0.740219868
0.098675497,0.740882119
0.099006623,0.740882119
0.099006623,0.741213245
0.099337748,0.741213245
0.099337748,0.742206623
0.1,0.742206623
0.1,0.742537748
0.100331126,0.742537748
0.100331126,0.743862252
0.101324503,0.743862252
0.101324503,0.745849007
0.101986755,0.745849007
0.101986755,0.748498013
0.102317881,0.748498013
0.102317881,0.749491391
0.102980132,0.749491391
0.102980132,0.749822517
0.103311258,0.749822517
0.103311258,0.75114702
0.103642384,0.75114702
0.103642384,0.751478146
0.10397351,0.751478146
0.10397351,0.753464901
0.104966887,0.753464901
0.104966887,0.753796026
0.105629139,0.753796026
0.105629139,0.754458278
0.105960265,0.754458278
0.105960265,0.75512053
0.106953642,0.75512053
0.106953642,0.759425166
0.107615894,0.759425166
0.107615894,0.760087417
0.10794702,0.760087417
0.10794702,0.761080795
0.108940397,0.761080795
0.108940397,0.761743046
0.109271523,0.761743046
0.109271523,0.762405298
0.110264901,0.762405298
0.110264901,0.763729801
0.110596026,0.763729801
0.110596026,0.766047682
0.110927152,0.766047682
0.110927152,0.766709934
0.111589404,0.766709934
0.111589404,0.768034437
0.11192053,0.768034437
0.11192053,0.770021192
0.112913907,0.770021192
0.112913907,0.770352318
0.113245033,0.770352318
0.113245033,0.771676821
0.113576159,0.771676821
0.113576159,0.772339073
0.113907285,0.772339073
0.113907285,0.773663576
0.11589404,0.773663576
0.11589404,0.774325828
0.116225166,0.774325828
0.116225166,0.774988079
0.116556291,0.774988079
0.116556291,0.776312583
0.116887417,0.776312583
0.116887417,0.776643709
0.117218543,0.776643709
0.117218543,0.777637086
0.117549669,0.777637086
0.117549669,0.778630464
0.117880795,0.778630464
0.117880795,0.779623841
0.118543046,0.779623841
0.118543046,0.780286093
0.118874172,0.780286093
0.118874172,0.78127947
0.119205298,0.78127947
0.119205298,0.782603974
0.119536424,0.782603974
0.119536424,0.782935099
0.120198675,0.782935099
0.120198675,0.784590728
0.120860927,0.784590728
0.120860927,0.786246358
0.121854305,0.786246358
0.121854305,0.787901987
0.12218543,0.787901987
0.12218543,0.78922649
0.122516556,0.78922649
0.122516556,0.791213245
0.123178808,0.791213245
0.123178808,0.792537748
0.123509934,0.792537748
0.123509934,0.792868874
0.12384106,0.792868874
0.12384106,0.793531126
0.124172185,0.793531126
0.124172185,0.794193377
0.125165563,0.794193377
0.125165563,0.794855629
0.125496689,0.794855629
0.125496689,0.795849007
0.125827815,0.795849007
0.125827815,0.796511258
0.126821192,0.796511258
0.126821192,0.798498013
0.12781457,0.798498013
0.12781457,0.799491391
0.128476821,0.799491391
0.128476821,0.800815894
0.129139073,0.800815894
0.129139073,0.80114702
0.129470199,0.80114702
0.129470199,0.801809272
0.129801325,0.801809272
0.129801325,0.802140397
0.13013245,0.802140397
0.13013245,0.802471523
0.130794702,0.802471523
0.130794702,0.803464901
0.131125828,0.803464901
0.131125828,0.80512053
0.131456954,0.80512053
0.131456954,0.805451656
0.131788079,0.805451656
0.131788079,0.806776159
0.132119205,0.806776159
0.132119205,0.807769536
0.132781457,0.807769536
0.132781457,0.808100662
0.133443709,0.808100662
0.133443709,0.808431788
0.133774834,0.808431788
0.133774834,0.810749669
0.13410596,0.810749669
0.13410596,0.811743046
0.134437086,0.811743046
0.134437086,0.812736424
0.134768212,0.812736424
0.134768212,0.81306755
0.135430464,0.81306755
0.135430464,0.814723179
0.135761589,0.814723179
0.135761589,0.815054305
0.136092715,0.815054305
0.136092715,0.81538543
0.137086093,0.81538543
0.137086093,0.816047682
0.137417219,0.816047682
0.137417219,0.81704106
0.137748344,0.81704106
0.137748344,0.817703311
0.138410596,0.817703311
0.138410596,0.818034437
0.139072848,0.818034437
0.139072848,0.818365563
0.139403974,0.818365563
0.139403974,0.819690066
0.140397351,0.819690066
0.140397351,0.820021192
0.140728477,0.820021192
0.140728477,0.82101457
0.141059603,0.82101457
0.141059603,0.821345695
0.141390728,0.821345695
0.141390728,0.823001325
0.141721854,0.823001325
0.141721854,0.82333245
0.14205298,0.82333245
0.14205298,0.823994702
0.142715232,0.823994702
0.142715232,0.824325828
0.143377483,0.824325828
0.143377483,0.825981457
0.143708609,0.825981457
0.143708609,0.827637086
0.144039735,0.827637086
0.144039735,0.828299338
0.144701987,0.828299338
0.144701987,0.828630464
0.145033113,0.828630464
0.145033113,0.829292715
0.14602649,0.829292715
0.14602649,0.829623841
0.146357616,0.829623841
0.146357616,0.829954967
0.147350993,0.829954967
0.147350993,0.830617219
0.147682119,0.830617219
0.147682119,0.83127947
0.148013245,0.83127947
0.148013245,0.832603974
0.148344371,0.832603974
0.148344371,0.832935099
0.148675497,0.832935099
0.148675497,0.834590728
0.149006623,0.834590728
0.149006623,0.836908609
0.149668874,0.836908609
0.149668874,0.837570861
0.150331126,0.837570861
0.150331126,0.839888742
0.150993377,0.839888742
0.150993377,0.842868874
0.151324503,0.842868874
0.151324503,0.845849007
0.152317881,0.845849007
0.152317881,0.846180132
0.152649007,0.846180132
0.152649007,0.846511258
0.152980132,0.846511258
0.152980132,0.847504636
0.153642384,0.847504636
0.153642384,0.847835762
0.154304636,0.847835762
0.154304636,0.848829139
0.154966887,0.848829139
0.154966887,0.849160265
0.155960265,0.849160265
0.155960265,0.849491391
0.156291391,0.849491391
0.156291391,0.85114702
0.156622517,0.85114702
0.156622517,0.851478146
0.156953642,0.851478146
0.156953642,0.852140397
0.157615894,0.852140397
0.157615894,0.852471523
0.15794702,0.852471523
0.15794702,0.852802649
0.158278146,0.852802649
0.158278146,0.853133775
0.158609272,0.853133775
0.158609272,0.853464901
0.158940397,0.853464901
0.158940397,0.855782781
0.159602649,0.855782781
0.159602649,0.856113907
0.160264901,0.856113907
0.160264901,0.856445033
0.160927152,0.856445033
0.160927152,0.857769536
0.161589404,0.857769536
0.161589404,0.858762914
0.162251656,0.858762914
0.162251656,0.859756291
0.163907285,0.859756291
0.163907285,0.860087417
0.164900662,0.860087417
0.164900662,0.861080795
0.165231788,0.861080795
0.165231788,0.861743046
0.165562914,0.861743046
0.165562914,0.862405298
0.166225166,0.862405298
0.166225166,0.86306755
0.166556291,0.86306755
0.166556291,0.863729801
0.166887417,0.863729801
0.166887417,0.865054305
0.167218543,0.865054305
0.167218543,0.86538543
0.167549669,0.86538543
0.167549669,0.866378808
0.168211921,0.866378808
0.168211921,0.866709934
0.170198675,0.866709934
0.170198675,0.86704106
0.170529801,0.86704106
0.170529801,0.868034437
0.170860927,0.868034437
0.170860927,0.870021192
0.172516556,0.870021192
0.172516556,0.870352318
0.172847682,0.870352318
0.172847682,0.870683444
0.174503311,0.870683444
0.174503311,0.87101457
0.174834437,0.87101457
0.174834437,0.871676821
0.175165563,0.871676821
0.175165563,0.872007947
0.17615894,0.872007947
0.17615894,0.872339073
0.176490066,0.872339073
0.176490066,0.87333245
0.176821192,0.87333245
0.176821192,0.874656954
0.177152318,0.874656954
0.177152318,0.874988079
0.177483444,0.874988079
0.177483444,0.875319205
0.17781457,0.875319205
0.17781457,0.875981457
0.178476821,0.875981457
0.178476821,0.876312583
0.178807947,0.876312583
0.178807947,0.87730596
0.179139073,0.87730596
0.179139073,0.878299338
0.179470199,0.878299338
0.179470199,0.878630464
0.179801325,0.878630464
0.179801325,0.879292715
0.180463576,0.879292715
0.180463576,0.879623841
0.181125828,0.879623841
0.181125828,0.879954967
0.181456954,0.879954967
0.181456954,0.880286093
0.182450331,0.880286093
0.182450331,0.881610596
0.182781457,0.881610596
0.182781457,0.882272848
0.183112583,0.882272848
0.183112583,0.882603974
0.183443709,0.882603974
0.183443709,0.882935099
0.183774834,0.882935099
0.183774834,0.883266225
0.184437086,0.883266225
0.184437086,0.883928477
0.184768212,0.883928477
0.184768212,0.884590728
0.185761589,0.884590728
0.185761589,0.886246358
0.186423841,0.886246358
0.186423841,0.887239735
0.186754967,0.887239735
0.186754967,0.887570861
0.187086093,0.887570861
0.187086093,0.888233113
0.187417219,0.888233113
0.187417219,0.889888742
0.187748344,0.889888742
0.187748344,0.890219868
0.18807947,0.890219868
0.18807947,0.890550993
0.189403974,0.890550993
0.189403974,0.892206623
0.189735099,0.892206623
0.189735099,0.892537748
0.190397351,0.892537748
0.190397351,0.895186755
0.191059603,0.895186755
0.191059603,0.896180132
0.192715232,0.896180132
0.192715232,0.897504636
0.193046358,0.897504636
0.193046358,0.899822517
0.193377483,0.899822517
0.193377483,0.900153642
0.194039735,0.900153642
0.194039735,0.900484768
0.194370861,0.900484768
0.194370861,0.900815894
0.194701987,0.900815894
0.194701987,0.901478146
0.195033113,0.901478146
0.195033113,0.901809272
0.195695364,0.901809272
0.195695364,0.903133775
0.19602649,0.903133775
0.19602649,0.903464901
0.196357616,0.903464901
0.196357616,0.903796026
0.196688742,0.903796026
0.196688742,0.904789404
0.197019868,0.904789404
0.197019868,0.90512053
0.199006623,0.90512053
0.199006623,0.905451656
0.199337748,0.905451656
0.199337748,0.906776159
0.199668874,0.906776159
0.199668874,0.90909404
0.200331126,0.90909404
0.200331126,0.909756291
0.201324503,0.909756291
0.201324503,0.910087417
0.201986755,0.910087417
0.201986755,0.910418543
0.202649007,0.910418543
0.202649007,0.910749669
0.203311258,0.910749669
0.203311258,0.911080795
0.205298013,0.911080795
0.205298013,0.912074172
0.206291391,0.912074172
0.206291391,0.913398675
0.206953642,0.913398675
0.206953642,0.916709934
0.207284768,0.916709934
0.207284768,0.917372185
0.207615894,0.917372185
0.207615894,0.917703311
0.208278146,0.917703311
0.208278146,0.918696689
0.209933775,0.918696689
0.209933775,0.919027815
0.210927152,0.919027815
0.210927152,0.919690066
0.211258278,0.919690066
0.211258278,0.920683444
0.211589404,0.920683444
0.211589404,0.921345695
0.21192053,0.921345695
0.21192053,0.922007947
0.213245033,0.922007947
0.213245033,0.923001325
0.213576159,0.923001325
0.213576159,0.923663576
0.214238411,0.923663576
0.214238411,0.925319205
0.214569536,0.925319205
0.214569536,0.926312583
0.21589404,0.926312583
0.21589404,0.926643709
0.216225166,0.926643709
0.216225166,0.926974834
0.216556291,0.926974834
0.216556291,0.92730596
0.216887417,0.92730596
0.216887417,0.927637086
0.217218543,0.927637086
0.217218543,0.928630464
0.218543046,0.928630464
0.218543046,0.928961589
0.220198675,0.928961589
0.220198675,0.930286093
0.220529801,0.930286093
0.220529801,0.930617219
0.221192053,0.930617219
0.221192053,0.930948344
0.221854305,0.930948344
0.221854305,0.93127947
0.222516556,0.93127947
0.222516556,0.931610596
0.222847682,0.931610596
0.222847682,0.931941722
0.223509934,0.931941722
0.223509934,0.934259603
0.224834437,0.934259603
0.224834437,0.934921854
0.225165563,0.934921854
0.225165563,0.935584106
0.225827815,0.935584106
0.225827815,0.936908609
0.226490066,0.936908609
0.226490066,0.937239735
0.226821192,0.937239735
0.226821192,0.937901987
0.228145695,0.937901987
0.228145695,0.939888742
0.228807947,0.939888742
0.228807947,0.940882119
0.229470199,0.940882119
0.229470199,0.941544371
0.229801325,0.941544371
0.229801325,0.942537748
0.230794702,0.942537748
0.230794702,0.9432
0.231125828,0.9432
0.231125828,0.943531126
0.231788079,0.943531126
0.231788079,0.944524503
0.232119205,0.944524503
0.232119205,0.945186755
0.232450331,0.945186755
0.232450331,0.946511258
0.233443709,0.946511258
0.233443709,0.94717351
0.234768212,0.94717351
0.234768212,0.947504636
0.235430464,0.947504636
0.235430464,0.947835762
0.235761589,0.947835762
0.235761589,0.948498013
0.236754967,0.948498013
0.236754967,0.948829139
0.237086093,0.948829139
0.237086093,0.949491391
0.237417219,0.949491391
0.237417219,0.950153642
0.237748344,0.950153642
0.237748344,0.95114702
0.23807947,0.95114702
0.23807947,0.952471523
0.238410596,0.952471523
0.238410596,0.952802649
0.238741722,0.952802649
0.238741722,0.953796026
0.239072848,0.953796026
0.239072848,0.954127152
0.239403974,0.954127152
0.239403974,0.954458278
0.239735099,0.954458278
0.239735099,0.95512053
0.240397351,0.95512053
0.240397351,0.956113907
0.240728477,0.956113907
0.240728477,0.956445033
0.24205298,0.956445033
0.24205298,0.957107285
0.242384106,0.957107285
0.242384106,0.958431788
0.243708609,0.958431788
0.243708609,0.95909404
0.244370861,0.95909404
0.244370861,0.959756291
0.244701987,0.959756291
0.244701987,0.961080795
0.24602649,0.961080795
0.24602649,0.961743046
0.247019868,0.961743046
0.247019868,0.962405298
0.247682119,0.962405298
0.247682119,0.962736424
0.248013245,0.962736424
0.248013245,0.964060927
0.248344371,0.964060927
0.248344371,0.964723179
0.249337748,0.964723179
0.249337748,0.965054305
0.25,0.965054305
0.25,0.965716556
0.250331126,0.965716556
0.250331126,0.966378808
0.250662252,0.966378808
0.250662252,0.966709934
0.250993377,0.966709934
0.250993377,0.967372185
0.251655629,0.967372185
0.251655629,0.968034437
0.251986755,0.968034437
0.251986755,0.968365563
0.252317881,0.968365563
0.252317881,0.968696689
0.252649007,0.968696689
0.252649007,0.969027815
0.252980132,0.969027815
0.252980132,0.96935894
0.253642384,0.96935894
0.253642384,0.970352318
0.254304636,0.970352318
0.254304636,0.970683444
0.254635762,0.970683444
0.254635762,0.97101457
0.255298013,0.97101457
0.255298013,0.971345695
0.255629139,0.971345695
0.255629139,0.971676821
0.255960265,0.971676821
0.255960265,0.972007947
0.256622517,0.972007947
0.256622517,0.973001325
0.257615894,0.973001325
0.257615894,0.97333245
0.25794702,0.97333245
0.25794702,0.973994702
0.258278146,0.973994702
0.258278146,0.974325828
0.258940397,0.974325828
0.258940397,0.974656954
0.259933775,0.974656954
0.259933775,0.975319205
0.260927152,0.975319205
0.260927152,0.975650331
0.261258278,0.975650331
0.261258278,0.976643709
0.262582781,0.976643709
0.262582781,0.97730596
0.262913907,0.97730596
0.262913907,0.979623841
0.264569536,0.979623841
0.264569536,0.980617219
0.265562914,0.980617219
0.265562914,0.981610596
0.26589404,0.981610596
0.26589404,0.982935099
0.266556291,0.982935099
0.266556291,0.984259603
0.269205298,0.984259603
0.269205298,0.984590728
0.26986755,0.984590728
0.26986755,0.986246358
0.270198675,0.986246358
0.270198675,0.986577483
0.270529801,0.986577483
0.270529801,0.986908609
0.271854305,0.986908609
0.271854305,0.987239735
0.273178808,0.987239735
0.273178808,0.987570861
0.274172185,0.987570861
0.274172185,0.988233113
0.274503311,0.988233113
0.274503311,0.988895364
0.274834437,0.988895364
0.274834437,0.989557616
0.275827815,0.989557616
0.275827815,0.990550993
0.276490066,0.990550993
0.276490066,0.991544371
0.276821192,0.991544371
0.276821192,0.992206623
0.277483444,0.992206623
0.277483444,0.993862252
0.27781457,0.993862252
0.27781457,0.994524503
0.278145695,0.994524503
0.278145695,0.994855629
0.279470199,0.994855629
0.279470199,0.995517881
0.280463576,0.995517881
0.280463576,0.996511258
0.281456954,0.996511258
0.281456954,0.996842384
0.281788079,0.996842384
0.281788079,0.997504636
0.283112583,0.997504636
0.283112583,0.998498013
0.283443709,0.998498013
0.283443709,0.998829139
0.28410596,0.998829139
0.28410596,0.999160265
0.285099338,0.999160265
0.285099338,0.999160265
0.285430464,0.999160265
0.285430464,0.999160265
0.285761589,0.999160265
0.285761589,0.999160265
0.286423841,0.999160265
0.286423841,0.999160265
0.287417219,0.999160265
0.287417219,0.999160265
0.288410596,0.999160265
0.288410596,0.999160265
0.289072848,0.999160265
0.289072848,0.999160265
0.290066225,0.999160265
0.290066225,0.999160265
0.290397351,0.999160265
0.290397351,0.999160265
0.29205298,0.999160265
0.29205298,0.999160265
0.292384106,0.999160265
0.292384106,0.999160265
0.293377483,0.999160265
0.293377483,0.999160265
0.294039735,0.999160265
0.294039735,0.999160265
0.294370861,0.999160265
0.294370861,0.999160265
0.295033113,0.999160265
0.295033113,0.999160265
0.295364238,0.999160265
0.295364238,0.999160265
0.295695364,0.999160265
0.295695364,0.999160265
0.296357616,0.999160265
0.296357616,0.999160265
0.297019868,0.999160265
0.297019868,0.999160265
0.299006623,0.999160265
0.299006623,0.999160265
0.300662252,0.999160265
0.300662252,0.999160265
0.300993377,0.999160265
0.300993377,0.999160265
0.302649007,0.999160265
0.302649007,0.999160265
0.302980132,0.999160265
0.302980132,0.999160265
0.303311258,0.999160265
0.303311258,0.999160265
0.30397351,0.999160265
0.30397351,0.999160265
0.304966887,0.999160265
0.304966887,0.999160265
0.305298013,0.999160265
0.305298013,0.999160265
0.305629139,0.999160265
0.305629139,0.999160265
0.306953642,0.999160265
0.306953642,0.999160265
0.30794702,0.999160265
0.30794702,0.999160265
0.309933775,0.999160265
0.309933775,0.999160265
0.311258278,0.999160265
0.311258278,0.999160265
0.312251656,0.999160265
0.312251656,0.999160265
0.313576159,0.999160265
0.313576159,0.999160265
0.314900662,0.999160265
0.314900662,0.999160265
0.315562914,0.999160265
0.315562914,0.999160265
0.316556291,0.999160265
0.316556291,0.999160265
0.316887417,0.999160265
0.316887417,0.999160265
0.317218543,0.999160265
0.317218543,0.999160265
0.317880795,0.999160265
0.317880795,0.999160265
0.318874172,0.999160265
0.318874172,0.999160265
0.319205298,0.999160265
0.319205298,0.999160265
0.31986755,0.999160265
0.31986755,0.999160265
0.320198675,0.999160265
0.320198675,0.999160265
0.320529801,0.999160265
0.320529801,0.999160265
0.320860927,0.999160265
0.320860927,0.999160265
0.32218543,0.999160265
0.32218543,0.999160265
0.323509934,0.999160265
0.323509934,0.999160265
0.32384106,0.999160265
0.32384106,0.999160265
0.324172185,0.999160265
0.324172185,0.999160265
0.324503311,0.999160265
0.324503311,0.999160265
0.326821192,0.999160265
0.326821192,0.999160265
0.327483444,0.999160265
0.327483444,0.999160265
0.328145695,0.999160265
0.328145695,0.999160265
0.328476821,0.999160265
0.328476821,0.999160265
0.329139073,0.999160265
0.329139073,0.999160265
0.330463576,0.999160265
0.330463576,0.999160265
0.330794702,0.999160265
0.330794702,0.999160265
0.331456954,0.999160265
0.331456954,0.999160265
0.331788079,0.999160265
0.331788079,0.999160265
0.332119205,0.999160265
0.332119205,0.999160265
0.333774834,0.999160265
0.333774834,0.999160265
0.334768212,0.999160265
0.334768212,0.999160265
0.335099338,0.999160265
0.335099338,0.999160265
0.335430464,0.999160265
0.335430464,0.999160265
0.335761589,0.999160265
0.335761589,0.999160265
0.336092715,0.999160265
0.336092715,0.999160265
0.336423841,0.999160265
0.336423841,0.999160265
0.337086093,0.999160265
0.337086093,0.999160265
0.338410596,0.999160265
0.338410596,0.999160265
0.338741722,0.999160265
0.338741722,0.999160265
0.339072848,0.999160265
0.339072848,0.999160265
0.339403974,0.999160265
0.339403974,0.999160265
0.339735099,0.999160265
0.339735099,0.999160265
0.340728477,0.999160265
0.340728477,0.999160265
0.341721854,0.999160265
0.341721854,0.999160265
0.34205298,0.999160265
0.34205298,0.999160265
0.342715232,0.999160265
0.342715232,0.999160265
0.343377483,0.999160265
0.343377483,0.999160265
0.344370861,0.999160265
0.344370861,0.999160265
0.345033113,0.999160265
0.345033113,0.999160265
0.34602649,0.999160265
0.34602649,0.999160265
0.347019868,0.999160265
0.347019868,0.999160265
0.348013245,0.999160265
0.348013245,0.999160265
0.348344371,0.999160265
0.348344371,0.999160265
0.349006623,0.999160265
0.349006623,0.999160265
0.349337748,0.999160265
0.349337748,0.999160265
0.35,0.999160265
0.35,0.999160265
0.352649007,0.999160265
0.352649007,0.999160265
0.353642384,0.999160265
0.353642384,0.999160265
0.354635762,0.999160265
0.354635762,0.999160265
0.355298013,0.999160265
0.355298013,0.999160265
0.356622517,0.999160265
0.356622517,0.999160265
0.357284768,0.999160265
0.357284768,0.999160265
0.357615894,0.999160265
0.357615894,0.999160265
0.358609272,0.999160265
0.358609272,0.999160265
0.358940397,0.999160265
0.358940397,0.999160265
0.359933775,0.999160265
0.359933775,0.999160265
0.360264901,0.999160265
0.360264901,0.999160265
0.361258278,0.999160265
0.361258278,0.999160265
0.362582781,0.999160265
0.362582781,0.999160265
0.363907285,0.999160265
0.363907285,0.999160265
0.36589404,0.999160265
0.36589404,0.999160265
0.366556291,0.999160265
0.366556291,0.999160265
0.366887417,0.999160265
0.366887417,0.999160265
0.367218543,0.999160265
0.367218543,0.999160265
0.368211921,0.999160265
0.368211921,0.999160265
0.368874172,0.999160265
0.368874172,0.999160265
0.370529801,0.999160265
0.370529801,0.999160265
0.371523179,0.999160265
0.371523179,0.999160265
0.37218543,0.999160265
0.37218543,0.999160265
0.372516556,0.999160265
0.372516556,0.999160265
0.373509934,0.999160265
0.373509934,0.999160265
0.37384106,0.999160265
0.37384106,0.999160265
0.374834437,0.999160265
0.374834437,0.999160265
0.375165563,0.999160265
0.375165563,0.999160265
0.377152318,0.999160265
0.377152318,0.999160265
0.37781457,0.999160265
0.37781457,0.999160265
0.378145695,0.999160265
0.378145695,0.999160265
0.378476821,0.999160265
0.378476821,0.999160265
0.378807947,0.999160265
0.378807947,0.999160265
0.379470199,0.999160265
0.379470199,0.999160265
0.381788079,0.999160265
0.381788079,0.999160265
0.382781457,0.999160265
0.382781457,0.999160265
0.385099338,0.999160265
0.385099338,0.999160265
0.385430464,0.999160265
0.385430464,0.999160265
0.386754967,0.999160265
0.386754967,0.999160265
0.388741722,0.999160265
0.388741722,0.999160265
0.389403974,0.999160265
0.389403974,0.999160265
0.390066225,0.999160265
0.390066225,0.999160265
0.390397351,0.999160265
0.390397351,0.999160265
0.391721854,0.999160265
0.391721854,0.999160265
0.393046358,0.999160265
0.393046358,0.999160265
0.393708609,0.999160265
0.393708609,0.999160265
0.394370861,0.999160265
0.394370861,0.999160265
0.394701987,0.999160265
0.394701987,0.999160265
0.395033113,0.999160265
0.395033113,0.999160265
0.398344371,0.999160265
0.398344371,0.999160265
0.399337748,0.999160265
0.399337748,0.999160265
0.401324503,0.999160265
0.401324503,0.999160265
0.403311258,0.999160265
0.403311258,0.999160265
0.40397351,0.999160265
0.40397351,0.999160265
0.404635762,0.999160265
0.404635762,0.999160265
0.410596026,0.999160265
0.410596026,0.999160265
0.410927152,0.999160265
0.410927152,0.999160265
0.411589404,0.999160265
0.411589404,0.999160265
0.412913907,0.999160265
0.412913907,0.999160265
0.413245033,0.999160265
0.413245033,0.999160265
0.415231788,0.999160265
0.415231788,0.999160265
0.415562914,0.999160265
0.415562914,0.999160265
0.416225166,0.999160265
0.416225166,0.999160265
0.417549669,0.999160265
0.417549669,0.999160265
0.418543046,0.999160265
0.418543046,0.999160265
0.419536424,0.999160265
0.419536424,0.999160265
0.42218543,0.999160265
0.42218543,0.999160265
0.422516556,0.999160265
0.422516556,0.999160265
0.423509934,0.999160265
0.423509934,0.999160265
0.424834437,0.999160265
0.424834437,0.999160265
0.425165563,0.999160265
0.425165563,0.999160265
0.425496689,0.999160265
0.425496689,0.999160265
0.425827815,0.999160265
0.425827815,0.999160265
0.427483444,0.999160265
0.427483444,0.999160265
0.428476821,0.999160265
0.428476821,0.999160265
0.429470199,0.999160265
0.429470199,0.999160265
0.431125828,0.999160265
0.431125828,0.999160265
0.431456954,0.999160265
0.431456954,0.999160265
0.435761589,0.999160265
0.435761589,0.999160265
0.436423841,0.999160265
0.436423841,0.999160265
0.436754967,0.999160265
0.436754967,0.999160265
0.437086093,0.999160265
0.437086093,0.999160265
0.438410596,0.999160265
0.438410596,0.999160265
0.440397351,0.999160265
0.440397351,0.999160265
0.440728477,0.999160265
0.440728477,0.999160265
0.44205298,0.999160265
0.44205298,0.999160265
0.442384106,0.999160265
0.442384106,0.999160265
0.443708609,0.999160265
0.443708609,0.999160265
0.444701987,0.999160265
0.444701987,0.999160265
0.445033113,0.999160265
0.445033113,0.999160265
0.445695364,0.999160265
0.445695364,0.999160265
0.44602649,0.999160265
0.44602649,0.999160265
0.446357616,0.999160265
0.446357616,0.999160265
0.447019868,0.999160265
0.447019868,0.999160265
0.450331126,0.999160265
0.450331126,0.999160265
0.451324503,0.999160265
0.451324503,0.999160265
0.452980132,0.999160265
0.452980132,0.999160265
0.453311258,0.999160265
0.453311258,0.999160265
0.453642384,0.999160265
0.453642384,0.999160265
0.45397351,0.999160265
0.45397351,0.999160265
0.455298013,0.999160265
0.455298013,0.999160265
0.457284768,0.999160265
0.457284768,0.999160265
0.457615894,0.999160265
0.457615894,0.999160265
0.45794702,0.999160265
0.45794702,0.999160265
0.460596026,0.999160265
0.460596026,0.999160265
0.463245033,0.999160265
0.463245033,0.999160265
0.463907285,0.999160265
0.463907285,0.999160265
0.46589404,0.999160265
0.46589404,0.999160265
0.466556291,0.999160265
0.466556291,0.999160265
0.467549669,0.999160265
0.467549669,0.999160265
0.468211921,0.999160265
0.468211921,0.999160265
0.468543046,0.999160265
0.468543046,0.999160265
0.469205298,0.999160265
0.469205298,0.999160265
0.46986755,0.999160265
0.46986755,0.999160265
0.470198675,0.999160265
0.470198675,0.999160265
0.470860927,0.999160265
0.470860927,0.999160265
0.471523179,0.999160265
0.471523179,0.999160265
0.47781457,0.999160265
0.47781457,0.999160265
0.478476821,0.999160265
0.478476821,0.999160265
0.478807947,0.999160265
0.478807947,0.999160265
0.479470199,0.999160265
0.479470199,0.999160265
0.479801325,0.999160265
0.479801325,0.999160265
0.482450331,0.999160265
0.482450331,0.999160265
0.482781457,0.999160265
0.482781457,0.999160265
0.485761589,0.999160265
0.485761589,0.999160265
0.489735099,0.999160265
0.489735099,0.999160265
0.490397351,0.999160265
0.490397351,0.999160265
0.491059603,0.999160265
0.491059603,0.999160265
0.492715232,0.999160265
0.492715232,0.999160265
0.493377483,0.999160265
0.493377483,0.999160265
0.494039735,0.999160265
0.494039735,0.999160265
0.494370861,0.999160265
0.494370861,0.999160265
0.49602649,0.999160265
0.49602649,0.999160265
0.496357616,0.999160265
0.496357616,0.999160265
0.497019868,0.999160265
0.497019868,0.999160265
0.498344371,0.999160265
0.498344371,0.999160265
0.500993377,0.999160265
0.500993377,0.999160265
0.501324503,0.999160265
0.501324503,0.999160265
0.501655629,0.999160265
0.501655629,0.999160265
0.501986755,0.999160265
0.501986755,0.999160265
0.504966887,0.999160265
0.504966887,0.999160265
0.505298013,0.999160265
0.505298013,0.999160265
0.505629139,0.999160265
0.505629139,0.999160265
0.506291391,0.999160265
0.506291391,0.999160265
0.507615894,0.999160265
0.507615894,0.999160265
0.50794702,0.999160265
0.50794702,0.999160265
0.510927152,0.999160265
0.510927152,0.999160265
0.511258278,0.999160265
0.511258278,0.999160265
0.511589404,0.999160265
0.511589404,0.999160265
0.512582781,0.999160265
0.512582781,0.999160265
0.514238411,0.999160265
0.514238411,0.999160265
0.514569536,0.999160265
0.514569536,0.999160265
0.515231788,0.999160265
0.515231788,0.999160265
0.517549669,0.999160265
0.517549669,0.999160265
0.519205298,0.999160265
0.519205298,0.999160265
0.521523179,0.999160265
0.521523179,0.999160265
0.525496689,0.999160265
0.525496689,0.999160265
0.526490066,0.999160265
0.526490066,0.999160265
0.528807947,0.999160265
0.528807947,0.999160265
0.53013245,0.999160265
0.53013245,0.999160265
0.532119205,0.999160265
0.532119205,0.999160265
0.533774834,0.999160265
0.533774834,0.999160265
0.536092715,0.999160265
0.536092715,0.999160265
0.541059603,0.999160265
0.541059603,0.999160265
0.54205298,0.999160265
0.54205298,0.999160265
0.542715232,0.999160265
0.542715232,0.999160265
0.543708609,0.999160265
0.543708609,0.999160265
0.544701987,0.999160265
0.544701987,0.999160265
0.548675497,0.999160265
0.548675497,0.999160265
0.55,0.999160265
0.55,0.999160265
0.552649007,0.999160265
0.552649007,0.999160265
0.556622517,0.999160265
0.556622517,0.999160265
0.557284768,0.999160265
0.557284768,0.999160265
0.560596026,0.999160265
0.560596026,0.999160265
0.56192053,0.999160265
0.56192053,0.999160265
0.562582781,0.999160265
0.562582781,0.999160265
0.563907285,0.999160265
0.563907285,0.999160265
0.564900662,0.999160265
0.564900662,0.999160265
0.567218543,0.999160265
0.567218543,0.999160265
0.570198675,0.999160265
0.570198675,0.999160265
0.571523179,0.999160265
0.571523179,0.999160265
0.571854305,0.999160265
0.571854305,0.999160265
0.572847682,0.999160265
0.572847682,0.999160265
0.573178808,0.999160265
0.573178808,0.999160265
0.573509934,0.999160265
0.573509934,0.999160265
0.574503311,0.999160265
0.574503311,0.999160265
0.574834437,0.999160265
0.574834437,0.999160265
0.577152318,0.999160265
0.577152318,0.999160265
0.579139073,0.999160265
0.579139073,0.999160265
0.581788079,0.999160265
0.581788079,0.999160265
0.584768212,0.999160265
0.584768212,0.999160265
0.585430464,0.999160265
0.585430464,0.999160265
0.58807947,0.999160265
0.58807947,0.999160265
0.589072848,0.999160265
0.589072848,0.999160265
0.591059603,0.999160265
0.591059603,0.999160265
0.595364238,0.999160265
0.595364238,0.999160265
0.597019868,0.999160265
0.597019868,0.999160265
0.598344371,0.999160265
0.598344371,0.999160265
0.598675497,0.999160265
0.598675497,0.999160265
0.599006623,0.999160265
0.599006623,0.999160265
0.600993377,0.999160265
0.600993377,0.999160265
0.603311258,0.999160265
0.603311258,0.999160265
0.60397351,0.999160265
0.60397351,0.999160265
0.604635762,0.999160265
0.604635762,0.999160265
0.607615894,0.999160265
0.607615894,0.999160265
0.60794702,0.999160265
0.60794702,0.999160265
0.610927152,0.999160265
0.610927152,0.999160265
0.614900662,0.999160265
0.614900662,0.999160265
0.616556291,0.999160265
0.616556291,0.999160265
0.618874172,0.999160265
0.618874172,0.999160265
0.619536424,0.999160265
0.619536424,0.999160265
0.620198675,0.999160265
0.620198675,0.999160265
0.62218543,0.999160265
0.62218543,0.999160265
0.622847682,0.999160265
0.622847682,0.999160265
0.625496689,0.999160265
0.625496689,0.999160265
0.628807947,0.999160265
0.628807947,0.999160265
0.63013245,0.999160265
0.63013245,0.999160265
0.631456954,0.999160265
0.631456954,0.999160265
0.636423841,0.999160265
0.636423841,0.999160265
0.639403974,0.999160265
0.639403974,0.999160265
0.640397351,0.999160265
0.640397351,0.999160265
0.643046358,0.999160265
0.643046358,0.999160265
0.643377483,0.999160265
0.643377483,0.999160265
0.645364238,0.999160265
0.645364238,0.999160265
0.646688742,0.999160265
0.646688742,0.999160265
0.648675497,0.999160265
0.648675497,0.999160265
0.650331126,0.999160265
0.650331126,0.999160265
0.651986755,0.999160265
0.651986755,0.999160265
0.652649007,0.999160265
0.652649007,0.999160265
0.655298013,0.999160265
0.655298013,0.999160265
0.656622517,0.999160265
0.656622517,0.999160265
0.658609272,0.999160265
0.658609272,0.999160265
0.659271523,0.999160265
0.659271523,0.999160265
0.659602649,0.999160265
0.659602649,0.999160265
0.660264901,0.999160265
0.660264901,0.999160265
0.662582781,0.999160265
0.662582781,0.999160265
0.664569536,0.999160265
0.664569536,0.999160265
0.666225166,0.999160265
0.666225166,0.999160265
0.667880795,0.999160265
0.667880795,0.999160265
0.668211921,0.999160265
0.668211921,0.999160265
0.671192053,0.999160265
0.671192053,0.999160265
0.674834437,0.999160265
0.674834437,0.999160265
0.676821192,0.999160265
0.676821192,0.999160265
0.678476821,0.999160265
0.678476821,0.999160265
0.679470199,0.999160265
0.679470199,0.999160265
0.681788079,0.999160265
0.681788079,0.999160265
0.683774834,0.999160265
0.683774834,0.999160265
0.690066225,0.999160265
0.690066225,0.999160265
0.691059603,0.999160265
0.691059603,0.999160265
0.69205298,0.999160265
0.69205298,0.999160265
0.692384106,0.999160265
0.692384106,0.999160265
0.693708609,0.999160265
0.693708609,0.999160265
0.69602649,0.999160265
0.69602649,0.999160265
0.697350993,0.999160265
0.697350993,0.999160265
0.699337748,0.999160265
0.699337748,0.999160265
0.700331126,0.999160265
0.700331126,0.999160265
0.704966887,0.999160265
0.704966887,0.999160265
0.705629139,0.999160265
0.705629139,0.999160265
0.706953642,0.999160265
0.706953642,0.999160265
0.707284768,0.999160265
0.707284768,0.999160265
0.709271523,0.999160265
0.709271523,0.999160265
0.712913907,0.999160265
0.712913907,0.999160265
0.718543046,0.999160265
0.718543046,0.999160265
0.72218543,0.999160265
0.72218543,0.999160265
0.723178808,0.999160265
0.723178808,0.999160265
0.723509934,0.999160265
0.723509934,0.999160265
0.72384106,0.999160265
0.72384106,0.999160265
0.724503311,0.999160265
0.724503311,0.999160265
0.729139073,0.999160265
0.729139073,0.999160265
0.729801325,0.999160265
0.729801325,0.999160265
0.731125828,0.999160265
0.731125828,0.999160265
0.731456954,0.999160265
0.731456954,0.999160265
0.733443709,0.999160265
0.733443709,0.999160265
0.736423841,0.999160265
0.736423841,0.999160265
0.737086093,0.999160265
0.737086093,0.999160265
0.73807947,0.999160265
0.73807947,0.999160265
0.740066225,0.999160265
0.740066225,0.999160265
0.745033113,1
0.745033113,1
0.747682119,1
0.747682119,1
0.749337748,1
0.749337748,1
0.751655629,1
0.751655629,1
0.752317881,1
0.752317881,1
0.75397351,1
0.75397351,1
0.762251656,1
0.762251656,1
0.764238411,1
0.764238411,1
0.768874172,1
0.768874172,1
0.774172185,1
0.774172185,1
0.790728477,1
0.790728477,1
0.793046358,1
0.793046358,1
0.805298013,1
0.805298013,1
0.807284768,1
0.807284768,1
0.820529801,1
0.820529801,1
0.826821192,1
0.826821192,1
0.829139073,1
0.829139073,1
0.840397351,1
0.840397351,1
0.841390728,1
0.841390728,1
0.844701987,1
0.844701987,1
0.845695364,1
0.845695364,1
0.849337748,1
0.849337748,1
0.852317881,1
0.852317881,1
0.859933775,1
0.859933775,1
0.871523179,1
0.871523179,1
0.87218543,1
0.87218543,1
0.87384106,1
0.87384106,1
0.883443709,1
0.883443709,1
0.88410596,1
0.88410596,1
0.890397351,1
0.890397351,1
0.897019868,1
0.897019868,1
0.906291391,1
0.906291391,1
0.918211921,1
0.918211921,1
0.921854305,1
0.921854305,1
0.925827815,1
0.925827815,1
0.930794702,1
0.930794702,1
0.932450331,1
0.932450331,1
0.935430464,1
0.935430464,1
0.947350993,1
0.947350993,1
0.970529801,1
0.970529801,1
0.971523179,1
0.971523179,1
0.974172185,1
0.974172185,1
0.975827815,1
0.975827815,1
0.97615894,1
0.97615894,1
0.979801325,1
0.979801325,1
0.986092715,1
0.986092715,1
0.990728477,1
0.990728477,1
0.993046358,1
0.993046358,1
0.995033113,1
0.995033113,1
0.99602649,1
0.99602649,1
1,1

==> user_NCF_music.csv <==
FPR,TPR
0,0
0,0.124744513
0.0001,0.206532953
0.001089325,0.206532953
0.001089325,0.222890641
0.002178649,0.222890641
0.002178649,0.230524229
0.003267974,0.230524229
0.003267974,0.24797243
0.005446623,0.24797243
0.005446623,0.25233448
0.006535948,0.25233448
0.006535948,0.258877555
0.007625272,0.258877555
0.007625272,0.26978268
0.009803922,0.26978268
0.009803922,0.286140369
0.010893246,0.286140369
0.010893246,0.327579845
0.011982571,0.327579845
0.011982571,0.338484971
0.013071895,0.338484971
0.013071895,0.347209071
0.01416122,0.347209071
0.01416122,0.358114196
0.016339869,0.358114196
0.016339869,0.360295221
0.017429194,0.360295221
0.017429194,0.365747784
0.018518519,0.365747784
0.018518519,0.373381372
0.019607843,0.373381372
0.019607843,0.393010598
0.020697168,0.393010598
0.020697168,0.400644185
0.022875817,0.400644185
0.022875817,0.403915723
0.023965142,0.403915723
0.023965142,0.410458798
0.025054466,0.410458798
0.025054466,0.421363924
0.026143791,0.421363924
0.026143791,0.430088024
0.027233115,0.430088024
0.027233115,0.431178537
0.02832244,0.431178537
0.02832244,0.435540587
0.029411765,0.435540587
0.029411765,0.439902637
0.030501089,0.439902637
0.030501089,0.443174174
0.031590414,0.443174174
0.031590414,0.446445712
0.032679739,0.446445712
0.032679739,0.44971725
0.033769063,0.44971725
0.033769063,0.450807762
0.034858388,0.450807762
0.034858388,0.461712888
0.035947712,0.461712888
0.035947712,0.46716545
0.037037037,0.46716545
0.037037037,0.470436988
0.038126362,0.470436988
0.038126362,0.478070576
0.039215686,0.478070576
0.039215686,0.482432626
0.040305011,0.482432626
0.040305011,0.486794676
0.041394336,0.486794676
0.041394336,0.492247239
0.043572985,0.492247239
0.043572985,0.504242877
0.044662309,0.504242877
0.044662309,0.506423902
0.045751634,0.506423902
0.045751634,0.509695439
0.046840959,0.509695439
0.046840959,0.511876465
0.047930283,0.511876465
0.047930283,0.51841954
0.049019608,0.51841954
0.049019608,0.523872103
0.050108932,0.523872103
0.050108932,0.530415178
0.052287582,0.530415178
0.052287582,0.534777228
0.053376906,0.534777228
0.053376906,0.53586774
0.054466231,0.53586774
0.054466231,0.539139278
0.055555556,0.539139278
0.055555556,0.540229791
0.05664488,0.540229791
0.05664488,0.541320303
0.057734205,0.541320303
0.057734205,0.553315941
0.058823529,0.553315941
0.058823529,0.554406454
0.059912854,0.554406454
0.059912854,0.555496966
0.061002179,0.555496966
0.061002179,0.556587479
0.062091503,0.556587479
0.062091503,0.559859016
0.063180828,0.559859016
0.063180828,0.560949529
0.065359477,0.560949529
0.065359477,0.562040041
0.066448802,0.562040041
0.066448802,0.570764142
0.067538126,0.570764142
0.067538126,0.571854654
0.068627451,0.571854654
0.068627451,0.575126192
0.069716776,0.575126192
0.069716776,0.583850292
0.0708061,0.583850292
0.0708061,0.589302855
0.071895425,0.589302855
0.071895425,0.592574393
0.074074074,0.592574393
0.074074074,0.59584593
0.075163399,0.59584593
0.075163399,0.599117468
0.077342048,0.599117468
0.077342048,0.602389005
0.078431373,0.602389005
0.078431373,0.603479518
0.079520697,0.603479518
0.079520697,0.606751056
0.080610022,0.606751056
0.080610022,0.607841568
0.081699346,0.607841568
0.081699346,0.624199256
0.08496732,0.624199256
0.08496732,0.626380281
0.086056645,0.626380281
0.086056645,0.636194894
0.087145969,0.636194894
0.087145969,0.640556944
0.088235294,0.640556944
0.088235294,0.641647457
0.089324619,0.641647457
0.089324619,0.642737969
0.090413943,0.642737969
0.090413943,0.66454822
0.091503268,0.66454822
0.091503268,0.667819758
0.092592593,0.667819758
0.092592593,0.678724883
0.093681917,0.678724883
0.093681917,0.687448984
0.094771242,0.687448984
0.094771242,0.688539496
0.095860566,0.688539496
0.095860566,0.690720521
0.096949891,0.690720521
0.096949891,0.696173084
0.098039216,0.696173084
0.098039216,0.712530772
0.09912854,0.712530772
0.09912854,0.713621285
0.100217865,0.713621285
0.100217865,0.714711797
0.10130719,0.714711797
0.10130719,0.717983335
0.102396514,0.717983335
0.102396514,0.72452641
0.104575163,0.72452641
0.104575163,0.725616923
0.105664488,0.725616923
0.105664488,0.731069485
0.106753813,0.731069485
0.106753813,0.734341023
0.107843137,0.734341023
0.107843137,0.739793586
0.111111111,0.739793586
0.111111111,0.747427173
0.112200436,0.747427173
0.112200436,0.751789224
0.114379085,0.751789224
0.114379085,0.753970249
0.11546841,0.753970249
0.11546841,0.761603836
0.116557734,0.761603836
0.116557734,0.764875374
0.117647059,0.764875374
0.117647059,0.767056399
0.119825708,0.767056399
0.119825708,0.772508962
0.120915033,0.772508962
0.120915033,0.779052037
0.122004357,0.779052037
0.122004357,0.782323575
0.124183007,0.782323575
0.124183007,0.786685625
0.128540305,0.786685625
0.128540305,0.789957162
0.12962963,0.789957162
0.12962963,0.808495876
0.130718954,0.808495876
0.130718954,0.811767413
0.132897603,0.811767413
0.132897603,0.820491514
0.135076253,0.820491514
0.135076253,0.823763051
0.136165577,0.823763051
0.136165577,0.824853564
0.137254902,0.824853564
0.137254902,0.830306126
0.139433551,0.830306126
0.139433551,0.833577664
0.140522876,0.833577664
0.140522876,0.839030227
0.1416122,0.839030227
0.1416122,0.842301764
0.14379085,0.842301764
0.14379085,0.84448279
0.145969499,0.84448279
0.145969499,0.846663815
0.149237473,0.846663815
0.149237473,0.854297402
0.150326797,0.854297402
0.150326797,0.855387915
0.151416122,0.855387915
0.151416122,0.856478427
0.153594771,0.856478427
0.153594771,0.860840478
0.15577342,0.860840478
0.15577342,0.86193099
0.156862745,0.86193099
0.156862745,0.86629304
0.15795207,0.86629304
0.15795207,0.867383553
0.159041394,0.867383553
0.159041394,0.870655091
0.160130719,0.870655091
0.160130719,0.871745603
0.164488017,0.871745603
0.164488017,0.875017141
0.165577342,0.875017141
0.165577342,0.877198166
0.166666667,0.877198166
0.166666667,0.878288678
0.167755991,0.878288678
0.167755991,0.883741241
0.169934641,0.883741241
0.169934641,0.889193804
0.171023965,0.889193804
0.171023965,0.901189442
0.173202614,0.901189442
0.173202614,0.902279954
0.176470588,0.902279954
0.176470588,0.903370467
0.177559913,0.903370467
0.177559913,0.904460979
0.181917211,0.904460979
0.181917211,0.906642004
0.183006536,0.906642004
0.183006536,0.907732517
0.185185185,0.907732517
0.185185185,0.908823029
0.18627451,0.908823029
0.18627451,0.909913542
0.187363834,0.909913542
0.187363834,0.914275592
0.188453159,0.914275592
0.188453159,0.916456617
0.190631808,0.916456617
0.190631808,0.91754713
0.191721133,0.91754713
0.191721133,0.920818667
0.192810458,0.920818667
0.192810458,0.92190918
0.193899782,0.92190918
0.193899782,0.922999692
0.194989107,0.922999692
0.194989107,0.925180718
0.196078431,0.925180718
0.196078431,0.929542768
0.198257081,0.929542768
0.198257081,0.937176356
0.199346405,0.937176356
0.199346405,0.939357381
0.202614379,0.939357381
0.202614379,0.940447893
0.204793028,0.940447893
0.204793028,0.943719431
0.206971678,0.943719431
0.206971678,0.952443531
0.209150327,0.952443531
0.209150327,0.953534044
0.210239651,0.953534044
0.210239651,0.954624556
0.211328976,0.954624556
0.211328976,0.955715069
0.213507625,0.955715069
0.213507625,0.956805581
0.21459695,0.956805581
0.21459695,0.957896094
0.215686275,0.957896094
0.215686275,0.962258144
0.216775599,0.962258144
0.216775599,0.963348656
0.217864924,0.963348656
0.217864924,0.964439169
0.221132898,0.964439169
0.221132898,0.965529682
0.224400871,0.965529682
0.224400871,0.967710707
0.227668845,0.967710707
0.227668845,0.968801219
0.22875817,0.968801219
0.22875817,0.972072757
0.230936819,0.972072757
0.230936819,0.974253782
0.233115468,0.974253782
0.233115468,0.976434807
0.235294118,0.976434807
0.235294118,0.978615832
0.236383442,0.978615832
0.236383442,0.979706345
0.237472767,0.979706345
0.237472767,0.980796857
0.244008715,0.980796857
0.244008715,0.982977882
0.245098039,0.982977882
0.245098039,0.984068395
0.246187364,0.984068395
0.246187364,0.985158907
0.247276688,0.985158907
0.247276688,0.98624942
0.249455338,0.98624942
0.249455338,0.99061147
0.251633987,0.99061147
0.251633987,0.991701983
0.252723312,0.991701983
0.252723312,0.993883008
0.254901961,0.993883008
0.254901961,0.996064033
0.255991285,0.996064033
0.255991285,0.998245058
0.25708061,0.998245058
0.25708061,0.99933557
0.258169935,0.99933557
0.258169935,1
0.259259259,1
0.259259259,1
0.260348584,1
0.260348584,1
0.262527233,1
0.262527233,1
0.263616558,1
0.263616558,1
0.264705882,1
0.264705882,1
0.265795207,1
0.265795207,1
0.266884532,1
0.266884532,1
0.267973856,1
0.267973856,1
0.269063181,1
0.269063181,1
0.272331155,1
0.272331155,1
0.276688453,1
0.276688453,1
0.277777778,1
0.277777778,1
0.278867102,1
0.278867102,1
0.279956427,1
0.279956427,1
0.282135076,1
0.282135076,1
0.288671024,1
0.288671024,1
0.290849673,1
0.290849673,1
0.291938998,1
0.291938998,1
0.294117647,1
0.294117647,1
0.295206972,1
0.295206972,1
0.296296296,1
0.296296296,1
0.297385621,1
0.297385621,1
0.29956427,1
0.29956427,1
0.300653595,1
0.300653595,1
0.302832244,1
0.302832244,1
0.308278867,1
0.308278867,1
0.309368192,1
0.309368192,1
0.31372549,1
0.31372549,1
0.314814815,1
0.314814815,1
0.315904139,1
0.315904139,1
0.321350763,1
0.321350763,1
0.32788671,1
0.32788671,1
0.328976035,1
0.328976035,1
0.332244009,1
0.332244009,1
0.333333333,1
0.333333333,1
0.334422658,1
0.334422658,1
0.338779956,1
0.338779956,1
0.343137255,1
0.343137255,1
0.349673203,1
0.349673203,1
0.350762527,1
0.350762527,1
0.355119826,1
0.355119826,1
0.3583878,1
0.3583878,1
0.361655773,1
0.361655773,1
0.367102397,1
0.367102397,1
0.368191721,1
0.368191721,1
0.369281046,1
0.369281046,1
0.37037037,1
0.37037037,1
0.371459695,1
0.371459695,1
0.374727669,1
0.374727669,1
0.376906318,1
0.376906318,1
0.377995643,1
0.377995643,1
0.380174292,1
0.380174292,1
0.381263617,1
0.381263617,1
0.392156863,1
0.392156863,1
0.395424837,1
0.395424837,1
0.40087146,1
0.40087146,1
0.404139434,1
0.404139434,1
0.409586057,1
0.409586057,1
0.413943355,1
0.413943355,1
0.418300654,1
0.418300654,1
0.419389978,1
0.419389978,1
0.4291939,1
0.4291939,1
0.433551198,1
0.433551198,1
0.445533769,1
0.445533769,1
0.446623094,1
0.446623094,1
0.450980392,1
0.450980392,1
0.453159041,1
0.453159041,1
0.470588235,1
0.470588235,1
0.47167756,1
0.47167756,1
0.484749455,1
0.484749455,1
0.486928105,1
0.486928105,1
0.491285403,1
0.491285403,1
0.503267974,1
0.503267974,1
0.504357298,1
0.504357298,1
0.506535948,1
0.506535948,1
0.513071895,1
0.513071895,1
0.51416122,1
0.51416122,1
0.543572985,1
0.543572985,1
0.566448802,1
0.566448802,1
1,1
